Statistics of Bipolar Representation of CMB maps

Gaussianity of temperature fluctuations in the Cosmic Microwave Background(CMB) implies that the statistical properties of the temperature field can be completely characterized by its two point correlation function. The two point correlation function can be expanded in full generality in the bipolar spherical harmonic(BipoSH) basis. Looking for significant deviations from zero for Bipolar Spherical Harmonic(BipoSH) Coefficients derived from observed CMB maps forms the basis of the strategy used to detect isotropy violation. In order to quantify "significant deviation" we need to understand the distributions of these coefficients. We analytically evaluate the moments and the distribution of the coefficients of expansion($A^{LM}_{l_1 l_2}$), using characteristic function approach. We show that for BipoSH coefficients with M=0 an analytical form for the moments up to any arbitrary order can be derived. For the remaining BipoSH coefficients with $M\neq0$, the moments derived using the characteristic function approach need to be supplemented with a correction term. The correction term is found to be important particularly at low multipoles. We provide a general prescription for calculating these corrections, however we restrict the explicit calculations only up to kurtosis. We confirm our results with measurements of BipoSH coefficients on numerically simulated statistically isotropic CMB maps.

==> results/A_0_0_2to200_0_15000/even1.dat <==
  2.  2859.55005
  4.  986.632996
  6.  500.834015
  8.  312.497986
  10.  220.248993
  12.  167.901993
  14.  135.787994
  16.  113.226997
  18.  97.5465012
  20.  86.0123978
  22.  76.8647003
  24.  69.7714996
  26.  63.9076996
  28.  59.1240997
  30.  55.1427994
  32.  51.8143997
  34.  48.6716995
  36.  46.1601982
  38.  43.9191017
  40.  41.9244003
  42.  40.1199989
  44.  38.5649986
  46.  37.1679993
  48.  36.0466995
  50.  34.7459984
  52.  33.7122993
  54.  32.7164993
  56.  31.8871994
  58.  31.1273003
  60.  30.4221992
  62.  29.7800999
  64.  29.1506004
  66.  28.6254997
  68.  28.0809002
  70.  27.5995998
  72.  27.1686993
  74.  26.7656994
  76.  26.3610001
  78.  25.9941006
  80.  25.7089005
  82.  25.4074993
  84.  25.1459007
  86.  24.8229008
  88.  24.6378994
  90.  24.4011002
  92.  24.1783009
  94.  24.0077991
  96.  23.8248997
  98.  23.6359997
  100.  23.4717007
  102.  23.3274994
  104.  23.1702003
  106.  23.0111008
  108.  22.8896999
  110.  22.7640991
  112.  22.6308994
  114.  22.4860992
  116.  22.4316998
  118.  22.3206997
  120.  22.2133007
  122.  22.1222
  124.  22.0018997
  126.  21.9150009
  128.  21.8295994
  130.  21.7261009
  132.  21.5942001
  134.  21.5417995
  136.  21.4482002
  138.  21.3383007
  140.  21.2348995
  142.  21.1459007
  144.  21.0480995
  146.  20.9393997
  148.  20.8362999
  150.  20.7112007
  152.  20.6058998
  154.  20.4999008
  156.  20.4074993
  158.  20.2695007
  160.  20.1611996
  162.  20.0450993
  164.  19.9123001
  166.  19.7698002
  168.  19.6483994
  170.  19.5240993
  172.  19.3896008
  174.  19.2546005
  176.  19.0891991
  178.  18.9619999
  180.  18.8125
  182.  18.6674004
  184.  18.5128994
  186.  18.3560009
  188.  18.1912994
  190.  18.0317993
  192.  17.8547993
  194.  17.6882
  196.  17.5011997
  198.  17.3288994
  200.  17.1455994


==> results/A_0_0_2to200_0_15000/histograms/simulations/A001111_10000.dat <==
  -0.166955E+03   0.000000E+00
  -0.130059E+03   0.000000E+00
  -0.187538E+03   0.000000E+00
  -0.233581E+03   0.000000E+00
  -0.201319E+03   0.000000E+00
  -0.189318E+03   0.000000E+00
  -0.148602E+03   0.000000E+00
  -0.159787E+03   0.000000E+00
  -0.178610E+03   0.000000E+00
  -0.192331E+03   0.000000E+00
  -0.159830E+03   0.000000E+00
  -0.239735E+03   0.000000E+00
  -0.182783E+03   0.000000E+00
  -0.187943E+03   0.000000E+00
  -0.389141E+03   0.000000E+00
  -0.228838E+03   0.000000E+00
  -0.216454E+03   0.000000E+00
  -0.217622E+03   0.000000E+00
  -0.206428E+03   0.000000E+00
  -0.955280E+02   0.000000E+00
  -0.121609E+03   0.000000E+00
  -0.209688E+03   0.000000E+00
  -0.250487E+03   0.000000E+00
  -0.275377E+03   0.000000E+00
  -0.168021E+03   0.000000E+00
  -0.215499E+03   0.000000E+00
  -0.274749E+03   0.000000E+00
  -0.251949E+03   0.000000E+00
  -0.154944E+03   0.000000E+00
  -0.146419E+03   0.000000E+00
  -0.146307E+03   0.000000E+00
  -0.254068E+03   0.000000E+00
  -0.259593E+03   0.000000E+00
  -0.149796E+03   0.000000E+00
  -0.393095E+03   0.000000E+00
  -0.148524E+03   0.000000E+00
  -0.133247E+03   0.000000E+00
  -0.230328E+03   0.000000E+00
  -0.247987E+03   0.000000E+00
  -0.309915E+03   0.000000E+00
  -0.124482E+03   0.000000E+00
  -0.156663E+03   0.000000E+00
  -0.205901E+03   0.000000E+00
  -0.105728E+03   0.000000E+00
  -0.210534E+03   0.000000E+00
  -0.262843E+03   0.000000E+00
  -0.114808E+03   0.000000E+00
  -0.278701E+03   0.000000E+00
  -0.223802E+03   0.000000E+00
  -0.212232E+03   0.000000E+00
  -0.181777E+03   0.000000E+00
  -0.226750E+03   0.000000E+00
  -0.118744E+03   0.000000E+00
  -0.254657E+03   0.000000E+00
  -0.161248E+03   0.000000E+00
  -0.176570E+03   0.000000E+00
  -0.247448E+03   0.000000E+00
  -0.180098E+03   0.000000E+00
  -0.333694E+03   0.000000E+00
  -0.253441E+03   0.000000E+00
  -0.140399E+03   0.000000E+00
  -0.141717E+03   0.000000E+00
  -0.143603E+03   0.000000E+00
  -0.189354E+03   0.000000E+00
  -0.162122E+03   0.000000E+00
  -0.112988E+03   0.000000E+00
  -0.162474E+03   0.000000E+00
  -0.176403E+03   0.000000E+00
  -0.214065E+03   0.000000E+00
  -0.135117E+03   0.000000E+00
  -0.254633E+03   0.000000E+00
  -0.116723E+03   0.000000E+00
  -0.173675E+03   0.000000E+00
  -0.193954E+03   0.000000E+00
  -0.204516E+03   0.000000E+00
  -0.291134E+03   0.000000E+00
  -0.190398E+03   0.000000E+00
  -0.126982E+03   0.000000E+00
  -0.253829E+03   0.000000E+00
  -0.222873E+03   0.000000E+00
  -0.161989E+03   0.000000E+00
  -0.184289E+03   0.000000E+00
  -0.198554E+03   0.000000E+00
  -0.237856E+03   0.000000E+00
  -0.204974E+03   0.000000E+00
  -0.908861E+02   0.000000E+00
  -0.183496E+03   0.000000E+00
  -0.118878E+03   0.000000E+00
  -0.195339E+03   0.000000E+00
  -0.180251E+03   0.000000E+00
  -0.317340E+03   0.000000E+00
  -0.640226E+02   0.000000E+00
  -0.228019E+03   0.000000E+00
  -0.165729E+03   0.000000E+00
  -0.209773E+03   0.000000E+00
  -0.250582E+03   0.000000E+00
  -0.152951E+03   0.000000E+00
  -0.172915E+03   0.000000E+00
  -0.131118E+03   0.000000E+00
  -0.145232E+03   0.000000E+00
  -0.234189E+03   0.000000E+00
  -0.279673E+03   0.000000E+00
  -0.170404E+03   0.000000E+00
  -0.265020E+03   0.000000E+00
  -0.172548E+03   0.000000E+00
  -0.214269E+03   0.000000E+00
  -0.194085E+03   0.000000E+00
  -0.128102E+03   0.000000E+00
  -0.174317E+03   0.000000E+00
  -0.277830E+03   0.000000E+00
  -0.123040E+03   0.000000E+00
  -0.134561E+03   0.000000E+00
  -0.135595E+03   0.000000E+00
  -0.130680E+03   0.000000E+00
  -0.164083E+03   0.000000E+00
  -0.210935E+03   0.000000E+00
  -0.176534E+03   0.000000E+00
  -0.330101E+03   0.000000E+00
  -0.303801E+03   0.000000E+00
  -0.126329E+03   0.000000E+00
  -0.130836E+03   0.000000E+00
  -0.253959E+03   0.000000E+00
  -0.158619E+03   0.000000E+00
  -0.157946E+03   0.000000E+00
  -0.235867E+03   0.000000E+00
  -0.211932E+03   0.000000E+00
  -0.223975E+03   0.000000E+00
  -0.174806E+03   0.000000E+00
  -0.150490E+03   0.000000E+00
  -0.214851E+03   0.000000E+00
  -0.210968E+03   0.000000E+00
  -0.192793E+03   0.000000E+00
  -0.117932E+03   0.000000E+00
  -0.258657E+03   0.000000E+00
  -0.189327E+03   0.000000E+00
  -0.122550E+03   0.000000E+00
  -0.138600E+03   0.000000E+00
  -0.145548E+03   0.000000E+00
  -0.130143E+03   0.000000E+00
  -0.187479E+03   0.000000E+00
  -0.195134E+03   0.000000E+00
  -0.271345E+03   0.000000E+00
  -0.227738E+03   0.000000E+00
  -0.138913E+03   0.000000E+00
  -0.965251E+02   0.000000E+00
  -0.274802E+03   0.000000E+00
  -0.154640E+03   0.000000E+00
  -0.142463E+03   0.000000E+00
  -0.274235E+03   0.000000E+00
  -0.150885E+03   0.000000E+00
  -0.153171E+03   0.000000E+00
  -0.295795E+03   0.000000E+00
  -0.165865E+03   0.000000E+00
  -0.135897E+03   0.000000E+00
  -0.184311E+03   0.000000E+00
  -0.135713E+03   0.000000E+00
  -0.242951E+03   0.000000E+00
  -0.203120E+03   0.000000E+00
  -0.135204E+03   0.000000E+00
  -0.138928E+03   0.000000E+00
  -0.165909E+03   0.000000E+00
  -0.148492E+03   0.000000E+00
  -0.123308E+03   0.000000E+00
  -0.196131E+03   0.000000E+00
  -0.145317E+03   0.000000E+00
  -0.190800E+03   0.000000E+00
  -0.192426E+03   0.000000E+00
  -0.193782E+03   0.000000E+00
  -0.111065E+03   0.000000E+00
  -0.122903E+03   0.000000E+00
  -0.154366E+03   0.000000E+00
  -0.121779E+03   0.000000E+00
  -0.157245E+03   0.000000E+00
  -0.269814E+03   0.000000E+00
  -0.197750E+03   0.000000E+00
  -0.199392E+03   0.000000E+00
  -0.152612E+03   0.000000E+00
  -0.211390E+03   0.000000E+00
  -0.284414E+03   0.000000E+00
  -0.119095E+03   0.000000E+00
  -0.150679E+03   0.000000E+00
  -0.129213E+03   0.000000E+00
  -0.241405E+03   0.000000E+00
  -0.184741E+03   0.000000E+00
  -0.133531E+03   0.000000E+00
  -0.154380E+03   0.000000E+00
  -0.143109E+03   0.000000E+00
  -0.250528E+03   0.000000E+00
  -0.174636E+03   0.000000E+00
  -0.168566E+03   0.000000E+00
  -0.176757E+03   0.000000E+00
  -0.203915E+03   0.000000E+00
  -0.196860E+03   0.000000E+00
  -0.260595E+03   0.000000E+00
  -0.197117E+03   0.000000E+00
  -0.318835E+03   0.000000E+00
  -0.175578E+03   0.000000E+00
  -0.200789E+03   0.000000E+00
  -0.193878E+03   0.000000E+00
  -0.215433E+03   0.000000E+00
  -0.175035E+03   0.000000E+00
  -0.276242E+03   0.000000E+00
  -0.178622E+03   0.000000E+00
  -0.187088E+03   0.000000E+00
  -0.178062E+03   0.000000E+00
  -0.131905E+03   0.000000E+00
  -0.251083E+03   0.000000E+00
  -0.120539E+03   0.000000E+00
  -0.199311E+03   0.000000E+00
  -0.318891E+03   0.000000E+00
  -0.266180E+03   0.000000E+00
  -0.232158E+03   0.000000E+00
  -0.177705E+03   0.000000E+00
  -0.173104E+03   0.000000E+00
  -0.184626E+03   0.000000E+00
  -0.849787E+02   0.000000E+00
  -0.188078E+03   0.000000E+00
  -0.124399E+03   0.000000E+00
  -0.256934E+03   0.000000E+00
  -0.159401E+03   0.000000E+00
  -0.345125E+03   0.000000E+00
  -0.224759E+03   0.000000E+00
  -0.170110E+03   0.000000E+00
  -0.209642E+03   0.000000E+00
  -0.173402E+03   0.000000E+00
  -0.171181E+03   0.000000E+00
  -0.141677E+03   0.000000E+00
  -0.158211E+03   0.000000E+00
  -0.220462E+03   0.000000E+00
  -0.338042E+03   0.000000E+00
  -0.222806E+03   0.000000E+00
  -0.167786E+03   0.000000E+00
  -0.203572E+03   0.000000E+00
  -0.132255E+03   0.000000E+00
  -0.237754E+03   0.000000E+00
  -0.146285E+03   0.000000E+00
  -0.107573E+03   0.000000E+00
  -0.267562E+03   0.000000E+00
  -0.127877E+03   0.000000E+00
  -0.165119E+03   0.000000E+00
  -0.175649E+03   0.000000E+00
  -0.160534E+03   0.000000E+00
  -0.175677E+03   0.000000E+00
  -0.151061E+03   0.000000E+00
  -0.119741E+03   0.000000E+00
  -0.252713E+03   0.000000E+00
  -0.136202E+03   0.000000E+00
  -0.155780E+03   0.000000E+00
  -0.209193E+03   0.000000E+00
  -0.275645E+03   0.000000E+00
  -0.157357E+03   0.000000E+00
  -0.114923E+03   0.000000E+00
  -0.277257E+03   0.000000E+00
  -0.159488E+03   0.000000E+00
  -0.220642E+03   0.000000E+00
  -0.302862E+03   0.000000E+00
  -0.196269E+03   0.000000E+00
  -0.228643E+03   0.000000E+00
  -0.328643E+03   0.000000E+00
  -0.130649E+03   0.000000E+00
  -0.157220E+03   0.000000E+00
  -0.146515E+03   0.000000E+00
  -0.264474E+03   0.000000E+00
  -0.247146E+03   0.000000E+00
  -0.126754E+03   0.000000E+00
  -0.178442E+03   0.000000E+00
  -0.316421E+03   0.000000E+00
  -0.235736E+03   0.000000E+00
  -0.144285E+03   0.000000E+00
  -0.167889E+03   0.000000E+00
  -0.218902E+03   0.000000E+00
  -0.149227E+03   0.000000E+00
  -0.189686E+03   0.000000E+00
  -0.199258E+03   0.000000E+00
  -0.116413E+03   0.000000E+00
  -0.874022E+02   0.000000E+00
  -0.205650E+03   0.000000E+00
  -0.225495E+03   0.000000E+00
  -0.168677E+03   0.000000E+00
  -0.202969E+03   0.000000E+00
  -0.236841E+03   0.000000E+00
  -0.551719E+02   0.000000E+00
  -0.203586E+03   0.000000E+00
  -0.207886E+03   0.000000E+00
  -0.176345E+03   0.000000E+00
  -0.127957E+03   0.000000E+00
  -0.269697E+03   0.000000E+00
  -0.253478E+03   0.000000E+00
  -0.169420E+03   0.000000E+00
  -0.214564E+03   0.000000E+00
  -0.192592E+03   0.000000E+00
  -0.152245E+03   0.000000E+00
  -0.271290E+03   0.000000E+00
  -0.221918E+03   0.000000E+00
  -0.108145E+03   0.000000E+00
  -0.205374E+03   0.000000E+00
  -0.254128E+03   0.000000E+00
  -0.251847E+03   0.000000E+00
  -0.163847E+03   0.000000E+00
  -0.164249E+03   0.000000E+00
  -0.223321E+03   0.000000E+00
  -0.200657E+03   0.000000E+00
  -0.156308E+03   0.000000E+00
  -0.145675E+03   0.000000E+00
  -0.179860E+03   0.000000E+00
  -0.332751E+03   0.000000E+00
  -0.129428E+03   0.000000E+00
  -0.205690E+03   0.000000E+00
  -0.212988E+03   0.000000E+00
  -0.180218E+03   0.000000E+00
  -0.203271E+03   0.000000E+00
  -0.193157E+03   0.000000E+00
  -0.156416E+03   0.000000E+00
  -0.332974E+03   0.000000E+00
  -0.202136E+03   0.000000E+00
  -0.144539E+03   0.000000E+00
  -0.193758E+03   0.000000E+00
  -0.236799E+03   0.000000E+00
  -0.172151E+03   0.000000E+00
  -0.155468E+03   0.000000E+00
  -0.155586E+03   0.000000E+00
  -0.142043E+03   0.000000E+00
  -0.112561E+03   0.000000E+00
  -0.231199E+03   0.000000E+00
  -0.328311E+03   0.000000E+00
  -0.193911E+03   0.000000E+00
  -0.168864E+03   0.000000E+00
  -0.198785E+03   0.000000E+00
  -0.134770E+03   0.000000E+00
  -0.208971E+03   0.000000E+00
  -0.275840E+03   0.000000E+00
  -0.166635E+03   0.000000E+00
  -0.211837E+03   0.000000E+00
  -0.267764E+03   0.000000E+00
  -0.252873E+03   0.000000E+00
  -0.168929E+03   0.000000E+00
  -0.189820E+03   0.000000E+00
  -0.159324E+03   0.000000E+00
  -0.157278E+03   0.000000E+00
  -0.181054E+03   0.000000E+00
  -0.128119E+03   0.000000E+00
  -0.184119E+03   0.000000E+00
  -0.258238E+03   0.000000E+00
  -0.995765E+02   0.000000E+00
  -0.179386E+03   0.000000E+00
  -0.166622E+03   0.000000E+00
  -0.138647E+03   0.000000E+00
  -0.162523E+03   0.000000E+00
  -0.124370E+03   0.000000E+00
  -0.179616E+03   0.000000E+00
  -0.166350E+03   0.000000E+00
  -0.175574E+03   0.000000E+00
  -0.200525E+03   0.000000E+00
  -0.180533E+03   0.000000E+00
  -0.127058E+03   0.000000E+00
  -0.225709E+03   0.000000E+00
  -0.153342E+03   0.000000E+00
  -0.144702E+03   0.000000E+00
  -0.201997E+03   0.000000E+00
  -0.216389E+03   0.000000E+00
  -0.247051E+03   0.000000E+00
  -0.224887E+03   0.000000E+00
  -0.119003E+03   0.000000E+00
  -0.139080E+03   0.000000E+00
  -0.109401E+03   0.000000E+00
  -0.245518E+03   0.000000E+00
  -0.256943E+03   0.000000E+00
  -0.218202E+03   0.000000E+00
  -0.987781E+02   0.000000E+00
  -0.193128E+03   0.000000E+00
  -0.251531E+03   0.000000E+00
  -0.144752E+03   0.000000E+00
  -0.100659E+03   0.000000E+00
  -0.918177E+02   0.000000E+00
  -0.122880E+03   0.000000E+00
  -0.168351E+03   0.000000E+00
  -0.187399E+03   0.000000E+00
  -0.248496E+03   0.000000E+00
  -0.239809E+03   0.000000E+00
  -0.175128E+03   0.000000E+00
  -0.219974E+03   0.000000E+00
  -0.171224E+03   0.000000E+00
  -0.251550E+03   0.000000E+00
  -0.104381E+03   0.000000E+00
  -0.206521E+03   0.000000E+00
  -0.302890E+03   0.000000E+00
  -0.250233E+03   0.000000E+00
  -0.264115E+03   0.000000E+00
  -0.170319E+03   0.000000E+00
  -0.131748E+03   0.000000E+00
  -0.251175E+03   0.000000E+00
  -0.258996E+03   0.000000E+00
  -0.131124E+03   0.000000E+00
  -0.168773E+03   0.000000E+00
  -0.181818E+03   0.000000E+00
  -0.144237E+03   0.000000E+00
  -0.127096E+03   0.000000E+00
  -0.941265E+02   0.000000E+00
  -0.293648E+03   0.000000E+00
  -0.140817E+03   0.000000E+00
  -0.240816E+03   0.000000E+00
  -0.218525E+03   0.000000E+00
  -0.267102E+03   0.000000E+00
  -0.232718E+03   0.000000E+00
  -0.193973E+03   0.000000E+00
  -0.168323E+03   0.000000E+00
  -0.181317E+03   0.000000E+00
  -0.111299E+03   0.000000E+00
  -0.185374E+03   0.000000E+00
  -0.130745E+03   0.000000E+00
  -0.213330E+03   0.000000E+00
  -0.144406E+03   0.000000E+00
  -0.193424E+03   0.000000E+00
  -0.159174E+03   0.000000E+00
  -0.168518E+03   0.000000E+00
  -0.145551E+03   0.000000E+00
  -0.190547E+03   0.000000E+00
  -0.201773E+03   0.000000E+00
  -0.203282E+03   0.000000E+00
  -0.148668E+03   0.000000E+00
  -0.195193E+03   0.000000E+00
  -0.199181E+03   0.000000E+00
  -0.127701E+03   0.000000E+00
  -0.216151E+03   0.000000E+00
  -0.187605E+03   0.000000E+00
  -0.322485E+03   0.000000E+00
  -0.274018E+03   0.000000E+00
  -0.206219E+03   0.000000E+00
  -0.168559E+03   0.000000E+00
  -0.307901E+03   0.000000E+00
  -0.214815E+03   0.000000E+00
  -0.161954E+03   0.000000E+00
  -0.145921E+03   0.000000E+00
  -0.267110E+03   0.000000E+00
  -0.233219E+03   0.000000E+00
  -0.149853E+03   0.000000E+00
  -0.179248E+03   0.000000E+00
  -0.155695E+03   0.000000E+00
  -0.150409E+03   0.000000E+00
  -0.205792E+03   0.000000E+00
  -0.929671E+02   0.000000E+00
  -0.149981E+03   0.000000E+00
  -0.249631E+03   0.000000E+00
  -0.187016E+03   0.000000E+00
  -0.178629E+03   0.000000E+00
  -0.186663E+03   0.000000E+00
  -0.210855E+03   0.000000E+00
  -0.211611E+03   0.000000E+00
  -0.213422E+03   0.000000E+00
  -0.203986E+03   0.000000E+00
  -0.298228E+03   0.000000E+00
  -0.104084E+03   0.000000E+00
  -0.247335E+03   0.000000E+00
  -0.140118E+03   0.000000E+00
  -0.180586E+03   0.000000E+00
  -0.181060E+03   0.000000E+00
  -0.245944E+03   0.000000E+00
  -0.237476E+03   0.000000E+00
  -0.108308E+03   0.000000E+00
  -0.151583E+03   0.000000E+00
  -0.192606E+03   0.000000E+00
  -0.307008E+03   0.000000E+00
  -0.222637E+03   0.000000E+00
  -0.136828E+03   0.000000E+00
  -0.161297E+03   0.000000E+00
  -0.112463E+03   0.000000E+00
  -0.186308E+03   0.000000E+00
  -0.223614E+03   0.000000E+00
  -0.124497E+03   0.000000E+00
  -0.369143E+03   0.000000E+00
  -0.250961E+03   0.000000E+00
  -0.182654E+03   0.000000E+00
  -0.237787E+03   0.000000E+00
  -0.136147E+03   0.000000E+00
  -0.118036E+03   0.000000E+00
  -0.135096E+03   0.000000E+00
  -0.173450E+03   0.000000E+00
  -0.253200E+03   0.000000E+00
  -0.286627E+03   0.000000E+00
  -0.172534E+03   0.000000E+00
  -0.947580E+02   0.000000E+00
  -0.184651E+03   0.000000E+00
  -0.235746E+03   0.000000E+00
  -0.174274E+03   0.000000E+00
  -0.153541E+03   0.000000E+00
  -0.159731E+03   0.000000E+00
  -0.189983E+03   0.000000E+00
  -0.132609E+03   0.000000E+00
  -0.242205E+03   0.000000E+00
  -0.229347E+03   0.000000E+00
  -0.107999E+03   0.000000E+00
  -0.165237E+03   0.000000E+00
  -0.153457E+03   0.000000E+00
  -0.305443E+03   0.000000E+00
  -0.244749E+03   0.000000E+00
  -0.250451E+03   0.000000E+00
  -0.160094E+03   0.000000E+00
  -0.225059E+03   0.000000E+00
  -0.173822E+03   0.000000E+00
  -0.191499E+03   0.000000E+00
  -0.145020E+03   0.000000E+00
  -0.177964E+03   0.000000E+00
  -0.165269E+03   0.000000E+00
  -0.180384E+03   0.000000E+00
  -0.135741E+03   0.000000E+00
  -0.237965E+03   0.000000E+00
  -0.136115E+03   0.000000E+00
  -0.247883E+03   0.000000E+00
  -0.208111E+03   0.000000E+00
  -0.158252E+03   0.000000E+00
  -0.178201E+03   0.000000E+00
  -0.169420E+03   0.000000E+00
  -0.226443E+03   0.000000E+00
  -0.303350E+03   0.000000E+00
  -0.217950E+03   0.000000E+00
  -0.179479E+03   0.000000E+00
  -0.231140E+03   0.000000E+00
  -0.133989E+03   0.000000E+00
  -0.101357E+03   0.000000E+00
  -0.206252E+03   0.000000E+00
  -0.174616E+03   0.000000E+00
  -0.138971E+03   0.000000E+00
  -0.177305E+03   0.000000E+00
  -0.123238E+03   0.000000E+00
  -0.144080E+03   0.000000E+00
  -0.250253E+03   0.000000E+00
  -0.821206E+02   0.000000E+00
  -0.179009E+03   0.000000E+00
  -0.236013E+03   0.000000E+00
  -0.199599E+03   0.000000E+00
  -0.260748E+03   0.000000E+00
  -0.263692E+03   0.000000E+00
  -0.157510E+03   0.000000E+00
  -0.256434E+03   0.000000E+00
  -0.239013E+03   0.000000E+00
  -0.205693E+03   0.000000E+00
  -0.223369E+03   0.000000E+00
  -0.359783E+03   0.000000E+00
  -0.184059E+03   0.000000E+00
  -0.151316E+03   0.000000E+00
  -0.163737E+03   0.000000E+00
  -0.114864E+03   0.000000E+00
  -0.124113E+03   0.000000E+00
  -0.386720E+03   0.000000E+00
  -0.299583E+03   0.000000E+00
  -0.124004E+03   0.000000E+00
  -0.209967E+03   0.000000E+00
  -0.750633E+02   0.000000E+00
  -0.204547E+03   0.000000E+00
  -0.101059E+03   0.000000E+00
  -0.225366E+03   0.000000E+00
  -0.206527E+03   0.000000E+00
  -0.144935E+03   0.000000E+00
  -0.125600E+03   0.000000E+00
  -0.127647E+03   0.000000E+00
  -0.193372E+03   0.000000E+00
  -0.153792E+03   0.000000E+00
  -0.209439E+03   0.000000E+00
  -0.176057E+03   0.000000E+00
  -0.239878E+03   0.000000E+00
  -0.214358E+03   0.000000E+00
  -0.214891E+03   0.000000E+00
  -0.216002E+03   0.000000E+00
  -0.294881E+03   0.000000E+00
  -0.184714E+03   0.000000E+00
  -0.284261E+03   0.000000E+00
  -0.165280E+03   0.000000E+00
  -0.179400E+03   0.000000E+00
  -0.232069E+03   0.000000E+00
  -0.191411E+03   0.000000E+00
  -0.285203E+03   0.000000E+00
  -0.302868E+03   0.000000E+00
  -0.120491E+03   0.000000E+00
  -0.132451E+03   0.000000E+00
  -0.237746E+03   0.000000E+00
  -0.177274E+03   0.000000E+00
  -0.163874E+03   0.000000E+00
  -0.178763E+03   0.000000E+00
  -0.149528E+03   0.000000E+00
  -0.247233E+03   0.000000E+00
  -0.285724E+03   0.000000E+00
  -0.212305E+03   0.000000E+00
  -0.195631E+03   0.000000E+00
  -0.136933E+03   0.000000E+00
  -0.174909E+03   0.000000E+00
  -0.300912E+03   0.000000E+00
  -0.118491E+03   0.000000E+00
  -0.150044E+03   0.000000E+00
  -0.116221E+03   0.000000E+00
  -0.943868E+02   0.000000E+00
  -0.188330E+03   0.000000E+00
  -0.194532E+03   0.000000E+00
  -0.239907E+03   0.000000E+00
  -0.164975E+03   0.000000E+00
  -0.115900E+03   0.000000E+00
  -0.167004E+03   0.000000E+00
  -0.110448E+03   0.000000E+00
  -0.193987E+03   0.000000E+00
  -0.226971E+03   0.000000E+00
  -0.163795E+03   0.000000E+00
  -0.948417E+02   0.000000E+00
  -0.175444E+03   0.000000E+00
  -0.159078E+03   0.000000E+00
  -0.203969E+03   0.000000E+00
  -0.230847E+03   0.000000E+00
  -0.176722E+03   0.000000E+00
  -0.210918E+03   0.000000E+00
  -0.585903E+02   0.000000E+00
  -0.195243E+03   0.000000E+00
  -0.134149E+03   0.000000E+00
  -0.155267E+03   0.000000E+00
  -0.202822E+03   0.000000E+00
  -0.291662E+03   0.000000E+00
  -0.211005E+03   0.000000E+00
  -0.222433E+03   0.000000E+00
  -0.165038E+03   0.000000E+00
  -0.150375E+03   0.000000E+00
  -0.149743E+03   0.000000E+00
  -0.240316E+03   0.000000E+00
  -0.206277E+03   0.000000E+00
  -0.205010E+03   0.000000E+00
  -0.192289E+03   0.000000E+00
  -0.224385E+03   0.000000E+00
  -0.204772E+03   0.000000E+00
  -0.224096E+03   0.000000E+00
  -0.239359E+03   0.000000E+00
  -0.114886E+03   0.000000E+00
  -0.172458E+03   0.000000E+00
  -0.205154E+03   0.000000E+00
  -0.195951E+03   0.000000E+00
  -0.175399E+03   0.000000E+00
  -0.140053E+03   0.000000E+00
  -0.138522E+03   0.000000E+00
  -0.315154E+03   0.000000E+00
  -0.133280E+03   0.000000E+00
  -0.158225E+03   0.000000E+00
  -0.267803E+03   0.000000E+00
  -0.169215E+03   0.000000E+00
  -0.286732E+03   0.000000E+00
  -0.318970E+03   0.000000E+00
  -0.133448E+03   0.000000E+00
  -0.156432E+03   0.000000E+00
  -0.206990E+03   0.000000E+00
  -0.180198E+03   0.000000E+00
  -0.235685E+03   0.000000E+00
  -0.168539E+03   0.000000E+00
  -0.233666E+03   0.000000E+00
  -0.142158E+03   0.000000E+00
  -0.105051E+03   0.000000E+00
  -0.151173E+03   0.000000E+00
  -0.145830E+03   0.000000E+00
  -0.196368E+03   0.000000E+00
  -0.135687E+03   0.000000E+00
  -0.303565E+03   0.000000E+00
  -0.238650E+03   0.000000E+00
  -0.317655E+03   0.000000E+00
  -0.957085E+02   0.000000E+00
  -0.240803E+03   0.000000E+00
  -0.111772E+03   0.000000E+00
  -0.223648E+03   0.000000E+00
  -0.126591E+03   0.000000E+00
  -0.264934E+03   0.000000E+00
  -0.154730E+03   0.000000E+00
  -0.125363E+03   0.000000E+00
  -0.218838E+03   0.000000E+00
  -0.301829E+03   0.000000E+00
  -0.142708E+03   0.000000E+00
  -0.199014E+03   0.000000E+00
  -0.164974E+03   0.000000E+00
  -0.153923E+03   0.000000E+00
  -0.176442E+03   0.000000E+00
  -0.142981E+03   0.000000E+00
  -0.146106E+03   0.000000E+00
  -0.222447E+03   0.000000E+00
  -0.256501E+03   0.000000E+00
  -0.944406E+02   0.000000E+00
  -0.770725E+02   0.000000E+00
  -0.157494E+03   0.000000E+00
  -0.205703E+03   0.000000E+00
  -0.221798E+03   0.000000E+00
  -0.150197E+03   0.000000E+00
  -0.124872E+03   0.000000E+00
  -0.131372E+03   0.000000E+00
  -0.267192E+03   0.000000E+00
  -0.160386E+03   0.000000E+00
  -0.266254E+03   0.000000E+00
  -0.184291E+03   0.000000E+00
  -0.274386E+03   0.000000E+00
  -0.202261E+03   0.000000E+00
  -0.113212E+03   0.000000E+00
  -0.306128E+03   0.000000E+00
  -0.229227E+03   0.000000E+00
  -0.251565E+03   0.000000E+00
  -0.178836E+03   0.000000E+00
  -0.218274E+03   0.000000E+00
  -0.122981E+03   0.000000E+00
  -0.168688E+03   0.000000E+00
  -0.207590E+03   0.000000E+00
  -0.164600E+03   0.000000E+00
  -0.129195E+03   0.000000E+00
  -0.101700E+03   0.000000E+00
  -0.129593E+03   0.000000E+00
  -0.178870E+03   0.000000E+00
  -0.218634E+03   0.000000E+00
  -0.151615E+03   0.000000E+00
  -0.170386E+03   0.000000E+00
  -0.128210E+03   0.000000E+00
  -0.153470E+03   0.000000E+00
  -0.286386E+03   0.000000E+00
  -0.159833E+03   0.000000E+00
  -0.178571E+03   0.000000E+00
  -0.169587E+03   0.000000E+00
  -0.117392E+03   0.000000E+00
  -0.270834E+03   0.000000E+00
  -0.232017E+03   0.000000E+00
  -0.103650E+03   0.000000E+00
  -0.202111E+03   0.000000E+00
  -0.118207E+03   0.000000E+00
  -0.155351E+03   0.000000E+00
  -0.227424E+03   0.000000E+00
  -0.301983E+03   0.000000E+00
  -0.655235E+02   0.000000E+00
  -0.235555E+03   0.000000E+00
  -0.264220E+03   0.000000E+00
  -0.140570E+03   0.000000E+00
  -0.179773E+03   0.000000E+00
  -0.193399E+03   0.000000E+00
  -0.187444E+03   0.000000E+00
  -0.221409E+03   0.000000E+00
  -0.190033E+03   0.000000E+00
  -0.253061E+03   0.000000E+00
  -0.192521E+03   0.000000E+00
  -0.331694E+03   0.000000E+00
  -0.228293E+03   0.000000E+00
  -0.171558E+03   0.000000E+00
  -0.328791E+03   0.000000E+00
  -0.190316E+03   0.000000E+00
  -0.157067E+03   0.000000E+00
  -0.111963E+03   0.000000E+00
  -0.158459E+03   0.000000E+00
  -0.214832E+03   0.000000E+00
  -0.123461E+03   0.000000E+00
  -0.212294E+03   0.000000E+00
  -0.596178E+02   0.000000E+00
  -0.194124E+03   0.000000E+00
  -0.148772E+03   0.000000E+00
  -0.233231E+03   0.000000E+00
  -0.149399E+03   0.000000E+00
  -0.224485E+03   0.000000E+00
  -0.143299E+03   0.000000E+00
  -0.164699E+03   0.000000E+00
  -0.203071E+03   0.000000E+00
  -0.136662E+03   0.000000E+00
  -0.264942E+03   0.000000E+00
  -0.164474E+03   0.000000E+00
  -0.237402E+03   0.000000E+00
  -0.172957E+03   0.000000E+00
  -0.194490E+03   0.000000E+00
  -0.231769E+03   0.000000E+00
  -0.245199E+03   0.000000E+00
  -0.169667E+03   0.000000E+00
  -0.282861E+03   0.000000E+00
  -0.205751E+03   0.000000E+00
  -0.247631E+03   0.000000E+00
  -0.227208E+03   0.000000E+00
  -0.351106E+03   0.000000E+00
  -0.311732E+03   0.000000E+00
  -0.127091E+03   0.000000E+00
  -0.120132E+03   0.000000E+00
  -0.269385E+03   0.000000E+00
  -0.186480E+03   0.000000E+00
  -0.102808E+03   0.000000E+00
  -0.163087E+03   0.000000E+00
  -0.246023E+03   0.000000E+00
  -0.178382E+03   0.000000E+00
  -0.243134E+03   0.000000E+00
  -0.193640E+03   0.000000E+00
  -0.145995E+03   0.000000E+00
  -0.103473E+03   0.000000E+00
  -0.105762E+03   0.000000E+00
  -0.768463E+02   0.000000E+00
  -0.172152E+03   0.000000E+00
  -0.146222E+03   0.000000E+00
  -0.238274E+03   0.000000E+00
  -0.171060E+03   0.000000E+00
  -0.192303E+03   0.000000E+00
  -0.245388E+03   0.000000E+00
  -0.156803E+03   0.000000E+00
  -0.272305E+03   0.000000E+00
  -0.297225E+03   0.000000E+00
  -0.210832E+03   0.000000E+00
  -0.312671E+03   0.000000E+00
  -0.238476E+03   0.000000E+00
  -0.101211E+03   0.000000E+00
  -0.125672E+03   0.000000E+00
  -0.102945E+03   0.000000E+00
  -0.145723E+03   0.000000E+00
  -0.218341E+03   0.000000E+00
  -0.204601E+03   0.000000E+00
  -0.145957E+03   0.000000E+00
  -0.187023E+03   0.000000E+00
  -0.155246E+03   0.000000E+00
  -0.330289E+03   0.000000E+00
  -0.194699E+03   0.000000E+00
  -0.181412E+03   0.000000E+00
  -0.189419E+03   0.000000E+00
  -0.131651E+03   0.000000E+00
  -0.219136E+03   0.000000E+00
  -0.253110E+03   0.000000E+00
  -0.135659E+03   0.000000E+00
  -0.189355E+03   0.000000E+00
  -0.104193E+03   0.000000E+00
  -0.959933E+02   0.000000E+00
  -0.158702E+03   0.000000E+00
  -0.110708E+03   0.000000E+00
  -0.217690E+03   0.000000E+00
  -0.217929E+03   0.000000E+00
  -0.277537E+03   0.000000E+00
  -0.248072E+03   0.000000E+00
  -0.148930E+03   0.000000E+00
  -0.221440E+03   0.000000E+00
  -0.211538E+03   0.000000E+00
  -0.210217E+03   0.000000E+00
  -0.121561E+03   0.000000E+00
  -0.230512E+03   0.000000E+00
  -0.207374E+03   0.000000E+00
  -0.157561E+03   0.000000E+00
  -0.186138E+03   0.000000E+00
  -0.129877E+03   0.000000E+00
  -0.164650E+03   0.000000E+00
  -0.204885E+03   0.000000E+00
  -0.221305E+03   0.000000E+00
  -0.164005E+03   0.000000E+00
  -0.216167E+03   0.000000E+00
  -0.159215E+03   0.000000E+00
  -0.223074E+03   0.000000E+00
  -0.111666E+03   0.000000E+00
  -0.185411E+03   0.000000E+00
  -0.196559E+03   0.000000E+00
  -0.146979E+03   0.000000E+00
  -0.143595E+03   0.000000E+00
  -0.169060E+03   0.000000E+00
  -0.198723E+03   0.000000E+00
  -0.212850E+03   0.000000E+00
  -0.236118E+03   0.000000E+00
  -0.151488E+03   0.000000E+00
  -0.177741E+03   0.000000E+00
  -0.144339E+03   0.000000E+00
  -0.148716E+03   0.000000E+00
  -0.181178E+03   0.000000E+00
  -0.155547E+03   0.000000E+00
  -0.207775E+03   0.000000E+00
  -0.165623E+03   0.000000E+00
  -0.246291E+03   0.000000E+00
  -0.177611E+03   0.000000E+00
  -0.174166E+03   0.000000E+00
  -0.127228E+03   0.000000E+00
  -0.157616E+03   0.000000E+00
  -0.127896E+03   0.000000E+00
  -0.166200E+03   0.000000E+00
  -0.878976E+02   0.000000E+00
  -0.265979E+03   0.000000E+00
  -0.148319E+03   0.000000E+00
  -0.202886E+03   0.000000E+00
  -0.331440E+03   0.000000E+00
  -0.178264E+03   0.000000E+00
  -0.130657E+03   0.000000E+00
  -0.258807E+03   0.000000E+00
  -0.238422E+03   0.000000E+00
  -0.100277E+03   0.000000E+00
  -0.192480E+03   0.000000E+00
  -0.130906E+03   0.000000E+00
  -0.215032E+03   0.000000E+00
  -0.210592E+03   0.000000E+00
  -0.167028E+03   0.000000E+00
  -0.113020E+03   0.000000E+00
  -0.138716E+03   0.000000E+00
  -0.208279E+03   0.000000E+00
  -0.157040E+03   0.000000E+00
  -0.225206E+03   0.000000E+00
  -0.247617E+03   0.000000E+00
  -0.128470E+03   0.000000E+00
  -0.222230E+03   0.000000E+00
  -0.136317E+03   0.000000E+00
  -0.164480E+03   0.000000E+00
  -0.208750E+03   0.000000E+00
  -0.224363E+03   0.000000E+00
  -0.172137E+03   0.000000E+00
  -0.128433E+03   0.000000E+00
  -0.164913E+03   0.000000E+00
  -0.230809E+03   0.000000E+00
  -0.241446E+03   0.000000E+00
  -0.157874E+03   0.000000E+00
  -0.195907E+03   0.000000E+00
  -0.152082E+03   0.000000E+00
  -0.884819E+02   0.000000E+00
  -0.241929E+03   0.000000E+00
  -0.174874E+03   0.000000E+00
  -0.160538E+03   0.000000E+00
  -0.143047E+03   0.000000E+00
  -0.163139E+03   0.000000E+00
  -0.201105E+03   0.000000E+00
  -0.217357E+03   0.000000E+00
  -0.164979E+03   0.000000E+00
  -0.214224E+03   0.000000E+00
  -0.143579E+03   0.000000E+00
  -0.156498E+03   0.000000E+00
  -0.276081E+03   0.000000E+00
  -0.232449E+03   0.000000E+00
  -0.166416E+03   0.000000E+00
  -0.188752E+03   0.000000E+00
  -0.214753E+03   0.000000E+00
  -0.153412E+03   0.000000E+00
  -0.139186E+03   0.000000E+00
  -0.191616E+03   0.000000E+00
  -0.126284E+03   0.000000E+00
  -0.205621E+03   0.000000E+00
  -0.160177E+03   0.000000E+00
  -0.218877E+03   0.000000E+00
  -0.204942E+03   0.000000E+00
  -0.247229E+03   0.000000E+00
  -0.234929E+03   0.000000E+00
  -0.207558E+03   0.000000E+00
  -0.160642E+03   0.000000E+00
  -0.186791E+03   0.000000E+00
  -0.120387E+03   0.000000E+00
  -0.196100E+03   0.000000E+00
  -0.252815E+03   0.000000E+00
  -0.181175E+03   0.000000E+00
  -0.163261E+03   0.000000E+00
  -0.421688E+03   0.000000E+00
  -0.159984E+03   0.000000E+00
  -0.166053E+03   0.000000E+00
  -0.215383E+03   0.000000E+00
  -0.134513E+03   0.000000E+00
  -0.166061E+03   0.000000E+00
  -0.141359E+03   0.000000E+00
  -0.271401E+03   0.000000E+00
  -0.278671E+03   0.000000E+00
  -0.140234E+03   0.000000E+00
  -0.118231E+03   0.000000E+00
  -0.164506E+03   0.000000E+00
  -0.192237E+03   0.000000E+00
  -0.285442E+03   0.000000E+00
  -0.280752E+03   0.000000E+00
  -0.324870E+03   0.000000E+00
  -0.170941E+03   0.000000E+00
  -0.239627E+03   0.000000E+00
  -0.187252E+03   0.000000E+00
  -0.124173E+03   0.000000E+00
  -0.104774E+03   0.000000E+00
  -0.109218E+03   0.000000E+00
  -0.271182E+03   0.000000E+00
  -0.144853E+03   0.000000E+00
  -0.183961E+03   0.000000E+00
  -0.167368E+03   0.000000E+00
  -0.145171E+03   0.000000E+00
  -0.172589E+03   0.000000E+00
  -0.264040E+03   0.000000E+00
  -0.208134E+03   0.000000E+00
  -0.159255E+03   0.000000E+00
  -0.247328E+03   0.000000E+00
  -0.157002E+03   0.000000E+00
  -0.127500E+03   0.000000E+00
  -0.116140E+03   0.000000E+00
  -0.156662E+03   0.000000E+00
  -0.169468E+03   0.000000E+00
  -0.170315E+03   0.000000E+00
  -0.182575E+03   0.000000E+00
  -0.208629E+03   0.000000E+00
  -0.248989E+03   0.000000E+00
  -0.158954E+03   0.000000E+00
  -0.221825E+03   0.000000E+00
  -0.282807E+03   0.000000E+00
  -0.259804E+03   0.000000E+00
  -0.156504E+03   0.000000E+00
  -0.201070E+03   0.000000E+00
  -0.234988E+03   0.000000E+00
  -0.204060E+03   0.000000E+00
  -0.210841E+03   0.000000E+00
  -0.180248E+03   0.000000E+00
  -0.143691E+03   0.000000E+00
  -0.161511E+03   0.000000E+00
  -0.211200E+03   0.000000E+00
  -0.176439E+03   0.000000E+00
  -0.261594E+03   0.000000E+00
  -0.162431E+03   0.000000E+00
  -0.212249E+03   0.000000E+00
  -0.150401E+03   0.000000E+00
  -0.308537E+03   0.000000E+00
  -0.238273E+03   0.000000E+00
  -0.199876E+03   0.000000E+00
  -0.394491E+03   0.000000E+00
  -0.142616E+03   0.000000E+00
  -0.243450E+03   0.000000E+00
  -0.843412E+02   0.000000E+00
  -0.171403E+03   0.000000E+00
  -0.251921E+03   0.000000E+00
  -0.293134E+03   0.000000E+00
  -0.243172E+03   0.000000E+00
  -0.186914E+03   0.000000E+00
  -0.137837E+03   0.000000E+00
  -0.252559E+03   0.000000E+00
  -0.994775E+02   0.000000E+00
  -0.162505E+03   0.000000E+00
  -0.257785E+03   0.000000E+00
  -0.192860E+03   0.000000E+00
  -0.220000E+03   0.000000E+00
  -0.175697E+03   0.000000E+00
  -0.140148E+03   0.000000E+00
  -0.162030E+03   0.000000E+00
  -0.161418E+03   0.000000E+00
  -0.298141E+03   0.000000E+00
  -0.134690E+03   0.000000E+00
  -0.131541E+03   0.000000E+00
  -0.256790E+03   0.000000E+00
  -0.139914E+03   0.000000E+00
  -0.274502E+03   0.000000E+00
  -0.215342E+03   0.000000E+00
  -0.299614E+03   0.000000E+00
  -0.158736E+03   0.000000E+00
  -0.284586E+03   0.000000E+00
  -0.239240E+03   0.000000E+00
  -0.192154E+03   0.000000E+00
  -0.129151E+03   0.000000E+00
  -0.178083E+03   0.000000E+00
  -0.155445E+03   0.000000E+00
  -0.943410E+02   0.000000E+00
  -0.136580E+03   0.000000E+00
  -0.152786E+03   0.000000E+00
  -0.162049E+03   0.000000E+00
  -0.231224E+03   0.000000E+00
  -0.112349E+03   0.000000E+00
  -0.189684E+03   0.000000E+00
  -0.177994E+03   0.000000E+00
  -0.165129E+03   0.000000E+00
  -0.232776E+03   0.000000E+00
  -0.294079E+03   0.000000E+00
  -0.192610E+03   0.000000E+00
  -0.142831E+03   0.000000E+00
  -0.163188E+03   0.000000E+00
  -0.125695E+03   0.000000E+00
  -0.147472E+03   0.000000E+00
  -0.155987E+03   0.000000E+00
  -0.177882E+03   0.000000E+00
  -0.275096E+03   0.000000E+00
  -0.147642E+03   0.000000E+00
  -0.158426E+03   0.000000E+00
  -0.209472E+03   0.000000E+00
  -0.251518E+03   0.000000E+00
  -0.126454E+03   0.000000E+00
  -0.248279E+03   0.000000E+00
  -0.150897E+03   0.000000E+00
  -0.154926E+03   0.000000E+00
  -0.118596E+03   0.000000E+00
  -0.176495E+03   0.000000E+00
  -0.167566E+03   0.000000E+00
  -0.242835E+03   0.000000E+00
  -0.308290E+03   0.000000E+00
  -0.219952E+03   0.000000E+00
  -0.188432E+03   0.000000E+00
  -0.199867E+03   0.000000E+00
  -0.260815E+03   0.000000E+00
  -0.141910E+03   0.000000E+00
  -0.140032E+03   0.000000E+00
  -0.161841E+03   0.000000E+00
  -0.189708E+03   0.000000E+00
  -0.161086E+03   0.000000E+00
  -0.221783E+03   0.000000E+00
  -0.113913E+03   0.000000E+00
  -0.152516E+03   0.000000E+00
  -0.136641E+03   0.000000E+00
  -0.272199E+03   0.000000E+00
  -0.137478E+03   0.000000E+00
  -0.251521E+03   0.000000E+00
  -0.264004E+03   0.000000E+00
  -0.159795E+03   0.000000E+00
  -0.231856E+03   0.000000E+00
  -0.223817E+03   0.000000E+00
  -0.119825E+03   0.000000E+00
  -0.191305E+03   0.000000E+00
  -0.170239E+03   0.000000E+00
  -0.216641E+03   0.000000E+00
  -0.206136E+03   0.000000E+00
  -0.200147E+03   0.000000E+00
  -0.208560E+03   0.000000E+00
  -0.163709E+03   0.000000E+00
  -0.125145E+03   0.000000E+00
  -0.260622E+03   0.000000E+00
  -0.380449E+03   0.000000E+00
  -0.188935E+03   0.000000E+00
  -0.200438E+03   0.000000E+00
  -0.192875E+03   0.000000E+00
  -0.142049E+03   0.000000E+00
  -0.176836E+03   0.000000E+00
  -0.200701E+03   0.000000E+00
  -0.144719E+03   0.000000E+00
  -0.123315E+03   0.000000E+00
  -0.157015E+03   0.000000E+00
  -0.229926E+03   0.000000E+00
  -0.107643E+03   0.000000E+00
  -0.286345E+03   0.000000E+00
  -0.254023E+03   0.000000E+00
  -0.133770E+03   0.000000E+00
  -0.181913E+03   0.000000E+00
  -0.178917E+03   0.000000E+00
  -0.190120E+03   0.000000E+00
  -0.243620E+03   0.000000E+00
  -0.269144E+03   0.000000E+00
  -0.150955E+03   0.000000E+00
  -0.178087E+03   0.000000E+00
  -0.297929E+03   0.000000E+00
  -0.279101E+03   0.000000E+00
  -0.210499E+03   0.000000E+00
  -0.243027E+03   0.000000E+00
  -0.116676E+03   0.000000E+00
  -0.127726E+03   0.000000E+00
  -0.178830E+03   0.000000E+00
  -0.169052E+03   0.000000E+00
  -0.117344E+03   0.000000E+00
  -0.187632E+03   0.000000E+00
  -0.186091E+03   0.000000E+00
  -0.233617E+03   0.000000E+00
  -0.175629E+03   0.000000E+00
  -0.232366E+03   0.000000E+00
  -0.264932E+03   0.000000E+00
  -0.193822E+03   0.000000E+00
  -0.254798E+03   0.000000E+00
  -0.150357E+03   0.000000E+00
  -0.140685E+03   0.000000E+00
  -0.213236E+03   0.000000E+00
  -0.162533E+03   0.000000E+00
  -0.226244E+03   0.000000E+00
  -0.214312E+03   0.000000E+00
  -0.223659E+03   0.000000E+00
  -0.164323E+03   0.000000E+00
  -0.225477E+03   0.000000E+00
  -0.307220E+03   0.000000E+00
  -0.237893E+03   0.000000E+00
  -0.242970E+03   0.000000E+00
  -0.163775E+03   0.000000E+00
  -0.132302E+03   0.000000E+00
  -0.145724E+03   0.000000E+00
  -0.157473E+03   0.000000E+00
  -0.142439E+03   0.000000E+00
  -0.120109E+03   0.000000E+00
  -0.246803E+03   0.000000E+00
  -0.193604E+03   0.000000E+00
  -0.107986E+03   0.000000E+00
  -0.217144E+03   0.000000E+00
  -0.149480E+03   0.000000E+00
  -0.172609E+03   0.000000E+00
  -0.310650E+03   0.000000E+00
  -0.260875E+03   0.000000E+00
  -0.202642E+03   0.000000E+00
  -0.170828E+03   0.000000E+00
  -0.182614E+03   0.000000E+00
  -0.193487E+03   0.000000E+00
  -0.207106E+03   0.000000E+00
  -0.153341E+03   0.000000E+00
  -0.212292E+03   0.000000E+00
  -0.219718E+03   0.000000E+00
  -0.112788E+03   0.000000E+00
  -0.273130E+03   0.000000E+00
  -0.225042E+03   0.000000E+00
  -0.296343E+03   0.000000E+00
  -0.103654E+03   0.000000E+00
  -0.133277E+03   0.000000E+00
  -0.220564E+03   0.000000E+00
  -0.166330E+03   0.000000E+00
  -0.205452E+03   0.000000E+00
  -0.223572E+03   0.000000E+00
  -0.108138E+03   0.000000E+00
  -0.239799E+03   0.000000E+00
  -0.121900E+03   0.000000E+00
  -0.150400E+03   0.000000E+00
  -0.143536E+03   0.000000E+00
  -0.301782E+03   0.000000E+00
  -0.202683E+03   0.000000E+00
  -0.707749E+02   0.000000E+00
  -0.676406E+02   0.000000E+00
  -0.235481E+03   0.000000E+00
  -0.226524E+03   0.000000E+00
  -0.195702E+03   0.000000E+00
  -0.273537E+03   0.000000E+00
  -0.168376E+03   0.000000E+00
  -0.249930E+03   0.000000E+00
  -0.108824E+03   0.000000E+00
  -0.182729E+03   0.000000E+00
  -0.985412E+02   0.000000E+00
  -0.151892E+03   0.000000E+00
  -0.224035E+03   0.000000E+00
  -0.310231E+03   0.000000E+00
  -0.267858E+03   0.000000E+00
  -0.231668E+03   0.000000E+00
  -0.175320E+03   0.000000E+00
  -0.131793E+03   0.000000E+00
  -0.216446E+03   0.000000E+00
  -0.202851E+03   0.000000E+00
  -0.160811E+03   0.000000E+00
  -0.200966E+03   0.000000E+00
  -0.116424E+03   0.000000E+00
  -0.148506E+03   0.000000E+00
  -0.135622E+03   0.000000E+00
  -0.740075E+02   0.000000E+00
  -0.144193E+03   0.000000E+00
  -0.749800E+02   0.000000E+00
  -0.131845E+03   0.000000E+00
  -0.214245E+03   0.000000E+00
  -0.175409E+03   0.000000E+00
  -0.261280E+03   0.000000E+00
  -0.219078E+03   0.000000E+00
  -0.212927E+03   0.000000E+00
  -0.126198E+03   0.000000E+00
  -0.151117E+03   0.000000E+00
  -0.255296E+03   0.000000E+00
  -0.108251E+03   0.000000E+00
  -0.205384E+03   0.000000E+00
  -0.158506E+03   0.000000E+00
  -0.174457E+03   0.000000E+00
  -0.128669E+03   0.000000E+00
  -0.124251E+03   0.000000E+00
  -0.265817E+03   0.000000E+00
  -0.180398E+03   0.000000E+00
  -0.120353E+03   0.000000E+00
  -0.173801E+03   0.000000E+00
  -0.259145E+03   0.000000E+00
  -0.208624E+03   0.000000E+00
  -0.204808E+03   0.000000E+00
  -0.176259E+03   0.000000E+00
  -0.254293E+03   0.000000E+00
  -0.230964E+03   0.000000E+00
  -0.209447E+03   0.000000E+00
  -0.110758E+03   0.000000E+00
  -0.257235E+03   0.000000E+00
  -0.177595E+03   0.000000E+00
  -0.265633E+03   0.000000E+00
  -0.238119E+03   0.000000E+00
  -0.226638E+03   0.000000E+00
  -0.130071E+03   0.000000E+00
  -0.167545E+03   0.000000E+00
  -0.233419E+03   0.000000E+00
  -0.213687E+03   0.000000E+00
  -0.235342E+03   0.000000E+00
  -0.138353E+03   0.000000E+00
  -0.193666E+03   0.000000E+00
  -0.194566E+03   0.000000E+00
  -0.224302E+03   0.000000E+00
  -0.114548E+03   0.000000E+00
  -0.181323E+03   0.000000E+00
  -0.267963E+03   0.000000E+00
  -0.169433E+03   0.000000E+00
  -0.326590E+03   0.000000E+00
  -0.188853E+03   0.000000E+00
  -0.216462E+03   0.000000E+00
  -0.130166E+03   0.000000E+00
  -0.140473E+03   0.000000E+00
  -0.214440E+03   0.000000E+00
  -0.126680E+03   0.000000E+00
  -0.104820E+03   0.000000E+00
  -0.136734E+03   0.000000E+00
  -0.257491E+03   0.000000E+00
  -0.192869E+03   0.000000E+00
  -0.259180E+03   0.000000E+00
  -0.235863E+03   0.000000E+00
  -0.165740E+03   0.000000E+00
  -0.109007E+03   0.000000E+00
  -0.169085E+03   0.000000E+00
  -0.969793E+02   0.000000E+00
  -0.226831E+03   0.000000E+00
  -0.268984E+03   0.000000E+00
  -0.220640E+03   0.000000E+00
  -0.197705E+03   0.000000E+00
  -0.230146E+03   0.000000E+00
  -0.986019E+02   0.000000E+00
  -0.192433E+03   0.000000E+00
  -0.233006E+03   0.000000E+00
  -0.216506E+03   0.000000E+00
  -0.360835E+03   0.000000E+00
  -0.191667E+03   0.000000E+00
  -0.118110E+03   0.000000E+00
  -0.250997E+03   0.000000E+00
  -0.206862E+03   0.000000E+00
  -0.165139E+03   0.000000E+00
  -0.145696E+03   0.000000E+00
  -0.260028E+03   0.000000E+00
  -0.157272E+03   0.000000E+00
  -0.232326E+03   0.000000E+00
  -0.187569E+03   0.000000E+00
  -0.223290E+03   0.000000E+00
  -0.231185E+03   0.000000E+00
  -0.225372E+03   0.000000E+00
  -0.100249E+03   0.000000E+00
  -0.109334E+03   0.000000E+00
  -0.172384E+03   0.000000E+00
  -0.188305E+03   0.000000E+00
  -0.178058E+03   0.000000E+00
  -0.209570E+03   0.000000E+00
  -0.206422E+03   0.000000E+00
  -0.189039E+03   0.000000E+00
  -0.180305E+03   0.000000E+00
  -0.267308E+03   0.000000E+00
  -0.277622E+03   0.000000E+00
  -0.136447E+03   0.000000E+00
  -0.195067E+03   0.000000E+00
  -0.163166E+03   0.000000E+00
  -0.207147E+03   0.000000E+00
  -0.235833E+03   0.000000E+00
  -0.238129E+03   0.000000E+00
  -0.228055E+03   0.000000E+00
  -0.925756E+02   0.000000E+00
  -0.178712E+03   0.000000E+00
  -0.159642E+03   0.000000E+00
  -0.232874E+03   0.000000E+00
  -0.180242E+03   0.000000E+00
  -0.113783E+03   0.000000E+00
  -0.141747E+03   0.000000E+00
  -0.148779E+03   0.000000E+00
  -0.240008E+03   0.000000E+00
  -0.964602E+02   0.000000E+00
  -0.192181E+03   0.000000E+00
  -0.134663E+03   0.000000E+00
  -0.156277E+03   0.000000E+00
  -0.194762E+03   0.000000E+00
  -0.216388E+03   0.000000E+00
  -0.147173E+03   0.000000E+00
  -0.121970E+03   0.000000E+00
  -0.175479E+03   0.000000E+00
  -0.139034E+03   0.000000E+00
  -0.141187E+03   0.000000E+00
  -0.186239E+03   0.000000E+00
  -0.195174E+03   0.000000E+00
  -0.235585E+03   0.000000E+00
  -0.201458E+03   0.000000E+00
  -0.191928E+03   0.000000E+00
  -0.240804E+03   0.000000E+00
  -0.206043E+03   0.000000E+00
  -0.153698E+03   0.000000E+00
  -0.176197E+03   0.000000E+00
  -0.275586E+03   0.000000E+00
  -0.172667E+03   0.000000E+00
  -0.112411E+03   0.000000E+00
  -0.196718E+03   0.000000E+00
  -0.152015E+03   0.000000E+00
  -0.157031E+03   0.000000E+00
  -0.191260E+03   0.000000E+00
  -0.215312E+03   0.000000E+00
  -0.226276E+03   0.000000E+00
  -0.225498E+03   0.000000E+00
  -0.304212E+03   0.000000E+00
  -0.199651E+03   0.000000E+00
  -0.123640E+03   0.000000E+00
  -0.164324E+03   0.000000E+00
  -0.274599E+03   0.000000E+00
  -0.144332E+03   0.000000E+00
  -0.157314E+03   0.000000E+00
  -0.158130E+03   0.000000E+00
  -0.199442E+03   0.000000E+00
  -0.270095E+03   0.000000E+00
  -0.168267E+03   0.000000E+00
  -0.238675E+03   0.000000E+00
  -0.195260E+03   0.000000E+00
  -0.196131E+03   0.000000E+00
  -0.157765E+03   0.000000E+00
  -0.194616E+03   0.000000E+00
  -0.163693E+03   0.000000E+00
  -0.146470E+03   0.000000E+00
  -0.219283E+03   0.000000E+00
  -0.209920E+03   0.000000E+00
  -0.248923E+03   0.000000E+00
  -0.140317E+03   0.000000E+00
  -0.113554E+03   0.000000E+00
  -0.223586E+03   0.000000E+00
  -0.296376E+03   0.000000E+00
  -0.147544E+03   0.000000E+00
  -0.199101E+03   0.000000E+00
  -0.193972E+03   0.000000E+00
  -0.136539E+03   0.000000E+00
  -0.185143E+03   0.000000E+00
  -0.154927E+03   0.000000E+00
  -0.235263E+03   0.000000E+00
  -0.230276E+03   0.000000E+00
  -0.391689E+03   0.000000E+00
  -0.150758E+03   0.000000E+00
  -0.130699E+03   0.000000E+00
  -0.178912E+03   0.000000E+00
  -0.253183E+03   0.000000E+00
  -0.141721E+03   0.000000E+00
  -0.194072E+03   0.000000E+00
  -0.175274E+03   0.000000E+00
  -0.362300E+03   0.000000E+00
  -0.215012E+03   0.000000E+00
  -0.199843E+03   0.000000E+00
  -0.203012E+03   0.000000E+00
  -0.269926E+03   0.000000E+00
  -0.200910E+03   0.000000E+00
  -0.257307E+03   0.000000E+00
  -0.169644E+03   0.000000E+00
  -0.205281E+03   0.000000E+00
  -0.168162E+03   0.000000E+00
  -0.172777E+03   0.000000E+00
  -0.143393E+03   0.000000E+00
  -0.125464E+03   0.000000E+00
  -0.139549E+03   0.000000E+00
  -0.180138E+03   0.000000E+00
  -0.121510E+03   0.000000E+00
  -0.240441E+03   0.000000E+00
  -0.143110E+03   0.000000E+00
  -0.137455E+03   0.000000E+00
  -0.237056E+03   0.000000E+00
  -0.173594E+03   0.000000E+00
  -0.277118E+03   0.000000E+00
  -0.111801E+03   0.000000E+00
  -0.127954E+03   0.000000E+00
  -0.212700E+03   0.000000E+00
  -0.241389E+03   0.000000E+00
  -0.172315E+03   0.000000E+00
  -0.140600E+03   0.000000E+00
  -0.290247E+03   0.000000E+00
  -0.140127E+03   0.000000E+00
  -0.220611E+03   0.000000E+00
  -0.176442E+03   0.000000E+00
  -0.158145E+03   0.000000E+00
  -0.341512E+03   0.000000E+00
  -0.167857E+03   0.000000E+00
  -0.180733E+03   0.000000E+00
  -0.236874E+03   0.000000E+00
  -0.168835E+03   0.000000E+00
  -0.145002E+03   0.000000E+00
  -0.216407E+03   0.000000E+00
  -0.233900E+03   0.000000E+00
  -0.161164E+03   0.000000E+00
  -0.173902E+03   0.000000E+00
  -0.194914E+03   0.000000E+00
  -0.254422E+03   0.000000E+00
  -0.189565E+03   0.000000E+00
  -0.209577E+03   0.000000E+00
  -0.265104E+03   0.000000E+00
  -0.117238E+03   0.000000E+00
  -0.139245E+03   0.000000E+00
  -0.212310E+03   0.000000E+00
  -0.135150E+03   0.000000E+00
  -0.154397E+03   0.000000E+00
  -0.166764E+03   0.000000E+00
  -0.143559E+03   0.000000E+00
  -0.231192E+03   0.000000E+00
  -0.153615E+03   0.000000E+00
  -0.102644E+03   0.000000E+00
  -0.257932E+03   0.000000E+00
  -0.131525E+03   0.000000E+00
  -0.253168E+03   0.000000E+00
  -0.211813E+03   0.000000E+00
  -0.334911E+03   0.000000E+00
  -0.204904E+03   0.000000E+00
  -0.157897E+03   0.000000E+00
  -0.231275E+03   0.000000E+00
  -0.238600E+03   0.000000E+00
  -0.170502E+03   0.000000E+00
  -0.993340E+02   0.000000E+00
  -0.150056E+03   0.000000E+00
  -0.126886E+03   0.000000E+00
  -0.208497E+03   0.000000E+00
  -0.218282E+03   0.000000E+00
  -0.213134E+03   0.000000E+00
  -0.263817E+03   0.000000E+00
  -0.269903E+03   0.000000E+00
  -0.205124E+03   0.000000E+00
  -0.189286E+03   0.000000E+00
  -0.251912E+03   0.000000E+00
  -0.240698E+03   0.000000E+00
  -0.175377E+03   0.000000E+00
  -0.192322E+03   0.000000E+00
  -0.144711E+03   0.000000E+00
  -0.262380E+03   0.000000E+00
  -0.166078E+03   0.000000E+00
  -0.191368E+03   0.000000E+00
  -0.180150E+03   0.000000E+00
  -0.139162E+03   0.000000E+00
  -0.152756E+03   0.000000E+00
  -0.107200E+03   0.000000E+00
  -0.212439E+03   0.000000E+00
  -0.299111E+03   0.000000E+00
  -0.129537E+03   0.000000E+00
  -0.185146E+03   0.000000E+00
  -0.192421E+03   0.000000E+00
  -0.177888E+03   0.000000E+00
  -0.125889E+03   0.000000E+00
  -0.133081E+03   0.000000E+00
  -0.209350E+03   0.000000E+00
  -0.296934E+03   0.000000E+00
  -0.149054E+03   0.000000E+00
  -0.129280E+03   0.000000E+00
  -0.113725E+03   0.000000E+00
  -0.169613E+03   0.000000E+00
  -0.227328E+03   0.000000E+00
  -0.162882E+03   0.000000E+00
  -0.226135E+03   0.000000E+00
  -0.153614E+03   0.000000E+00
  -0.154734E+03   0.000000E+00
  -0.243684E+03   0.000000E+00
  -0.150019E+03   0.000000E+00
  -0.215983E+03   0.000000E+00
  -0.193701E+03   0.000000E+00
  -0.116764E+03   0.000000E+00
  -0.123462E+03   0.000000E+00
  -0.138021E+03   0.000000E+00
  -0.224115E+03   0.000000E+00
  -0.122859E+03   0.000000E+00
  -0.168293E+03   0.000000E+00
  -0.143966E+03   0.000000E+00
  -0.170666E+03   0.000000E+00
  -0.185699E+03   0.000000E+00
  -0.218894E+03   0.000000E+00
  -0.192180E+03   0.000000E+00
  -0.207452E+03   0.000000E+00
  -0.165375E+03   0.000000E+00
  -0.224134E+03   0.000000E+00
  -0.120544E+03   0.000000E+00
  -0.153621E+03   0.000000E+00
  -0.202204E+03   0.000000E+00
  -0.820299E+02   0.000000E+00
  -0.393598E+03   0.000000E+00
  -0.309329E+03   0.000000E+00
  -0.216097E+03   0.000000E+00
  -0.195716E+03   0.000000E+00
  -0.122435E+03   0.000000E+00
  -0.255728E+03   0.000000E+00
  -0.101967E+03   0.000000E+00
  -0.252542E+03   0.000000E+00
  -0.138092E+03   0.000000E+00
  -0.234607E+03   0.000000E+00
  -0.198481E+03   0.000000E+00
  -0.168455E+03   0.000000E+00
  -0.248616E+03   0.000000E+00
  -0.368703E+03   0.000000E+00
  -0.123726E+03   0.000000E+00
  -0.113618E+03   0.000000E+00
  -0.222087E+03   0.000000E+00
  -0.123466E+03   0.000000E+00
  -0.233278E+03   0.000000E+00
  -0.282374E+03   0.000000E+00
  -0.218445E+03   0.000000E+00
  -0.217156E+03   0.000000E+00
  -0.209345E+03   0.000000E+00
  -0.112047E+03   0.000000E+00
  -0.240661E+03   0.000000E+00
  -0.203575E+03   0.000000E+00
  -0.121405E+03   0.000000E+00
  -0.201080E+03   0.000000E+00
  -0.213233E+03   0.000000E+00
  -0.217293E+03   0.000000E+00
  -0.215996E+03   0.000000E+00
  -0.324539E+03   0.000000E+00
  -0.114979E+03   0.000000E+00
  -0.135054E+03   0.000000E+00
  -0.194558E+03   0.000000E+00
  -0.101793E+03   0.000000E+00
  -0.164928E+03   0.000000E+00
  -0.625128E+02   0.000000E+00
  -0.194324E+03   0.000000E+00
  -0.191846E+03   0.000000E+00
  -0.114857E+03   0.000000E+00
  -0.151580E+03   0.000000E+00
  -0.183481E+03   0.000000E+00
  -0.139629E+03   0.000000E+00
  -0.156724E+03   0.000000E+00
  -0.165224E+03   0.000000E+00
  -0.223197E+03   0.000000E+00
  -0.138091E+03   0.000000E+00
  -0.242400E+03   0.000000E+00
  -0.142447E+03   0.000000E+00
  -0.168331E+03   0.000000E+00
  -0.121736E+03   0.000000E+00
  -0.138110E+03   0.000000E+00
  -0.192549E+03   0.000000E+00
  -0.134463E+03   0.000000E+00
  -0.203960E+03   0.000000E+00
  -0.256846E+03   0.000000E+00
  -0.156828E+03   0.000000E+00
  -0.216273E+03   0.000000E+00
  -0.192162E+03   0.000000E+00
  -0.234352E+03   0.000000E+00
  -0.228165E+03   0.000000E+00
  -0.249564E+03   0.000000E+00
  -0.165788E+03   0.000000E+00
  -0.193486E+03   0.000000E+00
  -0.205642E+03   0.000000E+00
  -0.139413E+03   0.000000E+00
  -0.223576E+03   0.000000E+00
  -0.120949E+03   0.000000E+00
  -0.210829E+03   0.000000E+00
  -0.157034E+03   0.000000E+00
  -0.155892E+03   0.000000E+00
  -0.151343E+03   0.000000E+00
  -0.225391E+03   0.000000E+00
  -0.158449E+03   0.000000E+00
  -0.201996E+03   0.000000E+00
  -0.148504E+03   0.000000E+00
  -0.187344E+03   0.000000E+00
  -0.115160E+03   0.000000E+00
  -0.145944E+03   0.000000E+00
  -0.291704E+03   0.000000E+00
  -0.223914E+03   0.000000E+00
  -0.146292E+03   0.000000E+00
  -0.191316E+03   0.000000E+00
  -0.149409E+03   0.000000E+00
  -0.275193E+03   0.000000E+00
  -0.214976E+03   0.000000E+00
  -0.135625E+03   0.000000E+00
  -0.186626E+03   0.000000E+00
  -0.186584E+03   0.000000E+00
  -0.241461E+03   0.000000E+00
  -0.282140E+03   0.000000E+00
  -0.281221E+03   0.000000E+00
  -0.143816E+03   0.000000E+00
  -0.260696E+03   0.000000E+00
  -0.225431E+03   0.000000E+00
  -0.990323E+02   0.000000E+00
  -0.291504E+03   0.000000E+00
  -0.212566E+03   0.000000E+00
  -0.205826E+03   0.000000E+00
  -0.145924E+03   0.000000E+00
  -0.138127E+03   0.000000E+00
  -0.207852E+03   0.000000E+00
  -0.208941E+03   0.000000E+00
  -0.257264E+03   0.000000E+00
  -0.251741E+03   0.000000E+00
  -0.199908E+03   0.000000E+00
  -0.231002E+03   0.000000E+00
  -0.965867E+02   0.000000E+00
  -0.312543E+03   0.000000E+00
  -0.184854E+03   0.000000E+00
  -0.122698E+03   0.000000E+00
  -0.200468E+03   0.000000E+00
  -0.272824E+03   0.000000E+00
  -0.227434E+03   0.000000E+00
  -0.154733E+03   0.000000E+00
  -0.156226E+03   0.000000E+00
  -0.156159E+03   0.000000E+00
  -0.261789E+03   0.000000E+00
  -0.260670E+03   0.000000E+00
  -0.138796E+03   0.000000E+00
  -0.132824E+03   0.000000E+00
  -0.294572E+03   0.000000E+00
  -0.135038E+03   0.000000E+00
  -0.184627E+03   0.000000E+00
  -0.255592E+03   0.000000E+00
  -0.183533E+03   0.000000E+00
  -0.138118E+03   0.000000E+00
  -0.294153E+03   0.000000E+00
  -0.115969E+03   0.000000E+00
  -0.190262E+03   0.000000E+00
  -0.184100E+03   0.000000E+00
  -0.224292E+03   0.000000E+00
  -0.197634E+03   0.000000E+00
  -0.264190E+03   0.000000E+00
  -0.291571E+03   0.000000E+00
  -0.241945E+03   0.000000E+00
  -0.156768E+03   0.000000E+00
  -0.231223E+03   0.000000E+00
  -0.201290E+03   0.000000E+00
  -0.237900E+03   0.000000E+00
  -0.844239E+02   0.000000E+00
  -0.142735E+03   0.000000E+00
  -0.245416E+03   0.000000E+00
  -0.195225E+03   0.000000E+00
  -0.216036E+03   0.000000E+00
  -0.884921E+02   0.000000E+00
  -0.195468E+03   0.000000E+00
  -0.142996E+03   0.000000E+00
  -0.179577E+03   0.000000E+00
  -0.202097E+03   0.000000E+00
  -0.203160E+03   0.000000E+00
  -0.200781E+03   0.000000E+00
  -0.239934E+03   0.000000E+00
  -0.216967E+03   0.000000E+00
  -0.210828E+03   0.000000E+00
  -0.253313E+03   0.000000E+00
  -0.204648E+03   0.000000E+00
  -0.174751E+03   0.000000E+00
  -0.212376E+03   0.000000E+00
  -0.198038E+03   0.000000E+00
  -0.255133E+03   0.000000E+00
  -0.129421E+03   0.000000E+00
  -0.106228E+03   0.000000E+00
  -0.184482E+03   0.000000E+00
  -0.844939E+02   0.000000E+00
  -0.170799E+03   0.000000E+00
  -0.317386E+03   0.000000E+00
  -0.166360E+03   0.000000E+00
  -0.210878E+03   0.000000E+00
  -0.147822E+03   0.000000E+00
  -0.140366E+03   0.000000E+00
  -0.211639E+03   0.000000E+00
  -0.179531E+03   0.000000E+00
  -0.244577E+03   0.000000E+00
  -0.235903E+03   0.000000E+00
  -0.156614E+03   0.000000E+00
  -0.173793E+03   0.000000E+00
  -0.188827E+03   0.000000E+00
  -0.202389E+03   0.000000E+00
  -0.221228E+03   0.000000E+00
  -0.207781E+03   0.000000E+00
  -0.778963E+02   0.000000E+00
  -0.273036E+03   0.000000E+00
  -0.162741E+03   0.000000E+00
  -0.143512E+03   0.000000E+00
  -0.153169E+03   0.000000E+00
  -0.143725E+03   0.000000E+00
  -0.131934E+03   0.000000E+00
  -0.338169E+03   0.000000E+00
  -0.208083E+03   0.000000E+00
  -0.164637E+03   0.000000E+00
  -0.272289E+03   0.000000E+00
  -0.229530E+03   0.000000E+00
  -0.137795E+03   0.000000E+00
  -0.119638E+03   0.000000E+00
  -0.157861E+03   0.000000E+00
  -0.108123E+03   0.000000E+00
  -0.221204E+03   0.000000E+00
  -0.239478E+03   0.000000E+00
  -0.153720E+03   0.000000E+00
  -0.215476E+03   0.000000E+00
  -0.214764E+03   0.000000E+00
  -0.152898E+03   0.000000E+00
  -0.210368E+03   0.000000E+00
  -0.203806E+03   0.000000E+00
  -0.761168E+02   0.000000E+00
  -0.213717E+03   0.000000E+00
  -0.261989E+03   0.000000E+00
  -0.194192E+03   0.000000E+00
  -0.222336E+03   0.000000E+00
  -0.184458E+03   0.000000E+00
  -0.113184E+03   0.000000E+00
  -0.232944E+03   0.000000E+00
  -0.264982E+03   0.000000E+00
  -0.975258E+02   0.000000E+00
  -0.143215E+03   0.000000E+00
  -0.171285E+03   0.000000E+00
  -0.203756E+03   0.000000E+00
  -0.286744E+03   0.000000E+00
  -0.297625E+03   0.000000E+00
  -0.254932E+03   0.000000E+00
  -0.155592E+03   0.000000E+00
  -0.155348E+03   0.000000E+00
  -0.877259E+02   0.000000E+00
  -0.276549E+03   0.000000E+00
  -0.190075E+03   0.000000E+00
  -0.182825E+03   0.000000E+00
  -0.184531E+03   0.000000E+00
  -0.254487E+03   0.000000E+00
  -0.139520E+03   0.000000E+00
  -0.105754E+03   0.000000E+00
  -0.128303E+03   0.000000E+00
  -0.197907E+03   0.000000E+00
  -0.187452E+03   0.000000E+00
  -0.125707E+03   0.000000E+00
  -0.233594E+03   0.000000E+00
  -0.225923E+03   0.000000E+00
  -0.115086E+03   0.000000E+00
  -0.204514E+03   0.000000E+00
  -0.271397E+03   0.000000E+00
  -0.229193E+03   0.000000E+00
  -0.168307E+03   0.000000E+00
  -0.190715E+03   0.000000E+00
  -0.237764E+03   0.000000E+00
  -0.202979E+03   0.000000E+00
  -0.214623E+03   0.000000E+00
  -0.198291E+03   0.000000E+00
  -0.131045E+03   0.000000E+00
  -0.150124E+03   0.000000E+00
  -0.149934E+03   0.000000E+00
  -0.179530E+03   0.000000E+00
  -0.176900E+03   0.000000E+00
  -0.223822E+03   0.000000E+00
  -0.220622E+03   0.000000E+00
  -0.149963E+03   0.000000E+00
  -0.239268E+03   0.000000E+00
  -0.139846E+03   0.000000E+00
  -0.315232E+03   0.000000E+00
  -0.181364E+03   0.000000E+00
  -0.172361E+03   0.000000E+00
  -0.215022E+03   0.000000E+00
  -0.270459E+03   0.000000E+00
  -0.132737E+03   0.000000E+00
  -0.195853E+03   0.000000E+00
  -0.238630E+03   0.000000E+00
  -0.184091E+03   0.000000E+00
  -0.191466E+03   0.000000E+00
  -0.211100E+03   0.000000E+00
  -0.139642E+03   0.000000E+00
  -0.122837E+03   0.000000E+00
  -0.174668E+03   0.000000E+00
  -0.180301E+03   0.000000E+00
  -0.272595E+03   0.000000E+00
  -0.212467E+03   0.000000E+00
  -0.984001E+02   0.000000E+00
  -0.173562E+03   0.000000E+00
  -0.176890E+03   0.000000E+00
  -0.129857E+03   0.000000E+00
  -0.153732E+03   0.000000E+00
  -0.154917E+03   0.000000E+00
  -0.217292E+03   0.000000E+00
  -0.126561E+03   0.000000E+00
  -0.120759E+03   0.000000E+00
  -0.144390E+03   0.000000E+00
  -0.299493E+03   0.000000E+00
  -0.184584E+03   0.000000E+00
  -0.204071E+03   0.000000E+00
  -0.126416E+03   0.000000E+00
  -0.230444E+03   0.000000E+00
  -0.200940E+03   0.000000E+00
  -0.203093E+03   0.000000E+00
  -0.191768E+03   0.000000E+00
  -0.121925E+03   0.000000E+00
  -0.203297E+03   0.000000E+00
  -0.209310E+03   0.000000E+00
  -0.128778E+03   0.000000E+00
  -0.287535E+03   0.000000E+00
  -0.147874E+03   0.000000E+00
  -0.159796E+03   0.000000E+00
  -0.177422E+03   0.000000E+00
  -0.167796E+03   0.000000E+00
  -0.175483E+03   0.000000E+00
  -0.105851E+03   0.000000E+00
  -0.270161E+03   0.000000E+00
  -0.111846E+03   0.000000E+00
  -0.147450E+03   0.000000E+00
  -0.176890E+03   0.000000E+00
  -0.223030E+03   0.000000E+00
  -0.152648E+03   0.000000E+00
  -0.235770E+03   0.000000E+00
  -0.256118E+03   0.000000E+00
  -0.204916E+03   0.000000E+00
  -0.286849E+03   0.000000E+00
  -0.116213E+03   0.000000E+00
  -0.143093E+03   0.000000E+00
  -0.926573E+02   0.000000E+00
  -0.159892E+03   0.000000E+00
  -0.181937E+03   0.000000E+00
  -0.202737E+03   0.000000E+00
  -0.119566E+03   0.000000E+00
  -0.134852E+03   0.000000E+00
  -0.151696E+03   0.000000E+00
  -0.103684E+03   0.000000E+00
  -0.258991E+03   0.000000E+00
  -0.164627E+03   0.000000E+00
  -0.116384E+03   0.000000E+00
  -0.272336E+03   0.000000E+00
  -0.234007E+03   0.000000E+00
  -0.158765E+03   0.000000E+00
  -0.242855E+03   0.000000E+00
  -0.143123E+03   0.000000E+00
  -0.172227E+03   0.000000E+00
  -0.201581E+03   0.000000E+00
  -0.167062E+03   0.000000E+00
  -0.188371E+03   0.000000E+00
  -0.143966E+03   0.000000E+00
  -0.137002E+03   0.000000E+00
  -0.187022E+03   0.000000E+00
  -0.197959E+03   0.000000E+00
  -0.293204E+03   0.000000E+00
  -0.213402E+03   0.000000E+00
  -0.126273E+03   0.000000E+00
  -0.294002E+03   0.000000E+00
  -0.230719E+03   0.000000E+00
  -0.153400E+03   0.000000E+00
  -0.197694E+03   0.000000E+00
  -0.265118E+03   0.000000E+00
  -0.207847E+03   0.000000E+00
  -0.109282E+03   0.000000E+00
  -0.283258E+03   0.000000E+00
  -0.299321E+03   0.000000E+00
  -0.132017E+03   0.000000E+00
  -0.124522E+03   0.000000E+00
  -0.168063E+03   0.000000E+00
  -0.240607E+03   0.000000E+00
  -0.171791E+03   0.000000E+00
  -0.236542E+03   0.000000E+00
  -0.314678E+03   0.000000E+00
  -0.107669E+03   0.000000E+00
  -0.176009E+03   0.000000E+00
  -0.221740E+03   0.000000E+00
  -0.117664E+03   0.000000E+00
  -0.170752E+03   0.000000E+00
  -0.128273E+03   0.000000E+00
  -0.998258E+02   0.000000E+00
  -0.152949E+03   0.000000E+00
  -0.174171E+03   0.000000E+00
  -0.104108E+03   0.000000E+00
  -0.247897E+03   0.000000E+00
  -0.135605E+03   0.000000E+00
  -0.145182E+03   0.000000E+00
  -0.262040E+03   0.000000E+00
  -0.261783E+03   0.000000E+00
  -0.186159E+03   0.000000E+00
  -0.134708E+03   0.000000E+00
  -0.174245E+03   0.000000E+00
  -0.175216E+03   0.000000E+00
  -0.182191E+03   0.000000E+00
  -0.206590E+03   0.000000E+00
  -0.327165E+03   0.000000E+00
  -0.322432E+03   0.000000E+00
  -0.213596E+03   0.000000E+00
  -0.168827E+03   0.000000E+00
  -0.136939E+03   0.000000E+00
  -0.141545E+03   0.000000E+00
  -0.265947E+03   0.000000E+00
  -0.739194E+02   0.000000E+00
  -0.295155E+03   0.000000E+00
  -0.198960E+03   0.000000E+00
  -0.212414E+03   0.000000E+00
  -0.124706E+03   0.000000E+00
  -0.157393E+03   0.000000E+00
  -0.917422E+02   0.000000E+00
  -0.121156E+03   0.000000E+00
  -0.325158E+03   0.000000E+00
  -0.216034E+03   0.000000E+00
  -0.199390E+03   0.000000E+00
  -0.267852E+03   0.000000E+00
  -0.193864E+03   0.000000E+00
  -0.204846E+03   0.000000E+00
  -0.114621E+03   0.000000E+00
  -0.229955E+03   0.000000E+00
  -0.108316E+03   0.000000E+00
  -0.195325E+03   0.000000E+00
  -0.185704E+03   0.000000E+00
  -0.159787E+03   0.000000E+00
  -0.255917E+03   0.000000E+00
  -0.299350E+03   0.000000E+00
  -0.123314E+03   0.000000E+00
  -0.191634E+03   0.000000E+00
  -0.236710E+03   0.000000E+00
  -0.220642E+03   0.000000E+00
  -0.159991E+03   0.000000E+00
  -0.230551E+03   0.000000E+00
  -0.170586E+03   0.000000E+00
  -0.154598E+03   0.000000E+00
  -0.344854E+03   0.000000E+00
  -0.164724E+03   0.000000E+00
  -0.213632E+03   0.000000E+00
  -0.139034E+03   0.000000E+00
  -0.245316E+03   0.000000E+00
  -0.253481E+03   0.000000E+00
  -0.132167E+03   0.000000E+00
  -0.145923E+03   0.000000E+00
  -0.255077E+03   0.000000E+00
  -0.122727E+03   0.000000E+00
  -0.254583E+03   0.000000E+00
  -0.169322E+03   0.000000E+00
  -0.199458E+03   0.000000E+00
  -0.349902E+03   0.000000E+00
  -0.287161E+03   0.000000E+00
  -0.139107E+03   0.000000E+00
  -0.205360E+03   0.000000E+00
  -0.189639E+03   0.000000E+00
  -0.143689E+03   0.000000E+00
  -0.299837E+03   0.000000E+00
  -0.236744E+03   0.000000E+00
  -0.241835E+03   0.000000E+00
  -0.157676E+03   0.000000E+00
  -0.117480E+03   0.000000E+00
  -0.194792E+03   0.000000E+00
  -0.174152E+03   0.000000E+00
  -0.193111E+03   0.000000E+00
  -0.147829E+03   0.000000E+00
  -0.144047E+03   0.000000E+00
  -0.190896E+03   0.000000E+00
  -0.130595E+03   0.000000E+00
  -0.110353E+03   0.000000E+00
  -0.157580E+03   0.000000E+00
  -0.157422E+03   0.000000E+00
  -0.167862E+03   0.000000E+00
  -0.239932E+03   0.000000E+00
  -0.149011E+03   0.000000E+00
  -0.173298E+03   0.000000E+00
  -0.258190E+03   0.000000E+00
  -0.368694E+03   0.000000E+00
  -0.260007E+03   0.000000E+00
  -0.928878E+02   0.000000E+00
  -0.177705E+03   0.000000E+00
  -0.144369E+03   0.000000E+00
  -0.991957E+02   0.000000E+00
  -0.266975E+03   0.000000E+00
  -0.163730E+03   0.000000E+00
  -0.171678E+03   0.000000E+00
  -0.196556E+03   0.000000E+00
  -0.166159E+03   0.000000E+00
  -0.196937E+03   0.000000E+00
  -0.145525E+03   0.000000E+00
  -0.234846E+03   0.000000E+00
  -0.125239E+03   0.000000E+00
  -0.206667E+03   0.000000E+00
  -0.196520E+03   0.000000E+00
  -0.128297E+03   0.000000E+00
  -0.180455E+03   0.000000E+00
  -0.152083E+03   0.000000E+00
  -0.159436E+03   0.000000E+00
  -0.185986E+03   0.000000E+00
  -0.136476E+03   0.000000E+00
  -0.203880E+03   0.000000E+00
  -0.265399E+03   0.000000E+00
  -0.208113E+03   0.000000E+00
  -0.194748E+03   0.000000E+00
  -0.179584E+03   0.000000E+00
  -0.153732E+03   0.000000E+00
  -0.144617E+03   0.000000E+00
  -0.180471E+03   0.000000E+00
  -0.145432E+03   0.000000E+00
  -0.213214E+03   0.000000E+00
  -0.144416E+03   0.000000E+00
  -0.193455E+03   0.000000E+00
  -0.193416E+03   0.000000E+00
  -0.194085E+03   0.000000E+00
  -0.181281E+03   0.000000E+00
  -0.120689E+03   0.000000E+00
  -0.112362E+03   0.000000E+00
  -0.263097E+03   0.000000E+00
  -0.167863E+03   0.000000E+00
  -0.149908E+03   0.000000E+00
  -0.158403E+03   0.000000E+00
  -0.146516E+03   0.000000E+00
  -0.201706E+03   0.000000E+00
  -0.273162E+03   0.000000E+00
  -0.118057E+03   0.000000E+00
  -0.867276E+02   0.000000E+00
  -0.200253E+03   0.000000E+00
  -0.118186E+03   0.000000E+00
  -0.168404E+03   0.000000E+00
  -0.150139E+03   0.000000E+00
  -0.189844E+03   0.000000E+00
  -0.138027E+03   0.000000E+00
  -0.213338E+03   0.000000E+00
  -0.189689E+03   0.000000E+00
  -0.237262E+03   0.000000E+00
  -0.237218E+03   0.000000E+00
  -0.211768E+03   0.000000E+00
  -0.136084E+03   0.000000E+00
  -0.248642E+03   0.000000E+00
  -0.711871E+02   0.000000E+00
  -0.163426E+03   0.000000E+00
  -0.100857E+03   0.000000E+00
  -0.201571E+03   0.000000E+00
  -0.202557E+03   0.000000E+00
  -0.236864E+03   0.000000E+00
  -0.216938E+03   0.000000E+00
  -0.155386E+03   0.000000E+00
  -0.189436E+03   0.000000E+00
  -0.165763E+03   0.000000E+00
  -0.237949E+03   0.000000E+00
  -0.242969E+03   0.000000E+00
  -0.286549E+03   0.000000E+00
  -0.142772E+03   0.000000E+00
  -0.133747E+03   0.000000E+00
  -0.218815E+03   0.000000E+00
  -0.197174E+03   0.000000E+00
  -0.213426E+03   0.000000E+00
  -0.201290E+03   0.000000E+00
  -0.187069E+03   0.000000E+00
  -0.247071E+03   0.000000E+00
  -0.228191E+03   0.000000E+00
  -0.156447E+03   0.000000E+00
  -0.235711E+03   0.000000E+00
  -0.107137E+03   0.000000E+00
  -0.210908E+03   0.000000E+00
  -0.228027E+03   0.000000E+00
  -0.212511E+03   0.000000E+00
  -0.207156E+03   0.000000E+00
  -0.227456E+03   0.000000E+00
  -0.118541E+03   0.000000E+00
  -0.178203E+03   0.000000E+00
  -0.109951E+03   0.000000E+00
  -0.253249E+03   0.000000E+00
  -0.228200E+03   0.000000E+00
  -0.186053E+03   0.000000E+00
  -0.189687E+03   0.000000E+00
  -0.186368E+03   0.000000E+00
  -0.242667E+03   0.000000E+00
  -0.263280E+03   0.000000E+00
  -0.200971E+03   0.000000E+00
  -0.187236E+03   0.000000E+00
  -0.251676E+03   0.000000E+00
  -0.203830E+03   0.000000E+00
  -0.117815E+03   0.000000E+00
  -0.303853E+03   0.000000E+00
  -0.170050E+03   0.000000E+00
  -0.176160E+03   0.000000E+00
  -0.265930E+03   0.000000E+00
  -0.160611E+03   0.000000E+00
  -0.231144E+03   0.000000E+00
  -0.194247E+03   0.000000E+00
  -0.125531E+03   0.000000E+00
  -0.144667E+03   0.000000E+00
  -0.216390E+03   0.000000E+00
  -0.238596E+03   0.000000E+00
  -0.214582E+03   0.000000E+00
  -0.162112E+03   0.000000E+00
  -0.225064E+03   0.000000E+00
  -0.108426E+03   0.000000E+00
  -0.190763E+03   0.000000E+00
  -0.126096E+03   0.000000E+00
  -0.204172E+03   0.000000E+00
  -0.135085E+03   0.000000E+00
  -0.203330E+03   0.000000E+00
  -0.254523E+03   0.000000E+00
  -0.139812E+03   0.000000E+00
  -0.204056E+03   0.000000E+00
  -0.204404E+03   0.000000E+00
  -0.227801E+03   0.000000E+00
  -0.242902E+03   0.000000E+00
  -0.216036E+03   0.000000E+00
  -0.210301E+03   0.000000E+00
  -0.330611E+03   0.000000E+00
  -0.132916E+03   0.000000E+00
  -0.122356E+03   0.000000E+00
  -0.122397E+03   0.000000E+00
  -0.104451E+03   0.000000E+00
  -0.201638E+03   0.000000E+00
  -0.337986E+03   0.000000E+00
  -0.253348E+03   0.000000E+00
  -0.181723E+03   0.000000E+00
  -0.235750E+03   0.000000E+00
  -0.175200E+03   0.000000E+00
  -0.243399E+03   0.000000E+00
  -0.158278E+03   0.000000E+00
  -0.231815E+03   0.000000E+00
  -0.203334E+03   0.000000E+00
  -0.679082E+02   0.000000E+00
  -0.142092E+03   0.000000E+00
  -0.138611E+03   0.000000E+00
  -0.206583E+03   0.000000E+00
  -0.267956E+03   0.000000E+00
  -0.256968E+03   0.000000E+00
  -0.165209E+03   0.000000E+00
  -0.130289E+03   0.000000E+00
  -0.158458E+03   0.000000E+00
  -0.174026E+03   0.000000E+00
  -0.122089E+03   0.000000E+00
  -0.300159E+03   0.000000E+00
  -0.182409E+03   0.000000E+00
  -0.154639E+03   0.000000E+00
  -0.203776E+03   0.000000E+00
  -0.145224E+03   0.000000E+00
  -0.230246E+03   0.000000E+00
  -0.859006E+02   0.000000E+00
  -0.858842E+02   0.000000E+00
  -0.366102E+03   0.000000E+00
  -0.124632E+03   0.000000E+00
  -0.110389E+03   0.000000E+00
  -0.246757E+03   0.000000E+00
  -0.151277E+03   0.000000E+00
  -0.118943E+03   0.000000E+00
  -0.226684E+03   0.000000E+00
  -0.119606E+03   0.000000E+00
  -0.217328E+03   0.000000E+00
  -0.147852E+03   0.000000E+00
  -0.171099E+03   0.000000E+00
  -0.213087E+03   0.000000E+00
  -0.275220E+03   0.000000E+00
  -0.186749E+03   0.000000E+00
  -0.240105E+03   0.000000E+00
  -0.156874E+03   0.000000E+00
  -0.124030E+03   0.000000E+00
  -0.143575E+03   0.000000E+00
  -0.969529E+02   0.000000E+00
  -0.169213E+03   0.000000E+00
  -0.111196E+03   0.000000E+00
  -0.198341E+03   0.000000E+00
  -0.120128E+03   0.000000E+00
  -0.184238E+03   0.000000E+00
  -0.179713E+03   0.000000E+00
  -0.251705E+03   0.000000E+00
  -0.197287E+03   0.000000E+00
  -0.214998E+03   0.000000E+00
  -0.184162E+03   0.000000E+00
  -0.254926E+03   0.000000E+00
  -0.239694E+03   0.000000E+00
  -0.233840E+03   0.000000E+00
  -0.204720E+03   0.000000E+00
  -0.233200E+03   0.000000E+00
  -0.224353E+03   0.000000E+00
  -0.176267E+03   0.000000E+00
  -0.317178E+03   0.000000E+00
  -0.211025E+03   0.000000E+00
  -0.170113E+03   0.000000E+00
  -0.198886E+03   0.000000E+00
  -0.191525E+03   0.000000E+00
  -0.241168E+03   0.000000E+00
  -0.146299E+03   0.000000E+00
  -0.244129E+03   0.000000E+00
  -0.160839E+03   0.000000E+00
  -0.168610E+03   0.000000E+00
  -0.123064E+03   0.000000E+00
  -0.186213E+03   0.000000E+00
  -0.225873E+03   0.000000E+00
  -0.195099E+03   0.000000E+00
  -0.172401E+03   0.000000E+00
  -0.252094E+03   0.000000E+00
  -0.192107E+03   0.000000E+00
  -0.246449E+03   0.000000E+00
  -0.269565E+03   0.000000E+00
  -0.128892E+03   0.000000E+00
  -0.165956E+03   0.000000E+00
  -0.840704E+02   0.000000E+00
  -0.208148E+03   0.000000E+00
  -0.206280E+03   0.000000E+00
  -0.188270E+03   0.000000E+00
  -0.366993E+03   0.000000E+00
  -0.177419E+03   0.000000E+00
  -0.101868E+03   0.000000E+00
  -0.227638E+03   0.000000E+00
  -0.157098E+03   0.000000E+00
  -0.201898E+03   0.000000E+00
  -0.263641E+03   0.000000E+00
  -0.244596E+03   0.000000E+00
  -0.234026E+03   0.000000E+00
  -0.206699E+03   0.000000E+00
  -0.241930E+03   0.000000E+00
  -0.187855E+03   0.000000E+00
  -0.134657E+03   0.000000E+00
  -0.186254E+03   0.000000E+00
  -0.144781E+03   0.000000E+00
  -0.209288E+03   0.000000E+00
  -0.214024E+03   0.000000E+00
  -0.127958E+03   0.000000E+00
  -0.229131E+03   0.000000E+00
  -0.236893E+03   0.000000E+00
  -0.183048E+03   0.000000E+00
  -0.209194E+03   0.000000E+00
  -0.255425E+03   0.000000E+00
  -0.331111E+03   0.000000E+00
  -0.200981E+03   0.000000E+00
  -0.105676E+03   0.000000E+00
  -0.164555E+03   0.000000E+00
  -0.108339E+03   0.000000E+00
  -0.128261E+03   0.000000E+00
  -0.283421E+03   0.000000E+00
  -0.292480E+03   0.000000E+00
  -0.203364E+03   0.000000E+00
  -0.154991E+03   0.000000E+00
  -0.138347E+03   0.000000E+00
  -0.275898E+03   0.000000E+00
  -0.205717E+03   0.000000E+00
  -0.165161E+03   0.000000E+00
  -0.200124E+03   0.000000E+00
  -0.152691E+03   0.000000E+00
  -0.145573E+03   0.000000E+00
  -0.184973E+03   0.000000E+00
  -0.197053E+03   0.000000E+00
  -0.158218E+03   0.000000E+00
  -0.199382E+03   0.000000E+00
  -0.146240E+03   0.000000E+00
  -0.161048E+03   0.000000E+00
  -0.171870E+03   0.000000E+00
  -0.177085E+03   0.000000E+00
  -0.115423E+03   0.000000E+00
  -0.225665E+03   0.000000E+00
  -0.209836E+03   0.000000E+00
  -0.204037E+03   0.000000E+00
  -0.216287E+03   0.000000E+00
  -0.181349E+03   0.000000E+00
  -0.117495E+03   0.000000E+00
  -0.169293E+03   0.000000E+00
  -0.193226E+03   0.000000E+00
  -0.286688E+03   0.000000E+00
  -0.127661E+03   0.000000E+00
  -0.212805E+03   0.000000E+00
  -0.263117E+03   0.000000E+00
  -0.123808E+03   0.000000E+00
  -0.255772E+03   0.000000E+00
  -0.156895E+03   0.000000E+00
  -0.179546E+03   0.000000E+00
  -0.161653E+03   0.000000E+00
  -0.188165E+03   0.000000E+00
  -0.204769E+03   0.000000E+00
  -0.184701E+03   0.000000E+00
  -0.224622E+03   0.000000E+00
  -0.168733E+03   0.000000E+00
  -0.140974E+03   0.000000E+00
  -0.291331E+03   0.000000E+00
  -0.230061E+03   0.000000E+00
  -0.186328E+03   0.000000E+00
  -0.248330E+03   0.000000E+00
  -0.210871E+03   0.000000E+00
  -0.176698E+03   0.000000E+00
  -0.210436E+03   0.000000E+00
  -0.194479E+03   0.000000E+00
  -0.282001E+03   0.000000E+00
  -0.348022E+03   0.000000E+00
  -0.154712E+03   0.000000E+00
  -0.194739E+03   0.000000E+00
  -0.145067E+03   0.000000E+00
  -0.128190E+03   0.000000E+00
  -0.161649E+03   0.000000E+00
  -0.238406E+03   0.000000E+00
  -0.262354E+03   0.000000E+00
  -0.171347E+03   0.000000E+00
  -0.125277E+03   0.000000E+00
  -0.212274E+03   0.000000E+00
  -0.144250E+03   0.000000E+00
  -0.151734E+03   0.000000E+00
  -0.197064E+03   0.000000E+00
  -0.153327E+03   0.000000E+00
  -0.137192E+03   0.000000E+00
  -0.152852E+03   0.000000E+00
  -0.223205E+03   0.000000E+00
  -0.114805E+03   0.000000E+00
  -0.147068E+03   0.000000E+00
  -0.240728E+03   0.000000E+00
  -0.199317E+03   0.000000E+00
  -0.236268E+03   0.000000E+00
  -0.131893E+03   0.000000E+00
  -0.138977E+03   0.000000E+00
  -0.417783E+03   0.000000E+00
  -0.296044E+03   0.000000E+00
  -0.247317E+03   0.000000E+00
  -0.284480E+03   0.000000E+00
  -0.171838E+03   0.000000E+00
  -0.763080E+02   0.000000E+00
  -0.158978E+03   0.000000E+00
  -0.177357E+03   0.000000E+00
  -0.170689E+03   0.000000E+00
  -0.234789E+03   0.000000E+00
  -0.291607E+03   0.000000E+00
  -0.217890E+03   0.000000E+00
  -0.247167E+03   0.000000E+00
  -0.277221E+03   0.000000E+00
  -0.175721E+03   0.000000E+00
  -0.254561E+03   0.000000E+00
  -0.103112E+03   0.000000E+00
  -0.195597E+03   0.000000E+00
  -0.175390E+03   0.000000E+00
  -0.260042E+03   0.000000E+00
  -0.282937E+03   0.000000E+00
  -0.304332E+03   0.000000E+00
  -0.154044E+03   0.000000E+00
  -0.125211E+03   0.000000E+00
  -0.192910E+03   0.000000E+00
  -0.159515E+03   0.000000E+00
  -0.222563E+03   0.000000E+00
  -0.199281E+03   0.000000E+00
  -0.165658E+03   0.000000E+00
  -0.183497E+03   0.000000E+00
  -0.340894E+03   0.000000E+00
  -0.794391E+02   0.000000E+00
  -0.201907E+03   0.000000E+00
  -0.306835E+03   0.000000E+00
  -0.205375E+03   0.000000E+00
  -0.324482E+03   0.000000E+00
  -0.130989E+03   0.000000E+00
  -0.224611E+03   0.000000E+00
  -0.245569E+03   0.000000E+00
  -0.134897E+03   0.000000E+00
  -0.276321E+03   0.000000E+00
  -0.172035E+03   0.000000E+00
  -0.275044E+03   0.000000E+00
  -0.163217E+03   0.000000E+00
  -0.903677E+02   0.000000E+00
  -0.288830E+03   0.000000E+00
  -0.128296E+03   0.000000E+00
  -0.208000E+03   0.000000E+00
  -0.196593E+03   0.000000E+00
  -0.195645E+03   0.000000E+00
  -0.187957E+03   0.000000E+00
  -0.218012E+03   0.000000E+00
  -0.226672E+03   0.000000E+00
  -0.321283E+03   0.000000E+00
  -0.256314E+03   0.000000E+00
  -0.196494E+03   0.000000E+00
  -0.155664E+03   0.000000E+00
  -0.265468E+03   0.000000E+00
  -0.193561E+03   0.000000E+00
  -0.751753E+02   0.000000E+00
  -0.108272E+03   0.000000E+00
  -0.166593E+03   0.000000E+00
  -0.137643E+03   0.000000E+00
  -0.173710E+03   0.000000E+00
  -0.226152E+03   0.000000E+00
  -0.248671E+03   0.000000E+00
  -0.211024E+03   0.000000E+00
  -0.288105E+03   0.000000E+00
  -0.196192E+03   0.000000E+00
  -0.202532E+03   0.000000E+00
  -0.277071E+03   0.000000E+00
  -0.309209E+03   0.000000E+00
  -0.148694E+03   0.000000E+00
  -0.150605E+03   0.000000E+00
  -0.201686E+03   0.000000E+00
  -0.152429E+03   0.000000E+00
  -0.168718E+03   0.000000E+00
  -0.122949E+03   0.000000E+00
  -0.202767E+03   0.000000E+00
  -0.209444E+03   0.000000E+00
  -0.116139E+03   0.000000E+00
  -0.283571E+03   0.000000E+00
  -0.101106E+03   0.000000E+00
  -0.242845E+03   0.000000E+00
  -0.167621E+03   0.000000E+00
  -0.132564E+03   0.000000E+00
  -0.291360E+03   0.000000E+00
  -0.264482E+03   0.000000E+00
  -0.177745E+03   0.000000E+00
  -0.165177E+03   0.000000E+00
  -0.115480E+03   0.000000E+00
  -0.870061E+02   0.000000E+00
  -0.235452E+03   0.000000E+00
  -0.209798E+03   0.000000E+00
  -0.945722E+02   0.000000E+00
  -0.195740E+03   0.000000E+00
  -0.178775E+03   0.000000E+00
  -0.263082E+03   0.000000E+00
  -0.281417E+03   0.000000E+00
  -0.104834E+03   0.000000E+00
  -0.242168E+03   0.000000E+00
  -0.190549E+03   0.000000E+00
  -0.163308E+03   0.000000E+00
  -0.966914E+02   0.000000E+00
  -0.232215E+03   0.000000E+00
  -0.120888E+03   0.000000E+00
  -0.145750E+03   0.000000E+00
  -0.186840E+03   0.000000E+00
  -0.241687E+03   0.000000E+00
  -0.841973E+02   0.000000E+00
  -0.156044E+03   0.000000E+00
  -0.182534E+03   0.000000E+00
  -0.278365E+03   0.000000E+00
  -0.228515E+03   0.000000E+00
  -0.201164E+03   0.000000E+00
  -0.229296E+03   0.000000E+00
  -0.304598E+03   0.000000E+00
  -0.202135E+03   0.000000E+00
  -0.245632E+03   0.000000E+00
  -0.103609E+03   0.000000E+00
  -0.206269E+03   0.000000E+00
  -0.115621E+03   0.000000E+00
  -0.118746E+03   0.000000E+00
  -0.329863E+03   0.000000E+00
  -0.296955E+03   0.000000E+00
  -0.179492E+03   0.000000E+00
  -0.289445E+03   0.000000E+00
  -0.199577E+03   0.000000E+00
  -0.238746E+03   0.000000E+00
  -0.240006E+03   0.000000E+00
  -0.210825E+03   0.000000E+00
  -0.172051E+03   0.000000E+00
  -0.869868E+02   0.000000E+00
  -0.162525E+03   0.000000E+00
  -0.148528E+03   0.000000E+00
  -0.185502E+03   0.000000E+00
  -0.317503E+03   0.000000E+00
  -0.256071E+03   0.000000E+00
  -0.116287E+03   0.000000E+00
  -0.113010E+03   0.000000E+00
  -0.317247E+03   0.000000E+00
  -0.195365E+03   0.000000E+00
  -0.160045E+03   0.000000E+00
  -0.144723E+03   0.000000E+00
  -0.142995E+03   0.000000E+00
  -0.169234E+03   0.000000E+00
  -0.167187E+03   0.000000E+00
  -0.244557E+03   0.000000E+00
  -0.267674E+03   0.000000E+00
  -0.174407E+03   0.000000E+00
  -0.121235E+03   0.000000E+00
  -0.234534E+03   0.000000E+00
  -0.216089E+03   0.000000E+00
  -0.375785E+03   0.000000E+00
  -0.286762E+03   0.000000E+00
  -0.201021E+03   0.000000E+00
  -0.164787E+03   0.000000E+00
  -0.239807E+03   0.000000E+00
  -0.162172E+03   0.000000E+00
  -0.144324E+03   0.000000E+00
  -0.768366E+02   0.000000E+00
  -0.188700E+03   0.000000E+00
  -0.162786E+03   0.000000E+00
  -0.144243E+03   0.000000E+00
  -0.188144E+03   0.000000E+00
  -0.179020E+03   0.000000E+00
  -0.120152E+03   0.000000E+00
  -0.110777E+03   0.000000E+00
  -0.253823E+03   0.000000E+00
  -0.267767E+03   0.000000E+00
  -0.179196E+03   0.000000E+00
  -0.154394E+03   0.000000E+00
  -0.198414E+03   0.000000E+00
  -0.187036E+03   0.000000E+00
  -0.190204E+03   0.000000E+00
  -0.261837E+03   0.000000E+00
  -0.201123E+03   0.000000E+00
  -0.157062E+03   0.000000E+00
  -0.136336E+03   0.000000E+00
  -0.180069E+03   0.000000E+00
  -0.110874E+03   0.000000E+00
  -0.201848E+03   0.000000E+00
  -0.179423E+03   0.000000E+00
  -0.193055E+03   0.000000E+00
  -0.126919E+03   0.000000E+00
  -0.219385E+03   0.000000E+00
  -0.203769E+03   0.000000E+00
  -0.190336E+03   0.000000E+00
  -0.206319E+03   0.000000E+00
  -0.191448E+03   0.000000E+00
  -0.165894E+03   0.000000E+00
  -0.926117E+02   0.000000E+00
  -0.225916E+03   0.000000E+00
  -0.200872E+03   0.000000E+00
  -0.173069E+03   0.000000E+00
  -0.311514E+03   0.000000E+00
  -0.138098E+03   0.000000E+00
  -0.310401E+03   0.000000E+00
  -0.321749E+03   0.000000E+00
  -0.267267E+03   0.000000E+00
  -0.158859E+03   0.000000E+00
  -0.163628E+03   0.000000E+00
  -0.136785E+03   0.000000E+00
  -0.174691E+03   0.000000E+00
  -0.196371E+03   0.000000E+00
  -0.219094E+03   0.000000E+00
  -0.187223E+03   0.000000E+00
  -0.216244E+03   0.000000E+00
  -0.206184E+03   0.000000E+00
  -0.176436E+03   0.000000E+00
  -0.140264E+03   0.000000E+00
  -0.198074E+03   0.000000E+00
  -0.240182E+03   0.000000E+00
  -0.139886E+03   0.000000E+00
  -0.151571E+03   0.000000E+00
  -0.199701E+03   0.000000E+00
  -0.260783E+03   0.000000E+00
  -0.157650E+03   0.000000E+00
  -0.167580E+03   0.000000E+00
  -0.176863E+03   0.000000E+00
  -0.150231E+03   0.000000E+00
  -0.312142E+03   0.000000E+00
  -0.227906E+03   0.000000E+00
  -0.166034E+03   0.000000E+00
  -0.180683E+03   0.000000E+00
  -0.299784E+03   0.000000E+00
  -0.246762E+03   0.000000E+00
  -0.141198E+03   0.000000E+00
  -0.214293E+03   0.000000E+00
  -0.173732E+03   0.000000E+00
  -0.154161E+03   0.000000E+00
  -0.170289E+03   0.000000E+00
  -0.120484E+03   0.000000E+00
  -0.117752E+03   0.000000E+00
  -0.234859E+03   0.000000E+00
  -0.186294E+03   0.000000E+00
  -0.260672E+03   0.000000E+00
  -0.346697E+03   0.000000E+00
  -0.318004E+03   0.000000E+00
  -0.121986E+03   0.000000E+00
  -0.255942E+03   0.000000E+00
  -0.204950E+03   0.000000E+00
  -0.386527E+03   0.000000E+00
  -0.190975E+03   0.000000E+00
  -0.151639E+03   0.000000E+00
  -0.116953E+03   0.000000E+00
  -0.192490E+03   0.000000E+00
  -0.215687E+03   0.000000E+00
  -0.218569E+03   0.000000E+00
  -0.312316E+03   0.000000E+00
  -0.215144E+03   0.000000E+00
  -0.165822E+03   0.000000E+00
  -0.120636E+03   0.000000E+00
  -0.285934E+03   0.000000E+00
  -0.154933E+03   0.000000E+00
  -0.208823E+03   0.000000E+00
  -0.206718E+03   0.000000E+00
  -0.200060E+03   0.000000E+00
  -0.337425E+03   0.000000E+00
  -0.247623E+03   0.000000E+00
  -0.150880E+03   0.000000E+00
  -0.225195E+03   0.000000E+00
  -0.106024E+03   0.000000E+00
  -0.239426E+03   0.000000E+00
  -0.210504E+03   0.000000E+00
  -0.181518E+03   0.000000E+00
  -0.136040E+03   0.000000E+00
  -0.212644E+03   0.000000E+00
  -0.239833E+03   0.000000E+00
  -0.288721E+03   0.000000E+00
  -0.224888E+03   0.000000E+00
  -0.227498E+03   0.000000E+00
  -0.119969E+03   0.000000E+00
  -0.126307E+03   0.000000E+00
  -0.232022E+03   0.000000E+00
  -0.117737E+03   0.000000E+00
  -0.165705E+03   0.000000E+00
  -0.257784E+03   0.000000E+00
  -0.236883E+03   0.000000E+00
  -0.100715E+03   0.000000E+00
  -0.400770E+03   0.000000E+00
  -0.321020E+03   0.000000E+00
  -0.295067E+03   0.000000E+00
  -0.334444E+03   0.000000E+00
  -0.214860E+03   0.000000E+00
  -0.183641E+03   0.000000E+00
  -0.120904E+03   0.000000E+00
  -0.160511E+03   0.000000E+00
  -0.156133E+03   0.000000E+00
  -0.110483E+03   0.000000E+00
  -0.140970E+03   0.000000E+00
  -0.143387E+03   0.000000E+00
  -0.161807E+03   0.000000E+00
  -0.267117E+03   0.000000E+00
  -0.189309E+03   0.000000E+00
  -0.250629E+03   0.000000E+00
  -0.336839E+03   0.000000E+00
  -0.167508E+03   0.000000E+00
  -0.223132E+03   0.000000E+00
  -0.195277E+03   0.000000E+00
  -0.187396E+03   0.000000E+00
  -0.224191E+03   0.000000E+00
  -0.171783E+03   0.000000E+00
  -0.298686E+03   0.000000E+00
  -0.738547E+02   0.000000E+00
  -0.189807E+03   0.000000E+00
  -0.296155E+03   0.000000E+00
  -0.347915E+03   0.000000E+00
  -0.327600E+03   0.000000E+00
  -0.165480E+03   0.000000E+00
  -0.240844E+03   0.000000E+00
  -0.235775E+03   0.000000E+00
  -0.151452E+03   0.000000E+00
  -0.882919E+02   0.000000E+00
  -0.315727E+03   0.000000E+00
  -0.130071E+03   0.000000E+00
  -0.146934E+03   0.000000E+00
  -0.263126E+03   0.000000E+00
  -0.178399E+03   0.000000E+00
  -0.101540E+03   0.000000E+00
  -0.235899E+03   0.000000E+00
  -0.167182E+03   0.000000E+00
  -0.221333E+03   0.000000E+00
  -0.297823E+03   0.000000E+00
  -0.221763E+03   0.000000E+00
  -0.179355E+03   0.000000E+00
  -0.242979E+03   0.000000E+00
  -0.186194E+03   0.000000E+00
  -0.178563E+03   0.000000E+00
  -0.186576E+03   0.000000E+00
  -0.138592E+03   0.000000E+00
  -0.183261E+03   0.000000E+00
  -0.193943E+03   0.000000E+00
  -0.129672E+03   0.000000E+00
  -0.125285E+03   0.000000E+00
  -0.178718E+03   0.000000E+00
  -0.128958E+03   0.000000E+00
  -0.182933E+03   0.000000E+00
  -0.117318E+03   0.000000E+00
  -0.100837E+03   0.000000E+00
  -0.232258E+03   0.000000E+00
  -0.153309E+03   0.000000E+00
  -0.225560E+03   0.000000E+00
  -0.228158E+03   0.000000E+00
  -0.135341E+03   0.000000E+00
  -0.180484E+03   0.000000E+00
  -0.221006E+03   0.000000E+00
  -0.182322E+03   0.000000E+00
  -0.215315E+03   0.000000E+00
  -0.249043E+03   0.000000E+00
  -0.181479E+03   0.000000E+00
  -0.236294E+03   0.000000E+00
  -0.186791E+03   0.000000E+00
  -0.281577E+03   0.000000E+00
  -0.169225E+03   0.000000E+00
  -0.162783E+03   0.000000E+00
  -0.182444E+03   0.000000E+00
  -0.143217E+03   0.000000E+00
  -0.133589E+03   0.000000E+00
  -0.145541E+03   0.000000E+00
  -0.220211E+03   0.000000E+00
  -0.275037E+03   0.000000E+00
  -0.655065E+02   0.000000E+00
  -0.206005E+03   0.000000E+00
  -0.137829E+03   0.000000E+00
  -0.144224E+03   0.000000E+00
  -0.210988E+03   0.000000E+00
  -0.141794E+03   0.000000E+00
  -0.183950E+03   0.000000E+00
  -0.170332E+03   0.000000E+00
  -0.161351E+03   0.000000E+00
  -0.216431E+03   0.000000E+00
  -0.180815E+03   0.000000E+00
  -0.222865E+03   0.000000E+00
  -0.188402E+03   0.000000E+00
  -0.239035E+03   0.000000E+00
  -0.180192E+03   0.000000E+00
  -0.200744E+03   0.000000E+00
  -0.135925E+03   0.000000E+00
  -0.208286E+03   0.000000E+00
  -0.185825E+03   0.000000E+00
  -0.265579E+03   0.000000E+00
  -0.161163E+03   0.000000E+00
  -0.146512E+03   0.000000E+00
  -0.196057E+03   0.000000E+00
  -0.180496E+03   0.000000E+00
  -0.259521E+03   0.000000E+00
  -0.105598E+03   0.000000E+00
  -0.226373E+03   0.000000E+00
  -0.200235E+03   0.000000E+00
  -0.121065E+03   0.000000E+00
  -0.158675E+03   0.000000E+00
  -0.164371E+03   0.000000E+00
  -0.230682E+03   0.000000E+00
  -0.138922E+03   0.000000E+00
  -0.169064E+03   0.000000E+00
  -0.171820E+03   0.000000E+00
  -0.234851E+03   0.000000E+00
  -0.323612E+03   0.000000E+00
  -0.183193E+03   0.000000E+00
  -0.151145E+03   0.000000E+00
  -0.144895E+03   0.000000E+00
  -0.125138E+03   0.000000E+00
  -0.199696E+03   0.000000E+00
  -0.243264E+03   0.000000E+00
  -0.188884E+03   0.000000E+00
  -0.330205E+03   0.000000E+00
  -0.263031E+03   0.000000E+00
  -0.150888E+03   0.000000E+00
  -0.116296E+03   0.000000E+00
  -0.306544E+03   0.000000E+00
  -0.192168E+03   0.000000E+00
  -0.266336E+03   0.000000E+00
  -0.170466E+03   0.000000E+00
  -0.208303E+03   0.000000E+00
  -0.246642E+03   0.000000E+00
  -0.121287E+03   0.000000E+00
  -0.168971E+03   0.000000E+00
  -0.148137E+03   0.000000E+00
  -0.169049E+03   0.000000E+00
  -0.183689E+03   0.000000E+00
  -0.311988E+03   0.000000E+00
  -0.120228E+03   0.000000E+00
  -0.531781E+02   0.000000E+00
  -0.306995E+03   0.000000E+00
  -0.121092E+03   0.000000E+00
  -0.105673E+03   0.000000E+00
  -0.271986E+03   0.000000E+00
  -0.150503E+03   0.000000E+00
  -0.198153E+03   0.000000E+00
  -0.201457E+03   0.000000E+00
  -0.181364E+03   0.000000E+00
  -0.205140E+03   0.000000E+00
  -0.181564E+03   0.000000E+00
  -0.183455E+03   0.000000E+00
  -0.224557E+03   0.000000E+00
  -0.287224E+03   0.000000E+00
  -0.158253E+03   0.000000E+00
  -0.290781E+03   0.000000E+00
  -0.124522E+03   0.000000E+00
  -0.222263E+03   0.000000E+00
  -0.236302E+03   0.000000E+00
  -0.144214E+03   0.000000E+00
  -0.247085E+03   0.000000E+00
  -0.153945E+03   0.000000E+00
  -0.153080E+03   0.000000E+00
  -0.151102E+03   0.000000E+00
  -0.185508E+03   0.000000E+00
  -0.197462E+03   0.000000E+00
  -0.164860E+03   0.000000E+00
  -0.263494E+03   0.000000E+00
  -0.107042E+03   0.000000E+00
  -0.188389E+03   0.000000E+00
  -0.196807E+03   0.000000E+00
  -0.148812E+03   0.000000E+00
  -0.160087E+03   0.000000E+00
  -0.207022E+03   0.000000E+00
  -0.370863E+03   0.000000E+00
  -0.304298E+03   0.000000E+00
  -0.217844E+03   0.000000E+00
  -0.251267E+03   0.000000E+00
  -0.168397E+03   0.000000E+00
  -0.167160E+03   0.000000E+00
  -0.230487E+03   0.000000E+00
  -0.209842E+03   0.000000E+00
  -0.158855E+03   0.000000E+00
  -0.956754E+02   0.000000E+00
  -0.130968E+03   0.000000E+00
  -0.239138E+03   0.000000E+00
  -0.166535E+03   0.000000E+00
  -0.220525E+03   0.000000E+00
  -0.127053E+03   0.000000E+00
  -0.234529E+03   0.000000E+00
  -0.165074E+03   0.000000E+00
  -0.199442E+03   0.000000E+00
  -0.277688E+03   0.000000E+00
  -0.175368E+03   0.000000E+00
  -0.146850E+03   0.000000E+00
  -0.180238E+03   0.000000E+00
  -0.217878E+03   0.000000E+00
  -0.191933E+03   0.000000E+00
  -0.223347E+03   0.000000E+00
  -0.240063E+03   0.000000E+00
  -0.192403E+03   0.000000E+00
  -0.175120E+03   0.000000E+00
  -0.213877E+03   0.000000E+00
  -0.231443E+03   0.000000E+00
  -0.675453E+02   0.000000E+00
  -0.218557E+03   0.000000E+00
  -0.242062E+03   0.000000E+00
  -0.154008E+03   0.000000E+00
  -0.180560E+03   0.000000E+00
  -0.103733E+03   0.000000E+00
  -0.212899E+03   0.000000E+00
  -0.266053E+03   0.000000E+00
  -0.212286E+03   0.000000E+00
  -0.216989E+03   0.000000E+00
  -0.169415E+03   0.000000E+00
  -0.222410E+03   0.000000E+00
  -0.195056E+03   0.000000E+00
  -0.122108E+03   0.000000E+00
  -0.252603E+03   0.000000E+00
  -0.210295E+03   0.000000E+00
  -0.109759E+03   0.000000E+00
  -0.112866E+03   0.000000E+00
  -0.182850E+03   0.000000E+00
  -0.204943E+03   0.000000E+00
  -0.355017E+03   0.000000E+00
  -0.186854E+03   0.000000E+00
  -0.246637E+03   0.000000E+00
  -0.170420E+03   0.000000E+00
  -0.137774E+03   0.000000E+00
  -0.263459E+03   0.000000E+00
  -0.119246E+03   0.000000E+00
  -0.197657E+03   0.000000E+00
  -0.149346E+03   0.000000E+00
  -0.272523E+03   0.000000E+00
  -0.147677E+03   0.000000E+00
  -0.233862E+03   0.000000E+00
  -0.225806E+03   0.000000E+00
  -0.271484E+03   0.000000E+00
  -0.136807E+03   0.000000E+00
  -0.208725E+03   0.000000E+00
  -0.154297E+03   0.000000E+00
  -0.268712E+03   0.000000E+00
  -0.192985E+03   0.000000E+00
  -0.276467E+03   0.000000E+00
  -0.112324E+03   0.000000E+00
  -0.188123E+03   0.000000E+00
  -0.148822E+03   0.000000E+00
  -0.226323E+03   0.000000E+00
  -0.408093E+03   0.000000E+00
  -0.301889E+03   0.000000E+00
  -0.248719E+03   0.000000E+00
  -0.221804E+03   0.000000E+00
  -0.202501E+03   0.000000E+00
  -0.211468E+03   0.000000E+00
  -0.154363E+03   0.000000E+00
  -0.255172E+03   0.000000E+00
  -0.147440E+03   0.000000E+00
  -0.176274E+03   0.000000E+00
  -0.196596E+03   0.000000E+00
  -0.245695E+03   0.000000E+00
  -0.818416E+02   0.000000E+00
  -0.175446E+03   0.000000E+00
  -0.246184E+03   0.000000E+00
  -0.136666E+03   0.000000E+00
  -0.185240E+03   0.000000E+00
  -0.283558E+03   0.000000E+00
  -0.162457E+03   0.000000E+00
  -0.219806E+03   0.000000E+00
  -0.277144E+03   0.000000E+00
  -0.148263E+03   0.000000E+00
  -0.234009E+03   0.000000E+00
  -0.301024E+03   0.000000E+00
  -0.266901E+03   0.000000E+00
  -0.255042E+03   0.000000E+00
  -0.264934E+03   0.000000E+00
  -0.204917E+03   0.000000E+00
  -0.131993E+03   0.000000E+00
  -0.142712E+03   0.000000E+00
  -0.146826E+03   0.000000E+00
  -0.168019E+03   0.000000E+00
  -0.202654E+03   0.000000E+00
  -0.102555E+03   0.000000E+00
  -0.285159E+03   0.000000E+00
  -0.262955E+03   0.000000E+00
  -0.177368E+03   0.000000E+00
  -0.175404E+03   0.000000E+00
  -0.210038E+03   0.000000E+00
  -0.291024E+03   0.000000E+00
  -0.168420E+03   0.000000E+00
  -0.196159E+03   0.000000E+00
  -0.116971E+03   0.000000E+00
  -0.101569E+03   0.000000E+00
  -0.177036E+03   0.000000E+00
  -0.241026E+03   0.000000E+00
  -0.124635E+03   0.000000E+00
  -0.141429E+03   0.000000E+00
  -0.134692E+03   0.000000E+00
  -0.279054E+03   0.000000E+00
  -0.254758E+03   0.000000E+00
  -0.123899E+03   0.000000E+00
  -0.247733E+03   0.000000E+00
  -0.100108E+03   0.000000E+00
  -0.276517E+03   0.000000E+00
  -0.136337E+03   0.000000E+00
  -0.203824E+03   0.000000E+00
  -0.157177E+03   0.000000E+00
  -0.132587E+03   0.000000E+00
  -0.205003E+03   0.000000E+00
  -0.244783E+03   0.000000E+00
  -0.152525E+03   0.000000E+00
  -0.266697E+03   0.000000E+00
  -0.171874E+03   0.000000E+00
  -0.125495E+03   0.000000E+00
  -0.129092E+03   0.000000E+00
  -0.169836E+03   0.000000E+00
  -0.371106E+03   0.000000E+00
  -0.318312E+03   0.000000E+00
  -0.246030E+03   0.000000E+00
  -0.235458E+03   0.000000E+00
  -0.279467E+03   0.000000E+00
  -0.186180E+03   0.000000E+00
  -0.276848E+03   0.000000E+00
  -0.188804E+03   0.000000E+00
  -0.136026E+03   0.000000E+00
  -0.240810E+03   0.000000E+00
  -0.210453E+03   0.000000E+00
  -0.299262E+03   0.000000E+00
  -0.122316E+03   0.000000E+00
  -0.117397E+03   0.000000E+00
  -0.206200E+03   0.000000E+00
  -0.142823E+03   0.000000E+00
  -0.224908E+03   0.000000E+00
  -0.227342E+03   0.000000E+00
  -0.257239E+03   0.000000E+00
  -0.221957E+03   0.000000E+00
  -0.202407E+03   0.000000E+00
  -0.164347E+03   0.000000E+00
  -0.244160E+03   0.000000E+00
  -0.983901E+02   0.000000E+00
  -0.125859E+03   0.000000E+00
  -0.228216E+03   0.000000E+00
  -0.226788E+03   0.000000E+00
  -0.233991E+03   0.000000E+00
  -0.123916E+03   0.000000E+00
  -0.180149E+03   0.000000E+00
  -0.256426E+03   0.000000E+00
  -0.127338E+03   0.000000E+00
  -0.124111E+03   0.000000E+00
  -0.248584E+03   0.000000E+00
  -0.170831E+03   0.000000E+00
  -0.160804E+03   0.000000E+00
  -0.275323E+03   0.000000E+00
  -0.244312E+03   0.000000E+00
  -0.136076E+03   0.000000E+00
  -0.167243E+03   0.000000E+00
  -0.182261E+03   0.000000E+00
  -0.159494E+03   0.000000E+00
  -0.172487E+03   0.000000E+00
  -0.161709E+03   0.000000E+00
  -0.161605E+03   0.000000E+00
  -0.111783E+03   0.000000E+00
  -0.156934E+03   0.000000E+00
  -0.289472E+03   0.000000E+00
  -0.829637E+02   0.000000E+00
  -0.128785E+03   0.000000E+00
  -0.181009E+03   0.000000E+00
  -0.119820E+03   0.000000E+00
  -0.906976E+02   0.000000E+00
  -0.133658E+03   0.000000E+00
  -0.219619E+03   0.000000E+00
  -0.179686E+03   0.000000E+00
  -0.172228E+03   0.000000E+00
  -0.139377E+03   0.000000E+00
  -0.155245E+03   0.000000E+00
  -0.114552E+03   0.000000E+00
  -0.196986E+03   0.000000E+00
  -0.166904E+03   0.000000E+00
  -0.215504E+03   0.000000E+00
  -0.107786E+03   0.000000E+00
  -0.222139E+03   0.000000E+00
  -0.215524E+03   0.000000E+00
  -0.194622E+03   0.000000E+00
  -0.181409E+03   0.000000E+00
  -0.131705E+03   0.000000E+00
  -0.229189E+03   0.000000E+00
  -0.216091E+03   0.000000E+00
  -0.183173E+03   0.000000E+00
  -0.168203E+03   0.000000E+00
  -0.186525E+03   0.000000E+00
  -0.104070E+03   0.000000E+00
  -0.281855E+03   0.000000E+00
  -0.305167E+03   0.000000E+00
  -0.175089E+03   0.000000E+00
  -0.145827E+03   0.000000E+00
  -0.181246E+03   0.000000E+00
  -0.160159E+03   0.000000E+00
  -0.179548E+03   0.000000E+00
  -0.191222E+03   0.000000E+00
  -0.251484E+03   0.000000E+00
  -0.233786E+03   0.000000E+00
  -0.124342E+03   0.000000E+00
  -0.140188E+03   0.000000E+00
  -0.179776E+03   0.000000E+00
  -0.191912E+03   0.000000E+00
  -0.209773E+03   0.000000E+00
  -0.151239E+03   0.000000E+00
  -0.179944E+03   0.000000E+00
  -0.174722E+03   0.000000E+00
  -0.187136E+03   0.000000E+00
  -0.100568E+03   0.000000E+00
  -0.193504E+03   0.000000E+00
  -0.171057E+03   0.000000E+00
  -0.162031E+03   0.000000E+00
  -0.934947E+02   0.000000E+00
  -0.190121E+03   0.000000E+00
  -0.233632E+03   0.000000E+00
  -0.163351E+03   0.000000E+00
  -0.157740E+03   0.000000E+00
  -0.213726E+03   0.000000E+00
  -0.117256E+03   0.000000E+00
  -0.141465E+03   0.000000E+00
  -0.183338E+03   0.000000E+00
  -0.219292E+03   0.000000E+00
  -0.131875E+03   0.000000E+00
  -0.211625E+03   0.000000E+00
  -0.104774E+03   0.000000E+00
  -0.264214E+03   0.000000E+00
  -0.300700E+03   0.000000E+00
  -0.225982E+03   0.000000E+00
  -0.178025E+03   0.000000E+00
  -0.145504E+03   0.000000E+00
  -0.186749E+03   0.000000E+00
  -0.165709E+03   0.000000E+00
  -0.214007E+03   0.000000E+00
  -0.183333E+03   0.000000E+00
  -0.160741E+03   0.000000E+00
  -0.125165E+03   0.000000E+00
  -0.294573E+03   0.000000E+00
  -0.333441E+03   0.000000E+00
  -0.171740E+03   0.000000E+00
  -0.173012E+03   0.000000E+00
  -0.224648E+03   0.000000E+00
  -0.174747E+03   0.000000E+00
  -0.207035E+03   0.000000E+00
  -0.185475E+03   0.000000E+00
  -0.175402E+03   0.000000E+00
  -0.169030E+03   0.000000E+00
  -0.153216E+03   0.000000E+00
  -0.140566E+03   0.000000E+00
  -0.293872E+03   0.000000E+00
  -0.162990E+03   0.000000E+00
  -0.124933E+03   0.000000E+00
  -0.185420E+03   0.000000E+00
  -0.214902E+03   0.000000E+00
  -0.203643E+03   0.000000E+00
  -0.204409E+03   0.000000E+00
  -0.233617E+03   0.000000E+00
  -0.177168E+03   0.000000E+00
  -0.199230E+03   0.000000E+00
  -0.305784E+03   0.000000E+00
  -0.187135E+03   0.000000E+00
  -0.133539E+03   0.000000E+00
  -0.323533E+03   0.000000E+00
  -0.173153E+03   0.000000E+00
  -0.110806E+03   0.000000E+00
  -0.313750E+03   0.000000E+00
  -0.160740E+03   0.000000E+00
  -0.163429E+03   0.000000E+00
  -0.185520E+03   0.000000E+00
  -0.267272E+03   0.000000E+00
  -0.227856E+03   0.000000E+00
  -0.261404E+03   0.000000E+00
  -0.190568E+03   0.000000E+00
  -0.243815E+03   0.000000E+00
  -0.206186E+03   0.000000E+00
  -0.187516E+03   0.000000E+00
  -0.158159E+03   0.000000E+00
  -0.164995E+03   0.000000E+00
  -0.239518E+03   0.000000E+00
  -0.201177E+03   0.000000E+00
  -0.133081E+03   0.000000E+00
  -0.252653E+03   0.000000E+00
  -0.191007E+03   0.000000E+00
  -0.180487E+03   0.000000E+00
  -0.117652E+03   0.000000E+00
  -0.168709E+03   0.000000E+00
  -0.149313E+03   0.000000E+00
  -0.151847E+03   0.000000E+00
  -0.105846E+03   0.000000E+00
  -0.192126E+03   0.000000E+00
  -0.274507E+03   0.000000E+00
  -0.200546E+03   0.000000E+00
  -0.142948E+03   0.000000E+00
  -0.296795E+03   0.000000E+00
  -0.172032E+03   0.000000E+00
  -0.203502E+03   0.000000E+00
  -0.204160E+03   0.000000E+00
  -0.172971E+03   0.000000E+00
  -0.248465E+03   0.000000E+00
  -0.128760E+03   0.000000E+00
  -0.150369E+03   0.000000E+00
  -0.132368E+03   0.000000E+00
  -0.230628E+03   0.000000E+00
  -0.194487E+03   0.000000E+00
  -0.168892E+03   0.000000E+00
  -0.161935E+03   0.000000E+00
  -0.233330E+03   0.000000E+00
  -0.240841E+03   0.000000E+00
  -0.155946E+03   0.000000E+00
  -0.133081E+03   0.000000E+00
  -0.197715E+03   0.000000E+00
  -0.125386E+03   0.000000E+00
  -0.125410E+03   0.000000E+00
  -0.997761E+02   0.000000E+00
  -0.231401E+03   0.000000E+00
  -0.120354E+03   0.000000E+00
  -0.202484E+03   0.000000E+00
  -0.237713E+03   0.000000E+00
  -0.192013E+03   0.000000E+00
  -0.220162E+03   0.000000E+00
  -0.197168E+03   0.000000E+00
  -0.245561E+03   0.000000E+00
  -0.106814E+03   0.000000E+00
  -0.199913E+03   0.000000E+00
  -0.172002E+03   0.000000E+00
  -0.182904E+03   0.000000E+00
  -0.180904E+03   0.000000E+00
  -0.265536E+03   0.000000E+00
  -0.132012E+03   0.000000E+00
  -0.241194E+03   0.000000E+00
  -0.189725E+03   0.000000E+00
  -0.183057E+03   0.000000E+00
  -0.930051E+02   0.000000E+00
  -0.194621E+03   0.000000E+00
  -0.165697E+03   0.000000E+00
  -0.164021E+03   0.000000E+00
  -0.194305E+03   0.000000E+00
  -0.355480E+03   0.000000E+00
  -0.264403E+03   0.000000E+00
  -0.244807E+03   0.000000E+00
  -0.264010E+03   0.000000E+00
  -0.295568E+03   0.000000E+00
  -0.182040E+03   0.000000E+00
  -0.266663E+03   0.000000E+00
  -0.245685E+03   0.000000E+00
  -0.169203E+03   0.000000E+00
  -0.227982E+03   0.000000E+00
  -0.177190E+03   0.000000E+00
  -0.161169E+03   0.000000E+00
  -0.169954E+03   0.000000E+00
  -0.872353E+02   0.000000E+00
  -0.187995E+03   0.000000E+00
  -0.205797E+03   0.000000E+00
  -0.118217E+03   0.000000E+00
  -0.122468E+03   0.000000E+00
  -0.160006E+03   0.000000E+00
  -0.200231E+03   0.000000E+00
  -0.193777E+03   0.000000E+00
  -0.271809E+03   0.000000E+00
  -0.158927E+03   0.000000E+00
  -0.192746E+03   0.000000E+00
  -0.320540E+03   0.000000E+00
  -0.149053E+03   0.000000E+00
  -0.162619E+03   0.000000E+00
  -0.247027E+03   0.000000E+00
  -0.154593E+03   0.000000E+00
  -0.222005E+03   0.000000E+00
  -0.148853E+03   0.000000E+00
  -0.200324E+03   0.000000E+00
  -0.111377E+03   0.000000E+00
  -0.114633E+03   0.000000E+00
  -0.161124E+03   0.000000E+00
  -0.233253E+03   0.000000E+00
  -0.159840E+03   0.000000E+00
  -0.305551E+03   0.000000E+00
  -0.230617E+03   0.000000E+00
  -0.169901E+03   0.000000E+00
  -0.188129E+03   0.000000E+00
  -0.284581E+03   0.000000E+00
  -0.161468E+03   0.000000E+00
  -0.291991E+03   0.000000E+00
  -0.126814E+03   0.000000E+00
  -0.181154E+03   0.000000E+00
  -0.135266E+03   0.000000E+00
  -0.208620E+03   0.000000E+00
  -0.189222E+03   0.000000E+00
  -0.978018E+02   0.000000E+00
  -0.112767E+03   0.000000E+00
  -0.211085E+03   0.000000E+00
  -0.731305E+02   0.000000E+00
  -0.267005E+03   0.000000E+00
  -0.240711E+03   0.000000E+00
  -0.144717E+03   0.000000E+00
  -0.139988E+03   0.000000E+00
  -0.261228E+03   0.000000E+00
  -0.171549E+03   0.000000E+00
  -0.129803E+03   0.000000E+00
  -0.270101E+03   0.000000E+00
  -0.267114E+03   0.000000E+00
  -0.129038E+03   0.000000E+00
  -0.715007E+02   0.000000E+00
  -0.238401E+03   0.000000E+00
  -0.188218E+03   0.000000E+00
  -0.222741E+03   0.000000E+00
  -0.948610E+02   0.000000E+00
  -0.124842E+03   0.000000E+00
  -0.192546E+03   0.000000E+00
  -0.229698E+03   0.000000E+00
  -0.202078E+03   0.000000E+00
  -0.210463E+03   0.000000E+00
  -0.246492E+03   0.000000E+00
  -0.864046E+02   0.000000E+00
  -0.155422E+03   0.000000E+00
  -0.257310E+03   0.000000E+00
  -0.202298E+03   0.000000E+00
  -0.294399E+03   0.000000E+00
  -0.128941E+03   0.000000E+00
  -0.158813E+03   0.000000E+00
  -0.294478E+03   0.000000E+00
  -0.156094E+03   0.000000E+00
  -0.151863E+03   0.000000E+00
  -0.261068E+03   0.000000E+00
  -0.154514E+03   0.000000E+00
  -0.306140E+03   0.000000E+00
  -0.186243E+03   0.000000E+00
  -0.252114E+03   0.000000E+00
  -0.235965E+03   0.000000E+00
  -0.179582E+03   0.000000E+00
  -0.189570E+03   0.000000E+00
  -0.229610E+03   0.000000E+00
  -0.200555E+03   0.000000E+00
  -0.205178E+03   0.000000E+00
  -0.268503E+03   0.000000E+00
  -0.165204E+03   0.000000E+00
  -0.298037E+03   0.000000E+00
  -0.140318E+03   0.000000E+00
  -0.136430E+03   0.000000E+00
  -0.231687E+03   0.000000E+00
  -0.193289E+03   0.000000E+00
  -0.122137E+03   0.000000E+00
  -0.143344E+03   0.000000E+00
  -0.250513E+03   0.000000E+00
  -0.181736E+03   0.000000E+00
  -0.934031E+02   0.000000E+00
  -0.223061E+03   0.000000E+00
  -0.284420E+03   0.000000E+00
  -0.217307E+03   0.000000E+00
  -0.237515E+03   0.000000E+00
  -0.148790E+03   0.000000E+00
  -0.141171E+03   0.000000E+00
  -0.165566E+03   0.000000E+00
  -0.175280E+03   0.000000E+00
  -0.171229E+03   0.000000E+00
  -0.989319E+02   0.000000E+00
  -0.270690E+03   0.000000E+00
  -0.298431E+03   0.000000E+00
  -0.180360E+03   0.000000E+00
  -0.152516E+03   0.000000E+00
  -0.270295E+03   0.000000E+00
  -0.106157E+03   0.000000E+00
  -0.148405E+03   0.000000E+00
  -0.241720E+03   0.000000E+00
  -0.183805E+03   0.000000E+00
  -0.203880E+03   0.000000E+00
  -0.234705E+03   0.000000E+00
  -0.130422E+03   0.000000E+00
  -0.205376E+03   0.000000E+00
  -0.330178E+03   0.000000E+00
  -0.185791E+03   0.000000E+00
  -0.276897E+03   0.000000E+00
  -0.201822E+03   0.000000E+00
  -0.195091E+03   0.000000E+00
  -0.159174E+03   0.000000E+00
  -0.179707E+03   0.000000E+00
  -0.157010E+03   0.000000E+00
  -0.185145E+03   0.000000E+00
  -0.191760E+03   0.000000E+00
  -0.138715E+03   0.000000E+00
  -0.196221E+03   0.000000E+00
  -0.128701E+03   0.000000E+00
  -0.246780E+03   0.000000E+00
  -0.229239E+03   0.000000E+00
  -0.105825E+03   0.000000E+00
  -0.279843E+03   0.000000E+00
  -0.179332E+03   0.000000E+00
  -0.108392E+03   0.000000E+00
  -0.300698E+03   0.000000E+00
  -0.137339E+03   0.000000E+00
  -0.226359E+03   0.000000E+00
  -0.103627E+03   0.000000E+00
  -0.117061E+03   0.000000E+00
  -0.220006E+03   0.000000E+00
  -0.192739E+03   0.000000E+00
  -0.268109E+03   0.000000E+00
  -0.110505E+03   0.000000E+00
  -0.114796E+03   0.000000E+00
  -0.132016E+03   0.000000E+00
  -0.303103E+03   0.000000E+00
  -0.140194E+03   0.000000E+00
  -0.181537E+03   0.000000E+00
  -0.191829E+03   0.000000E+00
  -0.168163E+03   0.000000E+00
  -0.242387E+03   0.000000E+00
  -0.821238E+02   0.000000E+00
  -0.153184E+03   0.000000E+00
  -0.112727E+03   0.000000E+00
  -0.159712E+03   0.000000E+00
  -0.139101E+03   0.000000E+00
  -0.127267E+03   0.000000E+00
  -0.134426E+03   0.000000E+00
  -0.167846E+03   0.000000E+00
  -0.214575E+03   0.000000E+00
  -0.181648E+03   0.000000E+00
  -0.152867E+03   0.000000E+00
  -0.184243E+03   0.000000E+00
  -0.197965E+03   0.000000E+00
  -0.213589E+03   0.000000E+00
  -0.184262E+03   0.000000E+00
  -0.148991E+03   0.000000E+00
  -0.145011E+03   0.000000E+00
  -0.339810E+03   0.000000E+00
  -0.149410E+03   0.000000E+00
  -0.129454E+03   0.000000E+00
  -0.229771E+03   0.000000E+00
  -0.148411E+03   0.000000E+00
  -0.292586E+03   0.000000E+00
  -0.181724E+03   0.000000E+00
  -0.146721E+03   0.000000E+00
  -0.211590E+03   0.000000E+00
  -0.284145E+03   0.000000E+00
  -0.119991E+03   0.000000E+00
  -0.174393E+03   0.000000E+00
  -0.169391E+03   0.000000E+00
  -0.265253E+03   0.000000E+00
  -0.134648E+03   0.000000E+00
  -0.215512E+03   0.000000E+00
  -0.142226E+03   0.000000E+00
  -0.182711E+03   0.000000E+00
  -0.898805E+02   0.000000E+00
  -0.145825E+03   0.000000E+00
  -0.150717E+03   0.000000E+00
  -0.193932E+03   0.000000E+00
  -0.933972E+02   0.000000E+00
  -0.204478E+03   0.000000E+00
  -0.209981E+03   0.000000E+00
  -0.218891E+03   0.000000E+00
  -0.141827E+03   0.000000E+00
  -0.309107E+03   0.000000E+00
  -0.202012E+03   0.000000E+00
  -0.175780E+03   0.000000E+00
  -0.200149E+03   0.000000E+00
  -0.283374E+03   0.000000E+00
  -0.236834E+03   0.000000E+00
  -0.214686E+03   0.000000E+00
  -0.164122E+03   0.000000E+00
  -0.175054E+03   0.000000E+00
  -0.102765E+03   0.000000E+00
  -0.243277E+03   0.000000E+00
  -0.177471E+03   0.000000E+00
  -0.141728E+03   0.000000E+00
  -0.161249E+03   0.000000E+00
  -0.180643E+03   0.000000E+00
  -0.187823E+03   0.000000E+00
  -0.166840E+03   0.000000E+00
  -0.170310E+03   0.000000E+00
  -0.101791E+03   0.000000E+00
  -0.156594E+03   0.000000E+00
  -0.117589E+03   0.000000E+00
  -0.130476E+03   0.000000E+00
  -0.151299E+03   0.000000E+00
  -0.241626E+03   0.000000E+00
  -0.239040E+03   0.000000E+00
  -0.181737E+03   0.000000E+00
  -0.231481E+03   0.000000E+00
  -0.186640E+03   0.000000E+00
  -0.936129E+02   0.000000E+00
  -0.138942E+03   0.000000E+00
  -0.149083E+03   0.000000E+00
  -0.216874E+03   0.000000E+00
  -0.115334E+03   0.000000E+00
  -0.169974E+03   0.000000E+00
  -0.151893E+03   0.000000E+00
  -0.135280E+03   0.000000E+00
  -0.115058E+03   0.000000E+00
  -0.245366E+03   0.000000E+00
  -0.136969E+03   0.000000E+00
  -0.277503E+03   0.000000E+00
  -0.130730E+03   0.000000E+00
  -0.167194E+03   0.000000E+00
  -0.282458E+03   0.000000E+00
  -0.181799E+03   0.000000E+00
  -0.155510E+03   0.000000E+00
  -0.142646E+03   0.000000E+00
  -0.183285E+03   0.000000E+00
  -0.195776E+03   0.000000E+00
  -0.202254E+03   0.000000E+00
  -0.173912E+03   0.000000E+00
  -0.193134E+03   0.000000E+00
  -0.255578E+03   0.000000E+00
  -0.219597E+03   0.000000E+00
  -0.159058E+03   0.000000E+00
  -0.207377E+03   0.000000E+00
  -0.203564E+03   0.000000E+00
  -0.267672E+03   0.000000E+00
  -0.176960E+03   0.000000E+00
  -0.130730E+03   0.000000E+00
  -0.253347E+03   0.000000E+00
  -0.217076E+03   0.000000E+00
  -0.155700E+03   0.000000E+00
  -0.187717E+03   0.000000E+00
  -0.207992E+03   0.000000E+00
  -0.203126E+03   0.000000E+00
  -0.224048E+03   0.000000E+00
  -0.281380E+03   0.000000E+00
  -0.275889E+03   0.000000E+00
  -0.612580E+02   0.000000E+00
  -0.133754E+03   0.000000E+00
  -0.318255E+03   0.000000E+00
  -0.248214E+03   0.000000E+00
  -0.203897E+03   0.000000E+00
  -0.144196E+03   0.000000E+00
  -0.245636E+03   0.000000E+00
  -0.158544E+03   0.000000E+00
  -0.137303E+03   0.000000E+00
  -0.165134E+03   0.000000E+00
  -0.194412E+03   0.000000E+00
  -0.224280E+03   0.000000E+00
  -0.155380E+03   0.000000E+00
  -0.267039E+03   0.000000E+00
  -0.158083E+03   0.000000E+00
  -0.277852E+03   0.000000E+00
  -0.189199E+03   0.000000E+00
  -0.214652E+03   0.000000E+00
  -0.176810E+03   0.000000E+00
  -0.196162E+03   0.000000E+00
  -0.249935E+03   0.000000E+00
  -0.235478E+03   0.000000E+00
  -0.269368E+03   0.000000E+00
  -0.743635E+02   0.000000E+00
  -0.213044E+03   0.000000E+00
  -0.187350E+03   0.000000E+00
  -0.178432E+03   0.000000E+00
  -0.245273E+03   0.000000E+00
  -0.173271E+03   0.000000E+00
  -0.665862E+02   0.000000E+00
  -0.225487E+03   0.000000E+00
  -0.186422E+03   0.000000E+00
  -0.179816E+03   0.000000E+00
  -0.218890E+03   0.000000E+00
  -0.122529E+03   0.000000E+00
  -0.150332E+03   0.000000E+00
  -0.152023E+03   0.000000E+00
  -0.128810E+03   0.000000E+00
  -0.140354E+03   0.000000E+00
  -0.184890E+03   0.000000E+00
  -0.114963E+03   0.000000E+00
  -0.196184E+03   0.000000E+00
  -0.297945E+03   0.000000E+00
  -0.246668E+03   0.000000E+00
  -0.213074E+03   0.000000E+00
  -0.105491E+03   0.000000E+00
  -0.290910E+03   0.000000E+00
  -0.176912E+03   0.000000E+00
  -0.172237E+03   0.000000E+00
  -0.142863E+03   0.000000E+00
  -0.234527E+03   0.000000E+00
  -0.317579E+03   0.000000E+00
  -0.142905E+03   0.000000E+00
  -0.186627E+03   0.000000E+00
  -0.176812E+03   0.000000E+00
  -0.174714E+03   0.000000E+00
  -0.266465E+03   0.000000E+00
  -0.131976E+03   0.000000E+00
  -0.336055E+03   0.000000E+00
  -0.358296E+03   0.000000E+00
  -0.218586E+03   0.000000E+00
  -0.841739E+02   0.000000E+00
  -0.199266E+03   0.000000E+00
  -0.266348E+03   0.000000E+00
  -0.200720E+03   0.000000E+00
  -0.193148E+03   0.000000E+00
  -0.164876E+03   0.000000E+00
  -0.141348E+03   0.000000E+00
  -0.169776E+03   0.000000E+00
  -0.211209E+03   0.000000E+00
  -0.233921E+03   0.000000E+00
  -0.141019E+03   0.000000E+00
  -0.147353E+03   0.000000E+00
  -0.215955E+03   0.000000E+00
  -0.162067E+03   0.000000E+00
  -0.218858E+03   0.000000E+00
  -0.228515E+03   0.000000E+00
  -0.109224E+03   0.000000E+00
  -0.153346E+03   0.000000E+00
  -0.218492E+03   0.000000E+00
  -0.232320E+03   0.000000E+00
  -0.278552E+03   0.000000E+00
  -0.261917E+03   0.000000E+00
  -0.210562E+03   0.000000E+00
  -0.215098E+03   0.000000E+00
  -0.235654E+03   0.000000E+00
  -0.207026E+03   0.000000E+00
  -0.168009E+03   0.000000E+00
  -0.204284E+03   0.000000E+00
  -0.133588E+03   0.000000E+00
  -0.212352E+03   0.000000E+00
  -0.273306E+03   0.000000E+00
  -0.179013E+03   0.000000E+00
  -0.132528E+03   0.000000E+00
  -0.209781E+03   0.000000E+00
  -0.171593E+03   0.000000E+00
  -0.110883E+03   0.000000E+00
  -0.169043E+03   0.000000E+00
  -0.104664E+03   0.000000E+00
  -0.198206E+03   0.000000E+00
  -0.129452E+03   0.000000E+00
  -0.200011E+03   0.000000E+00
  -0.190715E+03   0.000000E+00
  -0.172885E+03   0.000000E+00
  -0.200056E+03   0.000000E+00
  -0.255548E+03   0.000000E+00
  -0.171085E+03   0.000000E+00
  -0.315838E+03   0.000000E+00
  -0.144244E+03   0.000000E+00
  -0.176586E+03   0.000000E+00
  -0.258368E+03   0.000000E+00
  -0.290721E+03   0.000000E+00
  -0.184941E+03   0.000000E+00
  -0.138327E+03   0.000000E+00
  -0.134707E+03   0.000000E+00
  -0.159076E+03   0.000000E+00
  -0.179260E+03   0.000000E+00
  -0.149185E+03   0.000000E+00
  -0.204914E+03   0.000000E+00
  -0.310261E+03   0.000000E+00
  -0.189530E+03   0.000000E+00
  -0.975768E+02   0.000000E+00
  -0.137478E+03   0.000000E+00
  -0.102008E+03   0.000000E+00
  -0.192627E+03   0.000000E+00
  -0.197520E+03   0.000000E+00
  -0.116299E+03   0.000000E+00
  -0.200093E+03   0.000000E+00
  -0.253941E+03   0.000000E+00
  -0.168615E+03   0.000000E+00
  -0.140495E+03   0.000000E+00
  -0.173364E+03   0.000000E+00
  -0.196794E+03   0.000000E+00
  -0.278175E+03   0.000000E+00
  -0.222003E+03   0.000000E+00
  -0.203952E+03   0.000000E+00
  -0.117793E+03   0.000000E+00
  -0.145433E+03   0.000000E+00
  -0.304367E+03   0.000000E+00
  -0.217816E+03   0.000000E+00
  -0.140549E+03   0.000000E+00
  -0.285279E+03   0.000000E+00
  -0.169686E+03   0.000000E+00
  -0.199224E+03   0.000000E+00
  -0.192916E+03   0.000000E+00
  -0.171925E+03   0.000000E+00
  -0.234643E+03   0.000000E+00
  -0.151924E+03   0.000000E+00
  -0.213356E+03   0.000000E+00
  -0.175840E+03   0.000000E+00
  -0.162243E+03   0.000000E+00
  -0.146511E+03   0.000000E+00
  -0.283057E+03   0.000000E+00
  -0.119266E+03   0.000000E+00
  -0.209340E+03   0.000000E+00
  -0.182086E+03   0.000000E+00
  -0.134597E+03   0.000000E+00
  -0.190731E+03   0.000000E+00
  -0.285112E+03   0.000000E+00
  -0.265796E+03   0.000000E+00
  -0.828737E+02   0.000000E+00
  -0.136988E+03   0.000000E+00
  -0.158883E+03   0.000000E+00
  -0.240002E+03   0.000000E+00
  -0.304421E+03   0.000000E+00
  -0.946639E+02   0.000000E+00
  -0.254783E+03   0.000000E+00
  -0.194320E+03   0.000000E+00
  -0.198151E+03   0.000000E+00
  -0.161598E+03   0.000000E+00
  -0.322480E+03   0.000000E+00
  -0.117398E+03   0.000000E+00
  -0.230161E+03   0.000000E+00
  -0.102366E+03   0.000000E+00
  -0.165446E+03   0.000000E+00
  -0.200605E+03   0.000000E+00
  -0.102816E+03   0.000000E+00
  -0.164911E+03   0.000000E+00
  -0.192422E+03   0.000000E+00
  -0.142325E+03   0.000000E+00
  -0.158479E+03   0.000000E+00
  -0.199305E+03   0.000000E+00
  -0.227105E+03   0.000000E+00
  -0.185270E+03   0.000000E+00
  -0.179010E+03   0.000000E+00
  -0.232962E+03   0.000000E+00
  -0.237869E+03   0.000000E+00
  -0.200128E+03   0.000000E+00
  -0.367659E+03   0.000000E+00
  -0.152447E+03   0.000000E+00
  -0.145216E+03   0.000000E+00
  -0.157281E+03   0.000000E+00
  -0.153824E+03   0.000000E+00
  -0.116593E+03   0.000000E+00
  -0.195293E+03   0.000000E+00
  -0.271118E+03   0.000000E+00
  -0.167648E+03   0.000000E+00
  -0.136130E+03   0.000000E+00
  -0.140384E+03   0.000000E+00
  -0.164830E+03   0.000000E+00
  -0.134592E+03   0.000000E+00
  -0.272606E+03   0.000000E+00
  -0.274674E+03   0.000000E+00
  -0.271639E+03   0.000000E+00
  -0.194099E+03   0.000000E+00
  -0.187529E+03   0.000000E+00
  -0.130870E+03   0.000000E+00
  -0.890699E+02   0.000000E+00
  -0.224355E+03   0.000000E+00
  -0.177528E+03   0.000000E+00
  -0.917061E+02   0.000000E+00
  -0.319186E+03   0.000000E+00
  -0.209933E+03   0.000000E+00
  -0.224295E+03   0.000000E+00
  -0.219085E+03   0.000000E+00
  -0.194491E+03   0.000000E+00
  -0.212992E+03   0.000000E+00
  -0.172684E+03   0.000000E+00
  -0.144985E+03   0.000000E+00
  -0.123516E+03   0.000000E+00
  -0.185857E+03   0.000000E+00
  -0.105137E+03   0.000000E+00
  -0.210765E+03   0.000000E+00
  -0.141374E+03   0.000000E+00
  -0.202710E+03   0.000000E+00
  -0.176590E+03   0.000000E+00
  -0.320055E+03   0.000000E+00
  -0.136467E+03   0.000000E+00
  -0.110313E+03   0.000000E+00
  -0.286674E+03   0.000000E+00
  -0.250591E+03   0.000000E+00
  -0.134703E+03   0.000000E+00
  -0.281562E+03   0.000000E+00
  -0.204680E+03   0.000000E+00
  -0.201209E+03   0.000000E+00
  -0.235708E+03   0.000000E+00
  -0.121816E+03   0.000000E+00
  -0.204455E+03   0.000000E+00
  -0.169433E+03   0.000000E+00
  -0.205326E+03   0.000000E+00
  -0.205525E+03   0.000000E+00
  -0.213845E+03   0.000000E+00
  -0.168233E+03   0.000000E+00
  -0.162592E+03   0.000000E+00
  -0.187709E+03   0.000000E+00
  -0.240465E+03   0.000000E+00
  -0.165601E+03   0.000000E+00
  -0.184802E+03   0.000000E+00
  -0.152096E+03   0.000000E+00
  -0.151719E+03   0.000000E+00
  -0.167576E+03   0.000000E+00
  -0.858485E+02   0.000000E+00
  -0.256480E+03   0.000000E+00
  -0.247648E+03   0.000000E+00
  -0.203478E+03   0.000000E+00
  -0.115432E+03   0.000000E+00
  -0.225285E+03   0.000000E+00
  -0.193312E+03   0.000000E+00
  -0.259705E+03   0.000000E+00
  -0.169025E+03   0.000000E+00
  -0.145981E+03   0.000000E+00
  -0.187779E+03   0.000000E+00
  -0.231853E+03   0.000000E+00
  -0.178817E+03   0.000000E+00
  -0.139424E+03   0.000000E+00
  -0.182020E+03   0.000000E+00
  -0.243198E+03   0.000000E+00
  -0.193053E+03   0.000000E+00
  -0.143830E+03   0.000000E+00
  -0.102584E+03   0.000000E+00
  -0.268569E+03   0.000000E+00
  -0.993344E+02   0.000000E+00
  -0.293720E+03   0.000000E+00
  -0.190663E+03   0.000000E+00
  -0.137334E+03   0.000000E+00
  -0.123357E+03   0.000000E+00
  -0.228609E+03   0.000000E+00
  -0.200386E+03   0.000000E+00
  -0.166894E+03   0.000000E+00
  -0.180245E+03   0.000000E+00
  -0.166807E+03   0.000000E+00
  -0.145420E+03   0.000000E+00
  -0.314886E+03   0.000000E+00
  -0.201821E+03   0.000000E+00
  -0.157871E+03   0.000000E+00
  -0.179543E+03   0.000000E+00
  -0.239106E+03   0.000000E+00
  -0.150248E+03   0.000000E+00
  -0.162877E+03   0.000000E+00
  -0.229835E+03   0.000000E+00
  -0.173701E+03   0.000000E+00
  -0.242690E+03   0.000000E+00
  -0.718465E+02   0.000000E+00
  -0.144338E+03   0.000000E+00
  -0.239314E+03   0.000000E+00
  -0.354866E+03   0.000000E+00
  -0.129576E+03   0.000000E+00
  -0.165876E+03   0.000000E+00
  -0.183908E+03   0.000000E+00
  -0.268866E+03   0.000000E+00
  -0.179803E+03   0.000000E+00
  -0.224385E+03   0.000000E+00
  -0.230978E+03   0.000000E+00
  -0.137084E+03   0.000000E+00
  -0.283279E+03   0.000000E+00
  -0.160799E+03   0.000000E+00
  -0.183555E+03   0.000000E+00
  -0.174708E+03   0.000000E+00
  -0.149018E+03   0.000000E+00
  -0.234933E+03   0.000000E+00
  -0.185644E+03   0.000000E+00
  -0.310634E+03   0.000000E+00
  -0.195266E+03   0.000000E+00
  -0.217334E+03   0.000000E+00
  -0.124224E+03   0.000000E+00
  -0.223739E+03   0.000000E+00
  -0.970490E+02   0.000000E+00
  -0.219654E+03   0.000000E+00
  -0.144486E+03   0.000000E+00
  -0.211296E+03   0.000000E+00
  -0.321824E+03   0.000000E+00
  -0.118916E+03   0.000000E+00
  -0.196499E+03   0.000000E+00
  -0.220356E+03   0.000000E+00
  -0.150945E+03   0.000000E+00
  -0.126372E+03   0.000000E+00
  -0.162942E+03   0.000000E+00
  -0.151582E+03   0.000000E+00
  -0.162527E+03   0.000000E+00
  -0.193300E+03   0.000000E+00
  -0.207334E+03   0.000000E+00
  -0.218381E+03   0.000000E+00
  -0.195504E+03   0.000000E+00
  -0.209506E+03   0.000000E+00
  -0.194438E+03   0.000000E+00
  -0.156923E+03   0.000000E+00
  -0.219572E+03   0.000000E+00
  -0.123681E+03   0.000000E+00
  -0.201768E+03   0.000000E+00
  -0.307574E+03   0.000000E+00
  -0.236831E+03   0.000000E+00
  -0.125829E+03   0.000000E+00
  -0.228810E+03   0.000000E+00
  -0.301395E+03   0.000000E+00
  -0.216823E+03   0.000000E+00
  -0.125250E+03   0.000000E+00
  -0.157744E+03   0.000000E+00
  -0.184242E+03   0.000000E+00
  -0.178997E+03   0.000000E+00
  -0.183309E+03   0.000000E+00
  -0.205900E+03   0.000000E+00
  -0.746263E+02   0.000000E+00
  -0.274024E+03   0.000000E+00
  -0.209814E+03   0.000000E+00
  -0.163138E+03   0.000000E+00
  -0.245207E+03   0.000000E+00
  -0.173937E+03   0.000000E+00
  -0.130781E+03   0.000000E+00
  -0.310393E+03   0.000000E+00
  -0.116193E+03   0.000000E+00
  -0.226043E+03   0.000000E+00
  -0.202467E+03   0.000000E+00
  -0.229167E+03   0.000000E+00
  -0.216676E+03   0.000000E+00
  -0.159490E+03   0.000000E+00
  -0.139100E+03   0.000000E+00
  -0.200349E+03   0.000000E+00
  -0.182109E+03   0.000000E+00
  -0.131997E+03   0.000000E+00
  -0.256239E+03   0.000000E+00
  -0.233699E+03   0.000000E+00
  -0.129828E+03   0.000000E+00
  -0.166055E+03   0.000000E+00
  -0.197878E+03   0.000000E+00
  -0.267813E+03   0.000000E+00
  -0.174716E+03   0.000000E+00
  -0.145287E+03   0.000000E+00
  -0.173073E+03   0.000000E+00
  -0.145727E+03   0.000000E+00
  -0.228165E+03   0.000000E+00
  -0.130344E+03   0.000000E+00
  -0.285144E+03   0.000000E+00
  -0.122688E+03   0.000000E+00
  -0.152372E+03   0.000000E+00
  -0.129681E+03   0.000000E+00
  -0.213239E+03   0.000000E+00
  -0.248084E+03   0.000000E+00
  -0.228511E+03   0.000000E+00
  -0.195201E+03   0.000000E+00
  -0.186788E+03   0.000000E+00
  -0.124046E+03   0.000000E+00
  -0.188792E+03   0.000000E+00
  -0.199680E+03   0.000000E+00
  -0.129830E+03   0.000000E+00
  -0.214809E+03   0.000000E+00
  -0.137095E+03   0.000000E+00
  -0.122018E+03   0.000000E+00
  -0.319591E+03   0.000000E+00
  -0.182384E+03   0.000000E+00
  -0.348007E+03   0.000000E+00
  -0.267434E+03   0.000000E+00
  -0.170259E+03   0.000000E+00
  -0.151465E+03   0.000000E+00
  -0.213617E+03   0.000000E+00
  -0.232439E+03   0.000000E+00
  -0.104794E+03   0.000000E+00
  -0.175368E+03   0.000000E+00
  -0.120885E+03   0.000000E+00
  -0.240598E+03   0.000000E+00
  -0.130729E+03   0.000000E+00
  -0.231120E+03   0.000000E+00
  -0.342953E+03   0.000000E+00
  -0.104243E+03   0.000000E+00
  -0.117302E+03   0.000000E+00
  -0.256832E+03   0.000000E+00
  -0.162369E+03   0.000000E+00
  -0.245701E+03   0.000000E+00
  -0.137106E+03   0.000000E+00
  -0.223497E+03   0.000000E+00
  -0.158041E+03   0.000000E+00
  -0.203597E+03   0.000000E+00
  -0.275692E+03   0.000000E+00
  -0.123540E+03   0.000000E+00
  -0.221641E+03   0.000000E+00
  -0.141700E+03   0.000000E+00
  -0.268316E+03   0.000000E+00
  -0.180143E+03   0.000000E+00
  -0.137422E+03   0.000000E+00
  -0.228281E+03   0.000000E+00
  -0.294566E+03   0.000000E+00
  -0.221275E+03   0.000000E+00
  -0.173088E+03   0.000000E+00
  -0.173157E+03   0.000000E+00
  -0.141832E+03   0.000000E+00
  -0.128201E+03   0.000000E+00
  -0.213033E+03   0.000000E+00
  -0.222893E+03   0.000000E+00
  -0.295738E+03   0.000000E+00
  -0.194395E+03   0.000000E+00
  -0.146955E+03   0.000000E+00
  -0.194562E+03   0.000000E+00
  -0.325193E+03   0.000000E+00
  -0.285953E+03   0.000000E+00
  -0.165195E+03   0.000000E+00
  -0.271770E+03   0.000000E+00
  -0.137537E+03   0.000000E+00
  -0.146316E+03   0.000000E+00
  -0.161676E+03   0.000000E+00
  -0.205921E+03   0.000000E+00
  -0.238561E+03   0.000000E+00
  -0.202788E+03   0.000000E+00
  -0.800993E+02   0.000000E+00
  -0.141999E+03   0.000000E+00
  -0.137178E+03   0.000000E+00
  -0.232744E+03   0.000000E+00
  -0.196948E+03   0.000000E+00
  -0.244766E+03   0.000000E+00
  -0.323497E+03   0.000000E+00
  -0.140467E+03   0.000000E+00
  -0.213099E+03   0.000000E+00
  -0.152229E+03   0.000000E+00
  -0.173803E+03   0.000000E+00
  -0.157977E+03   0.000000E+00
  -0.239105E+03   0.000000E+00
  -0.126031E+03   0.000000E+00
  -0.157089E+03   0.000000E+00
  -0.167866E+03   0.000000E+00
  -0.120532E+03   0.000000E+00
  -0.145700E+03   0.000000E+00
  -0.238976E+03   0.000000E+00
  -0.202999E+03   0.000000E+00
  -0.134724E+03   0.000000E+00
  -0.243924E+03   0.000000E+00
  -0.260614E+03   0.000000E+00
  -0.136812E+03   0.000000E+00
  -0.199620E+03   0.000000E+00
  -0.206547E+03   0.000000E+00
  -0.243361E+03   0.000000E+00
  -0.219720E+03   0.000000E+00
  -0.185081E+03   0.000000E+00
  -0.161572E+03   0.000000E+00
  -0.115804E+03   0.000000E+00
  -0.201290E+03   0.000000E+00
  -0.202628E+03   0.000000E+00
  -0.137733E+03   0.000000E+00
  -0.170675E+03   0.000000E+00
  -0.233998E+03   0.000000E+00
  -0.161114E+03   0.000000E+00
  -0.185794E+03   0.000000E+00
  -0.179044E+03   0.000000E+00
  -0.220517E+03   0.000000E+00
  -0.186300E+03   0.000000E+00
  -0.139815E+03   0.000000E+00
  -0.126627E+03   0.000000E+00
  -0.224576E+03   0.000000E+00
  -0.223131E+03   0.000000E+00
  -0.235382E+03   0.000000E+00
  -0.213285E+03   0.000000E+00
  -0.266914E+03   0.000000E+00
  -0.246694E+03   0.000000E+00
  -0.270889E+03   0.000000E+00
  -0.176216E+03   0.000000E+00
  -0.171079E+03   0.000000E+00
  -0.274945E+03   0.000000E+00
  -0.350695E+03   0.000000E+00
  -0.204939E+03   0.000000E+00
  -0.206583E+03   0.000000E+00
  -0.182458E+03   0.000000E+00
  -0.141362E+03   0.000000E+00
  -0.169150E+03   0.000000E+00
  -0.106583E+03   0.000000E+00
  -0.323962E+03   0.000000E+00
  -0.179524E+03   0.000000E+00
  -0.130026E+03   0.000000E+00
  -0.125475E+03   0.000000E+00
  -0.114401E+03   0.000000E+00
  -0.219825E+03   0.000000E+00
  -0.160864E+03   0.000000E+00
  -0.236997E+03   0.000000E+00
  -0.200132E+03   0.000000E+00
  -0.203389E+03   0.000000E+00
  -0.943941E+02   0.000000E+00
  -0.195802E+03   0.000000E+00
  -0.247981E+03   0.000000E+00
  -0.195424E+03   0.000000E+00
  -0.223498E+03   0.000000E+00
  -0.197232E+03   0.000000E+00
  -0.193021E+03   0.000000E+00
  -0.139245E+03   0.000000E+00
  -0.180863E+03   0.000000E+00
  -0.173546E+03   0.000000E+00
  -0.226680E+03   0.000000E+00
  -0.310915E+03   0.000000E+00
  -0.211640E+03   0.000000E+00
  -0.202926E+03   0.000000E+00
  -0.123128E+03   0.000000E+00
  -0.187998E+03   0.000000E+00
  -0.247143E+03   0.000000E+00
  -0.208925E+03   0.000000E+00
  -0.152299E+03   0.000000E+00
  -0.179900E+03   0.000000E+00
  -0.185589E+03   0.000000E+00
  -0.214023E+03   0.000000E+00
  -0.179586E+03   0.000000E+00
  -0.158942E+03   0.000000E+00
  -0.199449E+03   0.000000E+00
  -0.185323E+03   0.000000E+00
  -0.100349E+03   0.000000E+00
  -0.203378E+03   0.000000E+00
  -0.168989E+03   0.000000E+00
  -0.166230E+03   0.000000E+00
  -0.156243E+03   0.000000E+00
  -0.125292E+03   0.000000E+00
  -0.224662E+03   0.000000E+00
  -0.244153E+03   0.000000E+00
  -0.279730E+03   0.000000E+00
  -0.208458E+03   0.000000E+00
  -0.286299E+03   0.000000E+00
  -0.235491E+03   0.000000E+00
  -0.233790E+03   0.000000E+00
  -0.163400E+03   0.000000E+00
  -0.163602E+03   0.000000E+00
  -0.150734E+03   0.000000E+00
  -0.222252E+03   0.000000E+00
  -0.129118E+03   0.000000E+00
  -0.115950E+03   0.000000E+00
  -0.210134E+03   0.000000E+00
  -0.138891E+03   0.000000E+00
  -0.176843E+03   0.000000E+00
  -0.224023E+03   0.000000E+00
  -0.132040E+03   0.000000E+00
  -0.285234E+03   0.000000E+00
  -0.981984E+02   0.000000E+00
  -0.127485E+03   0.000000E+00
  -0.278709E+03   0.000000E+00
  -0.241061E+03   0.000000E+00
  -0.206173E+03   0.000000E+00
  -0.228602E+03   0.000000E+00
  -0.164774E+03   0.000000E+00
  -0.257976E+03   0.000000E+00
  -0.144729E+03   0.000000E+00
  -0.167869E+03   0.000000E+00
  -0.174845E+03   0.000000E+00
  -0.199000E+03   0.000000E+00
  -0.125242E+03   0.000000E+00
  -0.158259E+03   0.000000E+00
  -0.175532E+03   0.000000E+00
  -0.112980E+03   0.000000E+00
  -0.128033E+03   0.000000E+00
  -0.118222E+03   0.000000E+00
  -0.151803E+03   0.000000E+00
  -0.181650E+03   0.000000E+00
  -0.121859E+03   0.000000E+00
  -0.190767E+03   0.000000E+00
  -0.156200E+03   0.000000E+00
  -0.191186E+03   0.000000E+00
  -0.220319E+03   0.000000E+00
  -0.172187E+03   0.000000E+00
  -0.146342E+03   0.000000E+00
  -0.263659E+03   0.000000E+00
  -0.174933E+03   0.000000E+00
  -0.311338E+03   0.000000E+00
  -0.225463E+03   0.000000E+00
  -0.148186E+03   0.000000E+00
  -0.299819E+03   0.000000E+00
  -0.157015E+03   0.000000E+00
  -0.971111E+02   0.000000E+00
  -0.262086E+03   0.000000E+00
  -0.134042E+03   0.000000E+00
  -0.294851E+03   0.000000E+00
  -0.141204E+03   0.000000E+00
  -0.295068E+03   0.000000E+00
  -0.272525E+03   0.000000E+00
  -0.139587E+03   0.000000E+00
  -0.106037E+03   0.000000E+00
  -0.196104E+03   0.000000E+00
  -0.259443E+03   0.000000E+00
  -0.159528E+03   0.000000E+00
  -0.209306E+03   0.000000E+00
  -0.252678E+03   0.000000E+00
  -0.107723E+03   0.000000E+00
  -0.304819E+03   0.000000E+00
  -0.187311E+03   0.000000E+00
  -0.212687E+03   0.000000E+00
  -0.147371E+03   0.000000E+00
  -0.157287E+03   0.000000E+00
  -0.183613E+03   0.000000E+00
  -0.200129E+03   0.000000E+00
  -0.197558E+03   0.000000E+00
  -0.117509E+03   0.000000E+00
  -0.161897E+03   0.000000E+00
  -0.214922E+03   0.000000E+00
  -0.227575E+03   0.000000E+00
  -0.893259E+02   0.000000E+00
  -0.228367E+03   0.000000E+00
  -0.108989E+03   0.000000E+00
  -0.174091E+03   0.000000E+00
  -0.187663E+03   0.000000E+00
  -0.216312E+03   0.000000E+00
  -0.218831E+03   0.000000E+00
  -0.213010E+03   0.000000E+00
  -0.179171E+03   0.000000E+00
  -0.170744E+03   0.000000E+00
  -0.194007E+03   0.000000E+00
  -0.205553E+03   0.000000E+00
  -0.361205E+03   0.000000E+00
  -0.134203E+03   0.000000E+00
  -0.199843E+03   0.000000E+00
  -0.932389E+02   0.000000E+00
  -0.190248E+03   0.000000E+00
  -0.106814E+03   0.000000E+00
  -0.983198E+02   0.000000E+00
  -0.171037E+03   0.000000E+00
  -0.167272E+03   0.000000E+00
  -0.273891E+03   0.000000E+00
  -0.295247E+03   0.000000E+00
  -0.204587E+03   0.000000E+00
  -0.133317E+03   0.000000E+00
  -0.207009E+03   0.000000E+00
  -0.195523E+03   0.000000E+00
  -0.249403E+03   0.000000E+00
  -0.154009E+03   0.000000E+00
  -0.134732E+03   0.000000E+00
  -0.209750E+03   0.000000E+00
  -0.159455E+03   0.000000E+00
  -0.116168E+03   0.000000E+00
  -0.204304E+03   0.000000E+00
  -0.165449E+03   0.000000E+00
  -0.197625E+03   0.000000E+00
  -0.185701E+03   0.000000E+00
  -0.218825E+03   0.000000E+00
  -0.175956E+03   0.000000E+00
  -0.183952E+03   0.000000E+00
  -0.133195E+03   0.000000E+00
  -0.254572E+03   0.000000E+00
  -0.204300E+03   0.000000E+00
  -0.137150E+03   0.000000E+00
  -0.247487E+03   0.000000E+00
  -0.193824E+03   0.000000E+00
  -0.223400E+03   0.000000E+00
  -0.213986E+03   0.000000E+00
  -0.104114E+03   0.000000E+00
  -0.296235E+03   0.000000E+00
  -0.149764E+03   0.000000E+00
  -0.156063E+03   0.000000E+00
  -0.261576E+03   0.000000E+00
  -0.876251E+02   0.000000E+00
  -0.148665E+03   0.000000E+00
  -0.181627E+03   0.000000E+00
  -0.286473E+03   0.000000E+00
  -0.173412E+03   0.000000E+00
  -0.144414E+03   0.000000E+00
  -0.214535E+03   0.000000E+00
  -0.224846E+03   0.000000E+00
  -0.168086E+03   0.000000E+00
  -0.159600E+03   0.000000E+00
  -0.131438E+03   0.000000E+00
  -0.145009E+03   0.000000E+00
  -0.199338E+03   0.000000E+00
  -0.101928E+03   0.000000E+00
  -0.204672E+03   0.000000E+00
  -0.221263E+03   0.000000E+00
  -0.118765E+03   0.000000E+00
  -0.142329E+03   0.000000E+00
  -0.194557E+03   0.000000E+00
  -0.229359E+03   0.000000E+00
  -0.145521E+03   0.000000E+00
  -0.182011E+03   0.000000E+00
  -0.116796E+03   0.000000E+00
  -0.178715E+03   0.000000E+00
  -0.184740E+03   0.000000E+00
  -0.176275E+03   0.000000E+00
  -0.171959E+03   0.000000E+00
  -0.310672E+03   0.000000E+00
  -0.149341E+03   0.000000E+00
  -0.169087E+03   0.000000E+00
  -0.208791E+03   0.000000E+00
  -0.267009E+03   0.000000E+00
  -0.872935E+02   0.000000E+00
  -0.161140E+03   0.000000E+00
  -0.368611E+03   0.000000E+00
  -0.137145E+03   0.000000E+00
  -0.196071E+03   0.000000E+00
  -0.125795E+03   0.000000E+00
  -0.163726E+03   0.000000E+00
  -0.134914E+03   0.000000E+00
  -0.235971E+03   0.000000E+00
  -0.207338E+03   0.000000E+00
  -0.221240E+03   0.000000E+00
  -0.149442E+03   0.000000E+00
  -0.102119E+03   0.000000E+00
  -0.291025E+03   0.000000E+00
  -0.197785E+03   0.000000E+00
  -0.172965E+03   0.000000E+00
  -0.149708E+03   0.000000E+00
  -0.182331E+03   0.000000E+00
  -0.161934E+03   0.000000E+00
  -0.204818E+03   0.000000E+00
  -0.207879E+03   0.000000E+00
  -0.201985E+03   0.000000E+00
  -0.214534E+03   0.000000E+00
  -0.202926E+03   0.000000E+00
  -0.115760E+03   0.000000E+00
  -0.187314E+03   0.000000E+00
  -0.262973E+03   0.000000E+00
  -0.203245E+03   0.000000E+00
  -0.185235E+03   0.000000E+00
  -0.882344E+02   0.000000E+00
  -0.231465E+03   0.000000E+00
  -0.192244E+03   0.000000E+00
  -0.234099E+03   0.000000E+00
  -0.144616E+03   0.000000E+00
  -0.263646E+03   0.000000E+00
  -0.250019E+03   0.000000E+00
  -0.165830E+03   0.000000E+00
  -0.194968E+03   0.000000E+00
  -0.148180E+03   0.000000E+00
  -0.128400E+03   0.000000E+00
  -0.199853E+03   0.000000E+00
  -0.226407E+03   0.000000E+00
  -0.152371E+03   0.000000E+00
  -0.209394E+03   0.000000E+00
  -0.130719E+03   0.000000E+00
  -0.777668E+02   0.000000E+00
  -0.135562E+03   0.000000E+00
  -0.163141E+03   0.000000E+00
  -0.273128E+03   0.000000E+00
  -0.151973E+03   0.000000E+00
  -0.262901E+03   0.000000E+00
  -0.218559E+03   0.000000E+00
  -0.182485E+03   0.000000E+00
  -0.115313E+03   0.000000E+00
  -0.228461E+03   0.000000E+00
  -0.323136E+03   0.000000E+00
  -0.233460E+03   0.000000E+00
  -0.282894E+03   0.000000E+00
  -0.182983E+03   0.000000E+00
  -0.185836E+03   0.000000E+00
  -0.148051E+03   0.000000E+00
  -0.209818E+03   0.000000E+00
  -0.104426E+03   0.000000E+00
  -0.165548E+03   0.000000E+00
  -0.143265E+03   0.000000E+00
  -0.150482E+03   0.000000E+00
  -0.238393E+03   0.000000E+00
  -0.192410E+03   0.000000E+00
  -0.262917E+03   0.000000E+00
  -0.163235E+03   0.000000E+00
  -0.244118E+03   0.000000E+00
  -0.155188E+03   0.000000E+00
  -0.172594E+03   0.000000E+00
  -0.183721E+03   0.000000E+00
  -0.222356E+03   0.000000E+00
  -0.166374E+03   0.000000E+00
  -0.246227E+03   0.000000E+00
  -0.149550E+03   0.000000E+00
  -0.226256E+03   0.000000E+00
  -0.217850E+03   0.000000E+00
  -0.138947E+03   0.000000E+00
  -0.242087E+03   0.000000E+00
  -0.111158E+03   0.000000E+00
  -0.185189E+03   0.000000E+00
  -0.171326E+03   0.000000E+00
  -0.242645E+03   0.000000E+00
  -0.309139E+03   0.000000E+00
  -0.293736E+03   0.000000E+00
  -0.121543E+03   0.000000E+00
  -0.228689E+03   0.000000E+00
  -0.138442E+03   0.000000E+00
  -0.265540E+03   0.000000E+00
  -0.241445E+03   0.000000E+00
  -0.994120E+02   0.000000E+00
  -0.146998E+03   0.000000E+00
  -0.207736E+03   0.000000E+00
  -0.189432E+03   0.000000E+00
  -0.246170E+03   0.000000E+00
  -0.137634E+03   0.000000E+00
  -0.260603E+03   0.000000E+00
  -0.981227E+02   0.000000E+00
  -0.138434E+03   0.000000E+00
  -0.156198E+03   0.000000E+00
  -0.213868E+03   0.000000E+00
  -0.235574E+03   0.000000E+00
  -0.172231E+03   0.000000E+00
  -0.182691E+03   0.000000E+00
  -0.338522E+03   0.000000E+00
  -0.231225E+03   0.000000E+00
  -0.129873E+03   0.000000E+00
  -0.168133E+03   0.000000E+00
  -0.147570E+03   0.000000E+00
  -0.203229E+03   0.000000E+00
  -0.198257E+03   0.000000E+00
  -0.218774E+03   0.000000E+00
  -0.194902E+03   0.000000E+00
  -0.208181E+03   0.000000E+00
  -0.188474E+03   0.000000E+00
  -0.228807E+03   0.000000E+00
  -0.176901E+03   0.000000E+00
  -0.363424E+03   0.000000E+00
  -0.209617E+03   0.000000E+00
  -0.237457E+03   0.000000E+00
  -0.235405E+03   0.000000E+00
  -0.183258E+03   0.000000E+00
  -0.268949E+03   0.000000E+00
  -0.185199E+03   0.000000E+00
  -0.186553E+03   0.000000E+00
  -0.180917E+03   0.000000E+00
  -0.156961E+03   0.000000E+00
  -0.310204E+03   0.000000E+00
  -0.123931E+03   0.000000E+00
  -0.144686E+03   0.000000E+00
  -0.101893E+03   0.000000E+00
  -0.129880E+03   0.000000E+00
  -0.112898E+03   0.000000E+00
  -0.226577E+03   0.000000E+00
  -0.155778E+03   0.000000E+00
  -0.124121E+03   0.000000E+00
  -0.154265E+03   0.000000E+00
  -0.143817E+03   0.000000E+00
  -0.247591E+03   0.000000E+00
  -0.280374E+03   0.000000E+00
  -0.191498E+03   0.000000E+00
  -0.269733E+03   0.000000E+00
  -0.212620E+03   0.000000E+00
  -0.139512E+03   0.000000E+00
  -0.124726E+03   0.000000E+00
  -0.127762E+03   0.000000E+00
  -0.243248E+03   0.000000E+00
  -0.205757E+03   0.000000E+00
  -0.124245E+03   0.000000E+00
  -0.229219E+03   0.000000E+00
  -0.184843E+03   0.000000E+00
  -0.189479E+03   0.000000E+00
  -0.134888E+03   0.000000E+00
  -0.233332E+03   0.000000E+00
  -0.248648E+03   0.000000E+00
  -0.125465E+03   0.000000E+00
  -0.239702E+03   0.000000E+00
  -0.207045E+03   0.000000E+00
  -0.226864E+03   0.000000E+00
  -0.272858E+03   0.000000E+00
  -0.121248E+03   0.000000E+00
  -0.147287E+03   0.000000E+00
  -0.179255E+03   0.000000E+00
  -0.220907E+03   0.000000E+00
  -0.141449E+03   0.000000E+00
  -0.138492E+03   0.000000E+00
  -0.221741E+03   0.000000E+00
  -0.112851E+03   0.000000E+00
  -0.172162E+03   0.000000E+00
  -0.134045E+03   0.000000E+00
  -0.108164E+03   0.000000E+00
  -0.190565E+03   0.000000E+00
  -0.292595E+03   0.000000E+00
  -0.171208E+03   0.000000E+00
  -0.139054E+03   0.000000E+00
  -0.217595E+03   0.000000E+00
  -0.256814E+03   0.000000E+00
  -0.231243E+03   0.000000E+00
  -0.137733E+03   0.000000E+00
  -0.142408E+03   0.000000E+00
  -0.226611E+03   0.000000E+00
  -0.143009E+03   0.000000E+00
  -0.144989E+03   0.000000E+00
  -0.179017E+03   0.000000E+00
  -0.160044E+03   0.000000E+00
  -0.244847E+03   0.000000E+00
  -0.163103E+03   0.000000E+00
  -0.222396E+03   0.000000E+00
  -0.241241E+03   0.000000E+00
  -0.100512E+03   0.000000E+00
  -0.163417E+03   0.000000E+00
  -0.226188E+03   0.000000E+00
  -0.209243E+03   0.000000E+00
  -0.179115E+03   0.000000E+00
  -0.176466E+03   0.000000E+00
  -0.174792E+03   0.000000E+00
  -0.161294E+03   0.000000E+00
  -0.160858E+03   0.000000E+00
  -0.147793E+03   0.000000E+00
  -0.127153E+03   0.000000E+00
  -0.166716E+03   0.000000E+00
  -0.179698E+03   0.000000E+00
  -0.115857E+03   0.000000E+00
  -0.186946E+03   0.000000E+00
  -0.275734E+03   0.000000E+00
  -0.173604E+03   0.000000E+00
  -0.207736E+03   0.000000E+00
  -0.128040E+03   0.000000E+00
  -0.161901E+03   0.000000E+00
  -0.215721E+03   0.000000E+00
  -0.177893E+03   0.000000E+00
  -0.245750E+03   0.000000E+00
  -0.146158E+03   0.000000E+00
  -0.130204E+03   0.000000E+00
  -0.128106E+03   0.000000E+00
  -0.897341E+02   0.000000E+00
  -0.187253E+03   0.000000E+00
  -0.207804E+03   0.000000E+00
  -0.191380E+03   0.000000E+00
  -0.190409E+03   0.000000E+00
  -0.263484E+03   0.000000E+00
  -0.286011E+03   0.000000E+00
  -0.235678E+03   0.000000E+00
  -0.243203E+03   0.000000E+00
  -0.135781E+03   0.000000E+00
  -0.605810E+02   0.000000E+00
  -0.847475E+02   0.000000E+00
  -0.185155E+03   0.000000E+00
  -0.187682E+03   0.000000E+00
  -0.151670E+03   0.000000E+00
  -0.140248E+03   0.000000E+00
  -0.240825E+03   0.000000E+00
  -0.125694E+03   0.000000E+00
  -0.303706E+03   0.000000E+00
  -0.268787E+03   0.000000E+00
  -0.127519E+03   0.000000E+00
  -0.195519E+03   0.000000E+00
  -0.217541E+03   0.000000E+00
  -0.179932E+03   0.000000E+00
  -0.167464E+03   0.000000E+00
  -0.190158E+03   0.000000E+00
  -0.195743E+03   0.000000E+00
  -0.165482E+03   0.000000E+00
  -0.187358E+03   0.000000E+00
  -0.187924E+03   0.000000E+00
  -0.181881E+03   0.000000E+00
  -0.184670E+03   0.000000E+00
  -0.148749E+03   0.000000E+00
  -0.232082E+03   0.000000E+00
  -0.120001E+03   0.000000E+00
  -0.142661E+03   0.000000E+00
  -0.200667E+03   0.000000E+00
  -0.160748E+03   0.000000E+00
  -0.275410E+03   0.000000E+00
  -0.177259E+03   0.000000E+00
  -0.174244E+03   0.000000E+00
  -0.224754E+03   0.000000E+00
  -0.163313E+03   0.000000E+00
  -0.162368E+03   0.000000E+00
  -0.227449E+03   0.000000E+00
  -0.220783E+03   0.000000E+00
  -0.169978E+03   0.000000E+00
  -0.100381E+03   0.000000E+00
  -0.290021E+03   0.000000E+00
  -0.181178E+03   0.000000E+00
  -0.181849E+03   0.000000E+00
  -0.198459E+03   0.000000E+00
  -0.189801E+03   0.000000E+00
  -0.144001E+03   0.000000E+00
  -0.114082E+03   0.000000E+00
  -0.162903E+03   0.000000E+00
  -0.146061E+03   0.000000E+00
  -0.241678E+03   0.000000E+00
  -0.229478E+03   0.000000E+00
  -0.178239E+03   0.000000E+00
  -0.197915E+03   0.000000E+00
  -0.251838E+03   0.000000E+00
  -0.215862E+03   0.000000E+00
  -0.195308E+03   0.000000E+00
  -0.194406E+03   0.000000E+00
  -0.990675E+02   0.000000E+00
  -0.154123E+03   0.000000E+00
  -0.305578E+03   0.000000E+00
  -0.208496E+03   0.000000E+00
  -0.249678E+03   0.000000E+00
  -0.147041E+03   0.000000E+00
  -0.162326E+03   0.000000E+00
  -0.194067E+03   0.000000E+00
  -0.320614E+03   0.000000E+00
  -0.323429E+03   0.000000E+00
  -0.167321E+03   0.000000E+00
  -0.130632E+03   0.000000E+00
  -0.226513E+03   0.000000E+00
  -0.286172E+03   0.000000E+00
  -0.255146E+03   0.000000E+00
  -0.133064E+03   0.000000E+00
  -0.182540E+03   0.000000E+00
  -0.147277E+03   0.000000E+00
  -0.183922E+03   0.000000E+00
  -0.101370E+03   0.000000E+00
  -0.135248E+03   0.000000E+00
  -0.189894E+03   0.000000E+00
  -0.179710E+03   0.000000E+00
  -0.177342E+03   0.000000E+00
  -0.240276E+03   0.000000E+00
  -0.254867E+03   0.000000E+00
  -0.247123E+03   0.000000E+00
  -0.304453E+03   0.000000E+00
  -0.137661E+03   0.000000E+00
  -0.110596E+03   0.000000E+00
  -0.115178E+03   0.000000E+00
  -0.234618E+03   0.000000E+00
  -0.219777E+03   0.000000E+00
  -0.208754E+03   0.000000E+00
  -0.135088E+03   0.000000E+00
  -0.291082E+03   0.000000E+00
  -0.146258E+03   0.000000E+00
  -0.222334E+03   0.000000E+00
  -0.150548E+03   0.000000E+00
  -0.237161E+03   0.000000E+00
  -0.226602E+03   0.000000E+00
  -0.150073E+03   0.000000E+00
  -0.277000E+03   0.000000E+00
  -0.169324E+03   0.000000E+00
  -0.105675E+03   0.000000E+00
  -0.147736E+03   0.000000E+00
  -0.202796E+03   0.000000E+00
  -0.289680E+03   0.000000E+00
  -0.194183E+03   0.000000E+00
  -0.151222E+03   0.000000E+00
  -0.240450E+03   0.000000E+00
  -0.219574E+03   0.000000E+00
  -0.141097E+03   0.000000E+00
  -0.233777E+03   0.000000E+00
  -0.272672E+03   0.000000E+00
  -0.222739E+03   0.000000E+00
  -0.136517E+03   0.000000E+00
  -0.169971E+03   0.000000E+00
  -0.189802E+03   0.000000E+00
  -0.156434E+03   0.000000E+00
  -0.176315E+03   0.000000E+00
  -0.210919E+03   0.000000E+00
  -0.123827E+03   0.000000E+00
  -0.127179E+03   0.000000E+00
  -0.248084E+03   0.000000E+00
  -0.192505E+03   0.000000E+00
  -0.174726E+03   0.000000E+00
  -0.201094E+03   0.000000E+00
  -0.161722E+03   0.000000E+00
  -0.147600E+03   0.000000E+00
  -0.185886E+03   0.000000E+00
  -0.306198E+03   0.000000E+00
  -0.143080E+03   0.000000E+00
  -0.927206E+02   0.000000E+00
  -0.172709E+03   0.000000E+00
  -0.200370E+03   0.000000E+00
  -0.198126E+03   0.000000E+00
  -0.134600E+03   0.000000E+00
  -0.168861E+03   0.000000E+00
  -0.197514E+03   0.000000E+00
  -0.195366E+03   0.000000E+00
  -0.222620E+03   0.000000E+00
  -0.252917E+03   0.000000E+00
  -0.126087E+03   0.000000E+00
  -0.154309E+03   0.000000E+00
  -0.196903E+03   0.000000E+00
  -0.217545E+03   0.000000E+00
  -0.197724E+03   0.000000E+00
  -0.228422E+03   0.000000E+00
  -0.158345E+03   0.000000E+00
  -0.214689E+03   0.000000E+00
  -0.208076E+03   0.000000E+00
  -0.177835E+03   0.000000E+00
  -0.267128E+03   0.000000E+00
  -0.329870E+03   0.000000E+00
  -0.247780E+03   0.000000E+00
  -0.250258E+03   0.000000E+00
  -0.175825E+03   0.000000E+00
  -0.343571E+03   0.000000E+00
  -0.269639E+03   0.000000E+00
  -0.177550E+03   0.000000E+00
  -0.244546E+03   0.000000E+00
  -0.172136E+03   0.000000E+00
  -0.194790E+03   0.000000E+00
  -0.126237E+03   0.000000E+00
  -0.213821E+03   0.000000E+00
  -0.239925E+03   0.000000E+00
  -0.145319E+03   0.000000E+00
  -0.138175E+03   0.000000E+00
  -0.155060E+03   0.000000E+00
  -0.135488E+03   0.000000E+00
  -0.335496E+03   0.000000E+00
  -0.185365E+03   0.000000E+00
  -0.203134E+03   0.000000E+00
  -0.185391E+03   0.000000E+00
  -0.141198E+03   0.000000E+00
  -0.129411E+03   0.000000E+00
  -0.159364E+03   0.000000E+00
  -0.118681E+03   0.000000E+00
  -0.194047E+03   0.000000E+00
  -0.375735E+03   0.000000E+00
  -0.161330E+03   0.000000E+00
  -0.171205E+03   0.000000E+00
  -0.604969E+02   0.000000E+00
  -0.331998E+03   0.000000E+00
  -0.248462E+03   0.000000E+00
  -0.211443E+03   0.000000E+00
  -0.134551E+03   0.000000E+00
  -0.100741E+03   0.000000E+00
  -0.106186E+03   0.000000E+00
  -0.228243E+03   0.000000E+00
  -0.176094E+03   0.000000E+00
  -0.194455E+03   0.000000E+00
  -0.124058E+03   0.000000E+00
  -0.187132E+03   0.000000E+00
  -0.206067E+03   0.000000E+00
  -0.281172E+03   0.000000E+00
  -0.164607E+03   0.000000E+00
  -0.194256E+03   0.000000E+00
  -0.203459E+03   0.000000E+00
  -0.261646E+03   0.000000E+00
  -0.112669E+03   0.000000E+00
  -0.117896E+03   0.000000E+00
  -0.141993E+03   0.000000E+00
  -0.172199E+03   0.000000E+00
  -0.216284E+03   0.000000E+00
  -0.128379E+03   0.000000E+00
  -0.105859E+03   0.000000E+00
  -0.113659E+03   0.000000E+00
  -0.268651E+03   0.000000E+00
  -0.166406E+03   0.000000E+00
  -0.163966E+03   0.000000E+00
  -0.195379E+03   0.000000E+00
  -0.209172E+03   0.000000E+00
  -0.129320E+03   0.000000E+00
  -0.198788E+03   0.000000E+00
  -0.201190E+03   0.000000E+00
  -0.120460E+03   0.000000E+00
  -0.174811E+03   0.000000E+00
  -0.209674E+03   0.000000E+00
  -0.231425E+03   0.000000E+00
  -0.157736E+03   0.000000E+00
  -0.224754E+03   0.000000E+00
  -0.199456E+03   0.000000E+00
  -0.127915E+03   0.000000E+00
  -0.303192E+03   0.000000E+00
  -0.242879E+03   0.000000E+00
  -0.277895E+03   0.000000E+00
  -0.136270E+03   0.000000E+00
  -0.135720E+03   0.000000E+00
  -0.171843E+03   0.000000E+00
  -0.233265E+03   0.000000E+00
  -0.120336E+03   0.000000E+00
  -0.192142E+03   0.000000E+00
  -0.206756E+03   0.000000E+00
  -0.177217E+03   0.000000E+00
  -0.110455E+03   0.000000E+00
  -0.156618E+03   0.000000E+00
  -0.104632E+03   0.000000E+00
  -0.177334E+03   0.000000E+00
  -0.126786E+03   0.000000E+00
  -0.173546E+03   0.000000E+00
  -0.250053E+03   0.000000E+00
  -0.145685E+03   0.000000E+00
  -0.140386E+03   0.000000E+00
  -0.219359E+03   0.000000E+00
  -0.171461E+03   0.000000E+00
  -0.155428E+03   0.000000E+00
  -0.209780E+03   0.000000E+00
  -0.848544E+02   0.000000E+00
  -0.198859E+03   0.000000E+00
  -0.243584E+03   0.000000E+00
  -0.139327E+03   0.000000E+00
  -0.195026E+03   0.000000E+00
  -0.165648E+03   0.000000E+00
  -0.248543E+03   0.000000E+00
  -0.161108E+03   0.000000E+00
  -0.137613E+03   0.000000E+00
  -0.781182E+02   0.000000E+00
  -0.227558E+03   0.000000E+00
  -0.143297E+03   0.000000E+00
  -0.149072E+03   0.000000E+00
  -0.175816E+03   0.000000E+00
  -0.946109E+02   0.000000E+00
  -0.193844E+03   0.000000E+00
  -0.199829E+03   0.000000E+00
  -0.265605E+03   0.000000E+00
  -0.189231E+03   0.000000E+00
  -0.230821E+03   0.000000E+00
  -0.158369E+03   0.000000E+00
  -0.169716E+03   0.000000E+00
  -0.260712E+03   0.000000E+00
  -0.236082E+03   0.000000E+00
  -0.133686E+03   0.000000E+00
  -0.187447E+03   0.000000E+00
  -0.228526E+03   0.000000E+00
  -0.115872E+03   0.000000E+00
  -0.163547E+03   0.000000E+00
  -0.105623E+03   0.000000E+00
  -0.317931E+03   0.000000E+00
  -0.209443E+03   0.000000E+00
  -0.325600E+03   0.000000E+00
  -0.178586E+03   0.000000E+00
  -0.237966E+03   0.000000E+00
  -0.233161E+03   0.000000E+00
  -0.127091E+03   0.000000E+00
  -0.163239E+03   0.000000E+00
  -0.209361E+03   0.000000E+00
  -0.116988E+03   0.000000E+00
  -0.171000E+03   0.000000E+00
  -0.108824E+03   0.000000E+00
  -0.146518E+03   0.000000E+00
  -0.264230E+03   0.000000E+00
  -0.219209E+03   0.000000E+00
  -0.206683E+03   0.000000E+00
  -0.120768E+03   0.000000E+00
  -0.131677E+03   0.000000E+00
  -0.208264E+03   0.000000E+00
  -0.152425E+03   0.000000E+00
  -0.110257E+03   0.000000E+00
  -0.238678E+03   0.000000E+00
  -0.152210E+03   0.000000E+00
  -0.149545E+03   0.000000E+00
  -0.148228E+03   0.000000E+00
  -0.198234E+03   0.000000E+00
  -0.206274E+03   0.000000E+00
  -0.127924E+03   0.000000E+00
  -0.203473E+03   0.000000E+00
  -0.132752E+03   0.000000E+00
  -0.217921E+03   0.000000E+00
  -0.180859E+03   0.000000E+00
  -0.235039E+03   0.000000E+00
  -0.232154E+03   0.000000E+00
  -0.143653E+03   0.000000E+00
  -0.149609E+03   0.000000E+00
  -0.302040E+03   0.000000E+00
  -0.195640E+03   0.000000E+00
  -0.222178E+03   0.000000E+00
  -0.169356E+03   0.000000E+00
  -0.237918E+03   0.000000E+00
  -0.226615E+03   0.000000E+00
  -0.196288E+03   0.000000E+00
  -0.158328E+03   0.000000E+00
  -0.153986E+03   0.000000E+00
  -0.241455E+03   0.000000E+00
  -0.180168E+03   0.000000E+00
  -0.200946E+03   0.000000E+00
  -0.350594E+03   0.000000E+00
  -0.186404E+03   0.000000E+00
  -0.243956E+03   0.000000E+00
  -0.210750E+03   0.000000E+00
  -0.240153E+03   0.000000E+00
  -0.167570E+03   0.000000E+00
  -0.334025E+03   0.000000E+00
  -0.217220E+03   0.000000E+00
  -0.283838E+03   0.000000E+00
  -0.100175E+03   0.000000E+00
  -0.186625E+03   0.000000E+00
  -0.183502E+03   0.000000E+00
  -0.189095E+03   0.000000E+00
  -0.143274E+03   0.000000E+00
  -0.326309E+03   0.000000E+00
  -0.285250E+03   0.000000E+00
  -0.300444E+03   0.000000E+00
  -0.200433E+03   0.000000E+00
  -0.197155E+03   0.000000E+00
  -0.175004E+03   0.000000E+00
  -0.184478E+03   0.000000E+00
  -0.181257E+03   0.000000E+00
  -0.173942E+03   0.000000E+00
  -0.248565E+03   0.000000E+00
  -0.219875E+03   0.000000E+00
  -0.172859E+03   0.000000E+00
  -0.221132E+03   0.000000E+00
  -0.210281E+03   0.000000E+00
  -0.206780E+03   0.000000E+00
  -0.221154E+03   0.000000E+00
  -0.316611E+03   0.000000E+00
  -0.167242E+03   0.000000E+00
  -0.138669E+03   0.000000E+00
  -0.238528E+03   0.000000E+00
  -0.138786E+03   0.000000E+00
  -0.181342E+03   0.000000E+00
  -0.315252E+03   0.000000E+00
  -0.147774E+03   0.000000E+00
  -0.237211E+03   0.000000E+00
  -0.233621E+03   0.000000E+00
  -0.169896E+03   0.000000E+00
  -0.331089E+03   0.000000E+00
  -0.154699E+03   0.000000E+00
  -0.141990E+03   0.000000E+00
  -0.217247E+03   0.000000E+00
  -0.210176E+03   0.000000E+00
  -0.141575E+03   0.000000E+00
  -0.207183E+03   0.000000E+00
  -0.112841E+03   0.000000E+00
  -0.209788E+03   0.000000E+00
  -0.149906E+03   0.000000E+00
  -0.155465E+03   0.000000E+00
  -0.152919E+03   0.000000E+00
  -0.318424E+03   0.000000E+00
  -0.175508E+03   0.000000E+00
  -0.280486E+03   0.000000E+00
  -0.147065E+03   0.000000E+00
  -0.152861E+03   0.000000E+00
  -0.214486E+03   0.000000E+00
  -0.197243E+03   0.000000E+00
  -0.289380E+03   0.000000E+00
  -0.179134E+03   0.000000E+00
  -0.198207E+03   0.000000E+00
  -0.169234E+03   0.000000E+00
  -0.213090E+03   0.000000E+00
  -0.144840E+03   0.000000E+00
  -0.166335E+03   0.000000E+00
  -0.170447E+03   0.000000E+00
  -0.248109E+03   0.000000E+00
  -0.194851E+03   0.000000E+00
  -0.188986E+03   0.000000E+00
  -0.171969E+03   0.000000E+00
  -0.188157E+03   0.000000E+00
  -0.288019E+03   0.000000E+00
  -0.280802E+03   0.000000E+00
  -0.236473E+03   0.000000E+00
  -0.193951E+03   0.000000E+00
  -0.139340E+03   0.000000E+00
  -0.903395E+02   0.000000E+00
  -0.123321E+03   0.000000E+00
  -0.146699E+03   0.000000E+00
  -0.122303E+03   0.000000E+00
  -0.169910E+03   0.000000E+00
  -0.162084E+03   0.000000E+00
  -0.224807E+03   0.000000E+00
  -0.225411E+03   0.000000E+00
  -0.154043E+03   0.000000E+00
  -0.152484E+03   0.000000E+00
  -0.193945E+03   0.000000E+00
  -0.230479E+03   0.000000E+00
  -0.183158E+03   0.000000E+00
  -0.218369E+03   0.000000E+00
  -0.178845E+03   0.000000E+00
  -0.260688E+03   0.000000E+00
  -0.156695E+03   0.000000E+00
  -0.148529E+03   0.000000E+00
  -0.221794E+03   0.000000E+00
  -0.172971E+03   0.000000E+00
  -0.167879E+03   0.000000E+00
  -0.133826E+03   0.000000E+00
  -0.235856E+03   0.000000E+00
  -0.256475E+03   0.000000E+00
  -0.107812E+03   0.000000E+00
  -0.214811E+03   0.000000E+00
  -0.182732E+03   0.000000E+00
  -0.101519E+03   0.000000E+00
  -0.172653E+03   0.000000E+00
  -0.172619E+03   0.000000E+00
  -0.171062E+03   0.000000E+00
  -0.152402E+03   0.000000E+00
  -0.123422E+03   0.000000E+00
  -0.196747E+03   0.000000E+00
  -0.199162E+03   0.000000E+00
  -0.149630E+03   0.000000E+00
  -0.226362E+03   0.000000E+00
  -0.320998E+03   0.000000E+00
  -0.265150E+03   0.000000E+00
  -0.131137E+03   0.000000E+00
  -0.201233E+03   0.000000E+00
  -0.224454E+03   0.000000E+00
  -0.147295E+03   0.000000E+00
  -0.249301E+03   0.000000E+00
  -0.176605E+03   0.000000E+00
  -0.152297E+03   0.000000E+00
  -0.280701E+03   0.000000E+00
  -0.100819E+03   0.000000E+00
  -0.275096E+03   0.000000E+00
  -0.156726E+03   0.000000E+00
  -0.222673E+03   0.000000E+00
  -0.136465E+03   0.000000E+00
  -0.173724E+03   0.000000E+00
  -0.124475E+03   0.000000E+00
  -0.141215E+03   0.000000E+00
  -0.231217E+03   0.000000E+00
  -0.152565E+03   0.000000E+00
  -0.178278E+03   0.000000E+00
  -0.149423E+03   0.000000E+00
  -0.164537E+03   0.000000E+00
  -0.203604E+03   0.000000E+00
  -0.214839E+03   0.000000E+00
  -0.223134E+03   0.000000E+00
  -0.245399E+03   0.000000E+00
  -0.318619E+03   0.000000E+00
  -0.209912E+03   0.000000E+00
  -0.186656E+03   0.000000E+00
  -0.196404E+03   0.000000E+00
  -0.132365E+03   0.000000E+00
  -0.182555E+03   0.000000E+00
  -0.145356E+03   0.000000E+00
  -0.120722E+03   0.000000E+00
  -0.136468E+03   0.000000E+00
  -0.100840E+03   0.000000E+00
  -0.273919E+03   0.000000E+00
  -0.203005E+03   0.000000E+00
  -0.186799E+03   0.000000E+00
  -0.175566E+03   0.000000E+00
  -0.144234E+03   0.000000E+00
  -0.297872E+03   0.000000E+00
  -0.202973E+03   0.000000E+00
  -0.173628E+03   0.000000E+00
  -0.120632E+03   0.000000E+00
  -0.175556E+03   0.000000E+00
  -0.169024E+03   0.000000E+00
  -0.139940E+03   0.000000E+00
  -0.833239E+02   0.000000E+00
  -0.229977E+03   0.000000E+00
  -0.161680E+03   0.000000E+00
  -0.114050E+03   0.000000E+00
  -0.210582E+03   0.000000E+00
  -0.214279E+03   0.000000E+00
  -0.131508E+03   0.000000E+00
  -0.228159E+03   0.000000E+00
  -0.115473E+03   0.000000E+00
  -0.208666E+03   0.000000E+00
  -0.335034E+03   0.000000E+00
  -0.254445E+03   0.000000E+00
  -0.194999E+03   0.000000E+00
  -0.134191E+03   0.000000E+00
  -0.130005E+03   0.000000E+00
  -0.257517E+03   0.000000E+00
  -0.915688E+02   0.000000E+00
  -0.277134E+03   0.000000E+00
  -0.224142E+03   0.000000E+00
  -0.212633E+03   0.000000E+00
  -0.196382E+03   0.000000E+00
  -0.184535E+03   0.000000E+00
  -0.160407E+03   0.000000E+00
  -0.230202E+03   0.000000E+00
  -0.236857E+03   0.000000E+00
  -0.129799E+03   0.000000E+00
  -0.140359E+03   0.000000E+00
  -0.178810E+03   0.000000E+00
  -0.259964E+03   0.000000E+00
  -0.251226E+03   0.000000E+00
  -0.219059E+03   0.000000E+00
  -0.291974E+03   0.000000E+00
  -0.146130E+03   0.000000E+00
  -0.150988E+03   0.000000E+00
  -0.270664E+03   0.000000E+00
  -0.226766E+03   0.000000E+00
  -0.203103E+03   0.000000E+00
  -0.827826E+02   0.000000E+00
  -0.158385E+03   0.000000E+00
  -0.646658E+02   0.000000E+00
  -0.161923E+03   0.000000E+00
  -0.197826E+03   0.000000E+00
  -0.141570E+03   0.000000E+00
  -0.120880E+03   0.000000E+00
  -0.253474E+03   0.000000E+00
  -0.274959E+03   0.000000E+00
  -0.163653E+03   0.000000E+00
  -0.167047E+03   0.000000E+00
  -0.231302E+03   0.000000E+00
  -0.233072E+03   0.000000E+00
  -0.227904E+03   0.000000E+00
  -0.223542E+03   0.000000E+00
  -0.132647E+03   0.000000E+00
  -0.334420E+03   0.000000E+00
  -0.187571E+03   0.000000E+00
  -0.195730E+03   0.000000E+00
  -0.113527E+03   0.000000E+00
  -0.167413E+03   0.000000E+00
  -0.105111E+03   0.000000E+00
  -0.621477E+02   0.000000E+00
  -0.181176E+03   0.000000E+00
  -0.245627E+03   0.000000E+00
  -0.239699E+03   0.000000E+00
  -0.305424E+03   0.000000E+00
  -0.208336E+03   0.000000E+00
  -0.239833E+03   0.000000E+00
  -0.226717E+03   0.000000E+00
  -0.184752E+03   0.000000E+00
  -0.814671E+02   0.000000E+00
  -0.165938E+03   0.000000E+00
  -0.166497E+03   0.000000E+00
  -0.270335E+03   0.000000E+00
  -0.178216E+03   0.000000E+00
  -0.216366E+03   0.000000E+00
  -0.157414E+03   0.000000E+00
  -0.106082E+03   0.000000E+00
  -0.232027E+03   0.000000E+00
  -0.195324E+03   0.000000E+00
  -0.199121E+03   0.000000E+00
  -0.177606E+03   0.000000E+00
  -0.174033E+03   0.000000E+00
  -0.133972E+03   0.000000E+00
  -0.199636E+03   0.000000E+00
  -0.163602E+03   0.000000E+00
  -0.140835E+03   0.000000E+00
  -0.125005E+03   0.000000E+00
  -0.182528E+03   0.000000E+00
  -0.216787E+03   0.000000E+00
  -0.189437E+03   0.000000E+00
  -0.252264E+03   0.000000E+00
  -0.186657E+03   0.000000E+00
  -0.203904E+03   0.000000E+00
  -0.174294E+03   0.000000E+00
  -0.214717E+03   0.000000E+00
  -0.194649E+03   0.000000E+00
  -0.201797E+03   0.000000E+00
  -0.177095E+03   0.000000E+00
  -0.190514E+03   0.000000E+00
  -0.215072E+03   0.000000E+00
  -0.298593E+03   0.000000E+00
  -0.176744E+03   0.000000E+00
  -0.140571E+03   0.000000E+00
  -0.127180E+03   0.000000E+00
  -0.161792E+03   0.000000E+00
  -0.165420E+03   0.000000E+00
  -0.172406E+03   0.000000E+00
  -0.148449E+03   0.000000E+00
  -0.183504E+03   0.000000E+00
  -0.236432E+03   0.000000E+00
  -0.121833E+03   0.000000E+00
  -0.156730E+03   0.000000E+00
  -0.115763E+03   0.000000E+00
  -0.234610E+03   0.000000E+00
  -0.117881E+03   0.000000E+00
  -0.183050E+03   0.000000E+00
  -0.180124E+03   0.000000E+00
  -0.207631E+03   0.000000E+00
  -0.153077E+03   0.000000E+00
  -0.157007E+03   0.000000E+00
  -0.162626E+03   0.000000E+00
  -0.173041E+03   0.000000E+00
  -0.170921E+03   0.000000E+00
  -0.169668E+03   0.000000E+00
  -0.355922E+03   0.000000E+00
  -0.149207E+03   0.000000E+00
  -0.265936E+03   0.000000E+00
  -0.243963E+03   0.000000E+00
  -0.246639E+03   0.000000E+00
  -0.277768E+03   0.000000E+00
  -0.179126E+03   0.000000E+00
  -0.127391E+03   0.000000E+00
  -0.239254E+03   0.000000E+00
  -0.202492E+03   0.000000E+00
  -0.165027E+03   0.000000E+00
  -0.101447E+03   0.000000E+00
  -0.259283E+03   0.000000E+00
  -0.169050E+03   0.000000E+00
  -0.194031E+03   0.000000E+00
  -0.227991E+03   0.000000E+00
  -0.210086E+03   0.000000E+00
  -0.230707E+03   0.000000E+00
  -0.221498E+03   0.000000E+00
  -0.176332E+03   0.000000E+00
  -0.199060E+03   0.000000E+00
  -0.164434E+03   0.000000E+00
  -0.191137E+03   0.000000E+00
  -0.184632E+03   0.000000E+00
  -0.158894E+03   0.000000E+00
  -0.268270E+03   0.000000E+00
  -0.229191E+03   0.000000E+00
  -0.225403E+03   0.000000E+00
  -0.204859E+03   0.000000E+00
  -0.322008E+03   0.000000E+00
  -0.209268E+03   0.000000E+00
  -0.224155E+03   0.000000E+00
  -0.343993E+03   0.000000E+00
  -0.160728E+03   0.000000E+00
  -0.144800E+03   0.000000E+00
  -0.201987E+03   0.000000E+00
  -0.132012E+03   0.000000E+00
  -0.155421E+03   0.000000E+00
  -0.424470E+03   0.000000E+00
  -0.234012E+03   0.000000E+00
  -0.280134E+03   0.000000E+00
  -0.255741E+03   0.000000E+00
  -0.238695E+03   0.000000E+00
  -0.241278E+03   0.000000E+00
  -0.110946E+03   0.000000E+00
  -0.161290E+03   0.000000E+00
  -0.186327E+03   0.000000E+00
  -0.194441E+03   0.000000E+00
  -0.236483E+03   0.000000E+00
  -0.260530E+03   0.000000E+00
  -0.987633E+02   0.000000E+00
  -0.148504E+03   0.000000E+00
  -0.144587E+03   0.000000E+00
  -0.258346E+03   0.000000E+00
  -0.186479E+03   0.000000E+00
  -0.220579E+03   0.000000E+00
  -0.213716E+03   0.000000E+00
  -0.193438E+03   0.000000E+00
  -0.228002E+03   0.000000E+00
  -0.136322E+03   0.000000E+00
  -0.197140E+03   0.000000E+00
  -0.200872E+03   0.000000E+00
  -0.220931E+03   0.000000E+00
  -0.132374E+03   0.000000E+00
  -0.187919E+03   0.000000E+00
  -0.269409E+03   0.000000E+00
  -0.253175E+03   0.000000E+00
  -0.207315E+03   0.000000E+00
  -0.144393E+03   0.000000E+00
  -0.220523E+03   0.000000E+00
  -0.266066E+03   0.000000E+00
  -0.301220E+03   0.000000E+00
  -0.203314E+03   0.000000E+00
  -0.122867E+03   0.000000E+00
  -0.229700E+03   0.000000E+00
  -0.176331E+03   0.000000E+00
  -0.110534E+03   0.000000E+00
  -0.106033E+03   0.000000E+00
  -0.268403E+03   0.000000E+00
  -0.154276E+03   0.000000E+00
  -0.256103E+03   0.000000E+00
  -0.210618E+03   0.000000E+00
  -0.284896E+03   0.000000E+00
  -0.143101E+03   0.000000E+00
  -0.159106E+03   0.000000E+00
  -0.192361E+03   0.000000E+00
  -0.184889E+03   0.000000E+00
  -0.201769E+03   0.000000E+00
  -0.128477E+03   0.000000E+00
  -0.245240E+03   0.000000E+00
  -0.203127E+03   0.000000E+00
  -0.195075E+03   0.000000E+00
  -0.175598E+03   0.000000E+00
  -0.202690E+03   0.000000E+00
  -0.274254E+03   0.000000E+00
  -0.196742E+03   0.000000E+00
  -0.151075E+03   0.000000E+00
  -0.196560E+03   0.000000E+00
  -0.126765E+03   0.000000E+00
  -0.130619E+03   0.000000E+00
  -0.167962E+03   0.000000E+00
  -0.123208E+03   0.000000E+00
  -0.108751E+03   0.000000E+00
  -0.214662E+03   0.000000E+00
  -0.969539E+02   0.000000E+00
  -0.244528E+03   0.000000E+00
  -0.220995E+03   0.000000E+00
  -0.302804E+03   0.000000E+00
  -0.165508E+03   0.000000E+00
  -0.205421E+03   0.000000E+00
  -0.188527E+03   0.000000E+00
  -0.186070E+03   0.000000E+00
  -0.160168E+03   0.000000E+00
  -0.168547E+03   0.000000E+00
  -0.216320E+03   0.000000E+00
  -0.942306E+02   0.000000E+00
  -0.200304E+03   0.000000E+00
  -0.112861E+03   0.000000E+00
  -0.149355E+03   0.000000E+00
  -0.193017E+03   0.000000E+00
  -0.169762E+03   0.000000E+00
  -0.117015E+03   0.000000E+00
  -0.217239E+03   0.000000E+00
  -0.181818E+03   0.000000E+00
  -0.168190E+03   0.000000E+00
  -0.174955E+03   0.000000E+00
  -0.173064E+03   0.000000E+00
  -0.138817E+03   0.000000E+00
  -0.150618E+03   0.000000E+00
  -0.272288E+03   0.000000E+00
  -0.178358E+03   0.000000E+00
  -0.232398E+03   0.000000E+00
  -0.177170E+03   0.000000E+00
  -0.185797E+03   0.000000E+00
  -0.185649E+03   0.000000E+00
  -0.188705E+03   0.000000E+00
  -0.185199E+03   0.000000E+00
  -0.119162E+03   0.000000E+00
  -0.151774E+03   0.000000E+00
  -0.190344E+03   0.000000E+00
  -0.403366E+03   0.000000E+00
  -0.170320E+03   0.000000E+00
  -0.160083E+03   0.000000E+00
  -0.204954E+03   0.000000E+00
  -0.224482E+03   0.000000E+00
  -0.985919E+02   0.000000E+00
  -0.129003E+03   0.000000E+00
  -0.151169E+03   0.000000E+00
  -0.173006E+03   0.000000E+00
  -0.149205E+03   0.000000E+00
  -0.945749E+02   0.000000E+00
  -0.180482E+03   0.000000E+00
  -0.240513E+03   0.000000E+00
  -0.418878E+03   0.000000E+00
  -0.206602E+03   0.000000E+00
  -0.307124E+03   0.000000E+00
  -0.303504E+03   0.000000E+00
  -0.140504E+03   0.000000E+00
  -0.162352E+03   0.000000E+00
  -0.221349E+03   0.000000E+00
  -0.211607E+03   0.000000E+00
  -0.145622E+03   0.000000E+00
  -0.131108E+03   0.000000E+00
  -0.154124E+03   0.000000E+00
  -0.820987E+02   0.000000E+00
  -0.148929E+03   0.000000E+00
  -0.173415E+03   0.000000E+00
  -0.117982E+03   0.000000E+00
  -0.209484E+03   0.000000E+00
  -0.163466E+03   0.000000E+00
  -0.127617E+03   0.000000E+00
  -0.205745E+03   0.000000E+00
  -0.109739E+03   0.000000E+00
  -0.192052E+03   0.000000E+00
  -0.193757E+03   0.000000E+00
  -0.127660E+03   0.000000E+00
  -0.282909E+03   0.000000E+00
  -0.160200E+03   0.000000E+00
  -0.191196E+03   0.000000E+00
  -0.328900E+03   0.000000E+00
  -0.114789E+03   0.000000E+00
  -0.281020E+03   0.000000E+00
  -0.236787E+03   0.000000E+00
  -0.144909E+03   0.000000E+00
  -0.181627E+03   0.000000E+00
  -0.180588E+03   0.000000E+00
  -0.166022E+03   0.000000E+00
  -0.282399E+03   0.000000E+00
  -0.185604E+03   0.000000E+00
  -0.218164E+03   0.000000E+00
  -0.198606E+03   0.000000E+00
  -0.209899E+03   0.000000E+00
  -0.126263E+03   0.000000E+00
  -0.203002E+03   0.000000E+00
  -0.218348E+03   0.000000E+00
  -0.240142E+03   0.000000E+00
  -0.154368E+03   0.000000E+00
  -0.326024E+03   0.000000E+00
  -0.134376E+03   0.000000E+00
  -0.152402E+03   0.000000E+00
  -0.138276E+03   0.000000E+00
  -0.261865E+03   0.000000E+00
  -0.213454E+03   0.000000E+00
  -0.178203E+03   0.000000E+00
  -0.210208E+03   0.000000E+00
  -0.172480E+03   0.000000E+00
  -0.176615E+03   0.000000E+00
  -0.204532E+03   0.000000E+00
  -0.165159E+03   0.000000E+00
  -0.110269E+03   0.000000E+00
  -0.224324E+03   0.000000E+00
  -0.215717E+03   0.000000E+00
  -0.271862E+03   0.000000E+00
  -0.199855E+03   0.000000E+00
  -0.182919E+03   0.000000E+00
  -0.169589E+03   0.000000E+00
  -0.134114E+03   0.000000E+00
  -0.136761E+03   0.000000E+00
  -0.163535E+03   0.000000E+00
  -0.130431E+03   0.000000E+00
  -0.226109E+03   0.000000E+00
  -0.168961E+03   0.000000E+00
  -0.185315E+03   0.000000E+00
  -0.289951E+03   0.000000E+00
  -0.177646E+03   0.000000E+00
  -0.268973E+03   0.000000E+00
  -0.216140E+03   0.000000E+00
  -0.117801E+03   0.000000E+00
  -0.147949E+03   0.000000E+00
  -0.356711E+03   0.000000E+00
  -0.104210E+03   0.000000E+00
  -0.218047E+03   0.000000E+00
  -0.218087E+03   0.000000E+00
  -0.156706E+03   0.000000E+00
  -0.143460E+03   0.000000E+00
  -0.108567E+03   0.000000E+00
  -0.131306E+03   0.000000E+00
  -0.120331E+03   0.000000E+00
  -0.119157E+03   0.000000E+00
  -0.123660E+03   0.000000E+00
  -0.126581E+03   0.000000E+00
  -0.223282E+03   0.000000E+00
  -0.140298E+03   0.000000E+00
  -0.191974E+03   0.000000E+00
  -0.127873E+03   0.000000E+00
  -0.200351E+03   0.000000E+00
  -0.174904E+03   0.000000E+00
  -0.278420E+03   0.000000E+00
  -0.199521E+03   0.000000E+00
  -0.161981E+03   0.000000E+00
  -0.214278E+03   0.000000E+00
  -0.187264E+03   0.000000E+00
  -0.175694E+03   0.000000E+00
  -0.115011E+03   0.000000E+00
  -0.233374E+03   0.000000E+00
  -0.223845E+03   0.000000E+00
  -0.140084E+03   0.000000E+00
  -0.130427E+03   0.000000E+00
  -0.173168E+03   0.000000E+00
  -0.192110E+03   0.000000E+00
  -0.199796E+03   0.000000E+00
  -0.206941E+03   0.000000E+00
  -0.230874E+03   0.000000E+00
  -0.279981E+03   0.000000E+00
  -0.202891E+03   0.000000E+00
  -0.143134E+03   0.000000E+00
  -0.151572E+03   0.000000E+00
  -0.139859E+03   0.000000E+00
  -0.181020E+03   0.000000E+00
  -0.904203E+02   0.000000E+00
  -0.149591E+03   0.000000E+00
  -0.129660E+03   0.000000E+00
  -0.131302E+03   0.000000E+00
  -0.172138E+03   0.000000E+00
  -0.239313E+03   0.000000E+00
  -0.160404E+03   0.000000E+00
  -0.225177E+03   0.000000E+00
  -0.117936E+03   0.000000E+00
  -0.275483E+03   0.000000E+00
  -0.313950E+03   0.000000E+00
  -0.216979E+03   0.000000E+00
  -0.125279E+03   0.000000E+00
  -0.177275E+03   0.000000E+00
  -0.182695E+03   0.000000E+00
  -0.322145E+03   0.000000E+00
  -0.170092E+03   0.000000E+00
  -0.220386E+03   0.000000E+00
  -0.264736E+03   0.000000E+00
  -0.137490E+03   0.000000E+00
  -0.177826E+03   0.000000E+00
  -0.172026E+03   0.000000E+00
  -0.167476E+03   0.000000E+00
  -0.931923E+02   0.000000E+00
  -0.150014E+03   0.000000E+00
  -0.182183E+03   0.000000E+00
  -0.228792E+03   0.000000E+00
  -0.173487E+03   0.000000E+00
  -0.271593E+03   0.000000E+00
  -0.174053E+03   0.000000E+00
  -0.182493E+03   0.000000E+00
  -0.117759E+03   0.000000E+00
  -0.207397E+03   0.000000E+00
  -0.283777E+03   0.000000E+00
  -0.100968E+03   0.000000E+00
  -0.176976E+03   0.000000E+00
  -0.143736E+03   0.000000E+00
  -0.182367E+03   0.000000E+00
  -0.742432E+02   0.000000E+00
  -0.132777E+03   0.000000E+00
  -0.171307E+03   0.000000E+00
  -0.121761E+03   0.000000E+00
  -0.214755E+03   0.000000E+00
  -0.199362E+03   0.000000E+00
  -0.146935E+03   0.000000E+00
  -0.160975E+03   0.000000E+00
  -0.335707E+03   0.000000E+00
  -0.239770E+03   0.000000E+00
  -0.195836E+03   0.000000E+00
  -0.170171E+03   0.000000E+00
  -0.196440E+03   0.000000E+00
  -0.220768E+03   0.000000E+00
  -0.255669E+03   0.000000E+00
  -0.307363E+03   0.000000E+00
  -0.159859E+03   0.000000E+00
  -0.919787E+02   0.000000E+00
  -0.154790E+03   0.000000E+00
  -0.232152E+03   0.000000E+00
  -0.230074E+03   0.000000E+00
  -0.163341E+03   0.000000E+00
  -0.169382E+03   0.000000E+00
  -0.189221E+03   0.000000E+00
  -0.131449E+03   0.000000E+00
  -0.241652E+03   0.000000E+00
  -0.148645E+03   0.000000E+00
  -0.290424E+03   0.000000E+00
  -0.244154E+03   0.000000E+00
  -0.124748E+03   0.000000E+00
  -0.184188E+03   0.000000E+00
  -0.114010E+03   0.000000E+00
  -0.215305E+03   0.000000E+00
  -0.139890E+03   0.000000E+00
  -0.124927E+03   0.000000E+00
  -0.126995E+03   0.000000E+00
  -0.136976E+03   0.000000E+00
  -0.118777E+03   0.000000E+00
  -0.158202E+03   0.000000E+00
  -0.131715E+03   0.000000E+00
  -0.247008E+03   0.000000E+00
  -0.314611E+03   0.000000E+00
  -0.138437E+03   0.000000E+00
  -0.247880E+03   0.000000E+00
  -0.145123E+03   0.000000E+00
  -0.278566E+03   0.000000E+00
  -0.221816E+03   0.000000E+00
  -0.348621E+03   0.000000E+00
  -0.163932E+03   0.000000E+00
  -0.217155E+03   0.000000E+00
  -0.243960E+03   0.000000E+00
  -0.178544E+03   0.000000E+00
  -0.113464E+03   0.000000E+00
  -0.181370E+03   0.000000E+00
  -0.221411E+03   0.000000E+00
  -0.156890E+03   0.000000E+00
  -0.299461E+03   0.000000E+00
  -0.142054E+03   0.000000E+00
  -0.235352E+03   0.000000E+00
  -0.231335E+03   0.000000E+00
  -0.173435E+03   0.000000E+00
  -0.147375E+03   0.000000E+00
  -0.225469E+03   0.000000E+00
  -0.124274E+03   0.000000E+00
  -0.254651E+03   0.000000E+00
  -0.185111E+03   0.000000E+00
  -0.303328E+03   0.000000E+00
  -0.149269E+03   0.000000E+00
  -0.212722E+03   0.000000E+00
  -0.178210E+03   0.000000E+00
  -0.219645E+03   0.000000E+00
  -0.133031E+03   0.000000E+00
  -0.272902E+03   0.000000E+00
  -0.214313E+03   0.000000E+00
  -0.310662E+03   0.000000E+00
  -0.169510E+03   0.000000E+00
  -0.211352E+03   0.000000E+00
  -0.212910E+03   0.000000E+00
  -0.246441E+03   0.000000E+00
  -0.212422E+03   0.000000E+00
  -0.204355E+03   0.000000E+00
  -0.112280E+03   0.000000E+00
  -0.199831E+03   0.000000E+00
  -0.105455E+03   0.000000E+00
  -0.280190E+03   0.000000E+00
  -0.122423E+03   0.000000E+00
  -0.139432E+03   0.000000E+00
  -0.232411E+03   0.000000E+00
  -0.123606E+03   0.000000E+00
  -0.151872E+03   0.000000E+00
  -0.197732E+03   0.000000E+00
  -0.143402E+03   0.000000E+00
  -0.309722E+03   0.000000E+00
  -0.147577E+03   0.000000E+00
  -0.193033E+03   0.000000E+00
  -0.310377E+03   0.000000E+00
  -0.101912E+03   0.000000E+00
  -0.126944E+03   0.000000E+00
  -0.998500E+02   0.000000E+00
  -0.225031E+03   0.000000E+00
  -0.155025E+03   0.000000E+00
  -0.187683E+03   0.000000E+00
  -0.163503E+03   0.000000E+00
  -0.166437E+03   0.000000E+00
  -0.119944E+03   0.000000E+00
  -0.204227E+03   0.000000E+00
  -0.194597E+03   0.000000E+00
  -0.170155E+03   0.000000E+00
  -0.193564E+03   0.000000E+00
  -0.174629E+03   0.000000E+00
  -0.956532E+02   0.000000E+00
  -0.192218E+03   0.000000E+00
  -0.364272E+03   0.000000E+00
  -0.230565E+03   0.000000E+00
  -0.176239E+03   0.000000E+00
  -0.160725E+03   0.000000E+00
  -0.992950E+02   0.000000E+00
  -0.134890E+03   0.000000E+00
  -0.239940E+03   0.000000E+00
  -0.137373E+03   0.000000E+00
  -0.205304E+03   0.000000E+00
  -0.949014E+02   0.000000E+00
  -0.327569E+03   0.000000E+00
  -0.242788E+03   0.000000E+00
  -0.192135E+03   0.000000E+00
  -0.294070E+03   0.000000E+00
  -0.293903E+03   0.000000E+00
  -0.193102E+03   0.000000E+00
  -0.204844E+03   0.000000E+00
  -0.136942E+03   0.000000E+00
  -0.246206E+03   0.000000E+00
  -0.121717E+03   0.000000E+00
  -0.191986E+03   0.000000E+00
  -0.180557E+03   0.000000E+00
  -0.151473E+03   0.000000E+00
  -0.113690E+03   0.000000E+00
  -0.242654E+03   0.000000E+00
  -0.155066E+03   0.000000E+00
  -0.284802E+03   0.000000E+00
  -0.222487E+03   0.000000E+00
  -0.154763E+03   0.000000E+00
  -0.142018E+03   0.000000E+00
  -0.254149E+03   0.000000E+00
  -0.248542E+03   0.000000E+00
  -0.314069E+03   0.000000E+00
  -0.142216E+03   0.000000E+00
  -0.216590E+03   0.000000E+00
  -0.168796E+03   0.000000E+00
  -0.118078E+03   0.000000E+00
  -0.227717E+03   0.000000E+00
  -0.175851E+03   0.000000E+00
  -0.338570E+03   0.000000E+00
  -0.144423E+03   0.000000E+00
  -0.224571E+03   0.000000E+00
  -0.206910E+03   0.000000E+00
  -0.227946E+03   0.000000E+00
  -0.159995E+03   0.000000E+00
  -0.277429E+03   0.000000E+00
  -0.160080E+03   0.000000E+00
  -0.176258E+03   0.000000E+00
  -0.192151E+03   0.000000E+00
  -0.158890E+03   0.000000E+00
  -0.162282E+03   0.000000E+00
  -0.261328E+03   0.000000E+00
  -0.190306E+03   0.000000E+00
  -0.301274E+03   0.000000E+00
  -0.181756E+03   0.000000E+00
  -0.236669E+03   0.000000E+00
  -0.145178E+03   0.000000E+00
  -0.208839E+03   0.000000E+00
  -0.143882E+03   0.000000E+00
  -0.122681E+03   0.000000E+00
  -0.101903E+03   0.000000E+00
  -0.154905E+03   0.000000E+00
  -0.114530E+03   0.000000E+00
  -0.166003E+03   0.000000E+00
  -0.155387E+03   0.000000E+00
  -0.313319E+03   0.000000E+00
  -0.216461E+03   0.000000E+00
  -0.199867E+03   0.000000E+00
  -0.156400E+03   0.000000E+00
  -0.136855E+03   0.000000E+00
  -0.212463E+03   0.000000E+00
  -0.127479E+03   0.000000E+00
  -0.199712E+03   0.000000E+00
  -0.162216E+03   0.000000E+00
  -0.179402E+03   0.000000E+00
  -0.173804E+03   0.000000E+00
  -0.151476E+03   0.000000E+00
  -0.205193E+03   0.000000E+00
  -0.117151E+03   0.000000E+00
  -0.186131E+03   0.000000E+00
  -0.298049E+03   0.000000E+00
  -0.248687E+03   0.000000E+00
  -0.980721E+02   0.000000E+00
  -0.187684E+03   0.000000E+00
  -0.308957E+03   0.000000E+00
  -0.132894E+03   0.000000E+00
  -0.214955E+03   0.000000E+00
  -0.227801E+03   0.000000E+00
  -0.186071E+03   0.000000E+00
  -0.285058E+03   0.000000E+00
  -0.217923E+03   0.000000E+00
  -0.162314E+03   0.000000E+00
  -0.190147E+03   0.000000E+00
  -0.242087E+03   0.000000E+00
  -0.169107E+03   0.000000E+00
  -0.243020E+03   0.000000E+00
  -0.186476E+03   0.000000E+00
  -0.207748E+03   0.000000E+00
  -0.151539E+03   0.000000E+00
  -0.180314E+03   0.000000E+00
  -0.241854E+03   0.000000E+00
  -0.200565E+03   0.000000E+00
  -0.291040E+03   0.000000E+00
  -0.182735E+03   0.000000E+00
  -0.665829E+02   0.000000E+00
  -0.677853E+02   0.000000E+00
  -0.143845E+03   0.000000E+00
  -0.159756E+03   0.000000E+00
  -0.186496E+03   0.000000E+00
  -0.171421E+03   0.000000E+00
  -0.298789E+03   0.000000E+00
  -0.235264E+03   0.000000E+00
  -0.218845E+03   0.000000E+00
  -0.265338E+03   0.000000E+00
  -0.245368E+03   0.000000E+00
  -0.142475E+03   0.000000E+00
  -0.189315E+03   0.000000E+00
  -0.136949E+03   0.000000E+00
  -0.170185E+03   0.000000E+00
  -0.229200E+03   0.000000E+00
  -0.215161E+03   0.000000E+00
  -0.167689E+03   0.000000E+00
  -0.335493E+03   0.000000E+00
  -0.141366E+03   0.000000E+00
  -0.223621E+03   0.000000E+00
  -0.141250E+03   0.000000E+00
  -0.222970E+03   0.000000E+00
  -0.195929E+03   0.000000E+00
  -0.303093E+03   0.000000E+00
  -0.227489E+03   0.000000E+00
  -0.182025E+03   0.000000E+00
  -0.147445E+03   0.000000E+00
  -0.117593E+03   0.000000E+00
  -0.155201E+03   0.000000E+00
  -0.246590E+03   0.000000E+00
  -0.185598E+03   0.000000E+00
  -0.187359E+03   0.000000E+00
  -0.180465E+03   0.000000E+00
  -0.179230E+03   0.000000E+00
  -0.393121E+03   0.000000E+00
  -0.179292E+03   0.000000E+00
  -0.153681E+03   0.000000E+00
  -0.211515E+03   0.000000E+00
  -0.144011E+03   0.000000E+00
  -0.292787E+03   0.000000E+00
  -0.103634E+03   0.000000E+00
  -0.177372E+03   0.000000E+00
  -0.163830E+03   0.000000E+00
  -0.132812E+03   0.000000E+00
  -0.961184E+02   0.000000E+00
  -0.247397E+03   0.000000E+00
  -0.199057E+03   0.000000E+00
  -0.206935E+03   0.000000E+00
  -0.173508E+03   0.000000E+00
  -0.287750E+03   0.000000E+00
  -0.317416E+03   0.000000E+00
  -0.213402E+03   0.000000E+00
  -0.215288E+03   0.000000E+00
  -0.133068E+03   0.000000E+00
  -0.200433E+03   0.000000E+00
  -0.169292E+03   0.000000E+00
  -0.138787E+03   0.000000E+00
  -0.121955E+03   0.000000E+00
  -0.231010E+03   0.000000E+00
  -0.129566E+03   0.000000E+00
  -0.177633E+03   0.000000E+00
  -0.158026E+03   0.000000E+00
  -0.250972E+03   0.000000E+00
  -0.161622E+03   0.000000E+00
  -0.176080E+03   0.000000E+00
  -0.147504E+03   0.000000E+00
  -0.151653E+03   0.000000E+00
  -0.141309E+03   0.000000E+00
  -0.131781E+03   0.000000E+00
  -0.159284E+03   0.000000E+00
  -0.116894E+03   0.000000E+00
  -0.171051E+03   0.000000E+00
  -0.172753E+03   0.000000E+00
  -0.143762E+03   0.000000E+00
  -0.244258E+03   0.000000E+00
  -0.167226E+03   0.000000E+00
  -0.253419E+03   0.000000E+00
  -0.131642E+03   0.000000E+00
  -0.361346E+03   0.000000E+00
  -0.116275E+03   0.000000E+00
  -0.248528E+03   0.000000E+00
  -0.157037E+03   0.000000E+00
  -0.331389E+03   0.000000E+00
  -0.137877E+03   0.000000E+00
  -0.214172E+03   0.000000E+00
  -0.187207E+03   0.000000E+00
  -0.170374E+03   0.000000E+00
  -0.153374E+03   0.000000E+00
  -0.250893E+03   0.000000E+00
  -0.127143E+03   0.000000E+00
  -0.201637E+03   0.000000E+00
  -0.231575E+03   0.000000E+00
  -0.147816E+03   0.000000E+00
  -0.209451E+03   0.000000E+00
  -0.229971E+03   0.000000E+00
  -0.179796E+03   0.000000E+00
  -0.116123E+03   0.000000E+00
  -0.233480E+03   0.000000E+00
  -0.168993E+03   0.000000E+00
  -0.242412E+03   0.000000E+00
  -0.131388E+03   0.000000E+00
  -0.404270E+03   0.000000E+00
  -0.119423E+03   0.000000E+00
  -0.264899E+03   0.000000E+00
  -0.120183E+03   0.000000E+00
  -0.339318E+03   0.000000E+00
  -0.218753E+03   0.000000E+00
  -0.172541E+03   0.000000E+00
  -0.254438E+03   0.000000E+00
  -0.254408E+03   0.000000E+00
  -0.210879E+03   0.000000E+00
  -0.266897E+03   0.000000E+00
  -0.211390E+03   0.000000E+00
  -0.202910E+03   0.000000E+00
  -0.227535E+03   0.000000E+00
  -0.133262E+03   0.000000E+00
  -0.256458E+03   0.000000E+00
  -0.256302E+03   0.000000E+00
  -0.231937E+03   0.000000E+00
  -0.201950E+03   0.000000E+00
  -0.179919E+03   0.000000E+00
  -0.254628E+03   0.000000E+00
  -0.222928E+03   0.000000E+00
  -0.111784E+03   0.000000E+00
  -0.117211E+03   0.000000E+00
  -0.135766E+03   0.000000E+00
  -0.160489E+03   0.000000E+00
  -0.186678E+03   0.000000E+00
  -0.238600E+03   0.000000E+00
  -0.155515E+03   0.000000E+00
  -0.153774E+03   0.000000E+00
  -0.251800E+03   0.000000E+00
  -0.139655E+03   0.000000E+00
  -0.197791E+03   0.000000E+00
  -0.280523E+03   0.000000E+00
  -0.170707E+03   0.000000E+00
  -0.136328E+03   0.000000E+00
  -0.269570E+03   0.000000E+00
  -0.155135E+03   0.000000E+00
  -0.257425E+03   0.000000E+00
  -0.203363E+03   0.000000E+00
  -0.171899E+03   0.000000E+00
  -0.104917E+03   0.000000E+00
  -0.202147E+03   0.000000E+00
  -0.191782E+03   0.000000E+00
  -0.161654E+03   0.000000E+00
  -0.283221E+03   0.000000E+00
  -0.217840E+03   0.000000E+00
  -0.111519E+03   0.000000E+00
  -0.145079E+03   0.000000E+00
  -0.170420E+03   0.000000E+00
  -0.163232E+03   0.000000E+00
  -0.235716E+03   0.000000E+00
  -0.163518E+03   0.000000E+00
  -0.162889E+03   0.000000E+00
  -0.180927E+03   0.000000E+00
  -0.239804E+03   0.000000E+00
  -0.171461E+03   0.000000E+00
  -0.307047E+03   0.000000E+00
  -0.184815E+03   0.000000E+00
  -0.134141E+03   0.000000E+00
  -0.218456E+03   0.000000E+00
  -0.134066E+03   0.000000E+00
  -0.197052E+03   0.000000E+00
  -0.262389E+03   0.000000E+00
  -0.143527E+03   0.000000E+00
  -0.194270E+03   0.000000E+00
  -0.194677E+03   0.000000E+00
  -0.209002E+03   0.000000E+00
  -0.200354E+03   0.000000E+00
  -0.187324E+03   0.000000E+00
  -0.136965E+03   0.000000E+00
  -0.112663E+03   0.000000E+00
  -0.119875E+03   0.000000E+00
  -0.233357E+03   0.000000E+00
  -0.298508E+03   0.000000E+00
  -0.147799E+03   0.000000E+00
  -0.355697E+03   0.000000E+00
  -0.230573E+03   0.000000E+00
  -0.101017E+03   0.000000E+00
  -0.177095E+03   0.000000E+00
  -0.252092E+03   0.000000E+00
  -0.121338E+03   0.000000E+00
  -0.184023E+03   0.000000E+00
  -0.151428E+03   0.000000E+00
  -0.138516E+03   0.000000E+00
  -0.214467E+03   0.000000E+00
  -0.108186E+03   0.000000E+00
  -0.171706E+03   0.000000E+00
  -0.149263E+03   0.000000E+00
  -0.158399E+03   0.000000E+00
  -0.183877E+03   0.000000E+00
  -0.239378E+03   0.000000E+00
  -0.444083E+03   0.000000E+00
  -0.126616E+03   0.000000E+00
  -0.226832E+03   0.000000E+00
  -0.168954E+03   0.000000E+00
  -0.307094E+03   0.000000E+00
  -0.190806E+03   0.000000E+00
  -0.197893E+03   0.000000E+00
  -0.148983E+03   0.000000E+00
  -0.246888E+03   0.000000E+00
  -0.146289E+03   0.000000E+00
  -0.185036E+03   0.000000E+00
  -0.183441E+03   0.000000E+00
  -0.897016E+02   0.000000E+00
  -0.186569E+03   0.000000E+00
  -0.104365E+03   0.000000E+00
  -0.122901E+03   0.000000E+00
  -0.207950E+03   0.000000E+00
  -0.115549E+03   0.000000E+00
  -0.159831E+03   0.000000E+00
  -0.214518E+03   0.000000E+00
  -0.169956E+03   0.000000E+00
  -0.259071E+03   0.000000E+00
  -0.188373E+03   0.000000E+00
  -0.118777E+03   0.000000E+00
  -0.211109E+03   0.000000E+00
  -0.155327E+03   0.000000E+00
  -0.261770E+03   0.000000E+00
  -0.234472E+03   0.000000E+00
  -0.173725E+03   0.000000E+00
  -0.935926E+02   0.000000E+00
  -0.332372E+03   0.000000E+00
  -0.195581E+03   0.000000E+00
  -0.207370E+03   0.000000E+00
  -0.194006E+03   0.000000E+00
  -0.119737E+03   0.000000E+00
  -0.192817E+03   0.000000E+00
  -0.198018E+03   0.000000E+00
  -0.106514E+03   0.000000E+00
  -0.125955E+03   0.000000E+00
  -0.112727E+03   0.000000E+00
  -0.145460E+03   0.000000E+00
  -0.211349E+03   0.000000E+00
  -0.174928E+03   0.000000E+00
  -0.262790E+03   0.000000E+00
  -0.167194E+03   0.000000E+00
  -0.162043E+03   0.000000E+00
  -0.140860E+03   0.000000E+00
  -0.244840E+03   0.000000E+00
  -0.152099E+03   0.000000E+00
  -0.258071E+03   0.000000E+00
  -0.200407E+03   0.000000E+00
  -0.163076E+03   0.000000E+00
  -0.294889E+03   0.000000E+00
  -0.133463E+03   0.000000E+00
  -0.168119E+03   0.000000E+00
  -0.235157E+03   0.000000E+00
  -0.201940E+03   0.000000E+00
  -0.169435E+03   0.000000E+00
  -0.118267E+03   0.000000E+00
  -0.243111E+03   0.000000E+00
  -0.151589E+03   0.000000E+00
  -0.174486E+03   0.000000E+00
  -0.205558E+03   0.000000E+00
  -0.205192E+03   0.000000E+00
  -0.181880E+03   0.000000E+00
  -0.225801E+03   0.000000E+00
  -0.181576E+03   0.000000E+00
  -0.165302E+03   0.000000E+00
  -0.175014E+03   0.000000E+00
  -0.183615E+03   0.000000E+00
  -0.158993E+03   0.000000E+00
  -0.202498E+03   0.000000E+00
  -0.150149E+03   0.000000E+00
  -0.127465E+03   0.000000E+00
  -0.244422E+03   0.000000E+00
  -0.172515E+03   0.000000E+00
  -0.119218E+03   0.000000E+00
  -0.290532E+03   0.000000E+00
  -0.884006E+02   0.000000E+00
  -0.245699E+03   0.000000E+00
  -0.159253E+03   0.000000E+00
  -0.211801E+03   0.000000E+00
  -0.146760E+03   0.000000E+00
  -0.155585E+03   0.000000E+00
  -0.146502E+03   0.000000E+00
  -0.229127E+03   0.000000E+00
  -0.156855E+03   0.000000E+00
  -0.126744E+03   0.000000E+00
  -0.333238E+03   0.000000E+00
  -0.304367E+03   0.000000E+00
  -0.275289E+03   0.000000E+00
  -0.197378E+03   0.000000E+00
  -0.254405E+03   0.000000E+00
  -0.194632E+03   0.000000E+00
  -0.207881E+03   0.000000E+00
  -0.997007E+02   0.000000E+00
  -0.121851E+03   0.000000E+00
  -0.293820E+03   0.000000E+00
  -0.164151E+03   0.000000E+00
  -0.189190E+03   0.000000E+00
  -0.188213E+03   0.000000E+00
  -0.217961E+03   0.000000E+00
  -0.138181E+03   0.000000E+00
  -0.217914E+03   0.000000E+00
  -0.173952E+03   0.000000E+00
  -0.261239E+03   0.000000E+00
  -0.131069E+03   0.000000E+00
  -0.131728E+03   0.000000E+00
  -0.275910E+03   0.000000E+00
  -0.124416E+03   0.000000E+00
  -0.260522E+03   0.000000E+00
  -0.180657E+03   0.000000E+00
  -0.186039E+03   0.000000E+00
  -0.191821E+03   0.000000E+00
  -0.213803E+03   0.000000E+00
  -0.225076E+03   0.000000E+00
  -0.173793E+03   0.000000E+00
  -0.164751E+03   0.000000E+00
  -0.119480E+03   0.000000E+00
  -0.139269E+03   0.000000E+00
  -0.132613E+03   0.000000E+00
  -0.235403E+03   0.000000E+00
  -0.218435E+03   0.000000E+00
  -0.174832E+03   0.000000E+00
  -0.205327E+03   0.000000E+00
  -0.115736E+03   0.000000E+00
  -0.135025E+03   0.000000E+00
  -0.261601E+03   0.000000E+00
  -0.190410E+03   0.000000E+00
  -0.178070E+03   0.000000E+00
  -0.210087E+03   0.000000E+00
  -0.121832E+03   0.000000E+00
  -0.208086E+03   0.000000E+00
  -0.141017E+03   0.000000E+00
  -0.172543E+03   0.000000E+00
  -0.143873E+03   0.000000E+00
  -0.280346E+03   0.000000E+00
  -0.207419E+03   0.000000E+00
  -0.186428E+03   0.000000E+00
  -0.256506E+03   0.000000E+00
  -0.211367E+03   0.000000E+00
  -0.154862E+03   0.000000E+00
  -0.948255E+02   0.000000E+00
  -0.260941E+03   0.000000E+00
  -0.185753E+03   0.000000E+00
  -0.190222E+03   0.000000E+00
  -0.192219E+03   0.000000E+00
  -0.173186E+03   0.000000E+00
  -0.228518E+03   0.000000E+00
  -0.220526E+03   0.000000E+00
  -0.211425E+03   0.000000E+00
  -0.220622E+03   0.000000E+00
  -0.157259E+03   0.000000E+00
  -0.171612E+03   0.000000E+00
  -0.298313E+03   0.000000E+00
  -0.243954E+03   0.000000E+00
  -0.217516E+03   0.000000E+00
  -0.160348E+03   0.000000E+00
  -0.253268E+03   0.000000E+00
  -0.267559E+03   0.000000E+00
  -0.228015E+03   0.000000E+00
  -0.223551E+03   0.000000E+00
  -0.112498E+03   0.000000E+00
  -0.197944E+03   0.000000E+00
  -0.313328E+03   0.000000E+00
  -0.112528E+03   0.000000E+00
  -0.130468E+03   0.000000E+00
  -0.245724E+03   0.000000E+00
  -0.191378E+03   0.000000E+00
  -0.248220E+03   0.000000E+00
  -0.258966E+03   0.000000E+00
  -0.214359E+03   0.000000E+00
  -0.198595E+03   0.000000E+00
  -0.753983E+02   0.000000E+00
  -0.361510E+03   0.000000E+00
  -0.157396E+03   0.000000E+00
  -0.148316E+03   0.000000E+00
  -0.229215E+03   0.000000E+00
  -0.194228E+03   0.000000E+00
  -0.224277E+03   0.000000E+00
  -0.185024E+03   0.000000E+00
  -0.164974E+03   0.000000E+00
  -0.253014E+03   0.000000E+00
  -0.225586E+03   0.000000E+00
  -0.278904E+03   0.000000E+00
  -0.171011E+03   0.000000E+00
  -0.205496E+03   0.000000E+00
  -0.155951E+03   0.000000E+00
  -0.123228E+03   0.000000E+00
  -0.157399E+03   0.000000E+00
  -0.180962E+03   0.000000E+00
  -0.104324E+03   0.000000E+00
  -0.133937E+03   0.000000E+00
  -0.215672E+03   0.000000E+00
  -0.165143E+03   0.000000E+00
  -0.129589E+03   0.000000E+00
  -0.173717E+03   0.000000E+00
  -0.218705E+03   0.000000E+00
  -0.281137E+03   0.000000E+00
  -0.187172E+03   0.000000E+00
  -0.195864E+03   0.000000E+00
  -0.162617E+03   0.000000E+00
  -0.195030E+03   0.000000E+00
  -0.195692E+03   0.000000E+00
  -0.187436E+03   0.000000E+00
  -0.223845E+03   0.000000E+00
  -0.264674E+03   0.000000E+00
  -0.190896E+03   0.000000E+00
  -0.147058E+03   0.000000E+00
  -0.315695E+03   0.000000E+00
  -0.146872E+03   0.000000E+00
  -0.182516E+03   0.000000E+00
  -0.177073E+03   0.000000E+00
  -0.948547E+02   0.000000E+00
  -0.801825E+02   0.000000E+00
  -0.241303E+03   0.000000E+00
  -0.234230E+03   0.000000E+00
  -0.192925E+03   0.000000E+00
  -0.114634E+03   0.000000E+00
  -0.164271E+03   0.000000E+00
  -0.208978E+03   0.000000E+00
  -0.123249E+03   0.000000E+00
  -0.176686E+03   0.000000E+00
  -0.130854E+03   0.000000E+00
  -0.323191E+03   0.000000E+00
  -0.312738E+03   0.000000E+00
  -0.250162E+03   0.000000E+00
  -0.252722E+03   0.000000E+00
  -0.193423E+03   0.000000E+00
  -0.220183E+03   0.000000E+00
  -0.276312E+03   0.000000E+00
  -0.124896E+03   0.000000E+00
  -0.211147E+03   0.000000E+00
  -0.170564E+03   0.000000E+00
  -0.154947E+03   0.000000E+00
  -0.294752E+03   0.000000E+00
  -0.172020E+03   0.000000E+00
  -0.138117E+03   0.000000E+00
  -0.257439E+03   0.000000E+00
  -0.148501E+03   0.000000E+00
  -0.312725E+03   0.000000E+00
  -0.196717E+03   0.000000E+00
  -0.141353E+03   0.000000E+00
  -0.275003E+03   0.000000E+00
  -0.193568E+03   0.000000E+00
  -0.192514E+03   0.000000E+00
  -0.162828E+03   0.000000E+00
  -0.212541E+03   0.000000E+00
  -0.210148E+03   0.000000E+00
  -0.126683E+03   0.000000E+00
  -0.142860E+03   0.000000E+00
  -0.220622E+03   0.000000E+00
  -0.161744E+03   0.000000E+00
  -0.391054E+03   0.000000E+00
  -0.218356E+03   0.000000E+00
  -0.184967E+03   0.000000E+00
  -0.332640E+03   0.000000E+00
  -0.173149E+03   0.000000E+00
  -0.278280E+03   0.000000E+00
  -0.257922E+03   0.000000E+00
  -0.335711E+03   0.000000E+00
  -0.187250E+03   0.000000E+00
  -0.185252E+03   0.000000E+00
  -0.126055E+03   0.000000E+00
  -0.108847E+03   0.000000E+00
  -0.198650E+03   0.000000E+00
  -0.224687E+03   0.000000E+00
  -0.171878E+03   0.000000E+00
  -0.127279E+03   0.000000E+00
  -0.270695E+03   0.000000E+00
  -0.180166E+03   0.000000E+00
  -0.207321E+03   0.000000E+00
  -0.141342E+03   0.000000E+00
  -0.140064E+03   0.000000E+00
  -0.219509E+03   0.000000E+00
  -0.147199E+03   0.000000E+00
  -0.134891E+03   0.000000E+00
  -0.263126E+03   0.000000E+00
  -0.113064E+03   0.000000E+00
  -0.269886E+03   0.000000E+00
  -0.202170E+03   0.000000E+00
  -0.162782E+03   0.000000E+00
  -0.208207E+03   0.000000E+00
  -0.159065E+03   0.000000E+00
  -0.182979E+03   0.000000E+00
  -0.196902E+03   0.000000E+00
  -0.155025E+03   0.000000E+00
  -0.167882E+03   0.000000E+00
  -0.132776E+03   0.000000E+00
  -0.201103E+03   0.000000E+00
  -0.149806E+03   0.000000E+00
  -0.251971E+03   0.000000E+00
  -0.118914E+03   0.000000E+00
  -0.241741E+03   0.000000E+00
  -0.136957E+03   0.000000E+00
  -0.225609E+03   0.000000E+00
  -0.138218E+03   0.000000E+00
  -0.214947E+03   0.000000E+00
  -0.185302E+03   0.000000E+00
  -0.121006E+03   0.000000E+00
  -0.182635E+03   0.000000E+00
  -0.219822E+03   0.000000E+00
  -0.158700E+03   0.000000E+00
  -0.156110E+03   0.000000E+00
  -0.165021E+03   0.000000E+00
  -0.158911E+03   0.000000E+00
  -0.274746E+03   0.000000E+00
  -0.249326E+03   0.000000E+00
  -0.181676E+03   0.000000E+00
  -0.207171E+03   0.000000E+00
  -0.154867E+03   0.000000E+00
  -0.139743E+03   0.000000E+00
  -0.174862E+03   0.000000E+00
  -0.148885E+03   0.000000E+00
  -0.206149E+03   0.000000E+00
  -0.158641E+03   0.000000E+00
  -0.233065E+03   0.000000E+00
  -0.875533E+02   0.000000E+00
  -0.130260E+03   0.000000E+00
  -0.165088E+03   0.000000E+00
  -0.163156E+03   0.000000E+00
  -0.119303E+03   0.000000E+00
  -0.177860E+03   0.000000E+00
  -0.165040E+03   0.000000E+00
  -0.409661E+03   0.000000E+00
  -0.204120E+03   0.000000E+00
  -0.143080E+03   0.000000E+00
  -0.224793E+03   0.000000E+00
  -0.218837E+03   0.000000E+00
  -0.177672E+03   0.000000E+00
  -0.125778E+03   0.000000E+00
  -0.157052E+03   0.000000E+00
  -0.269038E+03   0.000000E+00
  -0.211906E+03   0.000000E+00
  -0.225431E+03   0.000000E+00
  -0.171969E+03   0.000000E+00
  -0.142963E+03   0.000000E+00
  -0.125243E+03   0.000000E+00
  -0.243791E+03   0.000000E+00
  -0.152102E+03   0.000000E+00
  -0.240286E+03   0.000000E+00
  -0.210218E+03   0.000000E+00
  -0.117119E+03   0.000000E+00
  -0.277392E+03   0.000000E+00
  -0.223797E+03   0.000000E+00
  -0.212325E+03   0.000000E+00
  -0.122637E+03   0.000000E+00
  -0.115986E+03   0.000000E+00
  -0.158141E+03   0.000000E+00
  -0.371484E+03   0.000000E+00
  -0.168678E+03   0.000000E+00
  -0.144006E+03   0.000000E+00
  -0.260411E+03   0.000000E+00
  -0.916873E+02   0.000000E+00
  -0.215870E+03   0.000000E+00
  -0.221081E+03   0.000000E+00
  -0.177662E+03   0.000000E+00
  -0.217817E+03   0.000000E+00
  -0.146602E+03   0.000000E+00
  -0.222413E+03   0.000000E+00
  -0.173144E+03   0.000000E+00
  -0.182635E+03   0.000000E+00
  -0.110901E+03   0.000000E+00
  -0.202101E+03   0.000000E+00
  -0.193643E+03   0.000000E+00
  -0.223392E+03   0.000000E+00
  -0.125185E+03   0.000000E+00
  -0.133781E+03   0.000000E+00
  -0.207369E+03   0.000000E+00
  -0.104973E+03   0.000000E+00
  -0.151838E+03   0.000000E+00
  -0.179755E+03   0.000000E+00
  -0.156924E+03   0.000000E+00
  -0.295769E+03   0.000000E+00
  -0.236001E+03   0.000000E+00
  -0.169764E+03   0.000000E+00
  -0.284279E+03   0.000000E+00
  -0.187937E+03   0.000000E+00
  -0.172113E+03   0.000000E+00
  -0.120370E+03   0.000000E+00
  -0.919822E+02   0.000000E+00
  -0.240669E+03   0.000000E+00
  -0.212078E+03   0.000000E+00
  -0.129741E+03   0.000000E+00
  -0.263739E+03   0.000000E+00
  -0.270827E+03   0.000000E+00
  -0.225119E+03   0.000000E+00
  -0.139618E+03   0.000000E+00
  -0.207978E+03   0.000000E+00
  -0.138871E+03   0.000000E+00
  -0.185857E+03   0.000000E+00
  -0.191874E+03   0.000000E+00
  -0.114548E+03   0.000000E+00
  -0.202288E+03   0.000000E+00
  -0.171289E+03   0.000000E+00
  -0.209006E+03   0.000000E+00
  -0.245892E+03   0.000000E+00
  -0.138717E+03   0.000000E+00
  -0.142718E+03   0.000000E+00
  -0.259327E+03   0.000000E+00
  -0.126528E+03   0.000000E+00
  -0.310215E+03   0.000000E+00
  -0.171663E+03   0.000000E+00
  -0.247206E+03   0.000000E+00
  -0.314018E+03   0.000000E+00
  -0.202492E+03   0.000000E+00
  -0.186282E+03   0.000000E+00
  -0.163774E+03   0.000000E+00
  -0.149241E+03   0.000000E+00
  -0.179643E+03   0.000000E+00
  -0.139015E+03   0.000000E+00
  -0.145923E+03   0.000000E+00
  -0.204590E+03   0.000000E+00
  -0.210030E+03   0.000000E+00
  -0.189632E+03   0.000000E+00
  -0.231907E+03   0.000000E+00
  -0.224804E+03   0.000000E+00
  -0.353460E+03   0.000000E+00
  -0.173435E+03   0.000000E+00
  -0.156867E+03   0.000000E+00
  -0.147772E+03   0.000000E+00
  -0.209482E+03   0.000000E+00
  -0.220135E+03   0.000000E+00
  -0.113203E+03   0.000000E+00
  -0.118135E+03   0.000000E+00
  -0.276916E+03   0.000000E+00
  -0.203407E+03   0.000000E+00
  -0.344228E+03   0.000000E+00
  -0.148755E+03   0.000000E+00
  -0.168967E+03   0.000000E+00
  -0.157324E+03   0.000000E+00
  -0.171693E+03   0.000000E+00
  -0.193820E+03   0.000000E+00
  -0.864119E+02   0.000000E+00
  -0.157840E+03   0.000000E+00
  -0.168046E+03   0.000000E+00
  -0.216356E+03   0.000000E+00
  -0.134661E+03   0.000000E+00
  -0.169977E+03   0.000000E+00
  -0.141486E+03   0.000000E+00
  -0.128817E+03   0.000000E+00
  -0.245815E+03   0.000000E+00
  -0.194791E+03   0.000000E+00
  -0.336965E+03   0.000000E+00
  -0.297288E+03   0.000000E+00
  -0.277620E+03   0.000000E+00
  -0.172357E+03   0.000000E+00
  -0.127391E+03   0.000000E+00
  -0.140838E+03   0.000000E+00
  -0.238409E+03   0.000000E+00
  -0.242635E+03   0.000000E+00
  -0.110564E+03   0.000000E+00
  -0.242424E+03   0.000000E+00
  -0.127404E+03   0.000000E+00
  -0.858996E+02   0.000000E+00
  -0.199917E+03   0.000000E+00
  -0.199241E+03   0.000000E+00
  -0.147234E+03   0.000000E+00
  -0.260085E+03   0.000000E+00
  -0.149358E+03   0.000000E+00
  -0.251561E+03   0.000000E+00
  -0.199915E+03   0.000000E+00
  -0.188487E+03   0.000000E+00
  -0.229866E+03   0.000000E+00
  -0.123903E+03   0.000000E+00
  -0.309049E+03   0.000000E+00
  -0.118417E+03   0.000000E+00
  -0.129900E+03   0.000000E+00
  -0.289380E+03   0.000000E+00
  -0.203989E+03   0.000000E+00
  -0.212083E+03   0.000000E+00
  -0.183557E+03   0.000000E+00
  -0.174572E+03   0.000000E+00
  -0.234479E+03   0.000000E+00
  -0.208327E+03   0.000000E+00
  -0.270492E+03   0.000000E+00
  -0.247937E+03   0.000000E+00
  -0.284558E+03   0.000000E+00
  -0.208384E+03   0.000000E+00
  -0.158743E+03   0.000000E+00
  -0.176094E+03   0.000000E+00
  -0.114640E+03   0.000000E+00
  -0.160217E+03   0.000000E+00
  -0.299580E+03   0.000000E+00
  -0.184309E+03   0.000000E+00
  -0.197491E+03   0.000000E+00
  -0.116967E+03   0.000000E+00
  -0.123331E+03   0.000000E+00
  -0.249476E+03   0.000000E+00
  -0.129896E+03   0.000000E+00
  -0.279202E+03   0.000000E+00
  -0.217103E+03   0.000000E+00
  -0.125566E+03   0.000000E+00
  -0.189112E+03   0.000000E+00
  -0.231638E+03   0.000000E+00
  -0.133636E+03   0.000000E+00
  -0.106994E+03   0.000000E+00
  -0.200666E+03   0.000000E+00
  -0.152008E+03   0.000000E+00
  -0.243604E+03   0.000000E+00
  -0.198189E+03   0.000000E+00
  -0.180576E+03   0.000000E+00
  -0.782545E+02   0.000000E+00
  -0.138080E+03   0.000000E+00
  -0.222392E+03   0.000000E+00
  -0.128099E+03   0.000000E+00
  -0.161250E+03   0.000000E+00
  -0.196612E+03   0.000000E+00
  -0.102104E+03   0.000000E+00
  -0.222518E+03   0.000000E+00
  -0.222645E+03   0.000000E+00
  -0.118023E+03   0.000000E+00
  -0.191436E+03   0.000000E+00
  -0.235511E+03   0.000000E+00
  -0.199580E+03   0.000000E+00
  -0.141743E+03   0.000000E+00
  -0.209051E+03   0.000000E+00
  -0.230129E+03   0.000000E+00
  -0.215579E+03   0.000000E+00
  -0.133252E+03   0.000000E+00
  -0.128720E+03   0.000000E+00
  -0.140734E+03   0.000000E+00
  -0.232163E+03   0.000000E+00
  -0.146768E+03   0.000000E+00
  -0.167223E+03   0.000000E+00
  -0.214012E+03   0.000000E+00
  -0.208279E+03   0.000000E+00
  -0.116747E+03   0.000000E+00
  -0.193070E+03   0.000000E+00
  -0.134058E+03   0.000000E+00
  -0.209042E+03   0.000000E+00
  -0.223926E+03   0.000000E+00
  -0.166901E+03   0.000000E+00
  -0.247160E+03   0.000000E+00
  -0.276143E+03   0.000000E+00
  -0.184352E+03   0.000000E+00
  -0.173510E+03   0.000000E+00
  -0.165534E+03   0.000000E+00
  -0.195903E+03   0.000000E+00
  -0.151674E+03   0.000000E+00
  -0.186677E+03   0.000000E+00
  -0.195270E+03   0.000000E+00
  -0.264099E+03   0.000000E+00
  -0.202286E+03   0.000000E+00
  -0.255551E+03   0.000000E+00
  -0.193545E+03   0.000000E+00
  -0.235609E+03   0.000000E+00
  -0.264624E+03   0.000000E+00
  -0.141760E+03   0.000000E+00
  -0.326780E+03   0.000000E+00
  -0.131038E+03   0.000000E+00
  -0.141114E+03   0.000000E+00
  -0.120023E+03   0.000000E+00
  -0.189904E+03   0.000000E+00
  -0.146101E+03   0.000000E+00
  -0.172510E+03   0.000000E+00
  -0.992949E+02   0.000000E+00
  -0.229511E+03   0.000000E+00
  -0.279898E+03   0.000000E+00
  -0.178076E+03   0.000000E+00
  -0.246856E+03   0.000000E+00
  -0.967649E+02   0.000000E+00
  -0.153186E+03   0.000000E+00
  -0.136176E+03   0.000000E+00
  -0.255292E+03   0.000000E+00
  -0.153320E+03   0.000000E+00
  -0.577252E+02   0.000000E+00
  -0.200947E+03   0.000000E+00
  -0.995548E+02   0.000000E+00
  -0.200941E+03   0.000000E+00
  -0.217598E+03   0.000000E+00
  -0.176589E+03   0.000000E+00
  -0.191023E+03   0.000000E+00
  -0.237299E+03   0.000000E+00
  -0.203265E+03   0.000000E+00
  -0.152091E+03   0.000000E+00
  -0.157436E+03   0.000000E+00
  -0.148241E+03   0.000000E+00
  -0.274193E+03   0.000000E+00
  -0.141165E+03   0.000000E+00
  -0.224415E+03   0.000000E+00
  -0.239218E+03   0.000000E+00
  -0.165386E+03   0.000000E+00
  -0.137745E+03   0.000000E+00
  -0.142045E+03   0.000000E+00
  -0.114776E+03   0.000000E+00
  -0.911586E+02   0.000000E+00
  -0.213899E+03   0.000000E+00
  -0.174319E+03   0.000000E+00
  -0.103228E+03   0.000000E+00
  -0.182765E+03   0.000000E+00
  -0.225118E+03   0.000000E+00
  -0.181706E+03   0.000000E+00
  -0.215336E+03   0.000000E+00
  -0.115189E+03   0.000000E+00
  -0.238256E+03   0.000000E+00
  -0.277206E+03   0.000000E+00
  -0.171494E+03   0.000000E+00
  -0.129791E+03   0.000000E+00
  -0.267911E+03   0.000000E+00
  -0.345512E+03   0.000000E+00
  -0.168245E+03   0.000000E+00
  -0.226854E+03   0.000000E+00
  -0.188746E+03   0.000000E+00
  -0.184917E+03   0.000000E+00
  -0.253505E+03   0.000000E+00
  -0.186277E+03   0.000000E+00
  -0.190774E+03   0.000000E+00
  -0.232051E+03   0.000000E+00
  -0.165293E+03   0.000000E+00
  -0.148290E+03   0.000000E+00
  -0.246373E+03   0.000000E+00
  -0.175006E+03   0.000000E+00
  -0.209934E+03   0.000000E+00
  -0.166823E+03   0.000000E+00
  -0.107866E+03   0.000000E+00
  -0.289241E+03   0.000000E+00
  -0.206635E+03   0.000000E+00
  -0.150506E+03   0.000000E+00
  -0.162773E+03   0.000000E+00
  -0.199216E+03   0.000000E+00
  -0.249203E+03   0.000000E+00
  -0.125190E+03   0.000000E+00
  -0.186566E+03   0.000000E+00
  -0.126038E+03   0.000000E+00
  -0.136714E+03   0.000000E+00
  -0.203981E+03   0.000000E+00
  -0.177015E+03   0.000000E+00
  -0.283450E+03   0.000000E+00
  -0.282187E+03   0.000000E+00
  -0.278931E+03   0.000000E+00
  -0.217190E+03   0.000000E+00
  -0.342936E+03   0.000000E+00
  -0.216825E+03   0.000000E+00
  -0.226502E+03   0.000000E+00
  -0.138976E+03   0.000000E+00
  -0.120943E+03   0.000000E+00
  -0.166639E+03   0.000000E+00
  -0.241048E+03   0.000000E+00
  -0.203318E+03   0.000000E+00
  -0.196007E+03   0.000000E+00
  -0.161978E+03   0.000000E+00
  -0.199775E+03   0.000000E+00
  -0.117635E+03   0.000000E+00
  -0.309278E+03   0.000000E+00
  -0.285023E+03   0.000000E+00
  -0.198436E+03   0.000000E+00
  -0.171852E+03   0.000000E+00
  -0.989493E+02   0.000000E+00
  -0.363636E+03   0.000000E+00
  -0.368893E+03   0.000000E+00
  -0.136960E+03   0.000000E+00
  -0.255646E+03   0.000000E+00
  -0.184224E+03   0.000000E+00
  -0.197537E+03   0.000000E+00
  -0.232209E+03   0.000000E+00
  -0.176845E+03   0.000000E+00
  -0.201338E+03   0.000000E+00
  -0.155970E+03   0.000000E+00
  -0.126323E+03   0.000000E+00
  -0.163291E+03   0.000000E+00
  -0.198167E+03   0.000000E+00
  -0.192447E+03   0.000000E+00
  -0.218798E+03   0.000000E+00
  -0.125893E+03   0.000000E+00
  -0.148295E+03   0.000000E+00
  -0.237871E+03   0.000000E+00
  -0.209508E+03   0.000000E+00
  -0.206343E+03   0.000000E+00
  -0.203332E+03   0.000000E+00
  -0.971931E+02   0.000000E+00
  -0.144726E+03   0.000000E+00
  -0.181885E+03   0.000000E+00
  -0.184443E+03   0.000000E+00
  -0.122763E+03   0.000000E+00
  -0.253235E+03   0.000000E+00
  -0.232525E+03   0.000000E+00
  -0.215249E+03   0.000000E+00
  -0.148660E+03   0.000000E+00
  -0.170769E+03   0.000000E+00
  -0.344501E+03   0.000000E+00
  -0.157899E+03   0.000000E+00
  -0.143373E+03   0.000000E+00
  -0.195137E+03   0.000000E+00
  -0.167724E+03   0.000000E+00
  -0.125541E+03   0.000000E+00
  -0.190260E+03   0.000000E+00
  -0.213373E+03   0.000000E+00
  -0.265269E+03   0.000000E+00
  -0.127349E+03   0.000000E+00
  -0.182132E+03   0.000000E+00
  -0.257919E+03   0.000000E+00
  -0.212296E+03   0.000000E+00
  -0.139133E+03   0.000000E+00
  -0.165791E+03   0.000000E+00
  -0.193343E+03   0.000000E+00
  -0.233052E+03   0.000000E+00
  -0.161965E+03   0.000000E+00
  -0.181946E+03   0.000000E+00
  -0.241785E+03   0.000000E+00
  -0.187137E+03   0.000000E+00
  -0.176107E+03   0.000000E+00
  -0.194193E+03   0.000000E+00
  -0.152346E+03   0.000000E+00
  -0.205262E+03   0.000000E+00
  -0.150928E+03   0.000000E+00
  -0.229088E+03   0.000000E+00
  -0.101786E+03   0.000000E+00
  -0.196253E+03   0.000000E+00
  -0.217968E+03   0.000000E+00
  -0.160627E+03   0.000000E+00
  -0.245806E+03   0.000000E+00
  -0.194054E+03   0.000000E+00
  -0.228507E+03   0.000000E+00
  -0.170405E+03   0.000000E+00
  -0.227638E+03   0.000000E+00
  -0.198368E+03   0.000000E+00
  -0.252687E+03   0.000000E+00
  -0.172530E+03   0.000000E+00
  -0.104963E+03   0.000000E+00
  -0.194396E+03   0.000000E+00
  -0.227307E+03   0.000000E+00
  -0.182012E+03   0.000000E+00
  -0.249718E+03   0.000000E+00
  -0.209463E+03   0.000000E+00
  -0.224425E+03   0.000000E+00
  -0.122987E+03   0.000000E+00
  -0.169574E+03   0.000000E+00
  -0.127068E+03   0.000000E+00
  -0.249091E+03   0.000000E+00
  -0.182114E+03   0.000000E+00
  -0.123121E+03   0.000000E+00
  -0.177292E+03   0.000000E+00
  -0.191356E+03   0.000000E+00
  -0.957635E+02   0.000000E+00
  -0.158531E+03   0.000000E+00
  -0.148774E+03   0.000000E+00
  -0.133015E+03   0.000000E+00
  -0.147159E+03   0.000000E+00
  -0.200225E+03   0.000000E+00
  -0.172908E+03   0.000000E+00
  -0.122255E+03   0.000000E+00
  -0.226582E+03   0.000000E+00
  -0.226807E+03   0.000000E+00
  -0.283003E+03   0.000000E+00
  -0.270747E+03   0.000000E+00
  -0.133293E+03   0.000000E+00
  -0.252316E+03   0.000000E+00
  -0.138081E+03   0.000000E+00
  -0.103614E+03   0.000000E+00
  -0.173951E+03   0.000000E+00
  -0.127111E+03   0.000000E+00
  -0.270528E+03   0.000000E+00
  -0.143973E+03   0.000000E+00
  -0.153600E+03   0.000000E+00
  -0.114741E+03   0.000000E+00
  -0.242812E+03   0.000000E+00
  -0.931099E+02   0.000000E+00
  -0.178304E+03   0.000000E+00
  -0.363068E+03   0.000000E+00
  -0.150731E+03   0.000000E+00
  -0.210611E+03   0.000000E+00
  -0.129708E+03   0.000000E+00
  -0.206037E+03   0.000000E+00
  -0.169934E+03   0.000000E+00
  -0.217947E+03   0.000000E+00
  -0.253538E+03   0.000000E+00
  -0.136588E+03   0.000000E+00
  -0.208749E+03   0.000000E+00
  -0.135577E+03   0.000000E+00
  -0.197036E+03   0.000000E+00
  -0.185648E+03   0.000000E+00
  -0.225157E+03   0.000000E+00
  -0.169941E+03   0.000000E+00
  -0.188891E+03   0.000000E+00
  -0.151216E+03   0.000000E+00
  -0.188664E+03   0.000000E+00
  -0.276816E+03   0.000000E+00
  -0.247330E+03   0.000000E+00
  -0.128919E+03   0.000000E+00
  -0.146440E+03   0.000000E+00
  -0.217791E+03   0.000000E+00
  -0.206677E+03   0.000000E+00
  -0.184470E+03   0.000000E+00
  -0.184296E+03   0.000000E+00
  -0.273340E+03   0.000000E+00
  -0.280535E+03   0.000000E+00
  -0.230122E+03   0.000000E+00
  -0.211911E+03   0.000000E+00
  -0.154208E+03   0.000000E+00
  -0.735223E+02   0.000000E+00
  -0.162989E+03   0.000000E+00
  -0.289806E+03   0.000000E+00
  -0.181460E+03   0.000000E+00
  -0.233125E+03   0.000000E+00
  -0.103131E+03   0.000000E+00
  -0.170247E+03   0.000000E+00
  -0.207793E+03   0.000000E+00
  -0.208284E+03   0.000000E+00
  -0.282696E+03   0.000000E+00
  -0.137152E+03   0.000000E+00
  -0.252875E+03   0.000000E+00
  -0.179498E+03   0.000000E+00
  -0.336871E+03   0.000000E+00
  -0.191494E+03   0.000000E+00
  -0.189013E+03   0.000000E+00
  -0.211701E+03   0.000000E+00
  -0.130382E+03   0.000000E+00
  -0.127085E+03   0.000000E+00
  -0.247538E+03   0.000000E+00
  -0.167507E+03   0.000000E+00
  -0.209019E+03   0.000000E+00
  -0.274026E+03   0.000000E+00
  -0.313673E+03   0.000000E+00
  -0.179340E+03   0.000000E+00
  -0.121671E+03   0.000000E+00
  -0.157065E+03   0.000000E+00
  -0.333193E+03   0.000000E+00
  -0.230117E+03   0.000000E+00
  -0.224773E+03   0.000000E+00
  -0.193286E+03   0.000000E+00
  -0.135299E+03   0.000000E+00
  -0.228677E+03   0.000000E+00
  -0.125086E+03   0.000000E+00
  -0.165586E+03   0.000000E+00
  -0.207819E+03   0.000000E+00
  -0.234277E+03   0.000000E+00
  -0.210110E+03   0.000000E+00
  -0.165044E+03   0.000000E+00
  -0.233384E+03   0.000000E+00
  -0.255512E+03   0.000000E+00
  -0.236036E+03   0.000000E+00
  -0.172554E+03   0.000000E+00
  -0.241964E+03   0.000000E+00
  -0.369993E+03   0.000000E+00
  -0.197993E+03   0.000000E+00
  -0.205633E+03   0.000000E+00
  -0.201089E+03   0.000000E+00
  -0.145889E+03   0.000000E+00
  -0.153594E+03   0.000000E+00
  -0.216338E+03   0.000000E+00
  -0.255258E+03   0.000000E+00
  -0.190567E+03   0.000000E+00
  -0.261263E+03   0.000000E+00
  -0.133264E+03   0.000000E+00
  -0.135243E+03   0.000000E+00
  -0.129403E+03   0.000000E+00
  -0.196603E+03   0.000000E+00
  -0.101597E+03   0.000000E+00
  -0.134567E+03   0.000000E+00
  -0.181202E+03   0.000000E+00
  -0.142467E+03   0.000000E+00
  -0.223261E+03   0.000000E+00
  -0.209044E+03   0.000000E+00
  -0.129923E+03   0.000000E+00
  -0.980591E+02   0.000000E+00
  -0.164149E+03   0.000000E+00
  -0.191844E+03   0.000000E+00
  -0.238342E+03   0.000000E+00
  -0.187915E+03   0.000000E+00
  -0.297212E+03   0.000000E+00
  -0.221825E+03   0.000000E+00
  -0.134318E+03   0.000000E+00
  -0.190494E+03   0.000000E+00
  -0.128231E+03   0.000000E+00
  -0.214035E+03   0.000000E+00
  -0.223810E+03   0.000000E+00
  -0.340435E+03   0.000000E+00
  -0.220464E+03   0.000000E+00
  -0.187716E+03   0.000000E+00
  -0.198264E+03   0.000000E+00
  -0.249194E+03   0.000000E+00
  -0.204088E+03   0.000000E+00
  -0.279516E+03   0.000000E+00
  -0.165227E+03   0.000000E+00
  -0.168466E+03   0.000000E+00
  -0.227691E+03   0.000000E+00
  -0.108018E+03   0.000000E+00
  -0.120306E+03   0.000000E+00
  -0.283532E+03   0.000000E+00
  -0.161538E+03   0.000000E+00
  -0.145068E+03   0.000000E+00
  -0.151619E+03   0.000000E+00
  -0.186428E+03   0.000000E+00
  -0.178816E+03   0.000000E+00
  -0.149493E+03   0.000000E+00
  -0.210590E+03   0.000000E+00
  -0.248559E+03   0.000000E+00
  -0.213819E+03   0.000000E+00
  -0.209165E+03   0.000000E+00
  -0.250954E+03   0.000000E+00
  -0.255038E+03   0.000000E+00
  -0.192775E+03   0.000000E+00
  -0.156150E+03   0.000000E+00
  -0.233597E+03   0.000000E+00
  -0.918886E+02   0.000000E+00
  -0.167023E+03   0.000000E+00
  -0.770064E+02   0.000000E+00
  -0.205811E+03   0.000000E+00
  -0.145184E+03   0.000000E+00
  -0.211710E+03   0.000000E+00
  -0.196217E+03   0.000000E+00
  -0.143062E+03   0.000000E+00
  -0.230620E+03   0.000000E+00
  -0.222814E+03   0.000000E+00
  -0.234377E+03   0.000000E+00
  -0.154315E+03   0.000000E+00
  -0.103320E+03   0.000000E+00
  -0.209126E+03   0.000000E+00
  -0.254974E+03   0.000000E+00
  -0.139137E+03   0.000000E+00
  -0.127274E+03   0.000000E+00
  -0.132003E+03   0.000000E+00
  -0.148941E+03   0.000000E+00
  -0.217561E+03   0.000000E+00
  -0.236021E+03   0.000000E+00
  -0.183235E+03   0.000000E+00
  -0.181477E+03   0.000000E+00
  -0.239106E+03   0.000000E+00
  -0.166352E+03   0.000000E+00
  -0.237590E+03   0.000000E+00
  -0.187722E+03   0.000000E+00
  -0.158213E+03   0.000000E+00
  -0.152794E+03   0.000000E+00
  -0.161666E+03   0.000000E+00
  -0.200460E+03   0.000000E+00
  -0.226711E+03   0.000000E+00
  -0.231245E+03   0.000000E+00
  -0.245554E+03   0.000000E+00
  -0.230054E+03   0.000000E+00
  -0.155181E+03   0.000000E+00
  -0.183980E+03   0.000000E+00
  -0.161013E+03   0.000000E+00
  -0.233168E+03   0.000000E+00
  -0.246054E+03   0.000000E+00
  -0.216582E+03   0.000000E+00
  -0.206881E+03   0.000000E+00
  -0.174044E+03   0.000000E+00
  -0.673943E+02   0.000000E+00
  -0.261572E+03   0.000000E+00
  -0.219127E+03   0.000000E+00
  -0.179490E+03   0.000000E+00
  -0.199189E+03   0.000000E+00
  -0.174916E+03   0.000000E+00
  -0.195731E+03   0.000000E+00
  -0.159309E+03   0.000000E+00
  -0.160667E+03   0.000000E+00
  -0.136504E+03   0.000000E+00
  -0.172444E+03   0.000000E+00
  -0.164606E+03   0.000000E+00
  -0.235025E+03   0.000000E+00
  -0.382236E+03   0.000000E+00
  -0.124497E+03   0.000000E+00
  -0.174190E+03   0.000000E+00
  -0.136459E+03   0.000000E+00
  -0.724051E+02   0.000000E+00
  -0.232003E+03   0.000000E+00
  -0.184525E+03   0.000000E+00
  -0.156053E+03   0.000000E+00
  -0.140817E+03   0.000000E+00
  -0.260272E+03   0.000000E+00
  -0.249257E+03   0.000000E+00
  -0.212455E+03   0.000000E+00
  -0.172854E+03   0.000000E+00
  -0.145198E+03   0.000000E+00
  -0.221733E+03   0.000000E+00
  -0.136542E+03   0.000000E+00
  -0.133605E+03   0.000000E+00
  -0.256850E+03   0.000000E+00
  -0.236166E+03   0.000000E+00
  -0.159930E+03   0.000000E+00
  -0.160633E+03   0.000000E+00
  -0.134064E+03   0.000000E+00
  -0.177246E+03   0.000000E+00
  -0.189531E+03   0.000000E+00
  -0.132789E+03   0.000000E+00
  -0.165808E+03   0.000000E+00
  -0.226949E+03   0.000000E+00
  -0.144040E+03   0.000000E+00
  -0.185047E+03   0.000000E+00
  -0.245986E+03   0.000000E+00
  -0.173903E+03   0.000000E+00
  -0.148488E+03   0.000000E+00
  -0.163199E+03   0.000000E+00
  -0.196489E+03   0.000000E+00
  -0.178123E+03   0.000000E+00
  -0.135495E+03   0.000000E+00
  -0.135768E+03   0.000000E+00
  -0.262751E+03   0.000000E+00
  -0.992517E+02   0.000000E+00
  -0.228261E+03   0.000000E+00
  -0.215736E+03   0.000000E+00
  -0.967786E+02   0.000000E+00
  -0.173411E+03   0.000000E+00
  -0.126263E+03   0.000000E+00
  -0.235639E+03   0.000000E+00
  -0.240052E+03   0.000000E+00
  -0.172608E+03   0.000000E+00
  -0.195456E+03   0.000000E+00
  -0.113178E+03   0.000000E+00
  -0.225510E+03   0.000000E+00
  -0.133664E+03   0.000000E+00
  -0.233674E+03   0.000000E+00
  -0.255400E+03   0.000000E+00
  -0.232584E+03   0.000000E+00
  -0.104000E+03   0.000000E+00
  -0.152718E+03   0.000000E+00
  -0.148304E+03   0.000000E+00
  -0.663042E+02   0.000000E+00
  -0.235868E+03   0.000000E+00
  -0.127220E+03   0.000000E+00
  -0.234078E+03   0.000000E+00
  -0.170009E+03   0.000000E+00
  -0.210296E+03   0.000000E+00
  -0.231325E+03   0.000000E+00
  -0.191100E+03   0.000000E+00
  -0.265908E+03   0.000000E+00
  -0.138448E+03   0.000000E+00
  -0.242813E+03   0.000000E+00
  -0.167619E+03   0.000000E+00
  -0.175513E+03   0.000000E+00
  -0.108743E+03   0.000000E+00
  -0.174014E+03   0.000000E+00
  -0.204670E+03   0.000000E+00
  -0.111808E+03   0.000000E+00
  -0.205873E+03   0.000000E+00
  -0.154644E+03   0.000000E+00
  -0.949831E+02   0.000000E+00
  -0.180148E+03   0.000000E+00
  -0.242786E+03   0.000000E+00
  -0.195123E+03   0.000000E+00
  -0.204412E+03   0.000000E+00
  -0.134889E+03   0.000000E+00
  -0.235744E+03   0.000000E+00
  -0.257198E+03   0.000000E+00
  -0.188464E+03   0.000000E+00
  -0.181191E+03   0.000000E+00
  -0.215991E+03   0.000000E+00
  -0.126486E+03   0.000000E+00
  -0.296781E+03   0.000000E+00
  -0.135241E+03   0.000000E+00
  -0.150588E+03   0.000000E+00
  -0.222873E+03   0.000000E+00
  -0.277554E+03   0.000000E+00
  -0.232850E+03   0.000000E+00
  -0.218278E+03   0.000000E+00
  -0.129020E+03   0.000000E+00
  -0.101333E+03   0.000000E+00
  -0.198910E+03   0.000000E+00
  -0.164711E+03   0.000000E+00
  -0.212834E+03   0.000000E+00
  -0.195541E+03   0.000000E+00
  -0.273232E+03   0.000000E+00
  -0.223794E+03   0.000000E+00
  -0.237316E+03   0.000000E+00
  -0.178768E+03   0.000000E+00
  -0.142800E+03   0.000000E+00
  -0.187848E+03   0.000000E+00
  -0.123649E+03   0.000000E+00
  -0.120446E+03   0.000000E+00
  -0.289681E+03   0.000000E+00
  -0.189871E+03   0.000000E+00
  -0.164827E+03   0.000000E+00
  -0.223408E+03   0.000000E+00
  -0.190260E+03   0.000000E+00
  -0.178173E+03   0.000000E+00
  -0.229715E+03   0.000000E+00
  -0.975353E+02   0.000000E+00
  -0.251234E+03   0.000000E+00
  -0.160246E+03   0.000000E+00
  -0.205842E+03   0.000000E+00
  -0.220857E+03   0.000000E+00
  -0.282711E+03   0.000000E+00
  -0.191765E+03   0.000000E+00
  -0.113515E+03   0.000000E+00
  -0.181583E+03   0.000000E+00
  -0.201892E+03   0.000000E+00
  -0.154626E+03   0.000000E+00
  -0.179871E+03   0.000000E+00
  -0.219430E+03   0.000000E+00
  -0.155029E+03   0.000000E+00
  -0.229902E+03   0.000000E+00
  -0.242491E+03   0.000000E+00
  -0.147829E+03   0.000000E+00
  -0.142446E+03   0.000000E+00
  -0.154069E+03   0.000000E+00
  -0.658978E+02   0.000000E+00
  -0.229226E+03   0.000000E+00
  -0.213107E+03   0.000000E+00
  -0.203813E+03   0.000000E+00
  -0.136153E+03   0.000000E+00
  -0.223793E+03   0.000000E+00
  -0.193324E+03   0.000000E+00
  -0.289475E+03   0.000000E+00
  -0.243103E+03   0.000000E+00
  -0.126148E+03   0.000000E+00
  -0.228275E+03   0.000000E+00
  -0.131134E+03   0.000000E+00
  -0.129412E+03   0.000000E+00
  -0.204378E+03   0.000000E+00
  -0.175544E+03   0.000000E+00
  -0.202667E+03   0.000000E+00
  -0.206332E+03   0.000000E+00
  -0.168678E+03   0.000000E+00
  -0.206336E+03   0.000000E+00
  -0.157772E+03   0.000000E+00
  -0.291251E+03   0.000000E+00
  -0.163759E+03   0.000000E+00
  -0.185404E+03   0.000000E+00
  -0.236587E+03   0.000000E+00
  -0.244110E+03   0.000000E+00
  -0.263527E+03   0.000000E+00
  -0.156439E+03   0.000000E+00
  -0.792199E+02   0.000000E+00
  -0.136652E+03   0.000000E+00
  -0.158599E+03   0.000000E+00
  -0.179758E+03   0.000000E+00
  -0.220207E+03   0.000000E+00
  -0.163645E+03   0.000000E+00
  -0.142210E+03   0.000000E+00
  -0.176280E+03   0.000000E+00
  -0.197477E+03   0.000000E+00
  -0.136121E+03   0.000000E+00
  -0.101066E+03   0.000000E+00
  -0.313649E+03   0.000000E+00
  -0.176841E+03   0.000000E+00
  -0.212421E+03   0.000000E+00
  -0.130877E+03   0.000000E+00
  -0.191413E+03   0.000000E+00
  -0.210671E+03   0.000000E+00
  -0.273061E+03   0.000000E+00
  -0.161166E+03   0.000000E+00
  -0.141572E+03   0.000000E+00
  -0.328189E+03   0.000000E+00
  -0.155301E+03   0.000000E+00
  -0.127636E+03   0.000000E+00
  -0.303993E+03   0.000000E+00
  -0.228374E+03   0.000000E+00
  -0.230914E+03   0.000000E+00
  -0.216186E+03   0.000000E+00
  -0.147496E+03   0.000000E+00
  -0.208280E+03   0.000000E+00
  -0.239938E+03   0.000000E+00
  -0.247188E+03   0.000000E+00
  -0.230282E+03   0.000000E+00
  -0.195295E+03   0.000000E+00
  -0.214665E+03   0.000000E+00
  -0.188707E+03   0.000000E+00
  -0.267438E+03   0.000000E+00
  -0.177455E+03   0.000000E+00
  -0.162800E+03   0.000000E+00
  -0.228429E+03   0.000000E+00
  -0.214685E+03   0.000000E+00
  -0.312676E+03   0.000000E+00
  -0.129158E+03   0.000000E+00
  -0.164109E+03   0.000000E+00
  -0.774671E+02   0.000000E+00
  -0.242285E+03   0.000000E+00
  -0.168226E+03   0.000000E+00
  -0.190953E+03   0.000000E+00
  -0.112021E+03   0.000000E+00
  -0.180444E+03   0.000000E+00
  -0.204821E+03   0.000000E+00
  -0.179728E+03   0.000000E+00
  -0.203007E+03   0.000000E+00
  -0.222541E+03   0.000000E+00
  -0.209053E+03   0.000000E+00
  -0.174114E+03   0.000000E+00
  -0.110606E+03   0.000000E+00
  -0.175376E+03   0.000000E+00
  -0.201386E+03   0.000000E+00
  -0.169078E+03   0.000000E+00
  -0.109876E+03   0.000000E+00
  -0.226671E+03   0.000000E+00
  -0.912247E+02   0.000000E+00
  -0.154581E+03   0.000000E+00
  -0.210031E+03   0.000000E+00
  -0.219323E+03   0.000000E+00
  -0.135183E+03   0.000000E+00
  -0.227030E+03   0.000000E+00
  -0.112466E+03   0.000000E+00
  -0.169747E+03   0.000000E+00
  -0.131883E+03   0.000000E+00
  -0.144924E+03   0.000000E+00
  -0.194198E+03   0.000000E+00
  -0.194039E+03   0.000000E+00
  -0.172391E+03   0.000000E+00
  -0.131203E+03   0.000000E+00
  -0.171997E+03   0.000000E+00
  -0.238049E+03   0.000000E+00
  -0.199523E+03   0.000000E+00
  -0.106359E+03   0.000000E+00
  -0.283945E+03   0.000000E+00
  -0.312214E+03   0.000000E+00
  -0.134269E+03   0.000000E+00
  -0.108465E+03   0.000000E+00
  -0.164352E+03   0.000000E+00
  -0.917719E+02   0.000000E+00
  -0.270090E+03   0.000000E+00
  -0.223353E+03   0.000000E+00
  -0.177417E+03   0.000000E+00
  -0.257458E+03   0.000000E+00
  -0.146972E+03   0.000000E+00
  -0.161760E+03   0.000000E+00
  -0.229651E+03   0.000000E+00
  -0.109282E+03   0.000000E+00
  -0.260469E+03   0.000000E+00
  -0.996307E+02   0.000000E+00
  -0.245014E+03   0.000000E+00
  -0.188083E+03   0.000000E+00
  -0.174420E+03   0.000000E+00
  -0.175054E+03   0.000000E+00
  -0.139438E+03   0.000000E+00
  -0.145662E+03   0.000000E+00
  -0.151304E+03   0.000000E+00
  -0.176540E+03   0.000000E+00
  -0.231454E+03   0.000000E+00
  -0.137393E+03   0.000000E+00
  -0.210828E+03   0.000000E+00
  -0.339715E+03   0.000000E+00
  -0.252714E+03   0.000000E+00
  -0.234108E+03   0.000000E+00
  -0.806291E+02   0.000000E+00
  -0.193674E+03   0.000000E+00
  -0.265602E+03   0.000000E+00
  -0.115044E+03   0.000000E+00
  -0.564346E+02   0.000000E+00
  -0.263842E+03   0.000000E+00
  -0.207149E+03   0.000000E+00
  -0.194640E+03   0.000000E+00
  -0.168514E+03   0.000000E+00
  -0.199683E+03   0.000000E+00
  -0.220471E+03   0.000000E+00
  -0.161753E+03   0.000000E+00
  -0.113560E+03   0.000000E+00
  -0.141258E+03   0.000000E+00
  -0.152933E+03   0.000000E+00
  -0.265757E+03   0.000000E+00
  -0.119003E+03   0.000000E+00
  -0.213558E+03   0.000000E+00
  -0.193250E+03   0.000000E+00
  -0.227374E+03   0.000000E+00
  -0.183997E+03   0.000000E+00
  -0.206414E+03   0.000000E+00
  -0.267968E+03   0.000000E+00
  -0.235444E+03   0.000000E+00
  -0.154561E+03   0.000000E+00
  -0.227924E+03   0.000000E+00
  -0.225387E+03   0.000000E+00
  -0.135165E+03   0.000000E+00
  -0.285281E+03   0.000000E+00
  -0.188060E+03   0.000000E+00
  -0.105710E+03   0.000000E+00
  -0.185058E+03   0.000000E+00
  -0.178757E+03   0.000000E+00
  -0.171176E+03   0.000000E+00
  -0.202731E+03   0.000000E+00
  -0.236813E+03   0.000000E+00
  -0.193694E+03   0.000000E+00
  -0.274615E+03   0.000000E+00
  -0.154288E+03   0.000000E+00
  -0.266124E+03   0.000000E+00
  -0.104103E+03   0.000000E+00
  -0.129337E+03   0.000000E+00
  -0.143755E+03   0.000000E+00
  -0.101254E+03   0.000000E+00
  -0.230944E+03   0.000000E+00
  -0.106079E+03   0.000000E+00
  -0.169247E+03   0.000000E+00
  -0.287064E+03   0.000000E+00
  -0.145728E+03   0.000000E+00
  -0.135794E+03   0.000000E+00
  -0.166253E+03   0.000000E+00
  -0.145305E+03   0.000000E+00
  -0.115146E+03   0.000000E+00
  -0.234710E+03   0.000000E+00
  -0.171666E+03   0.000000E+00
  -0.220962E+03   0.000000E+00
  -0.145740E+03   0.000000E+00
  -0.136744E+03   0.000000E+00
  -0.214316E+03   0.000000E+00
  -0.140779E+03   0.000000E+00
  -0.167898E+03   0.000000E+00
  -0.192421E+03   0.000000E+00
  -0.132517E+03   0.000000E+00
  -0.285316E+03   0.000000E+00
  -0.243181E+03   0.000000E+00
  -0.255053E+03   0.000000E+00
  -0.197021E+03   0.000000E+00
  -0.133602E+03   0.000000E+00
  -0.137230E+03   0.000000E+00
  -0.239774E+03   0.000000E+00
  -0.220709E+03   0.000000E+00
  -0.178943E+03   0.000000E+00
  -0.161810E+03   0.000000E+00
  -0.155056E+03   0.000000E+00
  -0.112010E+03   0.000000E+00
  -0.334210E+03   0.000000E+00
  -0.214615E+03   0.000000E+00
  -0.283164E+03   0.000000E+00
  -0.191879E+03   0.000000E+00
  -0.230750E+03   0.000000E+00
  -0.120239E+03   0.000000E+00
  -0.178437E+03   0.000000E+00
  -0.287508E+03   0.000000E+00
  -0.161891E+03   0.000000E+00
  -0.214492E+03   0.000000E+00
  -0.252979E+03   0.000000E+00
  -0.137617E+03   0.000000E+00
  -0.133228E+03   0.000000E+00
  -0.113344E+03   0.000000E+00
  -0.286323E+03   0.000000E+00
  -0.214090E+03   0.000000E+00
  -0.243374E+03   0.000000E+00
  -0.245045E+03   0.000000E+00
  -0.172890E+03   0.000000E+00
  -0.179163E+03   0.000000E+00
  -0.684155E+02   0.000000E+00
  -0.163383E+03   0.000000E+00
  -0.823610E+02   0.000000E+00
  -0.223873E+03   0.000000E+00
  -0.218753E+03   0.000000E+00
  -0.161516E+03   0.000000E+00
  -0.132037E+03   0.000000E+00
  -0.245850E+03   0.000000E+00
  -0.221963E+03   0.000000E+00
  -0.185876E+03   0.000000E+00
  -0.210370E+03   0.000000E+00
  -0.233843E+03   0.000000E+00
  -0.294569E+03   0.000000E+00
  -0.142878E+03   0.000000E+00
  -0.177087E+03   0.000000E+00
  -0.182002E+03   0.000000E+00
  -0.295380E+03   0.000000E+00
  -0.132468E+03   0.000000E+00
  -0.105794E+03   0.000000E+00
  -0.183117E+03   0.000000E+00
  -0.247064E+03   0.000000E+00
  -0.186264E+03   0.000000E+00
  -0.194565E+03   0.000000E+00
  -0.179868E+03   0.000000E+00
  -0.240014E+03   0.000000E+00
  -0.137441E+03   0.000000E+00
  -0.159577E+03   0.000000E+00
  -0.162692E+03   0.000000E+00
  -0.123593E+03   0.000000E+00
  -0.137716E+03   0.000000E+00
  -0.159562E+03   0.000000E+00
  -0.251070E+03   0.000000E+00
  -0.164447E+03   0.000000E+00
  -0.229494E+03   0.000000E+00
  -0.235900E+03   0.000000E+00
  -0.142481E+03   0.000000E+00
  -0.185410E+03   0.000000E+00
  -0.200273E+03   0.000000E+00
  -0.135272E+03   0.000000E+00
  -0.114877E+03   0.000000E+00
  -0.179705E+03   0.000000E+00
  -0.175653E+03   0.000000E+00
  -0.120580E+03   0.000000E+00
  -0.213239E+03   0.000000E+00
  -0.294819E+03   0.000000E+00
  -0.175222E+03   0.000000E+00
  -0.196969E+03   0.000000E+00
  -0.254618E+03   0.000000E+00
  -0.167507E+03   0.000000E+00
  -0.161608E+03   0.000000E+00
  -0.180255E+03   0.000000E+00
  -0.134554E+03   0.000000E+00
  -0.188552E+03   0.000000E+00
  -0.211825E+03   0.000000E+00
  -0.252320E+03   0.000000E+00
  -0.304573E+03   0.000000E+00
  -0.126434E+03   0.000000E+00
  -0.139502E+03   0.000000E+00
  -0.141139E+03   0.000000E+00
  -0.225789E+03   0.000000E+00
  -0.224440E+03   0.000000E+00
  -0.162073E+03   0.000000E+00
  -0.173529E+03   0.000000E+00
  -0.157967E+03   0.000000E+00
  -0.233677E+03   0.000000E+00
  -0.174485E+03   0.000000E+00
  -0.138427E+03   0.000000E+00
  -0.157275E+03   0.000000E+00
  -0.137626E+03   0.000000E+00
  -0.170528E+03   0.000000E+00
  -0.165593E+03   0.000000E+00
  -0.220767E+03   0.000000E+00
  -0.170042E+03   0.000000E+00
  -0.138535E+03   0.000000E+00
  -0.216250E+03   0.000000E+00
  -0.215732E+03   0.000000E+00
  -0.276976E+03   0.000000E+00
  -0.359240E+03   0.000000E+00
  -0.175413E+03   0.000000E+00
  -0.218486E+03   0.000000E+00
  -0.222953E+03   0.000000E+00
  -0.163172E+03   0.000000E+00
  -0.148324E+03   0.000000E+00
  -0.244440E+03   0.000000E+00
  -0.124984E+03   0.000000E+00
  -0.188588E+03   0.000000E+00
  -0.211208E+03   0.000000E+00
  -0.152433E+03   0.000000E+00
  -0.177549E+03   0.000000E+00
  -0.132834E+03   0.000000E+00
  -0.158246E+03   0.000000E+00
  -0.170428E+03   0.000000E+00
  -0.221306E+03   0.000000E+00
  -0.122785E+03   0.000000E+00
  -0.201616E+03   0.000000E+00
  -0.238224E+03   0.000000E+00
  -0.178831E+03   0.000000E+00
  -0.103569E+03   0.000000E+00
  -0.340763E+03   0.000000E+00
  -0.198604E+03   0.000000E+00
  -0.152680E+03   0.000000E+00
  -0.238544E+03   0.000000E+00
  -0.192811E+03   0.000000E+00
  -0.386144E+03   0.000000E+00
  -0.180813E+03   0.000000E+00
  -0.160064E+03   0.000000E+00
  -0.156497E+03   0.000000E+00
  -0.116939E+03   0.000000E+00
  -0.152975E+03   0.000000E+00
  -0.153543E+03   0.000000E+00
  -0.176154E+03   0.000000E+00
  -0.184679E+03   0.000000E+00
  -0.158460E+03   0.000000E+00
  -0.253173E+03   0.000000E+00
  -0.159545E+03   0.000000E+00
  -0.195178E+03   0.000000E+00
  -0.167868E+03   0.000000E+00
  -0.210298E+03   0.000000E+00
  -0.941059E+02   0.000000E+00
  -0.175404E+03   0.000000E+00
  -0.142888E+03   0.000000E+00
  -0.230043E+03   0.000000E+00
  -0.138011E+03   0.000000E+00
  -0.215900E+03   0.000000E+00
  -0.218791E+03   0.000000E+00
  -0.234299E+03   0.000000E+00
  -0.218960E+03   0.000000E+00
  -0.197809E+03   0.000000E+00
  -0.135733E+03   0.000000E+00
  -0.221858E+03   0.000000E+00
  -0.157549E+03   0.000000E+00
  -0.308577E+03   0.000000E+00
  -0.232197E+03   0.000000E+00
  -0.119825E+03   0.000000E+00
  -0.923410E+02   0.000000E+00
  -0.255907E+03   0.000000E+00
  -0.139938E+03   0.000000E+00
  -0.215841E+03   0.000000E+00
  -0.208094E+03   0.000000E+00
  -0.200585E+03   0.000000E+00
  -0.190186E+03   0.000000E+00
  -0.208860E+03   0.000000E+00
  -0.249630E+03   0.000000E+00
  -0.186011E+03   0.000000E+00
  -0.185412E+03   0.000000E+00
  -0.179917E+03   0.000000E+00
  -0.118080E+03   0.000000E+00
  -0.187190E+03   0.000000E+00
  -0.114826E+03   0.000000E+00
  -0.129717E+03   0.000000E+00
  -0.138024E+03   0.000000E+00
  -0.157628E+03   0.000000E+00
  -0.264854E+03   0.000000E+00
  -0.132573E+03   0.000000E+00
  -0.214701E+03   0.000000E+00
  -0.177582E+03   0.000000E+00
  -0.966164E+02   0.000000E+00
  -0.135596E+03   0.000000E+00
  -0.220820E+03   0.000000E+00
  -0.114663E+03   0.000000E+00
  -0.181139E+03   0.000000E+00
  -0.215182E+03   0.000000E+00
  -0.181306E+03   0.000000E+00
  -0.211844E+03   0.000000E+00
  -0.154115E+03   0.000000E+00
  -0.176027E+03   0.000000E+00
  -0.970880E+02   0.000000E+00
  -0.240056E+03   0.000000E+00
  -0.223299E+03   0.000000E+00
  -0.145260E+03   0.000000E+00
  -0.181935E+03   0.000000E+00
  -0.216966E+03   0.000000E+00
  -0.706856E+02   0.000000E+00
  -0.220092E+03   0.000000E+00
  -0.153868E+03   0.000000E+00
  -0.297404E+03   0.000000E+00
  -0.106352E+03   0.000000E+00
  -0.212699E+03   0.000000E+00
  -0.277115E+03   0.000000E+00
  -0.238362E+03   0.000000E+00
  -0.207158E+03   0.000000E+00
  -0.203462E+03   0.000000E+00
  -0.230561E+03   0.000000E+00
  -0.221989E+03   0.000000E+00
  -0.315876E+03   0.000000E+00
  -0.250837E+03   0.000000E+00
  -0.220661E+03   0.000000E+00
  -0.247827E+03   0.000000E+00
  -0.369258E+03   0.000000E+00
  -0.153188E+03   0.000000E+00
  -0.203551E+03   0.000000E+00
  -0.206506E+03   0.000000E+00
  -0.200419E+03   0.000000E+00
  -0.301930E+03   0.000000E+00
  -0.165650E+03   0.000000E+00
  -0.185763E+03   0.000000E+00
  -0.120862E+03   0.000000E+00
  -0.180160E+03   0.000000E+00
  -0.158622E+03   0.000000E+00
  -0.126325E+03   0.000000E+00
  -0.278338E+03   0.000000E+00
  -0.161140E+03   0.000000E+00
  -0.220846E+03   0.000000E+00
  -0.194659E+03   0.000000E+00
  -0.183320E+03   0.000000E+00
  -0.167515E+03   0.000000E+00
  -0.130278E+03   0.000000E+00
  -0.148544E+03   0.000000E+00
  -0.222255E+03   0.000000E+00
  -0.151970E+03   0.000000E+00
  -0.174615E+03   0.000000E+00
  -0.782282E+02   0.000000E+00
  -0.284707E+03   0.000000E+00
  -0.138331E+03   0.000000E+00
  -0.143960E+03   0.000000E+00
  -0.323009E+03   0.000000E+00
  -0.327888E+03   0.000000E+00
  -0.120844E+03   0.000000E+00
  -0.219811E+03   0.000000E+00
  -0.193877E+03   0.000000E+00
  -0.159173E+03   0.000000E+00
  -0.253996E+03   0.000000E+00
  -0.117138E+03   0.000000E+00
  -0.211099E+03   0.000000E+00
  -0.147149E+03   0.000000E+00
  -0.164733E+03   0.000000E+00
  -0.278546E+03   0.000000E+00
  -0.214968E+03   0.000000E+00
  -0.168320E+03   0.000000E+00
  -0.384931E+03   0.000000E+00
  -0.177141E+03   0.000000E+00
  -0.296101E+03   0.000000E+00
  -0.226565E+03   0.000000E+00
  -0.155729E+03   0.000000E+00
  -0.208972E+03   0.000000E+00
  -0.762519E+02   0.000000E+00
  -0.182360E+03   0.000000E+00
  -0.182938E+03   0.000000E+00
  -0.158686E+03   0.000000E+00
  -0.174419E+03   0.000000E+00
  -0.165559E+03   0.000000E+00
  -0.229453E+03   0.000000E+00
  -0.132107E+03   0.000000E+00
  -0.165121E+03   0.000000E+00
  -0.292312E+03   0.000000E+00
  -0.234333E+03   0.000000E+00
  -0.301607E+03   0.000000E+00
  -0.236902E+03   0.000000E+00
  -0.184983E+03   0.000000E+00
  -0.212066E+03   0.000000E+00
  -0.151468E+03   0.000000E+00
  -0.170879E+03   0.000000E+00
  -0.162544E+03   0.000000E+00
  -0.128952E+03   0.000000E+00
  -0.162911E+03   0.000000E+00
  -0.119665E+03   0.000000E+00
  -0.171114E+03   0.000000E+00
  -0.223394E+03   0.000000E+00
  -0.213895E+03   0.000000E+00
  -0.176433E+03   0.000000E+00
  -0.203198E+03   0.000000E+00
  -0.158776E+03   0.000000E+00
  -0.215289E+03   0.000000E+00
  -0.209091E+03   0.000000E+00
  -0.151071E+03   0.000000E+00
  -0.132633E+03   0.000000E+00
  -0.156380E+03   0.000000E+00
  -0.204630E+03   0.000000E+00
  -0.179059E+03   0.000000E+00
  -0.213576E+03   0.000000E+00
  -0.244189E+03   0.000000E+00
  -0.143607E+03   0.000000E+00
  -0.160301E+03   0.000000E+00
  -0.191181E+03   0.000000E+00
  -0.155860E+03   0.000000E+00
  -0.324560E+03   0.000000E+00
  -0.168493E+03   0.000000E+00
  -0.148686E+03   0.000000E+00
  -0.154476E+03   0.000000E+00
  -0.187390E+03   0.000000E+00
  -0.181336E+03   0.000000E+00
  -0.227834E+03   0.000000E+00
  -0.191757E+03   0.000000E+00
  -0.166336E+03   0.000000E+00
  -0.143728E+03   0.000000E+00
  -0.177010E+03   0.000000E+00
  -0.247936E+03   0.000000E+00
  -0.185466E+03   0.000000E+00
  -0.188186E+03   0.000000E+00
  -0.152709E+03   0.000000E+00
  -0.196539E+03   0.000000E+00
  -0.137515E+03   0.000000E+00
  -0.199660E+03   0.000000E+00
  -0.939776E+02   0.000000E+00
  -0.130592E+03   0.000000E+00
  -0.305589E+03   0.000000E+00
  -0.199661E+03   0.000000E+00
  -0.244342E+03   0.000000E+00
  -0.151380E+03   0.000000E+00
  -0.137113E+03   0.000000E+00
  -0.208627E+03   0.000000E+00
  -0.209364E+03   0.000000E+00
  -0.331511E+03   0.000000E+00
  -0.220673E+03   0.000000E+00
  -0.106420E+03   0.000000E+00
  -0.133921E+03   0.000000E+00
  -0.248176E+03   0.000000E+00
  -0.138736E+03   0.000000E+00
  -0.174841E+03   0.000000E+00
  -0.219827E+03   0.000000E+00
  -0.988411E+02   0.000000E+00
  -0.287089E+03   0.000000E+00
  -0.104706E+03   0.000000E+00
  -0.257951E+03   0.000000E+00
  -0.164748E+03   0.000000E+00
  -0.164674E+03   0.000000E+00
  -0.226311E+03   0.000000E+00
  -0.216443E+03   0.000000E+00
  -0.271932E+03   0.000000E+00
  -0.296526E+03   0.000000E+00
  -0.144265E+03   0.000000E+00
  -0.239601E+03   0.000000E+00
  -0.177328E+03   0.000000E+00
  -0.139674E+03   0.000000E+00
  -0.180332E+03   0.000000E+00
  -0.190609E+03   0.000000E+00
  -0.962561E+02   0.000000E+00
  -0.168396E+03   0.000000E+00
  -0.212780E+03   0.000000E+00
  -0.202025E+03   0.000000E+00
  -0.150130E+03   0.000000E+00
  -0.260450E+03   0.000000E+00
  -0.209828E+03   0.000000E+00
  -0.184529E+03   0.000000E+00
  -0.258896E+03   0.000000E+00
  -0.110817E+03   0.000000E+00
  -0.331266E+03   0.000000E+00
  -0.157834E+03   0.000000E+00
  -0.191801E+03   0.000000E+00
  -0.109809E+03   0.000000E+00
  -0.174157E+03   0.000000E+00
  -0.147932E+03   0.000000E+00
  -0.294106E+03   0.000000E+00
  -0.258533E+03   0.000000E+00
  -0.228006E+03   0.000000E+00
  -0.217380E+03   0.000000E+00
  -0.193238E+03   0.000000E+00
  -0.173070E+03   0.000000E+00
  -0.159545E+03   0.000000E+00
  -0.172376E+03   0.000000E+00
  -0.182204E+03   0.000000E+00
  -0.181210E+03   0.000000E+00
  -0.112109E+03   0.000000E+00
  -0.194659E+03   0.000000E+00
  -0.241857E+03   0.000000E+00
  -0.232366E+03   0.000000E+00
  -0.208336E+03   0.000000E+00
  -0.978652E+02   0.000000E+00
  -0.191008E+03   0.000000E+00
  -0.195798E+03   0.000000E+00
  -0.231211E+03   0.000000E+00
  -0.225605E+03   0.000000E+00
  -0.110994E+03   0.000000E+00
  -0.268363E+03   0.000000E+00
  -0.201784E+03   0.000000E+00
  -0.163339E+03   0.000000E+00
  -0.209546E+03   0.000000E+00
  -0.140776E+03   0.000000E+00
  -0.216830E+03   0.000000E+00
  -0.133166E+03   0.000000E+00
  -0.150666E+03   0.000000E+00
  -0.203789E+03   0.000000E+00
  -0.196540E+03   0.000000E+00
  -0.206703E+03   0.000000E+00
  -0.196293E+03   0.000000E+00
  -0.146089E+03   0.000000E+00
  -0.195634E+03   0.000000E+00
  -0.199929E+03   0.000000E+00
  -0.290171E+03   0.000000E+00
  -0.226587E+03   0.000000E+00
  -0.151719E+03   0.000000E+00
  -0.218273E+03   0.000000E+00
  -0.186028E+03   0.000000E+00
  -0.109665E+03   0.000000E+00
  -0.227860E+03   0.000000E+00
  -0.226020E+03   0.000000E+00
  -0.133636E+03   0.000000E+00
  -0.200102E+03   0.000000E+00
  -0.178352E+03   0.000000E+00
  -0.205796E+03   0.000000E+00
  -0.281916E+03   0.000000E+00
  -0.960549E+02   0.000000E+00
  -0.194905E+03   0.000000E+00
  -0.171569E+03   0.000000E+00
  -0.201646E+03   0.000000E+00
  -0.199985E+03   0.000000E+00
  -0.233645E+03   0.000000E+00
  -0.192727E+03   0.000000E+00
  -0.202298E+03   0.000000E+00
  -0.220602E+03   0.000000E+00
  -0.230334E+03   0.000000E+00
  -0.268416E+03   0.000000E+00
  -0.244768E+03   0.000000E+00
  -0.208265E+03   0.000000E+00
  -0.142472E+03   0.000000E+00
  -0.169970E+03   0.000000E+00
  -0.230505E+03   0.000000E+00
  -0.206424E+03   0.000000E+00
  -0.141919E+03   0.000000E+00
  -0.180190E+03   0.000000E+00
  -0.181991E+03   0.000000E+00
  -0.202257E+03   0.000000E+00
  -0.140366E+03   0.000000E+00
  -0.126951E+03   0.000000E+00
  -0.142434E+03   0.000000E+00
  -0.278412E+03   0.000000E+00
  -0.184312E+03   0.000000E+00
  -0.285569E+03   0.000000E+00
  -0.287870E+03   0.000000E+00
  -0.168131E+03   0.000000E+00
  -0.215110E+03   0.000000E+00
  -0.304195E+03   0.000000E+00
  -0.156975E+03   0.000000E+00
  -0.272336E+03   0.000000E+00
  -0.199500E+03   0.000000E+00
  -0.140069E+03   0.000000E+00
  -0.199074E+03   0.000000E+00
  -0.176856E+03   0.000000E+00
  -0.218800E+03   0.000000E+00
  -0.322543E+03   0.000000E+00
  -0.159981E+03   0.000000E+00
  -0.177204E+03   0.000000E+00
  -0.190936E+03   0.000000E+00
  -0.209866E+03   0.000000E+00
  -0.209696E+03   0.000000E+00
  -0.191546E+03   0.000000E+00
  -0.197218E+03   0.000000E+00
  -0.171340E+03   0.000000E+00
  -0.166899E+03   0.000000E+00
  -0.220029E+03   0.000000E+00
  -0.300599E+03   0.000000E+00
  -0.160726E+03   0.000000E+00
  -0.166165E+03   0.000000E+00
  -0.157447E+03   0.000000E+00
  -0.189249E+03   0.000000E+00
  -0.130080E+03   0.000000E+00
  -0.141521E+03   0.000000E+00
  -0.123340E+03   0.000000E+00
  -0.248303E+03   0.000000E+00
  -0.170550E+03   0.000000E+00
  -0.286311E+03   0.000000E+00
  -0.213531E+03   0.000000E+00
  -0.171815E+03   0.000000E+00
  -0.188067E+03   0.000000E+00
  -0.253180E+03   0.000000E+00
  -0.166811E+03   0.000000E+00
  -0.236502E+03   0.000000E+00
  -0.154896E+03   0.000000E+00
  -0.132594E+03   0.000000E+00
  -0.226323E+03   0.000000E+00
  -0.308942E+03   0.000000E+00
  -0.170918E+03   0.000000E+00
  -0.266865E+03   0.000000E+00
  -0.239369E+03   0.000000E+00
  -0.248607E+03   0.000000E+00
  -0.804760E+02   0.000000E+00
  -0.226101E+03   0.000000E+00
  -0.227929E+03   0.000000E+00
  -0.263690E+03   0.000000E+00
  -0.162850E+03   0.000000E+00
  -0.201515E+03   0.000000E+00
  -0.161196E+03   0.000000E+00
  -0.221940E+03   0.000000E+00
  -0.107411E+03   0.000000E+00
  -0.162778E+03   0.000000E+00
  -0.318629E+03   0.000000E+00
  -0.219511E+03   0.000000E+00
  -0.164339E+03   0.000000E+00
  -0.180331E+03   0.000000E+00
  -0.177105E+03   0.000000E+00
  -0.245952E+03   0.000000E+00
  -0.275737E+03   0.000000E+00
  -0.559744E+02   0.000000E+00
  -0.186212E+03   0.000000E+00
  -0.146158E+03   0.000000E+00
  -0.255863E+03   0.000000E+00
  -0.206353E+03   0.000000E+00
  -0.315233E+03   0.000000E+00
  -0.117817E+03   0.000000E+00
  -0.321648E+03   0.000000E+00
  -0.177652E+03   0.000000E+00
  -0.307107E+03   0.000000E+00
  -0.170110E+03   0.000000E+00
  -0.132985E+03   0.000000E+00
  -0.209939E+03   0.000000E+00
  -0.105466E+03   0.000000E+00
  -0.376618E+03   0.000000E+00
  -0.220320E+03   0.000000E+00
  -0.197375E+03   0.000000E+00
  -0.258587E+03   0.000000E+00
  -0.149220E+03   0.000000E+00
  -0.183950E+03   0.000000E+00
  -0.247968E+03   0.000000E+00
  -0.194719E+03   0.000000E+00
  -0.156947E+03   0.000000E+00
  -0.223415E+03   0.000000E+00
  -0.105844E+03   0.000000E+00
  -0.162440E+03   0.000000E+00
  -0.204971E+03   0.000000E+00
  -0.846219E+02   0.000000E+00
  -0.153974E+03   0.000000E+00
  -0.164452E+03   0.000000E+00
  -0.168506E+03   0.000000E+00
  -0.252474E+03   0.000000E+00
  -0.226668E+03   0.000000E+00
  -0.255438E+03   0.000000E+00
  -0.192381E+03   0.000000E+00
  -0.167694E+03   0.000000E+00
  -0.156515E+03   0.000000E+00
  -0.219636E+03   0.000000E+00
  -0.130301E+03   0.000000E+00
  -0.285697E+03   0.000000E+00
  -0.238075E+03   0.000000E+00
  -0.200663E+03   0.000000E+00
  -0.405702E+03   0.000000E+00
  -0.170080E+03   0.000000E+00
  -0.182192E+03   0.000000E+00
  -0.164196E+03   0.000000E+00
  -0.211084E+03   0.000000E+00
  -0.318056E+03   0.000000E+00
  -0.104806E+03   0.000000E+00
  -0.246028E+03   0.000000E+00
  -0.124382E+03   0.000000E+00
  -0.178165E+03   0.000000E+00
  -0.207482E+03   0.000000E+00
  -0.104922E+03   0.000000E+00
  -0.165472E+03   0.000000E+00
  -0.129727E+03   0.000000E+00
  -0.220639E+03   0.000000E+00
  -0.120378E+03   0.000000E+00
  -0.215604E+03   0.000000E+00
  -0.126308E+03   0.000000E+00
  -0.167565E+03   0.000000E+00
  -0.120023E+03   0.000000E+00
  -0.404126E+03   0.000000E+00
  -0.883489E+02   0.000000E+00
  -0.245784E+03   0.000000E+00
  -0.168578E+03   0.000000E+00
  -0.180783E+03   0.000000E+00
  -0.193325E+03   0.000000E+00
  -0.175797E+03   0.000000E+00
  -0.160486E+03   0.000000E+00
  -0.247880E+03   0.000000E+00
  -0.196853E+03   0.000000E+00
  -0.224016E+03   0.000000E+00
  -0.137217E+03   0.000000E+00
  -0.217261E+03   0.000000E+00
  -0.202550E+03   0.000000E+00
  -0.279255E+03   0.000000E+00
  -0.165576E+03   0.000000E+00
  -0.202820E+03   0.000000E+00
  -0.137320E+03   0.000000E+00
  -0.161876E+03   0.000000E+00
  -0.186063E+03   0.000000E+00
  -0.292870E+03   0.000000E+00
  -0.101898E+03   0.000000E+00
  -0.202727E+03   0.000000E+00
  -0.158442E+03   0.000000E+00
  -0.164962E+03   0.000000E+00
  -0.235546E+03   0.000000E+00
  -0.278345E+03   0.000000E+00
  -0.178485E+03   0.000000E+00
  -0.199330E+03   0.000000E+00
  -0.128339E+03   0.000000E+00
  -0.137456E+03   0.000000E+00
  -0.159750E+03   0.000000E+00
  -0.130685E+03   0.000000E+00
  -0.176196E+03   0.000000E+00
  -0.174157E+03   0.000000E+00
  -0.192139E+03   0.000000E+00
  -0.114236E+03   0.000000E+00
  -0.161708E+03   0.000000E+00
  -0.133388E+03   0.000000E+00
  -0.180457E+03   0.000000E+00
  -0.132280E+03   0.000000E+00
  -0.130182E+03   0.000000E+00
  -0.994895E+02   0.000000E+00
  -0.175551E+03   0.000000E+00
  -0.204547E+03   0.000000E+00
  -0.127458E+03   0.000000E+00
  -0.363579E+03   0.000000E+00
  -0.327595E+03   0.000000E+00
  -0.148106E+03   0.000000E+00
  -0.116241E+03   0.000000E+00
  -0.260875E+03   0.000000E+00
  -0.340573E+03   0.000000E+00
  -0.177056E+03   0.000000E+00
  -0.192927E+03   0.000000E+00
  -0.181002E+03   0.000000E+00
  -0.124431E+03   0.000000E+00
  -0.174974E+03   0.000000E+00
  -0.184128E+03   0.000000E+00
  -0.284427E+03   0.000000E+00
  -0.154677E+03   0.000000E+00
  -0.128031E+03   0.000000E+00
  -0.230787E+03   0.000000E+00
  -0.139841E+03   0.000000E+00
  -0.198099E+03   0.000000E+00
  -0.218934E+03   0.000000E+00
  -0.153200E+03   0.000000E+00
  -0.126711E+03   0.000000E+00
  -0.156846E+03   0.000000E+00
  -0.198342E+03   0.000000E+00
  -0.197482E+03   0.000000E+00
  -0.223115E+03   0.000000E+00
  -0.169442E+03   0.000000E+00
  -0.134129E+03   0.000000E+00
  -0.117395E+03   0.000000E+00
  -0.246832E+03   0.000000E+00
  -0.293098E+03   0.000000E+00
  -0.229190E+03   0.000000E+00
  -0.144409E+03   0.000000E+00
  -0.120701E+03   0.000000E+00
  -0.208727E+03   0.000000E+00
  -0.207580E+03   0.000000E+00
  -0.137926E+03   0.000000E+00
  -0.125449E+03   0.000000E+00
  -0.184206E+03   0.000000E+00
  -0.142226E+03   0.000000E+00
  -0.216156E+03   0.000000E+00
  -0.168725E+03   0.000000E+00
  -0.167294E+03   0.000000E+00
  -0.204809E+03   0.000000E+00
  -0.261384E+03   0.000000E+00
  -0.192988E+03   0.000000E+00
  -0.217067E+03   0.000000E+00
  -0.140835E+03   0.000000E+00
  -0.252175E+03   0.000000E+00
  -0.267151E+03   0.000000E+00
  -0.221381E+03   0.000000E+00
  -0.253905E+03   0.000000E+00
  -0.259385E+03   0.000000E+00
  -0.360750E+03   0.000000E+00
  -0.301740E+03   0.000000E+00
  -0.201717E+03   0.000000E+00
  -0.318670E+03   0.000000E+00
  -0.136269E+03   0.000000E+00
  -0.170522E+03   0.000000E+00
  -0.115398E+03   0.000000E+00
  -0.197583E+03   0.000000E+00
  -0.106296E+03   0.000000E+00
  -0.176549E+03   0.000000E+00
  -0.219863E+03   0.000000E+00
  -0.308317E+03   0.000000E+00
  -0.198702E+03   0.000000E+00
  -0.214228E+03   0.000000E+00
  -0.205647E+03   0.000000E+00
  -0.162383E+03   0.000000E+00
  -0.128836E+03   0.000000E+00
  -0.247443E+03   0.000000E+00
  -0.280047E+03   0.000000E+00
  -0.152397E+03   0.000000E+00
  -0.226125E+03   0.000000E+00
  -0.183886E+03   0.000000E+00
  -0.340686E+03   0.000000E+00
  -0.141307E+03   0.000000E+00
  -0.281567E+03   0.000000E+00
  -0.145923E+03   0.000000E+00
  -0.240799E+03   0.000000E+00
  -0.240060E+03   0.000000E+00
  -0.185839E+03   0.000000E+00
  -0.252575E+03   0.000000E+00
  -0.173242E+03   0.000000E+00
  -0.124031E+03   0.000000E+00
  -0.184117E+03   0.000000E+00
  -0.176145E+03   0.000000E+00
  -0.179099E+03   0.000000E+00
  -0.173458E+03   0.000000E+00
  -0.194779E+03   0.000000E+00
  -0.274662E+03   0.000000E+00
  -0.167801E+03   0.000000E+00
  -0.202590E+03   0.000000E+00
  -0.214757E+03   0.000000E+00
  -0.157593E+03   0.000000E+00
  -0.164935E+03   0.000000E+00
  -0.174597E+03   0.000000E+00
  -0.177136E+03   0.000000E+00
  -0.249022E+03   0.000000E+00
  -0.270907E+03   0.000000E+00
  -0.996924E+02   0.000000E+00
  -0.248120E+03   0.000000E+00
  -0.100389E+03   0.000000E+00
  -0.189927E+03   0.000000E+00
  -0.182420E+03   0.000000E+00
  -0.174665E+03   0.000000E+00
  -0.178800E+03   0.000000E+00
  -0.162406E+03   0.000000E+00
  -0.220194E+03   0.000000E+00
  -0.230739E+03   0.000000E+00
  -0.246073E+03   0.000000E+00
  -0.133122E+03   0.000000E+00
  -0.227572E+03   0.000000E+00
  -0.260555E+03   0.000000E+00
  -0.181185E+03   0.000000E+00
  -0.300851E+03   0.000000E+00
  -0.191923E+03   0.000000E+00
  -0.181348E+03   0.000000E+00
  -0.141601E+03   0.000000E+00
  -0.188138E+03   0.000000E+00
  -0.183900E+03   0.000000E+00
  -0.129307E+03   0.000000E+00
  -0.293634E+03   0.000000E+00
  -0.154032E+03   0.000000E+00
  -0.343433E+03   0.000000E+00
  -0.250162E+03   0.000000E+00
  -0.250613E+03   0.000000E+00
  -0.177141E+03   0.000000E+00
  -0.154293E+03   0.000000E+00
  -0.186766E+03   0.000000E+00
  -0.118286E+03   0.000000E+00
  -0.218638E+03   0.000000E+00
  -0.130767E+03   0.000000E+00
  -0.154760E+03   0.000000E+00
  -0.318304E+03   0.000000E+00
  -0.186572E+03   0.000000E+00
  -0.182513E+03   0.000000E+00
  -0.165711E+03   0.000000E+00
  -0.275371E+03   0.000000E+00
  -0.237171E+03   0.000000E+00
  -0.120139E+03   0.000000E+00
  -0.280125E+03   0.000000E+00
  -0.214099E+03   0.000000E+00
  -0.154825E+03   0.000000E+00
  -0.334674E+03   0.000000E+00
  -0.196946E+03   0.000000E+00
  -0.149696E+03   0.000000E+00
  -0.282047E+03   0.000000E+00
  -0.158110E+03   0.000000E+00
  -0.178019E+03   0.000000E+00
  -0.151716E+03   0.000000E+00
  -0.230677E+03   0.000000E+00
  -0.136819E+03   0.000000E+00
  -0.197304E+03   0.000000E+00
  -0.116243E+03   0.000000E+00
  -0.234396E+03   0.000000E+00
  -0.232960E+03   0.000000E+00
  -0.160598E+03   0.000000E+00
  -0.227866E+03   0.000000E+00
  -0.168917E+03   0.000000E+00
  -0.172300E+03   0.000000E+00
  -0.309590E+03   0.000000E+00
  -0.109199E+03   0.000000E+00
  -0.148772E+03   0.000000E+00
  -0.118229E+03   0.000000E+00
  -0.251168E+03   0.000000E+00
  -0.150374E+03   0.000000E+00
  -0.242875E+03   0.000000E+00
  -0.120912E+03   0.000000E+00
  -0.175682E+03   0.000000E+00
  -0.885791E+02   0.000000E+00
  -0.151668E+03   0.000000E+00
  -0.221333E+03   0.000000E+00
  -0.182367E+03   0.000000E+00
  -0.264298E+03   0.000000E+00
  -0.235960E+03   0.000000E+00
  -0.175529E+03   0.000000E+00
  -0.150222E+03   0.000000E+00
  -0.184062E+03   0.000000E+00
  -0.160773E+03   0.000000E+00
  -0.340199E+03   0.000000E+00
  -0.178010E+03   0.000000E+00
  -0.133899E+03   0.000000E+00
  -0.271226E+03   0.000000E+00
  -0.124177E+03   0.000000E+00
  -0.216684E+03   0.000000E+00
  -0.163418E+03   0.000000E+00
  -0.138999E+03   0.000000E+00
  -0.200446E+03   0.000000E+00
  -0.104707E+03   0.000000E+00
  -0.242229E+03   0.000000E+00
  -0.252679E+03   0.000000E+00
  -0.133315E+03   0.000000E+00
  -0.200324E+03   0.000000E+00
  -0.119542E+03   0.000000E+00
  -0.126788E+03   0.000000E+00
  -0.182768E+03   0.000000E+00
  -0.182849E+03   0.000000E+00
  -0.207357E+03   0.000000E+00
  -0.190699E+03   0.000000E+00
  -0.140738E+03   0.000000E+00
  -0.180092E+03   0.000000E+00
  -0.196656E+03   0.000000E+00
  -0.277389E+03   0.000000E+00
  -0.175285E+03   0.000000E+00
  -0.160021E+03   0.000000E+00
  -0.235175E+03   0.000000E+00
  -0.179205E+03   0.000000E+00
  -0.117830E+03   0.000000E+00
  -0.157954E+03   0.000000E+00
  -0.146927E+03   0.000000E+00
  -0.159337E+03   0.000000E+00
  -0.117342E+03   0.000000E+00
  -0.145384E+03   0.000000E+00
  -0.306544E+03   0.000000E+00
  -0.205899E+03   0.000000E+00
  -0.188165E+03   0.000000E+00
  -0.209160E+03   0.000000E+00
  -0.235532E+03   0.000000E+00
  -0.189593E+03   0.000000E+00
  -0.121586E+03   0.000000E+00
  -0.181755E+03   0.000000E+00
  -0.143923E+03   0.000000E+00
  -0.186631E+03   0.000000E+00
  -0.140913E+03   0.000000E+00
  -0.251541E+03   0.000000E+00
  -0.178146E+03   0.000000E+00
  -0.204792E+03   0.000000E+00
  -0.797161E+02   0.000000E+00
  -0.176359E+03   0.000000E+00
  -0.261635E+03   0.000000E+00
  -0.213513E+03   0.000000E+00
  -0.240934E+03   0.000000E+00
  -0.192104E+03   0.000000E+00
  -0.193352E+03   0.000000E+00
  -0.114320E+03   0.000000E+00
  -0.118342E+03   0.000000E+00
  -0.114466E+03   0.000000E+00
  -0.195210E+03   0.000000E+00
  -0.189059E+03   0.000000E+00
  -0.156011E+03   0.000000E+00
  -0.141034E+03   0.000000E+00
  -0.176263E+03   0.000000E+00
  -0.191021E+03   0.000000E+00
  -0.252352E+03   0.000000E+00
  -0.249553E+03   0.000000E+00
  -0.105076E+03   0.000000E+00
  -0.212715E+03   0.000000E+00
  -0.172092E+03   0.000000E+00
  -0.225936E+03   0.000000E+00
  -0.283419E+03   0.000000E+00
  -0.172477E+03   0.000000E+00
  -0.157426E+03   0.000000E+00
  -0.147228E+03   0.000000E+00
  -0.234138E+03   0.000000E+00
  -0.203479E+03   0.000000E+00
  -0.191763E+03   0.000000E+00
  -0.131724E+03   0.000000E+00
  -0.170967E+03   0.000000E+00
  -0.158360E+03   0.000000E+00
  -0.225721E+03   0.000000E+00
  -0.208279E+03   0.000000E+00
  -0.155239E+03   0.000000E+00
  -0.211802E+03   0.000000E+00
  -0.136425E+03   0.000000E+00
  -0.210633E+03   0.000000E+00
  -0.237615E+03   0.000000E+00
  -0.288938E+03   0.000000E+00
  -0.217654E+03   0.000000E+00
  -0.144919E+03   0.000000E+00
  -0.171297E+03   0.000000E+00
  -0.212822E+03   0.000000E+00
  -0.163337E+03   0.000000E+00
  -0.232055E+03   0.000000E+00
  -0.163240E+03   0.000000E+00
  -0.167890E+03   0.000000E+00
  -0.195533E+03   0.000000E+00
  -0.164296E+03   0.000000E+00
  -0.118489E+03   0.000000E+00
  -0.210687E+03   0.000000E+00
  -0.186128E+03   0.000000E+00
  -0.146559E+03   0.000000E+00
  -0.285858E+03   0.000000E+00
  -0.128534E+03   0.000000E+00
  -0.167667E+03   0.000000E+00
  -0.235548E+03   0.000000E+00
  -0.861398E+02   0.000000E+00
  -0.138388E+03   0.000000E+00
  -0.126281E+03   0.000000E+00
  -0.143110E+03   0.000000E+00
  -0.146121E+03   0.000000E+00
  -0.228406E+03   0.000000E+00
  -0.151637E+03   0.000000E+00
  -0.169783E+03   0.000000E+00
  -0.238064E+03   0.000000E+00
  -0.238473E+03   0.000000E+00
  -0.159630E+03   0.000000E+00
  -0.147667E+03   0.000000E+00
  -0.203959E+03   0.000000E+00
  -0.134876E+03   0.000000E+00
  -0.176836E+03   0.000000E+00
  -0.196766E+03   0.000000E+00
  -0.196786E+03   0.000000E+00
  -0.160808E+03   0.000000E+00
  -0.158532E+03   0.000000E+00
  -0.141431E+03   0.000000E+00
  -0.113554E+03   0.000000E+00
  -0.210828E+03   0.000000E+00
  -0.204367E+03   0.000000E+00
  -0.206074E+03   0.000000E+00
  -0.269173E+03   0.000000E+00
  -0.181414E+03   0.000000E+00
  -0.151680E+03   0.000000E+00
  -0.189315E+03   0.000000E+00
  -0.193548E+03   0.000000E+00
  -0.224445E+03   0.000000E+00
  -0.226044E+03   0.000000E+00
  -0.141640E+03   0.000000E+00
  -0.163758E+03   0.000000E+00
  -0.184259E+03   0.000000E+00
  -0.210608E+03   0.000000E+00
  -0.172140E+03   0.000000E+00
  -0.174566E+03   0.000000E+00
  -0.277164E+03   0.000000E+00
  -0.282508E+03   0.000000E+00
  -0.111297E+03   0.000000E+00
  -0.296107E+03   0.000000E+00
  -0.185197E+03   0.000000E+00
  -0.131520E+03   0.000000E+00
  -0.107754E+03   0.000000E+00
  -0.199696E+03   0.000000E+00
  -0.244790E+03   0.000000E+00
  -0.246741E+03   0.000000E+00
  -0.164073E+03   0.000000E+00
  -0.377368E+03   0.000000E+00
  -0.132091E+03   0.000000E+00
  -0.168259E+03   0.000000E+00
  -0.257211E+03   0.000000E+00
  -0.232308E+03   0.000000E+00
  -0.216961E+03   0.000000E+00
  -0.187525E+03   0.000000E+00
  -0.231347E+03   0.000000E+00
  -0.241278E+03   0.000000E+00
  -0.128418E+03   0.000000E+00
  -0.275249E+03   0.000000E+00
  -0.104891E+03   0.000000E+00
  -0.169331E+03   0.000000E+00
  -0.130556E+03   0.000000E+00
  -0.881613E+02   0.000000E+00
  -0.228037E+03   0.000000E+00
  -0.142743E+03   0.000000E+00
  -0.228799E+03   0.000000E+00
  -0.214753E+03   0.000000E+00
  -0.212391E+03   0.000000E+00
  -0.281271E+03   0.000000E+00
  -0.192726E+03   0.000000E+00
  -0.220099E+03   0.000000E+00
  -0.128510E+03   0.000000E+00
  -0.142706E+03   0.000000E+00
  -0.177093E+03   0.000000E+00
  -0.180353E+03   0.000000E+00
  -0.117015E+03   0.000000E+00
  -0.148212E+03   0.000000E+00
  -0.205597E+03   0.000000E+00
  -0.216976E+03   0.000000E+00
  -0.180822E+03   0.000000E+00
  -0.156774E+03   0.000000E+00
  -0.164774E+03   0.000000E+00
  -0.210657E+03   0.000000E+00
  -0.241300E+03   0.000000E+00
  -0.175751E+03   0.000000E+00
  -0.174926E+03   0.000000E+00
  -0.891770E+02   0.000000E+00
  -0.192480E+03   0.000000E+00
  -0.203955E+03   0.000000E+00
  -0.244828E+03   0.000000E+00
  -0.209035E+03   0.000000E+00
  -0.887828E+02   0.000000E+00
  -0.672954E+02   0.000000E+00
  -0.152996E+03   0.000000E+00
  -0.176264E+03   0.000000E+00
  -0.202836E+03   0.000000E+00
  -0.234995E+03   0.000000E+00
  -0.173547E+03   0.000000E+00
  -0.262336E+03   0.000000E+00
  -0.239427E+03   0.000000E+00
  -0.199275E+03   0.000000E+00
  -0.141909E+03   0.000000E+00
  -0.114760E+03   0.000000E+00
  -0.125335E+03   0.000000E+00
  -0.165955E+03   0.000000E+00
  -0.266757E+03   0.000000E+00
  -0.208938E+03   0.000000E+00
  -0.130596E+03   0.000000E+00
  -0.253303E+03   0.000000E+00
  -0.189570E+03   0.000000E+00
  -0.112987E+03   0.000000E+00
  -0.170378E+03   0.000000E+00
  -0.205380E+03   0.000000E+00
  -0.178822E+03   0.000000E+00
  -0.175720E+03   0.000000E+00
  -0.106555E+03   0.000000E+00
  -0.250421E+03   0.000000E+00
  -0.882986E+02   0.000000E+00
  -0.176653E+03   0.000000E+00
  -0.172596E+03   0.000000E+00
  -0.154618E+03   0.000000E+00
  -0.185876E+03   0.000000E+00
  -0.253073E+03   0.000000E+00
  -0.173136E+03   0.000000E+00
  -0.210469E+03   0.000000E+00
  -0.222264E+03   0.000000E+00
  -0.189500E+03   0.000000E+00
  -0.202461E+03   0.000000E+00
  -0.260422E+03   0.000000E+00
  -0.222291E+03   0.000000E+00
  -0.135429E+03   0.000000E+00
  -0.136072E+03   0.000000E+00
  -0.167152E+03   0.000000E+00
  -0.180325E+03   0.000000E+00
  -0.124319E+03   0.000000E+00
  -0.311104E+03   0.000000E+00
  -0.116907E+03   0.000000E+00
  -0.333864E+03   0.000000E+00
  -0.123307E+03   0.000000E+00
  -0.232175E+03   0.000000E+00
  -0.170461E+03   0.000000E+00
  -0.197951E+03   0.000000E+00
  -0.188032E+03   0.000000E+00
  -0.198954E+03   0.000000E+00
  -0.207334E+03   0.000000E+00
  -0.219360E+03   0.000000E+00
  -0.983623E+02   0.000000E+00
  -0.172222E+03   0.000000E+00
  -0.310646E+03   0.000000E+00
  -0.142913E+03   0.000000E+00
  -0.171893E+03   0.000000E+00
  -0.252619E+03   0.000000E+00
  -0.253829E+03   0.000000E+00
  -0.763591E+02   0.000000E+00
  -0.178880E+03   0.000000E+00
  -0.175923E+03   0.000000E+00
  -0.260364E+03   0.000000E+00
  -0.263851E+03   0.000000E+00
  -0.173363E+03   0.000000E+00
  -0.126392E+03   0.000000E+00
  -0.152926E+03   0.000000E+00
  -0.166245E+03   0.000000E+00
  -0.140531E+03   0.000000E+00
  -0.185434E+03   0.000000E+00
  -0.133784E+03   0.000000E+00
  -0.137658E+03   0.000000E+00
  -0.180431E+03   0.000000E+00
  -0.158978E+03   0.000000E+00
  -0.208686E+03   0.000000E+00
  -0.171097E+03   0.000000E+00
  -0.143419E+03   0.000000E+00
  -0.204642E+03   0.000000E+00
  -0.105949E+03   0.000000E+00
  -0.184562E+03   0.000000E+00
  -0.149224E+03   0.000000E+00
  -0.185726E+03   0.000000E+00
  -0.190353E+03   0.000000E+00
  -0.256026E+03   0.000000E+00
  -0.979251E+02   0.000000E+00
  -0.134566E+03   0.000000E+00
  -0.257853E+03   0.000000E+00
  -0.324567E+03   0.000000E+00
  -0.156552E+03   0.000000E+00
  -0.132226E+03   0.000000E+00
  -0.205146E+03   0.000000E+00
  -0.156978E+03   0.000000E+00
  -0.254924E+03   0.000000E+00
  -0.154889E+03   0.000000E+00
  -0.126399E+03   0.000000E+00
  -0.115368E+03   0.000000E+00
  -0.120168E+03   0.000000E+00
  -0.183260E+03   0.000000E+00
  -0.206777E+03   0.000000E+00
  -0.218329E+03   0.000000E+00
  -0.286125E+03   0.000000E+00
  -0.133967E+03   0.000000E+00
  -0.290358E+03   0.000000E+00
  -0.310776E+03   0.000000E+00
  -0.238141E+03   0.000000E+00
  -0.318533E+03   0.000000E+00
  -0.163932E+03   0.000000E+00
  -0.225229E+03   0.000000E+00
  -0.854846E+02   0.000000E+00
  -0.188434E+03   0.000000E+00
  -0.148541E+03   0.000000E+00
  -0.203291E+03   0.000000E+00
  -0.173638E+03   0.000000E+00
  -0.208399E+03   0.000000E+00
  -0.293496E+03   0.000000E+00
  -0.207022E+03   0.000000E+00
  -0.983738E+02   0.000000E+00
  -0.225879E+03   0.000000E+00
  -0.132427E+03   0.000000E+00
  -0.238817E+03   0.000000E+00
  -0.163456E+03   0.000000E+00
  -0.236292E+03   0.000000E+00
  -0.364553E+03   0.000000E+00
  -0.158882E+03   0.000000E+00
  -0.242095E+03   0.000000E+00
  -0.257533E+03   0.000000E+00
  -0.129329E+03   0.000000E+00
  -0.237718E+03   0.000000E+00
  -0.207874E+03   0.000000E+00
  -0.128690E+03   0.000000E+00
  -0.283626E+03   0.000000E+00
  -0.241450E+03   0.000000E+00
  -0.233525E+03   0.000000E+00
  -0.228118E+03   0.000000E+00
  -0.179005E+03   0.000000E+00
  -0.150042E+03   0.000000E+00
  -0.249865E+03   0.000000E+00
  -0.116622E+03   0.000000E+00
  -0.411419E+03   0.000000E+00
  -0.127888E+03   0.000000E+00
  -0.212148E+03   0.000000E+00
  -0.167930E+03   0.000000E+00
  -0.179934E+03   0.000000E+00
  -0.123541E+03   0.000000E+00
  -0.134262E+03   0.000000E+00
  -0.253305E+03   0.000000E+00
  -0.130031E+03   0.000000E+00
  -0.182803E+03   0.000000E+00
  -0.192140E+03   0.000000E+00
  -0.125830E+03   0.000000E+00
  -0.246211E+03   0.000000E+00
  -0.274856E+03   0.000000E+00
  -0.184213E+03   0.000000E+00
  -0.289826E+03   0.000000E+00
  -0.103530E+03   0.000000E+00
  -0.188345E+03   0.000000E+00
  -0.237657E+03   0.000000E+00
  -0.276510E+03   0.000000E+00
  -0.176452E+03   0.000000E+00
  -0.193752E+03   0.000000E+00
  -0.137594E+03   0.000000E+00
  -0.247006E+03   0.000000E+00
  -0.119546E+03   0.000000E+00
  -0.208092E+03   0.000000E+00
  -0.607815E+02   0.000000E+00
  -0.139047E+03   0.000000E+00
  -0.203169E+03   0.000000E+00
  -0.164024E+03   0.000000E+00
  -0.137048E+03   0.000000E+00
  -0.123248E+03   0.000000E+00
  -0.278790E+03   0.000000E+00
  -0.385578E+03   0.000000E+00
  -0.161315E+03   0.000000E+00
  -0.249445E+03   0.000000E+00
  -0.220886E+03   0.000000E+00
  -0.212889E+03   0.000000E+00
  -0.261317E+03   0.000000E+00
  -0.196518E+03   0.000000E+00
  -0.187972E+03   0.000000E+00
  -0.146868E+03   0.000000E+00
  -0.146338E+03   0.000000E+00
  -0.210546E+03   0.000000E+00
  -0.233802E+03   0.000000E+00
  -0.170304E+03   0.000000E+00
  -0.201962E+03   0.000000E+00
  -0.266654E+03   0.000000E+00
  -0.326231E+03   0.000000E+00
  -0.169992E+03   0.000000E+00
  -0.229751E+03   0.000000E+00
  -0.208762E+03   0.000000E+00
  -0.191102E+03   0.000000E+00
  -0.214095E+03   0.000000E+00
  -0.168535E+03   0.000000E+00
  -0.180347E+03   0.000000E+00
  -0.159459E+03   0.000000E+00
  -0.201029E+03   0.000000E+00
  -0.217439E+03   0.000000E+00
  -0.205379E+03   0.000000E+00
  -0.253457E+03   0.000000E+00
  -0.121104E+03   0.000000E+00
  -0.248860E+03   0.000000E+00
  -0.167770E+03   0.000000E+00
  -0.233435E+03   0.000000E+00
  -0.336542E+03   0.000000E+00
  -0.156037E+03   0.000000E+00
  -0.151441E+03   0.000000E+00
  -0.189917E+03   0.000000E+00
  -0.273973E+03   0.000000E+00
  -0.971643E+02   0.000000E+00
  -0.126222E+03   0.000000E+00
  -0.131502E+03   0.000000E+00
  -0.293544E+03   0.000000E+00
  -0.203821E+03   0.000000E+00
  -0.196316E+03   0.000000E+00
  -0.151136E+03   0.000000E+00
  -0.268326E+03   0.000000E+00
  -0.259012E+03   0.000000E+00
  -0.217430E+03   0.000000E+00
  -0.117898E+03   0.000000E+00
  -0.191748E+03   0.000000E+00
  -0.224618E+03   0.000000E+00
  -0.143479E+03   0.000000E+00
  -0.227601E+03   0.000000E+00
  -0.185886E+03   0.000000E+00
  -0.209616E+03   0.000000E+00
  -0.155957E+03   0.000000E+00
  -0.251341E+03   0.000000E+00
  -0.140444E+03   0.000000E+00
  -0.135371E+03   0.000000E+00
  -0.236073E+03   0.000000E+00
  -0.147940E+03   0.000000E+00
  -0.274020E+03   0.000000E+00
  -0.251079E+03   0.000000E+00
  -0.759487E+02   0.000000E+00
  -0.142061E+03   0.000000E+00
  -0.178237E+03   0.000000E+00
  -0.296223E+03   0.000000E+00
  -0.197579E+03   0.000000E+00
  -0.148188E+03   0.000000E+00
  -0.225688E+03   0.000000E+00
  -0.434050E+03   0.000000E+00
  -0.260485E+03   0.000000E+00
  -0.221972E+03   0.000000E+00
  -0.247990E+03   0.000000E+00
  -0.165817E+03   0.000000E+00
  -0.149739E+03   0.000000E+00
  -0.121860E+03   0.000000E+00
  -0.170751E+03   0.000000E+00
  -0.273755E+03   0.000000E+00
  -0.148270E+03   0.000000E+00
  -0.239512E+03   0.000000E+00
  -0.159071E+03   0.000000E+00
  -0.222720E+03   0.000000E+00
  -0.153465E+03   0.000000E+00
  -0.195997E+03   0.000000E+00
  -0.133160E+03   0.000000E+00
  -0.125915E+03   0.000000E+00
  -0.219193E+03   0.000000E+00
  -0.132951E+03   0.000000E+00
  -0.268707E+03   0.000000E+00
  -0.126156E+03   0.000000E+00
  -0.235016E+03   0.000000E+00
  -0.145978E+03   0.000000E+00
  -0.145748E+03   0.000000E+00
  -0.204856E+03   0.000000E+00
  -0.218306E+03   0.000000E+00
  -0.214058E+03   0.000000E+00
  -0.168810E+03   0.000000E+00
  -0.154990E+03   0.000000E+00
  -0.155170E+03   0.000000E+00
  -0.258181E+03   0.000000E+00
  -0.137207E+03   0.000000E+00
  -0.229728E+03   0.000000E+00
  -0.373777E+03   0.000000E+00
  -0.232102E+03   0.000000E+00
  -0.184407E+03   0.000000E+00
  -0.151370E+03   0.000000E+00
  -0.156076E+03   0.000000E+00
  -0.143067E+03   0.000000E+00
  -0.200440E+03   0.000000E+00
  -0.169137E+03   0.000000E+00
  -0.226372E+03   0.000000E+00
  -0.207346E+03   0.000000E+00
  -0.104725E+03   0.000000E+00
  -0.181105E+03   0.000000E+00
  -0.219734E+03   0.000000E+00
  -0.144274E+03   0.000000E+00
  -0.310394E+03   0.000000E+00
  -0.173969E+03   0.000000E+00
  -0.190317E+03   0.000000E+00
  -0.125984E+03   0.000000E+00
  -0.237512E+03   0.000000E+00
  -0.174088E+03   0.000000E+00
  -0.146964E+03   0.000000E+00
  -0.218500E+03   0.000000E+00
  -0.352146E+03   0.000000E+00
  -0.127943E+03   0.000000E+00
  -0.199242E+03   0.000000E+00
  -0.170158E+03   0.000000E+00
  -0.265672E+03   0.000000E+00
  -0.178347E+03   0.000000E+00
  -0.232330E+03   0.000000E+00
  -0.209740E+03   0.000000E+00
  -0.163783E+03   0.000000E+00
  -0.175644E+03   0.000000E+00
  -0.185134E+03   0.000000E+00
  -0.266787E+03   0.000000E+00
  -0.250017E+03   0.000000E+00
  -0.131674E+03   0.000000E+00
  -0.206222E+03   0.000000E+00
  -0.174968E+03   0.000000E+00
  -0.119312E+03   0.000000E+00
  -0.204535E+03   0.000000E+00
  -0.169242E+03   0.000000E+00
  -0.195867E+03   0.000000E+00
  -0.110930E+03   0.000000E+00
  -0.108659E+03   0.000000E+00
  -0.173018E+03   0.000000E+00
  -0.123005E+03   0.000000E+00
  -0.242121E+03   0.000000E+00
  -0.257372E+03   0.000000E+00
  -0.913558E+02   0.000000E+00
  -0.336557E+03   0.000000E+00
  -0.233177E+03   0.000000E+00
  -0.182349E+03   0.000000E+00
  -0.245556E+03   0.000000E+00
  -0.242800E+03   0.000000E+00
  -0.217163E+03   0.000000E+00
  -0.221947E+03   0.000000E+00
  -0.202162E+03   0.000000E+00
  -0.258599E+03   0.000000E+00
  -0.135072E+03   0.000000E+00
  -0.205681E+03   0.000000E+00
  -0.107915E+03   0.000000E+00
  -0.232925E+03   0.000000E+00
  -0.221094E+03   0.000000E+00
  -0.204596E+03   0.000000E+00
  -0.258660E+03   0.000000E+00
  -0.175565E+03   0.000000E+00
  -0.122260E+03   0.000000E+00
  -0.178315E+03   0.000000E+00
  -0.184977E+03   0.000000E+00
  -0.117099E+03   0.000000E+00
  -0.175707E+03   0.000000E+00
  -0.222736E+03   0.000000E+00
  -0.996198E+02   0.000000E+00
  -0.215453E+03   0.000000E+00
  -0.130395E+03   0.000000E+00
  -0.134177E+03   0.000000E+00
  -0.155201E+03   0.000000E+00
  -0.204660E+03   0.000000E+00
  -0.155046E+03   0.000000E+00
  -0.143219E+03   0.000000E+00
  -0.197535E+03   0.000000E+00
  -0.157884E+03   0.000000E+00
  -0.241677E+03   0.000000E+00
  -0.211814E+03   0.000000E+00
  -0.287692E+03   0.000000E+00
  -0.160830E+03   0.000000E+00
  -0.150003E+03   0.000000E+00
  -0.216629E+03   0.000000E+00
  -0.183976E+03   0.000000E+00
  -0.190640E+03   0.000000E+00
  -0.231987E+03   0.000000E+00
  -0.152638E+03   0.000000E+00
  -0.310269E+03   0.000000E+00
  -0.317160E+03   0.000000E+00
  -0.120616E+03   0.000000E+00
  -0.280562E+03   0.000000E+00
  -0.192949E+03   0.000000E+00
  -0.291165E+03   0.000000E+00
  -0.194472E+03   0.000000E+00
  -0.199320E+03   0.000000E+00
  -0.103868E+03   0.000000E+00
  -0.184788E+03   0.000000E+00
  -0.138638E+03   0.000000E+00
  -0.208656E+03   0.000000E+00
  -0.644645E+02   0.000000E+00
  -0.111529E+03   0.000000E+00
  -0.290378E+03   0.000000E+00
  -0.229026E+03   0.000000E+00
  -0.245649E+03   0.000000E+00
  -0.160048E+03   0.000000E+00
  -0.255201E+03   0.000000E+00
  -0.296123E+03   0.000000E+00
  -0.134669E+03   0.000000E+00
  -0.165929E+03   0.000000E+00
  -0.293674E+03   0.000000E+00
  -0.322012E+03   0.000000E+00
  -0.174331E+03   0.000000E+00
  -0.183630E+03   0.000000E+00
  -0.719048E+02   0.000000E+00
  -0.346578E+03   0.000000E+00
  -0.119827E+03   0.000000E+00
  -0.213377E+03   0.000000E+00
  -0.189061E+03   0.000000E+00
  -0.260826E+03   0.000000E+00
  -0.229687E+03   0.000000E+00
  -0.257668E+03   0.000000E+00
  -0.163690E+03   0.000000E+00
  -0.128957E+03   0.000000E+00
  -0.220931E+03   0.000000E+00
  -0.173194E+03   0.000000E+00
  -0.230845E+03   0.000000E+00
  -0.965013E+02   0.000000E+00
  -0.201029E+03   0.000000E+00
  -0.128184E+03   0.000000E+00
  -0.262391E+03   0.000000E+00
  -0.153620E+03   0.000000E+00
  -0.198811E+03   0.000000E+00
  -0.240280E+03   0.000000E+00
  -0.208188E+03   0.000000E+00
  -0.150234E+03   0.000000E+00
  -0.247265E+03   0.000000E+00
  -0.193440E+03   0.000000E+00
  -0.901137E+02   0.000000E+00
  -0.157514E+03   0.000000E+00
  -0.170259E+03   0.000000E+00
  -0.152723E+03   0.000000E+00
  -0.176735E+03   0.000000E+00
  -0.196024E+03   0.000000E+00
  -0.896429E+02   0.000000E+00
  -0.133793E+03   0.000000E+00
  -0.109791E+03   0.000000E+00
  -0.157519E+03   0.000000E+00
  -0.226285E+03   0.000000E+00
  -0.205094E+03   0.000000E+00
  -0.227043E+03   0.000000E+00
  -0.262843E+03   0.000000E+00
  -0.185979E+03   0.000000E+00
  -0.145946E+03   0.000000E+00
  -0.259834E+03   0.000000E+00
  -0.190992E+03   0.000000E+00
  -0.198629E+03   0.000000E+00
  -0.114707E+03   0.000000E+00
  -0.187690E+03   0.000000E+00
  -0.137242E+03   0.000000E+00
  -0.216887E+03   0.000000E+00
  -0.252649E+03   0.000000E+00
  -0.155910E+03   0.000000E+00
  -0.146796E+03   0.000000E+00
  -0.244150E+03   0.000000E+00
  -0.198889E+03   0.000000E+00
  -0.225240E+03   0.000000E+00
  -0.223957E+03   0.000000E+00
  -0.215954E+03   0.000000E+00
  -0.165201E+03   0.000000E+00
  -0.277298E+03   0.000000E+00
  -0.231117E+03   0.000000E+00
  -0.204742E+03   0.000000E+00
  -0.180166E+03   0.000000E+00
  -0.161013E+03   0.000000E+00
  -0.246254E+03   0.000000E+00
  -0.938730E+02   0.000000E+00
  -0.221117E+03   0.000000E+00
  -0.108680E+03   0.000000E+00
  -0.193913E+03   0.000000E+00
  -0.129458E+03   0.000000E+00
  -0.172490E+03   0.000000E+00
  -0.894484E+02   0.000000E+00
  -0.159245E+03   0.000000E+00
  -0.139653E+03   0.000000E+00
  -0.175609E+03   0.000000E+00
  -0.192052E+03   0.000000E+00
  -0.233179E+03   0.000000E+00
  -0.233162E+03   0.000000E+00
  -0.273894E+03   0.000000E+00
  -0.229664E+03   0.000000E+00
  -0.155984E+03   0.000000E+00
  -0.214214E+03   0.000000E+00
  -0.173695E+03   0.000000E+00
  -0.271380E+03   0.000000E+00
  -0.201557E+03   0.000000E+00
  -0.147017E+03   0.000000E+00
  -0.112734E+03   0.000000E+00
  -0.237792E+03   0.000000E+00
  -0.251239E+03   0.000000E+00
  -0.157077E+03   0.000000E+00
  -0.243700E+03   0.000000E+00
  -0.255135E+03   0.000000E+00
  -0.124788E+03   0.000000E+00
  -0.236704E+03   0.000000E+00
  -0.202520E+03   0.000000E+00
  -0.296320E+03   0.000000E+00
  -0.242360E+03   0.000000E+00
  -0.246635E+03   0.000000E+00
  -0.144367E+03   0.000000E+00
  -0.197989E+03   0.000000E+00
  -0.128052E+03   0.000000E+00
  -0.182823E+03   0.000000E+00
  -0.880039E+02   0.000000E+00
  -0.223446E+03   0.000000E+00
  -0.218057E+03   0.000000E+00
  -0.100648E+03   0.000000E+00
  -0.118836E+03   0.000000E+00
  -0.117251E+03   0.000000E+00
  -0.153150E+03   0.000000E+00
  -0.128222E+03   0.000000E+00
  -0.153963E+03   0.000000E+00
  -0.182926E+03   0.000000E+00
  -0.237823E+03   0.000000E+00
  -0.126924E+03   0.000000E+00
  -0.211787E+03   0.000000E+00
  -0.851859E+02   0.000000E+00
  -0.145090E+03   0.000000E+00
  -0.177568E+03   0.000000E+00
  -0.150657E+03   0.000000E+00
  -0.225151E+03   0.000000E+00
  -0.775920E+02   0.000000E+00
  -0.219144E+03   0.000000E+00
  -0.218486E+03   0.000000E+00
  -0.179679E+03   0.000000E+00
  -0.863322E+02   0.000000E+00
  -0.139639E+03   0.000000E+00
  -0.259519E+03   0.000000E+00
  -0.184742E+03   0.000000E+00
  -0.168904E+03   0.000000E+00
  -0.164821E+03   0.000000E+00
  -0.103258E+03   0.000000E+00
  -0.189413E+03   0.000000E+00
  -0.187968E+03   0.000000E+00
  -0.102055E+03   0.000000E+00
  -0.168801E+03   0.000000E+00
  -0.180241E+03   0.000000E+00
  -0.133056E+03   0.000000E+00
  -0.232990E+03   0.000000E+00
  -0.233287E+03   0.000000E+00
  -0.925143E+02   0.000000E+00
  -0.170652E+03   0.000000E+00
  -0.185808E+03   0.000000E+00
  -0.121717E+03   0.000000E+00
  -0.173651E+03   0.000000E+00
  -0.285651E+03   0.000000E+00
  -0.181884E+03   0.000000E+00
  -0.147678E+03   0.000000E+00
  -0.139268E+03   0.000000E+00
  -0.161059E+03   0.000000E+00
  -0.291671E+03   0.000000E+00
  -0.184873E+03   0.000000E+00
  -0.138284E+03   0.000000E+00
  -0.244528E+03   0.000000E+00
  -0.137024E+03   0.000000E+00
  -0.164312E+03   0.000000E+00
  -0.316751E+03   0.000000E+00
  -0.200085E+03   0.000000E+00
  -0.295968E+03   0.000000E+00
  -0.254160E+03   0.000000E+00
  -0.248244E+03   0.000000E+00
  -0.179395E+03   0.000000E+00
  -0.214444E+03   0.000000E+00
  -0.278695E+03   0.000000E+00
  -0.199625E+03   0.000000E+00
  -0.143036E+03   0.000000E+00
  -0.345750E+03   0.000000E+00
  -0.169308E+03   0.000000E+00
  -0.136584E+03   0.000000E+00
  -0.148236E+03   0.000000E+00
  -0.143248E+03   0.000000E+00
  -0.154953E+03   0.000000E+00
  -0.290979E+03   0.000000E+00
  -0.140174E+03   0.000000E+00
  -0.181715E+03   0.000000E+00
  -0.233377E+03   0.000000E+00
  -0.206137E+03   0.000000E+00
  -0.379049E+03   0.000000E+00
  -0.110411E+03   0.000000E+00
  -0.987394E+02   0.000000E+00
  -0.211419E+03   0.000000E+00
  -0.328022E+03   0.000000E+00
  -0.198745E+03   0.000000E+00
  -0.177072E+03   0.000000E+00
  -0.152551E+03   0.000000E+00
  -0.212016E+03   0.000000E+00
  -0.135816E+03   0.000000E+00
  -0.160670E+03   0.000000E+00
  -0.186103E+03   0.000000E+00
  -0.160267E+03   0.000000E+00
  -0.188353E+03   0.000000E+00
  -0.291113E+03   0.000000E+00
  -0.154168E+03   0.000000E+00
  -0.218104E+03   0.000000E+00
  -0.185753E+03   0.000000E+00
  -0.248847E+03   0.000000E+00
  -0.125617E+03   0.000000E+00
  -0.237236E+03   0.000000E+00
  -0.222469E+03   0.000000E+00
  -0.270751E+03   0.000000E+00
  -0.113188E+03   0.000000E+00
  -0.210815E+03   0.000000E+00
  -0.136620E+03   0.000000E+00
  -0.215712E+03   0.000000E+00
  -0.389374E+03   0.000000E+00
  -0.157248E+03   0.000000E+00
  -0.309833E+03   0.000000E+00
  -0.239385E+03   0.000000E+00
  -0.142383E+03   0.000000E+00
  -0.166984E+03   0.000000E+00
  -0.271919E+03   0.000000E+00
  -0.229483E+03   0.000000E+00
  -0.109989E+03   0.000000E+00
  -0.182106E+03   0.000000E+00
  -0.296019E+03   0.000000E+00
  -0.134224E+03   0.000000E+00
  -0.210856E+03   0.000000E+00
  -0.120995E+03   0.000000E+00
  -0.198158E+03   0.000000E+00
  -0.179811E+03   0.000000E+00
  -0.198638E+03   0.000000E+00
  -0.168586E+03   0.000000E+00
  -0.322723E+03   0.000000E+00
  -0.162611E+03   0.000000E+00
  -0.152270E+03   0.000000E+00
  -0.287430E+03   0.000000E+00
  -0.167803E+03   0.000000E+00
  -0.147274E+03   0.000000E+00
  -0.272235E+03   0.000000E+00
  -0.199404E+03   0.000000E+00
  -0.224098E+03   0.000000E+00
  -0.124485E+03   0.000000E+00
  -0.205344E+03   0.000000E+00
  -0.108739E+03   0.000000E+00
  -0.315038E+03   0.000000E+00
  -0.243935E+03   0.000000E+00
  -0.127916E+03   0.000000E+00
  -0.169655E+03   0.000000E+00
  -0.132815E+03   0.000000E+00
  -0.345738E+03   0.000000E+00
  -0.159283E+03   0.000000E+00
  -0.112394E+03   0.000000E+00
  -0.239537E+03   0.000000E+00
  -0.915612E+02   0.000000E+00
  -0.211277E+03   0.000000E+00
  -0.279392E+03   0.000000E+00
  -0.127260E+03   0.000000E+00
  -0.194341E+03   0.000000E+00
  -0.196354E+03   0.000000E+00
  -0.214473E+03   0.000000E+00
  -0.189308E+03   0.000000E+00
  -0.253197E+03   0.000000E+00
  -0.173590E+03   0.000000E+00
  -0.281416E+03   0.000000E+00
  -0.245287E+03   0.000000E+00
  -0.195181E+03   0.000000E+00
  -0.312467E+03   0.000000E+00
  -0.201993E+03   0.000000E+00
  -0.136303E+03   0.000000E+00
  -0.124569E+03   0.000000E+00
  -0.117149E+03   0.000000E+00
  -0.296727E+03   0.000000E+00
  -0.188864E+03   0.000000E+00
  -0.293613E+03   0.000000E+00
  -0.157374E+03   0.000000E+00
  -0.241739E+03   0.000000E+00
  -0.237550E+03   0.000000E+00
  -0.193344E+03   0.000000E+00
  -0.200056E+03   0.000000E+00
  -0.206949E+03   0.000000E+00
  -0.132536E+03   0.000000E+00
  -0.168977E+03   0.000000E+00
  -0.309817E+03   0.000000E+00
  -0.177908E+03   0.000000E+00
  -0.150769E+03   0.000000E+00
  -0.158662E+03   0.000000E+00
  -0.228413E+03   0.000000E+00
  -0.211549E+03   0.000000E+00
  -0.144027E+03   0.000000E+00
  -0.207324E+03   0.000000E+00
  -0.218186E+03   0.000000E+00
  -0.194158E+03   0.000000E+00
  -0.148711E+03   0.000000E+00
  -0.130616E+03   0.000000E+00
  -0.289451E+03   0.000000E+00
  -0.241941E+03   0.000000E+00
  -0.195132E+03   0.000000E+00
  -0.107037E+03   0.000000E+00
  -0.119525E+03   0.000000E+00
  -0.240822E+03   0.000000E+00
  -0.137739E+03   0.000000E+00
  -0.247847E+03   0.000000E+00
  -0.214860E+03   0.000000E+00
  -0.143738E+03   0.000000E+00
  -0.283066E+03   0.000000E+00
  -0.184123E+03   0.000000E+00
  -0.210703E+03   0.000000E+00
  -0.189953E+03   0.000000E+00
  -0.134789E+03   0.000000E+00
  -0.199637E+03   0.000000E+00
  -0.192059E+03   0.000000E+00
  -0.268064E+03   0.000000E+00
  -0.151786E+03   0.000000E+00
  -0.240847E+03   0.000000E+00
  -0.130596E+03   0.000000E+00
  -0.105853E+03   0.000000E+00
  -0.191358E+03   0.000000E+00
  -0.760198E+02   0.000000E+00
  -0.193188E+03   0.000000E+00
  -0.217697E+03   0.000000E+00
  -0.213323E+03   0.000000E+00
  -0.148894E+03   0.000000E+00
  -0.225917E+03   0.000000E+00
  -0.144211E+03   0.000000E+00
  -0.152310E+03   0.000000E+00
  -0.231084E+03   0.000000E+00
  -0.140582E+03   0.000000E+00
  -0.943471E+02   0.000000E+00
  -0.143306E+03   0.000000E+00
  -0.189333E+03   0.000000E+00
  -0.189130E+03   0.000000E+00
  -0.240710E+03   0.000000E+00
  -0.224679E+03   0.000000E+00
  -0.148183E+03   0.000000E+00
  -0.272909E+03   0.000000E+00
  -0.151609E+03   0.000000E+00
  -0.268962E+03   0.000000E+00
  -0.187579E+03   0.000000E+00
  -0.126048E+03   0.000000E+00
  -0.285718E+03   0.000000E+00
  -0.218143E+03   0.000000E+00
  -0.276849E+03   0.000000E+00
  -0.283749E+03   0.000000E+00
  -0.136280E+03   0.000000E+00
  -0.266316E+03   0.000000E+00
  -0.163633E+03   0.000000E+00
  -0.211214E+03   0.000000E+00
  -0.173856E+03   0.000000E+00
  -0.197023E+03   0.000000E+00
  -0.147381E+03   0.000000E+00
  -0.108721E+03   0.000000E+00
  -0.153241E+03   0.000000E+00
  -0.235496E+03   0.000000E+00
  -0.130853E+03   0.000000E+00
  -0.222579E+03   0.000000E+00
  -0.229273E+03   0.000000E+00
  -0.164325E+03   0.000000E+00
  -0.196417E+03   0.000000E+00
  -0.144022E+03   0.000000E+00
  -0.154866E+03   0.000000E+00
  -0.154769E+03   0.000000E+00
  -0.122504E+03   0.000000E+00
  -0.291876E+03   0.000000E+00
  -0.203175E+03   0.000000E+00
  -0.128229E+03   0.000000E+00
  -0.356261E+03   0.000000E+00
  -0.250392E+03   0.000000E+00
  -0.231114E+03   0.000000E+00
  -0.138696E+03   0.000000E+00
  -0.176553E+03   0.000000E+00
  -0.157423E+03   0.000000E+00
  -0.196036E+03   0.000000E+00
  -0.170706E+03   0.000000E+00
  -0.228294E+03   0.000000E+00
  -0.148629E+03   0.000000E+00
  -0.174947E+03   0.000000E+00
  -0.187248E+03   0.000000E+00
  -0.136925E+03   0.000000E+00
  -0.897182E+02   0.000000E+00
  -0.172047E+03   0.000000E+00
  -0.295321E+03   0.000000E+00
  -0.168378E+03   0.000000E+00
  -0.151249E+03   0.000000E+00
  -0.193470E+03   0.000000E+00
  -0.223758E+03   0.000000E+00
  -0.243292E+03   0.000000E+00
  -0.168556E+03   0.000000E+00
  -0.264437E+03   0.000000E+00
  -0.334733E+03   0.000000E+00
  -0.221125E+03   0.000000E+00
  -0.112710E+03   0.000000E+00
  -0.143221E+03   0.000000E+00
  -0.263571E+03   0.000000E+00
  -0.166262E+03   0.000000E+00
  -0.232715E+03   0.000000E+00
  -0.105350E+03   0.000000E+00
  -0.177913E+03   0.000000E+00
  -0.189505E+03   0.000000E+00
  -0.155173E+03   0.000000E+00
  -0.107551E+03   0.000000E+00
  -0.302137E+03   0.000000E+00
  -0.220970E+03   0.000000E+00
  -0.147163E+03   0.000000E+00
  -0.211752E+03   0.000000E+00
  -0.221579E+03   0.000000E+00
  -0.157939E+03   0.000000E+00
  -0.204458E+03   0.000000E+00
  -0.201368E+03   0.000000E+00
  -0.213154E+03   0.000000E+00
  -0.247374E+03   0.000000E+00
  -0.212525E+03   0.000000E+00
  -0.110454E+03   0.000000E+00
  -0.173069E+03   0.000000E+00
  -0.165941E+03   0.000000E+00
  -0.309208E+03   0.000000E+00
  -0.212512E+03   0.000000E+00
  -0.332758E+03   0.000000E+00
  -0.191354E+03   0.000000E+00
  -0.136799E+03   0.000000E+00
  -0.161925E+03   0.000000E+00
  -0.176574E+03   0.000000E+00
  -0.140922E+03   0.000000E+00
  -0.250417E+03   0.000000E+00
  -0.758805E+02   0.000000E+00
  -0.198050E+03   0.000000E+00
  -0.212934E+03   0.000000E+00
  -0.149799E+03   0.000000E+00
  -0.233078E+03   0.000000E+00
  -0.190001E+03   0.000000E+00
  -0.219792E+03   0.000000E+00
  -0.135904E+03   0.000000E+00
  -0.233525E+03   0.000000E+00
  -0.208439E+03   0.000000E+00
  -0.145150E+03   0.000000E+00
  -0.156347E+03   0.000000E+00
  -0.167103E+03   0.000000E+00
  -0.150964E+03   0.000000E+00
  -0.259520E+03   0.000000E+00
  -0.156363E+03   0.000000E+00
  -0.358425E+03   0.000000E+00
  -0.104585E+03   0.000000E+00
  -0.299990E+03   0.000000E+00
  -0.123940E+03   0.000000E+00
  -0.244174E+03   0.000000E+00
  -0.267242E+03   0.000000E+00
  -0.907072E+02   0.000000E+00
  -0.167793E+03   0.000000E+00
  -0.169190E+03   0.000000E+00
  -0.223251E+03   0.000000E+00
  -0.140466E+03   0.000000E+00
  -0.148881E+03   0.000000E+00
  -0.214966E+03   0.000000E+00
  -0.203148E+03   0.000000E+00
  -0.152239E+03   0.000000E+00
  -0.122213E+03   0.000000E+00
  -0.251920E+03   0.000000E+00
  -0.134337E+03   0.000000E+00
  -0.204634E+03   0.000000E+00
  -0.235143E+03   0.000000E+00
  -0.221164E+03   0.000000E+00
  -0.178348E+03   0.000000E+00
  -0.198514E+03   0.000000E+00
  -0.229150E+03   0.000000E+00
  -0.158816E+03   0.000000E+00
  -0.163658E+03   0.000000E+00
  -0.145949E+03   0.000000E+00
  -0.224306E+03   0.000000E+00
  -0.195194E+03   0.000000E+00
  -0.273323E+03   0.000000E+00
  -0.206803E+03   0.000000E+00
  -0.154074E+03   0.000000E+00
  -0.168975E+03   0.000000E+00
  -0.219852E+03   0.000000E+00
  -0.182714E+03   0.000000E+00
  -0.289645E+03   0.000000E+00
  -0.398135E+03   0.000000E+00
  -0.129503E+03   0.000000E+00
  -0.127308E+03   0.000000E+00
  -0.133071E+03   0.000000E+00
  -0.250476E+03   0.000000E+00
  -0.170746E+03   0.000000E+00
  -0.235397E+03   0.000000E+00
  -0.161332E+03   0.000000E+00
  -0.174870E+03   0.000000E+00
  -0.236925E+03   0.000000E+00
  -0.220962E+03   0.000000E+00
  -0.187929E+03   0.000000E+00
  -0.138071E+03   0.000000E+00
  -0.162779E+03   0.000000E+00
  -0.123270E+03   0.000000E+00
  -0.179950E+03   0.000000E+00
  -0.139803E+03   0.000000E+00
  -0.221160E+03   0.000000E+00
  -0.226255E+03   0.000000E+00
  -0.128955E+03   0.000000E+00
  -0.190372E+03   0.000000E+00
  -0.150014E+03   0.000000E+00
  -0.943527E+02   0.000000E+00
  -0.148099E+03   0.000000E+00
  -0.268246E+03   0.000000E+00
  -0.238523E+03   0.000000E+00
  -0.274201E+03   0.000000E+00
  -0.197562E+03   0.000000E+00
  -0.249961E+03   0.000000E+00
  -0.152331E+03   0.000000E+00
  -0.237014E+03   0.000000E+00
  -0.167462E+03   0.000000E+00
  -0.229434E+03   0.000000E+00
  -0.159589E+03   0.000000E+00
  -0.261279E+03   0.000000E+00
  -0.209807E+03   0.000000E+00
  -0.180871E+03   0.000000E+00
  -0.122814E+03   0.000000E+00
  -0.233389E+03   0.000000E+00
  -0.259894E+03   0.000000E+00
  -0.249250E+03   0.000000E+00
  -0.181761E+03   0.000000E+00
  -0.215763E+03   0.000000E+00
  -0.135640E+03   0.000000E+00
  -0.212439E+03   0.000000E+00
  -0.185231E+03   0.000000E+00
  -0.126616E+03   0.000000E+00
  -0.153498E+03   0.000000E+00
  -0.177826E+03   0.000000E+00
  -0.258321E+03   0.000000E+00
  -0.182176E+03   0.000000E+00
  -0.249960E+03   0.000000E+00
  -0.260888E+03   0.000000E+00
  -0.114008E+03   0.000000E+00
  -0.246152E+03   0.000000E+00
  -0.235913E+03   0.000000E+00
  -0.207825E+03   0.000000E+00
  -0.177000E+03   0.000000E+00
  -0.164155E+03   0.000000E+00
  -0.198457E+03   0.000000E+00
  -0.163223E+03   0.000000E+00
  -0.191740E+03   0.000000E+00
  -0.146986E+03   0.000000E+00
  -0.266741E+03   0.000000E+00
  -0.159620E+03   0.000000E+00
  -0.273029E+03   0.000000E+00
  -0.200049E+03   0.000000E+00
  -0.284736E+03   0.000000E+00
  -0.156821E+03   0.000000E+00
  -0.194542E+03   0.000000E+00
  -0.167824E+03   0.000000E+00
  -0.220235E+03   0.000000E+00
  -0.202960E+03   0.000000E+00
  -0.245920E+03   0.000000E+00
  -0.163606E+03   0.000000E+00
  -0.115223E+03   0.000000E+00
  -0.218824E+03   0.000000E+00
  -0.252753E+03   0.000000E+00
  -0.125725E+03   0.000000E+00
  -0.219153E+03   0.000000E+00
  -0.198133E+03   0.000000E+00
  -0.128133E+03   0.000000E+00
  -0.238448E+03   0.000000E+00
  -0.105356E+03   0.000000E+00
  -0.353065E+03   0.000000E+00
  -0.239859E+03   0.000000E+00
  -0.107148E+03   0.000000E+00
  -0.148932E+03   0.000000E+00
  -0.201755E+03   0.000000E+00
  -0.178509E+03   0.000000E+00
  -0.272104E+03   0.000000E+00
  -0.173309E+03   0.000000E+00
  -0.183518E+03   0.000000E+00
  -0.393052E+03   0.000000E+00
  -0.159935E+03   0.000000E+00
  -0.150973E+03   0.000000E+00
  -0.169633E+03   0.000000E+00
  -0.194013E+03   0.000000E+00
  -0.202379E+03   0.000000E+00
  -0.169609E+03   0.000000E+00
  -0.160901E+03   0.000000E+00
  -0.160356E+03   0.000000E+00
  -0.186662E+03   0.000000E+00
  -0.200616E+03   0.000000E+00
  -0.205763E+03   0.000000E+00
  -0.171833E+03   0.000000E+00
  -0.132149E+03   0.000000E+00
  -0.250549E+03   0.000000E+00
  -0.220714E+03   0.000000E+00
  -0.211433E+03   0.000000E+00
  -0.117875E+03   0.000000E+00
  -0.200268E+03   0.000000E+00
  -0.156283E+03   0.000000E+00
  -0.135986E+03   0.000000E+00
  -0.118825E+03   0.000000E+00
  -0.234587E+03   0.000000E+00
  -0.167491E+03   0.000000E+00
  -0.166598E+03   0.000000E+00
  -0.241016E+03   0.000000E+00
  -0.732576E+02   0.000000E+00
  -0.181837E+03   0.000000E+00
  -0.214131E+03   0.000000E+00
  -0.122955E+03   0.000000E+00
  -0.268284E+03   0.000000E+00
  -0.181336E+03   0.000000E+00
  -0.266809E+03   0.000000E+00
  -0.205148E+03   0.000000E+00
  -0.158260E+03   0.000000E+00
  -0.176066E+03   0.000000E+00
  -0.618642E+02   0.000000E+00
  -0.153365E+03   0.000000E+00
  -0.116274E+03   0.000000E+00
  -0.236232E+03   0.000000E+00
  -0.231223E+03   0.000000E+00
  -0.122927E+03   0.000000E+00
  -0.155845E+03   0.000000E+00
  -0.194171E+03   0.000000E+00
  -0.178072E+03   0.000000E+00
  -0.217876E+03   0.000000E+00
  -0.164427E+03   0.000000E+00
  -0.115249E+03   0.000000E+00
  -0.117461E+03   0.000000E+00
  -0.207158E+03   0.000000E+00
  -0.978456E+02   0.000000E+00
  -0.137672E+03   0.000000E+00
  -0.170788E+03   0.000000E+00
  -0.157946E+03   0.000000E+00
  -0.225455E+03   0.000000E+00
  -0.145207E+03   0.000000E+00
  -0.225722E+03   0.000000E+00
  -0.246928E+03   0.000000E+00
  -0.203997E+03   0.000000E+00
  -0.225753E+03   0.000000E+00
  -0.162921E+03   0.000000E+00
  -0.152065E+03   0.000000E+00
  -0.139078E+03   0.000000E+00
  -0.205054E+03   0.000000E+00
  -0.125735E+03   0.000000E+00
  -0.132687E+03   0.000000E+00
  -0.209689E+03   0.000000E+00
  -0.340088E+03   0.000000E+00
  -0.122290E+03   0.000000E+00
  -0.221929E+03   0.000000E+00
  -0.129077E+03   0.000000E+00
  -0.239980E+03   0.000000E+00
  -0.295751E+03   0.000000E+00
  -0.306582E+03   0.000000E+00
  -0.260089E+03   0.000000E+00
  -0.164205E+03   0.000000E+00
  -0.201190E+03   0.000000E+00
  -0.211226E+03   0.000000E+00
  -0.263196E+03   0.000000E+00
  -0.263027E+03   0.000000E+00
  -0.120783E+03   0.000000E+00
  -0.293228E+03   0.000000E+00
  -0.169590E+03   0.000000E+00
  -0.131638E+03   0.000000E+00
  -0.145884E+03   0.000000E+00
  -0.204927E+03   0.000000E+00
  -0.120684E+03   0.000000E+00
  -0.209199E+03   0.000000E+00
  -0.136197E+03   0.000000E+00
  -0.129820E+03   0.000000E+00
  -0.242002E+03   0.000000E+00
  -0.140047E+03   0.000000E+00
  -0.155678E+03   0.000000E+00
  -0.140856E+03   0.000000E+00
  -0.136502E+03   0.000000E+00
  -0.155136E+03   0.000000E+00
  -0.106694E+03   0.000000E+00
  -0.130173E+03   0.000000E+00
  -0.178565E+03   0.000000E+00
  -0.304080E+03   0.000000E+00
  -0.283140E+03   0.000000E+00
  -0.133648E+03   0.000000E+00
  -0.112413E+03   0.000000E+00
  -0.236521E+03   0.000000E+00
  -0.317051E+03   0.000000E+00
  -0.171129E+03   0.000000E+00
  -0.161287E+03   0.000000E+00
  -0.178870E+03   0.000000E+00
  -0.204259E+03   0.000000E+00
  -0.163619E+03   0.000000E+00
  -0.195794E+03   0.000000E+00
  -0.184249E+03   0.000000E+00
  -0.211482E+03   0.000000E+00
  -0.202434E+03   0.000000E+00
  -0.146036E+03   0.000000E+00
  -0.193864E+03   0.000000E+00
  -0.215863E+03   0.000000E+00
  -0.275463E+03   0.000000E+00
  -0.206227E+03   0.000000E+00
  -0.245781E+03   0.000000E+00
  -0.287945E+03   0.000000E+00
  -0.184933E+03   0.000000E+00
  -0.206164E+03   0.000000E+00
  -0.167837E+03   0.000000E+00
  -0.108346E+03   0.000000E+00
  -0.216737E+03   0.000000E+00
  -0.959896E+02   0.000000E+00
  -0.254073E+03   0.000000E+00
  -0.260649E+03   0.000000E+00
  -0.215360E+03   0.000000E+00
  -0.247713E+03   0.000000E+00
  -0.240981E+03   0.000000E+00
  -0.207654E+03   0.000000E+00
  -0.990603E+02   0.000000E+00
  -0.121503E+03   0.000000E+00
  -0.136120E+03   0.000000E+00
  -0.172851E+03   0.000000E+00
  -0.280150E+03   0.000000E+00
  -0.104052E+03   0.000000E+00
  -0.190884E+03   0.000000E+00
  -0.169813E+03   0.000000E+00
  -0.159415E+03   0.000000E+00
  -0.194685E+03   0.000000E+00
  -0.114069E+03   0.000000E+00
  -0.186014E+03   0.000000E+00
  -0.244103E+03   0.000000E+00
  -0.212968E+03   0.000000E+00
  -0.226163E+03   0.000000E+00
  -0.193794E+03   0.000000E+00
  -0.191129E+03   0.000000E+00
  -0.228713E+03   0.000000E+00
  -0.230176E+03   0.000000E+00
  -0.200347E+03   0.000000E+00
  -0.192849E+03   0.000000E+00
  -0.188030E+03   0.000000E+00
  -0.179429E+03   0.000000E+00
  -0.219499E+03   0.000000E+00
  -0.233858E+03   0.000000E+00
  -0.226862E+03   0.000000E+00
  -0.167319E+03   0.000000E+00
  -0.280281E+03   0.000000E+00
  -0.128076E+03   0.000000E+00
  -0.105371E+03   0.000000E+00
  -0.140912E+03   0.000000E+00
  -0.218515E+03   0.000000E+00
  -0.166038E+03   0.000000E+00
  -0.153049E+03   0.000000E+00
  -0.119991E+03   0.000000E+00
  -0.250863E+03   0.000000E+00
  -0.181855E+03   0.000000E+00
  -0.156023E+03   0.000000E+00
  -0.159881E+03   0.000000E+00
  -0.206135E+03   0.000000E+00
  -0.147837E+03   0.000000E+00
  -0.163084E+03   0.000000E+00
  -0.417925E+03   0.000000E+00
  -0.199066E+03   0.000000E+00
  -0.152294E+03   0.000000E+00
  -0.171986E+03   0.000000E+00
  -0.183825E+03   0.000000E+00
  -0.284977E+03   0.000000E+00
  -0.175497E+03   0.000000E+00
  -0.162373E+03   0.000000E+00
  -0.130689E+03   0.000000E+00
  -0.245243E+03   0.000000E+00
  -0.203657E+03   0.000000E+00
  -0.210126E+03   0.000000E+00
  -0.235585E+03   0.000000E+00
  -0.188403E+03   0.000000E+00
  -0.139574E+03   0.000000E+00
  -0.959413E+02   0.000000E+00
  -0.346193E+03   0.000000E+00
  -0.159438E+03   0.000000E+00
  -0.268845E+03   0.000000E+00
  -0.220814E+03   0.000000E+00
  -0.234283E+03   0.000000E+00
  -0.141037E+03   0.000000E+00
  -0.113456E+03   0.000000E+00
  -0.121046E+03   0.000000E+00
  -0.154646E+03   0.000000E+00
  -0.146038E+03   0.000000E+00
  -0.160751E+03   0.000000E+00
  -0.132773E+03   0.000000E+00
  -0.142382E+03   0.000000E+00
  -0.235770E+03   0.000000E+00
  -0.162762E+03   0.000000E+00
  -0.187609E+03   0.000000E+00
  -0.288777E+03   0.000000E+00
  -0.203209E+03   0.000000E+00
  -0.147597E+03   0.000000E+00
  -0.389868E+03   0.000000E+00
  -0.200254E+03   0.000000E+00
  -0.254077E+03   0.000000E+00
  -0.107120E+03   0.000000E+00
  -0.129827E+03   0.000000E+00
  -0.185800E+03   0.000000E+00
  -0.173423E+03   0.000000E+00
  -0.123421E+03   0.000000E+00
  -0.275137E+03   0.000000E+00
  -0.269709E+03   0.000000E+00
  -0.207323E+03   0.000000E+00
  -0.179299E+03   0.000000E+00
  -0.891174E+02   0.000000E+00
  -0.124357E+03   0.000000E+00
  -0.174911E+03   0.000000E+00
  -0.238068E+03   0.000000E+00
  -0.199437E+03   0.000000E+00
  -0.262921E+03   0.000000E+00
  -0.210764E+03   0.000000E+00
  -0.161082E+03   0.000000E+00
  -0.331558E+03   0.000000E+00
  -0.150918E+03   0.000000E+00
  -0.162789E+03   0.000000E+00
  -0.183052E+03   0.000000E+00
  -0.295393E+03   0.000000E+00
  -0.224379E+03   0.000000E+00
  -0.200822E+03   0.000000E+00
  -0.139879E+03   0.000000E+00
  -0.180803E+03   0.000000E+00
  -0.200466E+03   0.000000E+00
  -0.115137E+03   0.000000E+00
  -0.151198E+03   0.000000E+00
  -0.181505E+03   0.000000E+00
  -0.363500E+03   0.000000E+00
  -0.179497E+03   0.000000E+00
  -0.188645E+03   0.000000E+00
  -0.169961E+03   0.000000E+00
  -0.225305E+03   0.000000E+00
  -0.215564E+03   0.000000E+00
  -0.105956E+03   0.000000E+00
  -0.108050E+03   0.000000E+00
  -0.177886E+03   0.000000E+00
  -0.117436E+03   0.000000E+00
  -0.244990E+03   0.000000E+00
  -0.182931E+03   0.000000E+00
  -0.200767E+03   0.000000E+00
  -0.289860E+03   0.000000E+00
  -0.143964E+03   0.000000E+00
  -0.180145E+03   0.000000E+00
  -0.197812E+03   0.000000E+00
  -0.225447E+03   0.000000E+00
  -0.191933E+03   0.000000E+00
  -0.113839E+03   0.000000E+00
  -0.193978E+03   0.000000E+00
  -0.149008E+03   0.000000E+00
  -0.187637E+03   0.000000E+00
  -0.138461E+03   0.000000E+00
  -0.150155E+03   0.000000E+00
  -0.122876E+03   0.000000E+00
  -0.260642E+03   0.000000E+00
  -0.179688E+03   0.000000E+00
  -0.145040E+03   0.000000E+00
  -0.190702E+03   0.000000E+00
  -0.228868E+03   0.000000E+00
  -0.162072E+03   0.000000E+00
  -0.226029E+03   0.000000E+00
  -0.267067E+03   0.000000E+00
  -0.129056E+03   0.000000E+00
  -0.949399E+02   0.000000E+00
  -0.118561E+03   0.000000E+00
  -0.360960E+03   0.000000E+00
  -0.105985E+03   0.000000E+00
  -0.140148E+03   0.000000E+00
  -0.184415E+03   0.000000E+00
  -0.279280E+03   0.000000E+00
  -0.242100E+03   0.000000E+00
  -0.314617E+03   0.000000E+00
  -0.187484E+03   0.000000E+00
  -0.252349E+03   0.000000E+00
  -0.144561E+03   0.000000E+00
  -0.135506E+03   0.000000E+00
  -0.185748E+03   0.000000E+00
  -0.164069E+03   0.000000E+00
  -0.134705E+03   0.000000E+00
  -0.181376E+03   0.000000E+00
  -0.210389E+03   0.000000E+00
  -0.179861E+03   0.000000E+00
  -0.186668E+03   0.000000E+00
  -0.375854E+03   0.000000E+00
  -0.208656E+03   0.000000E+00
  -0.200399E+03   0.000000E+00
  -0.219386E+03   0.000000E+00
  -0.148587E+03   0.000000E+00
  -0.173909E+03   0.000000E+00
  -0.190790E+03   0.000000E+00
  -0.187575E+03   0.000000E+00
  -0.181081E+03   0.000000E+00
  -0.192978E+03   0.000000E+00
  -0.380370E+03   0.000000E+00
  -0.214576E+03   0.000000E+00
  -0.114890E+03   0.000000E+00
  -0.159378E+03   0.000000E+00
  -0.146845E+03   0.000000E+00
  -0.178748E+03   0.000000E+00
  -0.299087E+03   0.000000E+00
  -0.263060E+03   0.000000E+00
  -0.264565E+03   0.000000E+00
  -0.123090E+03   0.000000E+00
  -0.154622E+03   0.000000E+00
  -0.215422E+03   0.000000E+00
  -0.140555E+03   0.000000E+00
  -0.325716E+03   0.000000E+00
  -0.187280E+03   0.000000E+00
  -0.298471E+03   0.000000E+00
  -0.190928E+03   0.000000E+00
  -0.166202E+03   0.000000E+00
  -0.122766E+03   0.000000E+00
  -0.357230E+03   0.000000E+00
  -0.136159E+03   0.000000E+00
  -0.204241E+03   0.000000E+00
  -0.157732E+03   0.000000E+00
  -0.209954E+03   0.000000E+00
  -0.158955E+03   0.000000E+00
  -0.143132E+03   0.000000E+00
  -0.102544E+03   0.000000E+00
  -0.191554E+03   0.000000E+00
  -0.181061E+03   0.000000E+00
  -0.190762E+03   0.000000E+00
  -0.230231E+03   0.000000E+00
  -0.147945E+03   0.000000E+00
  -0.208714E+03   0.000000E+00
  -0.712832E+02   0.000000E+00
  -0.165859E+03   0.000000E+00
  -0.189690E+03   0.000000E+00
  -0.112539E+03   0.000000E+00
  -0.137564E+03   0.000000E+00
  -0.233823E+03   0.000000E+00
  -0.247942E+03   0.000000E+00
  -0.236222E+03   0.000000E+00
  -0.280719E+03   0.000000E+00
  -0.229907E+03   0.000000E+00
  -0.170956E+03   0.000000E+00
  -0.166000E+03   0.000000E+00
  -0.117703E+03   0.000000E+00
  -0.227665E+03   0.000000E+00
  -0.205874E+03   0.000000E+00
  -0.187814E+03   0.000000E+00
  -0.214801E+03   0.000000E+00
  -0.240796E+03   0.000000E+00
  -0.155787E+03   0.000000E+00
  -0.176622E+03   0.000000E+00
  -0.228692E+03   0.000000E+00
  -0.327662E+03   0.000000E+00
  -0.122052E+03   0.000000E+00
  -0.253337E+03   0.000000E+00
  -0.194944E+03   0.000000E+00
  -0.175410E+03   0.000000E+00
  -0.146805E+03   0.000000E+00
  -0.174454E+03   0.000000E+00
  -0.186311E+03   0.000000E+00
  -0.161009E+03   0.000000E+00
  -0.134966E+03   0.000000E+00
  -0.154624E+03   0.000000E+00
  -0.101869E+03   0.000000E+00
  -0.241431E+03   0.000000E+00
  -0.186797E+03   0.000000E+00
  -0.303827E+03   0.000000E+00
  -0.231338E+03   0.000000E+00
  -0.169049E+03   0.000000E+00
  -0.124091E+03   0.000000E+00
  -0.128005E+03   0.000000E+00
  -0.123448E+03   0.000000E+00
  -0.229817E+03   0.000000E+00
  -0.126099E+03   0.000000E+00
  -0.201353E+03   0.000000E+00
  -0.284600E+03   0.000000E+00
  -0.105569E+03   0.000000E+00
  -0.134177E+03   0.000000E+00
  -0.120910E+03   0.000000E+00
  -0.232552E+03   0.000000E+00
  -0.125981E+03   0.000000E+00
  -0.162844E+03   0.000000E+00
  -0.172436E+03   0.000000E+00
  -0.163861E+03   0.000000E+00
  -0.151179E+03   0.000000E+00
  -0.133328E+03   0.000000E+00
  -0.284176E+03   0.000000E+00
  -0.215719E+03   0.000000E+00
  -0.166488E+03   0.000000E+00
  -0.205045E+03   0.000000E+00
  -0.205789E+03   0.000000E+00
  -0.231865E+03   0.000000E+00
  -0.207827E+03   0.000000E+00
  -0.185784E+03   0.000000E+00
  -0.123349E+03   0.000000E+00
  -0.244989E+03   0.000000E+00
  -0.130013E+03   0.000000E+00
  -0.185905E+03   0.000000E+00
  -0.261911E+03   0.000000E+00
  -0.144126E+03   0.000000E+00
  -0.158121E+03   0.000000E+00
  -0.232811E+03   0.000000E+00
  -0.169242E+03   0.000000E+00
  -0.215557E+03   0.000000E+00
  -0.290743E+03   0.000000E+00
  -0.115764E+03   0.000000E+00
  -0.161776E+03   0.000000E+00
  -0.118241E+03   0.000000E+00
  -0.156960E+03   0.000000E+00
  -0.222101E+03   0.000000E+00
  -0.228874E+03   0.000000E+00
  -0.100627E+03   0.000000E+00
  -0.221983E+03   0.000000E+00
  -0.193285E+03   0.000000E+00
  -0.254127E+03   0.000000E+00
  -0.206090E+03   0.000000E+00
  -0.153628E+03   0.000000E+00
  -0.280710E+03   0.000000E+00
  -0.198268E+03   0.000000E+00
  -0.170358E+03   0.000000E+00
  -0.245575E+03   0.000000E+00
  -0.247159E+03   0.000000E+00
  -0.152061E+03   0.000000E+00
  -0.158510E+03   0.000000E+00
  -0.205789E+03   0.000000E+00
  -0.126542E+03   0.000000E+00
  -0.202730E+03   0.000000E+00
  -0.126318E+03   0.000000E+00
  -0.216591E+03   0.000000E+00
  -0.198254E+03   0.000000E+00
  -0.164141E+03   0.000000E+00
  -0.272116E+03   0.000000E+00
  -0.162046E+03   0.000000E+00
  -0.171862E+03   0.000000E+00
  -0.162943E+03   0.000000E+00
  -0.165692E+03   0.000000E+00
  -0.225305E+03   0.000000E+00
  -0.193861E+03   0.000000E+00
  -0.174214E+03   0.000000E+00
  -0.260274E+03   0.000000E+00
  -0.251111E+03   0.000000E+00
  -0.204396E+03   0.000000E+00
  -0.208715E+03   0.000000E+00
  -0.142056E+03   0.000000E+00
  -0.177944E+03   0.000000E+00
  -0.407180E+03   0.000000E+00
  -0.195569E+03   0.000000E+00
  -0.167941E+03   0.000000E+00
  -0.165832E+03   0.000000E+00
  -0.153985E+03   0.000000E+00
  -0.971232E+02   0.000000E+00
  -0.109317E+03   0.000000E+00
  -0.138443E+03   0.000000E+00
  -0.259892E+03   0.000000E+00
  -0.277999E+03   0.000000E+00
  -0.229550E+03   0.000000E+00
  -0.143566E+03   0.000000E+00
  -0.226851E+03   0.000000E+00
  -0.161700E+03   0.000000E+00
  -0.159933E+03   0.000000E+00
  -0.110390E+03   0.000000E+00
  -0.128921E+03   0.000000E+00
  -0.133341E+03   0.000000E+00
  -0.105468E+03   0.000000E+00
  -0.205261E+03   0.000000E+00
  -0.132039E+03   0.000000E+00
  -0.179091E+03   0.000000E+00
  -0.146846E+03   0.000000E+00
  -0.299638E+03   0.000000E+00
  -0.117783E+03   0.000000E+00
  -0.264042E+03   0.000000E+00
  -0.218733E+03   0.000000E+00
  -0.175446E+03   0.000000E+00
  -0.175505E+03   0.000000E+00
  -0.289092E+03   0.000000E+00
  -0.136158E+03   0.000000E+00
  -0.141071E+03   0.000000E+00
  -0.165179E+03   0.000000E+00
  -0.159829E+03   0.000000E+00
  -0.849961E+02   0.000000E+00
  -0.191583E+03   0.000000E+00
  -0.111454E+03   0.000000E+00
  -0.205751E+03   0.000000E+00
  -0.260469E+03   0.000000E+00
  -0.154980E+03   0.000000E+00
  -0.323539E+03   0.000000E+00
  -0.119250E+03   0.000000E+00
  -0.219124E+03   0.000000E+00
  -0.230264E+03   0.000000E+00
  -0.164036E+03   0.000000E+00
  -0.200576E+03   0.000000E+00
  -0.337446E+03   0.000000E+00
  -0.168857E+03   0.000000E+00
  -0.103588E+03   0.000000E+00
  -0.191882E+03   0.000000E+00
  -0.244439E+03   0.000000E+00
  -0.158448E+03   0.000000E+00
  -0.159300E+03   0.000000E+00
  -0.216850E+03   0.000000E+00
  -0.796329E+02   0.000000E+00
  -0.156057E+03   0.000000E+00
  -0.282411E+03   0.000000E+00
  -0.310505E+03   0.000000E+00
  -0.176898E+03   0.000000E+00
  -0.146519E+03   0.000000E+00
  -0.141675E+03   0.000000E+00
  -0.128069E+03   0.000000E+00
  -0.130683E+03   0.000000E+00
  -0.960209E+02   0.000000E+00
  -0.259375E+03   0.000000E+00
  -0.155048E+03   0.000000E+00
  -0.232208E+03   0.000000E+00
  -0.177372E+03   0.000000E+00
  -0.229398E+03   0.000000E+00
  -0.227809E+03   0.000000E+00
  -0.224106E+03   0.000000E+00
  -0.178333E+03   0.000000E+00
  -0.157252E+03   0.000000E+00
  -0.254042E+03   0.000000E+00
  -0.189049E+03   0.000000E+00
  -0.160974E+03   0.000000E+00
  -0.226166E+03   0.000000E+00
  -0.186363E+03   0.000000E+00
  -0.154781E+03   0.000000E+00
  -0.216010E+03   0.000000E+00
  -0.206308E+03   0.000000E+00
  -0.111082E+03   0.000000E+00
  -0.187851E+03   0.000000E+00
  -0.132184E+03   0.000000E+00
  -0.150813E+03   0.000000E+00
  -0.158172E+03   0.000000E+00
  -0.188844E+03   0.000000E+00
  -0.199679E+03   0.000000E+00
  -0.196226E+03   0.000000E+00
  -0.210743E+03   0.000000E+00
  -0.226727E+03   0.000000E+00
  -0.155055E+03   0.000000E+00
  -0.128293E+03   0.000000E+00
  -0.234927E+03   0.000000E+00
  -0.179600E+03   0.000000E+00
  -0.341826E+03   0.000000E+00
  -0.187887E+03   0.000000E+00
  -0.291203E+03   0.000000E+00
  -0.165506E+03   0.000000E+00
  -0.281881E+03   0.000000E+00
  -0.216027E+03   0.000000E+00
  -0.119880E+03   0.000000E+00
  -0.221844E+03   0.000000E+00
  -0.129376E+03   0.000000E+00
  -0.116986E+03   0.000000E+00
  -0.226822E+03   0.000000E+00
  -0.257190E+03   0.000000E+00
  -0.145247E+03   0.000000E+00
  -0.170360E+03   0.000000E+00
  -0.274388E+03   0.000000E+00
  -0.247223E+03   0.000000E+00
  -0.248347E+03   0.000000E+00
  -0.160677E+03   0.000000E+00
  -0.178152E+03   0.000000E+00
  -0.107891E+03   0.000000E+00
  -0.287179E+03   0.000000E+00
  -0.136776E+03   0.000000E+00
  -0.140114E+03   0.000000E+00
  -0.158712E+03   0.000000E+00
  -0.146823E+03   0.000000E+00
  -0.165585E+03   0.000000E+00
  -0.134977E+03   0.000000E+00
  -0.124711E+03   0.000000E+00
  -0.135231E+03   0.000000E+00
  -0.172149E+03   0.000000E+00
  -0.254881E+03   0.000000E+00
  -0.249825E+03   0.000000E+00
  -0.137683E+03   0.000000E+00
  -0.138717E+03   0.000000E+00
  -0.141670E+03   0.000000E+00
  -0.303297E+03   0.000000E+00
  -0.135507E+03   0.000000E+00
  -0.278473E+03   0.000000E+00
  -0.193267E+03   0.000000E+00
  -0.302823E+03   0.000000E+00
  -0.103760E+03   0.000000E+00
  -0.233866E+03   0.000000E+00
  -0.138589E+03   0.000000E+00
  -0.943599E+02   0.000000E+00
  -0.151926E+03   0.000000E+00
  -0.151452E+03   0.000000E+00
  -0.270061E+03   0.000000E+00
  -0.160139E+03   0.000000E+00
  -0.144187E+03   0.000000E+00
  -0.206445E+03   0.000000E+00
  -0.165823E+03   0.000000E+00
  -0.226818E+03   0.000000E+00
  -0.159480E+03   0.000000E+00
  -0.159962E+03   0.000000E+00
  -0.124078E+03   0.000000E+00
  -0.117723E+03   0.000000E+00
  -0.149642E+03   0.000000E+00
  -0.268447E+03   0.000000E+00
  -0.252627E+03   0.000000E+00
  -0.245106E+03   0.000000E+00
  -0.238733E+03   0.000000E+00
  -0.184543E+03   0.000000E+00
  -0.125807E+03   0.000000E+00
  -0.192712E+03   0.000000E+00
  -0.184157E+03   0.000000E+00
  -0.240166E+03   0.000000E+00
  -0.160878E+03   0.000000E+00
  -0.144132E+03   0.000000E+00
  -0.196823E+03   0.000000E+00
  -0.120026E+03   0.000000E+00
  -0.187062E+03   0.000000E+00
  -0.240190E+03   0.000000E+00
  -0.882285E+02   0.000000E+00
  -0.264477E+03   0.000000E+00
  -0.213033E+03   0.000000E+00
  -0.148273E+03   0.000000E+00
  -0.186416E+03   0.000000E+00
  -0.244769E+03   0.000000E+00
  -0.214268E+03   0.000000E+00
  -0.263844E+03   0.000000E+00
  -0.169159E+03   0.000000E+00
  -0.114680E+03   0.000000E+00
  -0.281316E+03   0.000000E+00
  -0.990421E+02   0.000000E+00
  -0.176917E+03   0.000000E+00
  -0.136797E+03   0.000000E+00
  -0.228330E+03   0.000000E+00
  -0.209256E+03   0.000000E+00
  -0.194377E+03   0.000000E+00
  -0.200779E+03   0.000000E+00
  -0.183950E+03   0.000000E+00
  -0.152978E+03   0.000000E+00
  -0.212376E+03   0.000000E+00
  -0.238122E+03   0.000000E+00
  -0.194100E+03   0.000000E+00
  -0.210076E+03   0.000000E+00
  -0.184734E+03   0.000000E+00
  -0.128659E+03   0.000000E+00
  -0.193600E+03   0.000000E+00
  -0.286147E+03   0.000000E+00
  -0.141405E+03   0.000000E+00
  -0.326096E+03   0.000000E+00
  -0.125602E+03   0.000000E+00
  -0.237889E+03   0.000000E+00
  -0.141193E+03   0.000000E+00
  -0.184234E+03   0.000000E+00
  -0.231697E+03   0.000000E+00
  -0.127716E+03   0.000000E+00
  -0.181787E+03   0.000000E+00
  -0.158752E+03   0.000000E+00
  -0.157073E+03   0.000000E+00
  -0.165808E+03   0.000000E+00
  -0.166191E+03   0.000000E+00
  -0.210390E+03   0.000000E+00
  -0.225884E+03   0.000000E+00
  -0.154560E+03   0.000000E+00
  -0.245042E+03   0.000000E+00
  -0.244716E+03   0.000000E+00
  -0.199505E+03   0.000000E+00
  -0.167826E+03   0.000000E+00
  -0.186310E+03   0.000000E+00
  -0.164433E+03   0.000000E+00
  -0.142652E+03   0.000000E+00
  -0.119526E+03   0.000000E+00
  -0.279352E+03   0.000000E+00
  -0.834052E+02   0.000000E+00
  -0.169302E+03   0.000000E+00
  -0.230773E+03   0.000000E+00
  -0.249772E+03   0.000000E+00
  -0.677384E+02   0.000000E+00
  -0.249353E+03   0.000000E+00
  -0.127531E+03   0.000000E+00
  -0.120539E+03   0.000000E+00
  -0.267705E+03   0.000000E+00
  -0.181487E+03   0.000000E+00
  -0.208769E+03   0.000000E+00
  -0.150202E+03   0.000000E+00
  -0.167251E+03   0.000000E+00
  -0.194472E+03   0.000000E+00
  -0.160421E+03   0.000000E+00
  -0.198671E+03   0.000000E+00
  -0.220350E+03   0.000000E+00
  -0.141105E+03   0.000000E+00
  -0.275239E+03   0.000000E+00
  -0.126887E+03   0.000000E+00
  -0.167059E+03   0.000000E+00
  -0.135685E+03   0.000000E+00
  -0.105490E+03   0.000000E+00
  -0.190934E+03   0.000000E+00
  -0.208583E+03   0.000000E+00
  -0.257800E+03   0.000000E+00
  -0.254850E+03   0.000000E+00
  -0.194007E+03   0.000000E+00
  -0.132210E+03   0.000000E+00
  -0.218915E+03   0.000000E+00
  -0.197597E+03   0.000000E+00
  -0.153740E+03   0.000000E+00
  -0.156985E+03   0.000000E+00
  -0.251161E+03   0.000000E+00
  -0.173901E+03   0.000000E+00
  -0.168558E+03   0.000000E+00
  -0.170570E+03   0.000000E+00
  -0.107241E+03   0.000000E+00
  -0.169143E+03   0.000000E+00
  -0.139964E+03   0.000000E+00
  -0.279161E+03   0.000000E+00
  -0.263083E+03   0.000000E+00
  -0.222486E+03   0.000000E+00
  -0.204914E+03   0.000000E+00
  -0.233340E+03   0.000000E+00
  -0.226559E+03   0.000000E+00
  -0.311922E+03   0.000000E+00
  -0.241196E+03   0.000000E+00
  -0.148853E+03   0.000000E+00
  -0.152138E+03   0.000000E+00
  -0.227735E+03   0.000000E+00
  -0.165083E+03   0.000000E+00
  -0.194884E+03   0.000000E+00
  -0.164246E+03   0.000000E+00
  -0.205924E+03   0.000000E+00
  -0.167479E+03   0.000000E+00
  -0.168846E+03   0.000000E+00
  -0.175877E+03   0.000000E+00
  -0.151057E+03   0.000000E+00
  -0.216047E+03   0.000000E+00
  -0.214893E+03   0.000000E+00
  -0.230952E+03   0.000000E+00
  -0.289178E+03   0.000000E+00
  -0.197999E+03   0.000000E+00
  -0.273091E+03   0.000000E+00
  -0.156407E+03   0.000000E+00
  -0.373155E+03   0.000000E+00
  -0.182753E+03   0.000000E+00
  -0.186547E+03   0.000000E+00
  -0.173522E+03   0.000000E+00
  -0.909844E+02   0.000000E+00
  -0.136859E+03   0.000000E+00
  -0.220285E+03   0.000000E+00
  -0.192061E+03   0.000000E+00
  -0.149531E+03   0.000000E+00
  -0.210302E+03   0.000000E+00
  -0.120538E+03   0.000000E+00
  -0.151480E+03   0.000000E+00
  -0.238145E+03   0.000000E+00
  -0.167477E+03   0.000000E+00
  -0.226775E+03   0.000000E+00
  -0.203601E+03   0.000000E+00
  -0.160862E+03   0.000000E+00
  -0.140578E+03   0.000000E+00
  -0.210721E+03   0.000000E+00
  -0.222072E+03   0.000000E+00
  -0.141894E+03   0.000000E+00
  -0.118413E+03   0.000000E+00
  -0.138020E+03   0.000000E+00
  -0.243251E+03   0.000000E+00
  -0.264457E+03   0.000000E+00
  -0.181990E+03   0.000000E+00
  -0.321444E+03   0.000000E+00
  -0.121575E+03   0.000000E+00
  -0.174699E+03   0.000000E+00
  -0.243616E+03   0.000000E+00
  -0.170796E+03   0.000000E+00
  -0.209961E+03   0.000000E+00
  -0.196193E+03   0.000000E+00
  -0.325170E+03   0.000000E+00
  -0.152404E+03   0.000000E+00
  -0.248496E+03   0.000000E+00
  -0.211978E+03   0.000000E+00
  -0.198325E+03   0.000000E+00
  -0.217591E+03   0.000000E+00
  -0.136838E+03   0.000000E+00
  -0.204252E+03   0.000000E+00
  -0.119338E+03   0.000000E+00
  -0.227011E+03   0.000000E+00
  -0.132314E+03   0.000000E+00
  -0.220606E+03   0.000000E+00
  -0.110178E+03   0.000000E+00
  -0.165633E+03   0.000000E+00
  -0.215638E+03   0.000000E+00
  -0.158309E+03   0.000000E+00
  -0.169096E+03   0.000000E+00
  -0.259918E+03   0.000000E+00
  -0.155628E+03   0.000000E+00
  -0.225121E+03   0.000000E+00
  -0.305092E+03   0.000000E+00
  -0.226127E+03   0.000000E+00
  -0.190980E+03   0.000000E+00
  -0.192661E+03   0.000000E+00
  -0.947568E+02   0.000000E+00
  -0.196111E+03   0.000000E+00
  -0.347342E+03   0.000000E+00
  -0.175992E+03   0.000000E+00
  -0.352837E+03   0.000000E+00
  -0.170371E+03   0.000000E+00
  -0.307767E+03   0.000000E+00
  -0.184541E+03   0.000000E+00
  -0.260432E+03   0.000000E+00
  -0.262276E+03   0.000000E+00
  -0.309861E+03   0.000000E+00
  -0.116609E+03   0.000000E+00
  -0.191446E+03   0.000000E+00
  -0.113629E+03   0.000000E+00
  -0.200348E+03   0.000000E+00
  -0.141434E+03   0.000000E+00
  -0.234019E+03   0.000000E+00
  -0.243276E+03   0.000000E+00
  -0.242448E+03   0.000000E+00
  -0.835004E+02   0.000000E+00
  -0.235520E+03   0.000000E+00
  -0.206042E+03   0.000000E+00
  -0.232451E+03   0.000000E+00
  -0.199404E+03   0.000000E+00
  -0.151960E+03   0.000000E+00
  -0.216640E+03   0.000000E+00
  -0.183268E+03   0.000000E+00
  -0.104922E+03   0.000000E+00
  -0.277866E+03   0.000000E+00
  -0.289823E+03   0.000000E+00
  -0.285329E+03   0.000000E+00
  -0.211470E+03   0.000000E+00
  -0.114753E+03   0.000000E+00
  -0.224790E+03   0.000000E+00
  -0.177571E+03   0.000000E+00
  -0.141623E+03   0.000000E+00
  -0.268497E+03   0.000000E+00
  -0.304859E+03   0.000000E+00
  -0.247352E+03   0.000000E+00
  -0.153201E+03   0.000000E+00
  -0.220608E+03   0.000000E+00
  -0.229651E+03   0.000000E+00
  -0.263617E+03   0.000000E+00
  -0.198505E+03   0.000000E+00
  -0.207881E+03   0.000000E+00
  -0.169911E+03   0.000000E+00
  -0.133933E+03   0.000000E+00
  -0.284335E+03   0.000000E+00
  -0.161918E+03   0.000000E+00
  -0.193628E+03   0.000000E+00
  -0.211411E+03   0.000000E+00
  -0.256502E+03   0.000000E+00
  -0.181539E+03   0.000000E+00
  -0.257260E+03   0.000000E+00
  -0.373644E+03   0.000000E+00
  -0.185002E+03   0.000000E+00
  -0.118954E+03   0.000000E+00
  -0.167168E+03   0.000000E+00
  -0.157898E+03   0.000000E+00
  -0.260410E+03   0.000000E+00
  -0.193586E+03   0.000000E+00
  -0.219207E+03   0.000000E+00
  -0.191700E+03   0.000000E+00
  -0.149139E+03   0.000000E+00
  -0.146219E+03   0.000000E+00
  -0.214078E+03   0.000000E+00
  -0.214254E+03   0.000000E+00
  -0.195094E+03   0.000000E+00
  -0.265093E+03   0.000000E+00
  -0.191818E+03   0.000000E+00
  -0.231914E+03   0.000000E+00
  -0.258283E+03   0.000000E+00
  -0.122042E+03   0.000000E+00
  -0.158409E+03   0.000000E+00
  -0.238726E+03   0.000000E+00
  -0.148414E+03   0.000000E+00
  -0.217935E+03   0.000000E+00
  -0.789125E+02   0.000000E+00
  -0.194628E+03   0.000000E+00
  -0.733764E+02   0.000000E+00
  -0.296896E+03   0.000000E+00
  -0.167429E+03   0.000000E+00
  -0.289193E+03   0.000000E+00
  -0.161574E+03   0.000000E+00
  -0.225712E+03   0.000000E+00
  -0.225113E+03   0.000000E+00
  -0.217552E+03   0.000000E+00
  -0.279709E+03   0.000000E+00
  -0.187476E+03   0.000000E+00
  -0.157352E+03   0.000000E+00
  -0.210957E+03   0.000000E+00
  -0.217557E+03   0.000000E+00
  -0.153288E+03   0.000000E+00
  -0.209471E+03   0.000000E+00
  -0.227631E+03   0.000000E+00
  -0.143407E+03   0.000000E+00
  -0.185351E+03   0.000000E+00
  -0.143377E+03   0.000000E+00
  -0.228679E+03   0.000000E+00
  -0.184792E+03   0.000000E+00
  -0.149738E+03   0.000000E+00
  -0.111068E+03   0.000000E+00
  -0.156723E+03   0.000000E+00
  -0.117885E+03   0.000000E+00
  -0.210133E+03   0.000000E+00
  -0.220138E+03   0.000000E+00
  -0.144442E+03   0.000000E+00
  -0.150685E+03   0.000000E+00
  -0.144667E+03   0.000000E+00
  -0.130367E+03   0.000000E+00
  -0.197022E+03   0.000000E+00
  -0.160069E+03   0.000000E+00
  -0.144706E+03   0.000000E+00
  -0.141383E+03   0.000000E+00
  -0.174074E+03   0.000000E+00
  -0.186523E+03   0.000000E+00
  -0.109650E+03   0.000000E+00
  -0.376348E+03   0.000000E+00
  -0.206808E+03   0.000000E+00
  -0.231647E+03   0.000000E+00
  -0.112374E+03   0.000000E+00
  -0.246319E+03   0.000000E+00
  -0.198623E+03   0.000000E+00
  -0.247676E+03   0.000000E+00
  -0.114054E+03   0.000000E+00
  -0.121818E+03   0.000000E+00
  -0.102276E+03   0.000000E+00
  -0.172897E+03   0.000000E+00
  -0.198640E+03   0.000000E+00
  -0.289483E+03   0.000000E+00
  -0.195735E+03   0.000000E+00
  -0.197326E+03   0.000000E+00
  -0.112698E+03   0.000000E+00
  -0.263073E+03   0.000000E+00
  -0.931022E+02   0.000000E+00
  -0.117461E+03   0.000000E+00
  -0.116704E+03   0.000000E+00
  -0.130320E+03   0.000000E+00
  -0.160734E+03   0.000000E+00
  -0.123280E+03   0.000000E+00
  -0.120075E+03   0.000000E+00
  -0.237941E+03   0.000000E+00
  -0.114997E+03   0.000000E+00
  -0.164514E+03   0.000000E+00
  -0.314651E+03   0.000000E+00
  -0.294979E+03   0.000000E+00
  -0.222084E+03   0.000000E+00
  -0.109804E+03   0.000000E+00
  -0.168653E+03   0.000000E+00
  -0.157148E+03   0.000000E+00
  -0.260237E+03   0.000000E+00
  -0.178643E+03   0.000000E+00
  -0.127029E+03   0.000000E+00
  -0.172524E+03   0.000000E+00
  -0.179707E+03   0.000000E+00
  -0.134954E+03   0.000000E+00
  -0.294710E+03   0.000000E+00
  -0.238493E+03   0.000000E+00
  -0.878385E+02   0.000000E+00
  -0.218765E+03   0.000000E+00
  -0.169801E+03   0.000000E+00
  -0.221230E+03   0.000000E+00
  -0.214530E+03   0.000000E+00
  -0.190538E+03   0.000000E+00
  -0.169982E+03   0.000000E+00
  -0.219112E+03   0.000000E+00
  -0.185542E+03   0.000000E+00
  -0.147358E+03   0.000000E+00
  -0.138814E+03   0.000000E+00
  -0.193647E+03   0.000000E+00
  -0.138514E+03   0.000000E+00
  -0.105811E+03   0.000000E+00
  -0.141083E+03   0.000000E+00
  -0.141217E+03   0.000000E+00
  -0.129127E+03   0.000000E+00
  -0.138332E+03   0.000000E+00
  -0.238019E+03   0.000000E+00
  -0.160220E+03   0.000000E+00
  -0.175928E+03   0.000000E+00
  -0.169169E+03   0.000000E+00
  -0.105111E+03   0.000000E+00
  -0.184446E+03   0.000000E+00
  -0.281613E+03   0.000000E+00
  -0.185810E+03   0.000000E+00
  -0.182527E+03   0.000000E+00
  -0.172813E+03   0.000000E+00
  -0.249980E+03   0.000000E+00
  -0.270623E+03   0.000000E+00
  -0.237936E+03   0.000000E+00
  -0.111733E+03   0.000000E+00
  -0.292181E+03   0.000000E+00
  -0.228882E+03   0.000000E+00
  -0.214921E+03   0.000000E+00
  -0.203159E+03   0.000000E+00
  -0.103554E+03   0.000000E+00
  -0.119709E+03   0.000000E+00
  -0.141207E+03   0.000000E+00
  -0.193164E+03   0.000000E+00
  -0.192624E+03   0.000000E+00
  -0.196888E+03   0.000000E+00
  -0.254295E+03   0.000000E+00
  -0.179080E+03   0.000000E+00
  -0.164785E+03   0.000000E+00
  -0.126146E+03   0.000000E+00
  -0.208657E+03   0.000000E+00
  -0.114656E+03   0.000000E+00
  -0.119088E+03   0.000000E+00
  -0.137106E+03   0.000000E+00
  -0.213013E+03   0.000000E+00
  -0.112099E+03   0.000000E+00
  -0.178005E+03   0.000000E+00
  -0.197256E+03   0.000000E+00
  -0.228665E+03   0.000000E+00
  -0.157911E+03   0.000000E+00
  -0.172025E+03   0.000000E+00
  -0.172607E+03   0.000000E+00
  -0.162686E+03   0.000000E+00
  -0.119262E+03   0.000000E+00
  -0.245848E+03   0.000000E+00
  -0.162069E+03   0.000000E+00
  -0.109216E+03   0.000000E+00
  -0.145944E+03   0.000000E+00
  -0.164257E+03   0.000000E+00
  -0.174800E+03   0.000000E+00
  -0.157566E+03   0.000000E+00
  -0.932899E+02   0.000000E+00
  -0.266018E+03   0.000000E+00
  -0.194321E+03   0.000000E+00
  -0.112898E+03   0.000000E+00
  -0.123688E+03   0.000000E+00
  -0.170646E+03   0.000000E+00
  -0.132418E+03   0.000000E+00
  -0.175981E+03   0.000000E+00
  -0.234785E+03   0.000000E+00
  -0.123324E+03   0.000000E+00
  -0.129020E+03   0.000000E+00
  -0.246209E+03   0.000000E+00
  -0.320002E+03   0.000000E+00
  -0.163139E+03   0.000000E+00
  -0.339974E+03   0.000000E+00
  -0.150772E+03   0.000000E+00
  -0.229831E+03   0.000000E+00
  -0.133594E+03   0.000000E+00
  -0.141876E+03   0.000000E+00
  -0.210086E+03   0.000000E+00
  -0.210691E+03   0.000000E+00
  -0.150589E+03   0.000000E+00
  -0.183362E+03   0.000000E+00
  -0.224514E+03   0.000000E+00
  -0.259666E+03   0.000000E+00
  -0.948689E+02   0.000000E+00
  -0.211730E+03   0.000000E+00
  -0.230806E+03   0.000000E+00
  -0.199803E+03   0.000000E+00
  -0.302362E+03   0.000000E+00
  -0.198023E+03   0.000000E+00
  -0.106626E+03   0.000000E+00
  -0.227812E+03   0.000000E+00
  -0.161049E+03   0.000000E+00
  -0.188316E+03   0.000000E+00
  -0.171229E+03   0.000000E+00
  -0.128895E+03   0.000000E+00
  -0.125531E+03   0.000000E+00
  -0.289905E+03   0.000000E+00
  -0.201307E+03   0.000000E+00
  -0.174007E+03   0.000000E+00
  -0.185639E+03   0.000000E+00
  -0.124644E+03   0.000000E+00
  -0.188012E+03   0.000000E+00
  -0.256533E+03   0.000000E+00
  -0.239982E+03   0.000000E+00
  -0.218542E+03   0.000000E+00
  -0.200565E+03   0.000000E+00
  -0.128206E+03   0.000000E+00
  -0.234163E+03   0.000000E+00
  -0.277074E+03   0.000000E+00
  -0.245905E+03   0.000000E+00
  -0.186156E+03   0.000000E+00
  -0.164105E+03   0.000000E+00
  -0.143314E+03   0.000000E+00
  -0.213558E+03   0.000000E+00
  -0.227204E+03   0.000000E+00
  -0.210309E+03   0.000000E+00
  -0.165651E+03   0.000000E+00
  -0.197076E+03   0.000000E+00
  -0.131229E+03   0.000000E+00
  -0.177794E+03   0.000000E+00
  -0.151754E+03   0.000000E+00


==> results/A_0_0_2to200_0_15000/histograms/simulations/A001111_4000.dat <==
  -0.166955E+03   0.000000E+00
  -0.130059E+03   0.000000E+00
  -0.187538E+03   0.000000E+00
  -0.233581E+03   0.000000E+00
  -0.201319E+03   0.000000E+00
  -0.189318E+03   0.000000E+00
  -0.148602E+03   0.000000E+00
  -0.159787E+03   0.000000E+00
  -0.178610E+03   0.000000E+00
  -0.192331E+03   0.000000E+00
  -0.159830E+03   0.000000E+00
  -0.239735E+03   0.000000E+00
  -0.182783E+03   0.000000E+00
  -0.187943E+03   0.000000E+00
  -0.389141E+03   0.000000E+00
  -0.228838E+03   0.000000E+00
  -0.216454E+03   0.000000E+00
  -0.217622E+03   0.000000E+00
  -0.206428E+03   0.000000E+00
  -0.955280E+02   0.000000E+00
  -0.121609E+03   0.000000E+00
  -0.209688E+03   0.000000E+00
  -0.250487E+03   0.000000E+00
  -0.275377E+03   0.000000E+00
  -0.168021E+03   0.000000E+00
  -0.215499E+03   0.000000E+00
  -0.274749E+03   0.000000E+00
  -0.251949E+03   0.000000E+00
  -0.154944E+03   0.000000E+00
  -0.146419E+03   0.000000E+00
  -0.146307E+03   0.000000E+00
  -0.254068E+03   0.000000E+00
  -0.259593E+03   0.000000E+00
  -0.149796E+03   0.000000E+00
  -0.393095E+03   0.000000E+00
  -0.148524E+03   0.000000E+00
  -0.133247E+03   0.000000E+00
  -0.230328E+03   0.000000E+00
  -0.247987E+03   0.000000E+00
  -0.309915E+03   0.000000E+00
  -0.124482E+03   0.000000E+00
  -0.156663E+03   0.000000E+00
  -0.205901E+03   0.000000E+00
  -0.105728E+03   0.000000E+00
  -0.210534E+03   0.000000E+00
  -0.262843E+03   0.000000E+00
  -0.114808E+03   0.000000E+00
  -0.278701E+03   0.000000E+00
  -0.223802E+03   0.000000E+00
  -0.212232E+03   0.000000E+00
  -0.181777E+03   0.000000E+00
  -0.226750E+03   0.000000E+00
  -0.118744E+03   0.000000E+00
  -0.254657E+03   0.000000E+00
  -0.161248E+03   0.000000E+00
  -0.176570E+03   0.000000E+00
  -0.247448E+03   0.000000E+00
  -0.180098E+03   0.000000E+00
  -0.333694E+03   0.000000E+00
  -0.253441E+03   0.000000E+00
  -0.140399E+03   0.000000E+00
  -0.141717E+03   0.000000E+00
  -0.143603E+03   0.000000E+00
  -0.189354E+03   0.000000E+00
  -0.162122E+03   0.000000E+00
  -0.112988E+03   0.000000E+00
  -0.162474E+03   0.000000E+00
  -0.176403E+03   0.000000E+00
  -0.214065E+03   0.000000E+00
  -0.135117E+03   0.000000E+00
  -0.254633E+03   0.000000E+00
  -0.116723E+03   0.000000E+00
  -0.173675E+03   0.000000E+00
  -0.193954E+03   0.000000E+00
  -0.204516E+03   0.000000E+00
  -0.291134E+03   0.000000E+00
  -0.190398E+03   0.000000E+00
  -0.126982E+03   0.000000E+00
  -0.253829E+03   0.000000E+00
  -0.222873E+03   0.000000E+00
  -0.161989E+03   0.000000E+00
  -0.184289E+03   0.000000E+00
  -0.198554E+03   0.000000E+00
  -0.237856E+03   0.000000E+00
  -0.204974E+03   0.000000E+00
  -0.908861E+02   0.000000E+00
  -0.183496E+03   0.000000E+00
  -0.118878E+03   0.000000E+00
  -0.195339E+03   0.000000E+00
  -0.180251E+03   0.000000E+00
  -0.317340E+03   0.000000E+00
  -0.640226E+02   0.000000E+00
  -0.228019E+03   0.000000E+00
  -0.165729E+03   0.000000E+00
  -0.209773E+03   0.000000E+00
  -0.250582E+03   0.000000E+00
  -0.152951E+03   0.000000E+00
  -0.172915E+03   0.000000E+00
  -0.131118E+03   0.000000E+00
  -0.145232E+03   0.000000E+00
  -0.234189E+03   0.000000E+00
  -0.279673E+03   0.000000E+00
  -0.170404E+03   0.000000E+00
  -0.265020E+03   0.000000E+00
  -0.172548E+03   0.000000E+00
  -0.214269E+03   0.000000E+00
  -0.194085E+03   0.000000E+00
  -0.128102E+03   0.000000E+00
  -0.174317E+03   0.000000E+00
  -0.277830E+03   0.000000E+00
  -0.123040E+03   0.000000E+00
  -0.134561E+03   0.000000E+00
  -0.135595E+03   0.000000E+00
  -0.130680E+03   0.000000E+00
  -0.164083E+03   0.000000E+00
  -0.210935E+03   0.000000E+00
  -0.176534E+03   0.000000E+00
  -0.330101E+03   0.000000E+00
  -0.303801E+03   0.000000E+00
  -0.126329E+03   0.000000E+00
  -0.130836E+03   0.000000E+00
  -0.253959E+03   0.000000E+00
  -0.158619E+03   0.000000E+00
  -0.157946E+03   0.000000E+00
  -0.235867E+03   0.000000E+00
  -0.211932E+03   0.000000E+00
  -0.223975E+03   0.000000E+00
  -0.174806E+03   0.000000E+00
  -0.150490E+03   0.000000E+00
  -0.214851E+03   0.000000E+00
  -0.210968E+03   0.000000E+00
  -0.192793E+03   0.000000E+00
  -0.117932E+03   0.000000E+00
  -0.258657E+03   0.000000E+00
  -0.189327E+03   0.000000E+00
  -0.122550E+03   0.000000E+00
  -0.138600E+03   0.000000E+00
  -0.145548E+03   0.000000E+00
  -0.130143E+03   0.000000E+00
  -0.187479E+03   0.000000E+00
  -0.195134E+03   0.000000E+00
  -0.271345E+03   0.000000E+00
  -0.227738E+03   0.000000E+00
  -0.138913E+03   0.000000E+00
  -0.965251E+02   0.000000E+00
  -0.274802E+03   0.000000E+00
  -0.154640E+03   0.000000E+00
  -0.142463E+03   0.000000E+00
  -0.274235E+03   0.000000E+00
  -0.150885E+03   0.000000E+00
  -0.153171E+03   0.000000E+00
  -0.295795E+03   0.000000E+00
  -0.165865E+03   0.000000E+00
  -0.135897E+03   0.000000E+00
  -0.184311E+03   0.000000E+00
  -0.135713E+03   0.000000E+00
  -0.242951E+03   0.000000E+00
  -0.203120E+03   0.000000E+00
  -0.135204E+03   0.000000E+00
  -0.138928E+03   0.000000E+00
  -0.165909E+03   0.000000E+00
  -0.148492E+03   0.000000E+00
  -0.123308E+03   0.000000E+00
  -0.196131E+03   0.000000E+00
  -0.145317E+03   0.000000E+00
  -0.190800E+03   0.000000E+00
  -0.192426E+03   0.000000E+00
  -0.193782E+03   0.000000E+00
  -0.111065E+03   0.000000E+00
  -0.122903E+03   0.000000E+00
  -0.154366E+03   0.000000E+00
  -0.121779E+03   0.000000E+00
  -0.157245E+03   0.000000E+00
  -0.269814E+03   0.000000E+00
  -0.197750E+03   0.000000E+00
  -0.199392E+03   0.000000E+00
  -0.152612E+03   0.000000E+00
  -0.211390E+03   0.000000E+00
  -0.284414E+03   0.000000E+00
  -0.119095E+03   0.000000E+00
  -0.150679E+03   0.000000E+00
  -0.129213E+03   0.000000E+00
  -0.241405E+03   0.000000E+00
  -0.184741E+03   0.000000E+00
  -0.133531E+03   0.000000E+00
  -0.154380E+03   0.000000E+00
  -0.143109E+03   0.000000E+00
  -0.250528E+03   0.000000E+00
  -0.174636E+03   0.000000E+00
  -0.168566E+03   0.000000E+00
  -0.176757E+03   0.000000E+00
  -0.203915E+03   0.000000E+00
  -0.196860E+03   0.000000E+00
  -0.260595E+03   0.000000E+00
  -0.197117E+03   0.000000E+00
  -0.318835E+03   0.000000E+00
  -0.175578E+03   0.000000E+00
  -0.200789E+03   0.000000E+00
  -0.193878E+03   0.000000E+00
  -0.215433E+03   0.000000E+00
  -0.175035E+03   0.000000E+00
  -0.276242E+03   0.000000E+00
  -0.178622E+03   0.000000E+00
  -0.187088E+03   0.000000E+00
  -0.178062E+03   0.000000E+00
  -0.131905E+03   0.000000E+00
  -0.251083E+03   0.000000E+00
  -0.120539E+03   0.000000E+00
  -0.199311E+03   0.000000E+00
  -0.318891E+03   0.000000E+00
  -0.266180E+03   0.000000E+00
  -0.232158E+03   0.000000E+00
  -0.177705E+03   0.000000E+00
  -0.173104E+03   0.000000E+00
  -0.184626E+03   0.000000E+00
  -0.849787E+02   0.000000E+00
  -0.188078E+03   0.000000E+00
  -0.124399E+03   0.000000E+00
  -0.256934E+03   0.000000E+00
  -0.159401E+03   0.000000E+00
  -0.345125E+03   0.000000E+00
  -0.224759E+03   0.000000E+00
  -0.170110E+03   0.000000E+00
  -0.209642E+03   0.000000E+00
  -0.173402E+03   0.000000E+00
  -0.171181E+03   0.000000E+00
  -0.141677E+03   0.000000E+00
  -0.158211E+03   0.000000E+00
  -0.220462E+03   0.000000E+00
  -0.338042E+03   0.000000E+00
  -0.222806E+03   0.000000E+00
  -0.167786E+03   0.000000E+00
  -0.203572E+03   0.000000E+00
  -0.132255E+03   0.000000E+00
  -0.237754E+03   0.000000E+00
  -0.146285E+03   0.000000E+00
  -0.107573E+03   0.000000E+00
  -0.267562E+03   0.000000E+00
  -0.127877E+03   0.000000E+00
  -0.165119E+03   0.000000E+00
  -0.175649E+03   0.000000E+00
  -0.160534E+03   0.000000E+00
  -0.175677E+03   0.000000E+00
  -0.151061E+03   0.000000E+00
  -0.119741E+03   0.000000E+00
  -0.252713E+03   0.000000E+00
  -0.136202E+03   0.000000E+00
  -0.155780E+03   0.000000E+00
  -0.209193E+03   0.000000E+00
  -0.275645E+03   0.000000E+00
  -0.157357E+03   0.000000E+00
  -0.114923E+03   0.000000E+00
  -0.277257E+03   0.000000E+00
  -0.159488E+03   0.000000E+00
  -0.220642E+03   0.000000E+00
  -0.302862E+03   0.000000E+00
  -0.196269E+03   0.000000E+00
  -0.228643E+03   0.000000E+00
  -0.328643E+03   0.000000E+00
  -0.130649E+03   0.000000E+00
  -0.157220E+03   0.000000E+00
  -0.146515E+03   0.000000E+00
  -0.264474E+03   0.000000E+00
  -0.247146E+03   0.000000E+00
  -0.126754E+03   0.000000E+00
  -0.178442E+03   0.000000E+00
  -0.316421E+03   0.000000E+00
  -0.235736E+03   0.000000E+00
  -0.144285E+03   0.000000E+00
  -0.167889E+03   0.000000E+00
  -0.218902E+03   0.000000E+00
  -0.149227E+03   0.000000E+00
  -0.189686E+03   0.000000E+00
  -0.199258E+03   0.000000E+00
  -0.116413E+03   0.000000E+00
  -0.874022E+02   0.000000E+00
  -0.205650E+03   0.000000E+00
  -0.225495E+03   0.000000E+00
  -0.168677E+03   0.000000E+00
  -0.202969E+03   0.000000E+00
  -0.236841E+03   0.000000E+00
  -0.551719E+02   0.000000E+00
  -0.203586E+03   0.000000E+00
  -0.207886E+03   0.000000E+00
  -0.176345E+03   0.000000E+00
  -0.127957E+03   0.000000E+00
  -0.269697E+03   0.000000E+00
  -0.253478E+03   0.000000E+00
  -0.169420E+03   0.000000E+00
  -0.214564E+03   0.000000E+00
  -0.192592E+03   0.000000E+00
  -0.152245E+03   0.000000E+00
  -0.271290E+03   0.000000E+00
  -0.221918E+03   0.000000E+00
  -0.108145E+03   0.000000E+00
  -0.205374E+03   0.000000E+00
  -0.254128E+03   0.000000E+00
  -0.251847E+03   0.000000E+00
  -0.163847E+03   0.000000E+00
  -0.164249E+03   0.000000E+00
  -0.223321E+03   0.000000E+00
  -0.200657E+03   0.000000E+00
  -0.156308E+03   0.000000E+00
  -0.145675E+03   0.000000E+00
  -0.179860E+03   0.000000E+00
  -0.332751E+03   0.000000E+00
  -0.129428E+03   0.000000E+00
  -0.205690E+03   0.000000E+00
  -0.212988E+03   0.000000E+00
  -0.180218E+03   0.000000E+00
  -0.203271E+03   0.000000E+00
  -0.193157E+03   0.000000E+00
  -0.156416E+03   0.000000E+00
  -0.332974E+03   0.000000E+00
  -0.202136E+03   0.000000E+00
  -0.144539E+03   0.000000E+00
  -0.193758E+03   0.000000E+00
  -0.236799E+03   0.000000E+00
  -0.172151E+03   0.000000E+00
  -0.155468E+03   0.000000E+00
  -0.155586E+03   0.000000E+00
  -0.142043E+03   0.000000E+00
  -0.112561E+03   0.000000E+00
  -0.231199E+03   0.000000E+00
  -0.328311E+03   0.000000E+00
  -0.193911E+03   0.000000E+00
  -0.168864E+03   0.000000E+00
  -0.198785E+03   0.000000E+00
  -0.134770E+03   0.000000E+00
  -0.208971E+03   0.000000E+00
  -0.275840E+03   0.000000E+00
  -0.166635E+03   0.000000E+00
  -0.211837E+03   0.000000E+00
  -0.267764E+03   0.000000E+00
  -0.252873E+03   0.000000E+00
  -0.168929E+03   0.000000E+00
  -0.189820E+03   0.000000E+00
  -0.159324E+03   0.000000E+00
  -0.157278E+03   0.000000E+00
  -0.181054E+03   0.000000E+00
  -0.128119E+03   0.000000E+00
  -0.184119E+03   0.000000E+00
  -0.258238E+03   0.000000E+00
  -0.995765E+02   0.000000E+00
  -0.179386E+03   0.000000E+00
  -0.166622E+03   0.000000E+00
  -0.138647E+03   0.000000E+00
  -0.162523E+03   0.000000E+00
  -0.124370E+03   0.000000E+00
  -0.179616E+03   0.000000E+00
  -0.166350E+03   0.000000E+00
  -0.175574E+03   0.000000E+00
  -0.200525E+03   0.000000E+00
  -0.180533E+03   0.000000E+00
  -0.127058E+03   0.000000E+00
  -0.225709E+03   0.000000E+00
  -0.153342E+03   0.000000E+00
  -0.144702E+03   0.000000E+00
  -0.201997E+03   0.000000E+00
  -0.216389E+03   0.000000E+00
  -0.247051E+03   0.000000E+00
  -0.224887E+03   0.000000E+00
  -0.119003E+03   0.000000E+00
  -0.139080E+03   0.000000E+00
  -0.109401E+03   0.000000E+00
  -0.245518E+03   0.000000E+00
  -0.256943E+03   0.000000E+00
  -0.218202E+03   0.000000E+00
  -0.987781E+02   0.000000E+00
  -0.193128E+03   0.000000E+00
  -0.251531E+03   0.000000E+00
  -0.144752E+03   0.000000E+00
  -0.100659E+03   0.000000E+00
  -0.918177E+02   0.000000E+00
  -0.122880E+03   0.000000E+00
  -0.168351E+03   0.000000E+00
  -0.187399E+03   0.000000E+00
  -0.248496E+03   0.000000E+00
  -0.239809E+03   0.000000E+00
  -0.175128E+03   0.000000E+00
  -0.219974E+03   0.000000E+00
  -0.171224E+03   0.000000E+00
  -0.251550E+03   0.000000E+00
  -0.104381E+03   0.000000E+00
  -0.206521E+03   0.000000E+00
  -0.302890E+03   0.000000E+00
  -0.250233E+03   0.000000E+00
  -0.264115E+03   0.000000E+00
  -0.170319E+03   0.000000E+00
  -0.131748E+03   0.000000E+00
  -0.251175E+03   0.000000E+00
  -0.258996E+03   0.000000E+00
  -0.131124E+03   0.000000E+00
  -0.168773E+03   0.000000E+00
  -0.181818E+03   0.000000E+00
  -0.144237E+03   0.000000E+00
  -0.127096E+03   0.000000E+00
  -0.941265E+02   0.000000E+00
  -0.293648E+03   0.000000E+00
  -0.140817E+03   0.000000E+00
  -0.240816E+03   0.000000E+00
  -0.218525E+03   0.000000E+00
  -0.267102E+03   0.000000E+00
  -0.232718E+03   0.000000E+00
  -0.193973E+03   0.000000E+00
  -0.168323E+03   0.000000E+00
  -0.181317E+03   0.000000E+00
  -0.111299E+03   0.000000E+00
  -0.185374E+03   0.000000E+00
  -0.130745E+03   0.000000E+00
  -0.213330E+03   0.000000E+00
  -0.144406E+03   0.000000E+00
  -0.193424E+03   0.000000E+00
  -0.159174E+03   0.000000E+00
  -0.168518E+03   0.000000E+00
  -0.145551E+03   0.000000E+00
  -0.190547E+03   0.000000E+00
  -0.201773E+03   0.000000E+00
  -0.203282E+03   0.000000E+00
  -0.148668E+03   0.000000E+00
  -0.195193E+03   0.000000E+00
  -0.199181E+03   0.000000E+00
  -0.127701E+03   0.000000E+00
  -0.216151E+03   0.000000E+00
  -0.187605E+03   0.000000E+00
  -0.322485E+03   0.000000E+00
  -0.274018E+03   0.000000E+00
  -0.206219E+03   0.000000E+00
  -0.168559E+03   0.000000E+00
  -0.307901E+03   0.000000E+00
  -0.214815E+03   0.000000E+00
  -0.161954E+03   0.000000E+00
  -0.145921E+03   0.000000E+00
  -0.267110E+03   0.000000E+00
  -0.233219E+03   0.000000E+00
  -0.149853E+03   0.000000E+00
  -0.179248E+03   0.000000E+00
  -0.155695E+03   0.000000E+00
  -0.150409E+03   0.000000E+00
  -0.205792E+03   0.000000E+00
  -0.929671E+02   0.000000E+00
  -0.149981E+03   0.000000E+00
  -0.249631E+03   0.000000E+00
  -0.187016E+03   0.000000E+00
  -0.178629E+03   0.000000E+00
  -0.186663E+03   0.000000E+00
  -0.210855E+03   0.000000E+00
  -0.211611E+03   0.000000E+00
  -0.213422E+03   0.000000E+00
  -0.203986E+03   0.000000E+00
  -0.298228E+03   0.000000E+00
  -0.104084E+03   0.000000E+00
  -0.247335E+03   0.000000E+00
  -0.140118E+03   0.000000E+00
  -0.180586E+03   0.000000E+00
  -0.181060E+03   0.000000E+00
  -0.245944E+03   0.000000E+00
  -0.237476E+03   0.000000E+00
  -0.108308E+03   0.000000E+00
  -0.151583E+03   0.000000E+00
  -0.192606E+03   0.000000E+00
  -0.307008E+03   0.000000E+00
  -0.222637E+03   0.000000E+00
  -0.136828E+03   0.000000E+00
  -0.161297E+03   0.000000E+00
  -0.112463E+03   0.000000E+00
  -0.186308E+03   0.000000E+00
  -0.223614E+03   0.000000E+00
  -0.124497E+03   0.000000E+00
  -0.369143E+03   0.000000E+00
  -0.250961E+03   0.000000E+00
  -0.182654E+03   0.000000E+00
  -0.237787E+03   0.000000E+00
  -0.136147E+03   0.000000E+00
  -0.118036E+03   0.000000E+00
  -0.135096E+03   0.000000E+00
  -0.173450E+03   0.000000E+00
  -0.253200E+03   0.000000E+00
  -0.286627E+03   0.000000E+00
  -0.172534E+03   0.000000E+00
  -0.947580E+02   0.000000E+00
  -0.184651E+03   0.000000E+00
  -0.235746E+03   0.000000E+00
  -0.174274E+03   0.000000E+00
  -0.153541E+03   0.000000E+00
  -0.159731E+03   0.000000E+00
  -0.189983E+03   0.000000E+00
  -0.132609E+03   0.000000E+00
  -0.242205E+03   0.000000E+00
  -0.229347E+03   0.000000E+00
  -0.107999E+03   0.000000E+00
  -0.165237E+03   0.000000E+00
  -0.153457E+03   0.000000E+00
  -0.305443E+03   0.000000E+00
  -0.244749E+03   0.000000E+00
  -0.250451E+03   0.000000E+00
  -0.160094E+03   0.000000E+00
  -0.225059E+03   0.000000E+00
  -0.173822E+03   0.000000E+00
  -0.191499E+03   0.000000E+00
  -0.145020E+03   0.000000E+00
  -0.177964E+03   0.000000E+00
  -0.165269E+03   0.000000E+00
  -0.180384E+03   0.000000E+00
  -0.135741E+03   0.000000E+00
  -0.237965E+03   0.000000E+00
  -0.136115E+03   0.000000E+00
  -0.247883E+03   0.000000E+00
  -0.208111E+03   0.000000E+00
  -0.158252E+03   0.000000E+00
  -0.178201E+03   0.000000E+00
  -0.169420E+03   0.000000E+00
  -0.226443E+03   0.000000E+00
  -0.303350E+03   0.000000E+00
  -0.217950E+03   0.000000E+00
  -0.179479E+03   0.000000E+00
  -0.231140E+03   0.000000E+00
  -0.133989E+03   0.000000E+00
  -0.101357E+03   0.000000E+00
  -0.206252E+03   0.000000E+00
  -0.174616E+03   0.000000E+00
  -0.138971E+03   0.000000E+00
  -0.177305E+03   0.000000E+00
  -0.123238E+03   0.000000E+00
  -0.144080E+03   0.000000E+00
  -0.250253E+03   0.000000E+00
  -0.821206E+02   0.000000E+00
  -0.179009E+03   0.000000E+00
  -0.236013E+03   0.000000E+00
  -0.199599E+03   0.000000E+00
  -0.260748E+03   0.000000E+00
  -0.263692E+03   0.000000E+00
  -0.157510E+03   0.000000E+00
  -0.256434E+03   0.000000E+00
  -0.239013E+03   0.000000E+00
  -0.205693E+03   0.000000E+00
  -0.223369E+03   0.000000E+00
  -0.359783E+03   0.000000E+00
  -0.184059E+03   0.000000E+00
  -0.151316E+03   0.000000E+00
  -0.163737E+03   0.000000E+00
  -0.114864E+03   0.000000E+00
  -0.124113E+03   0.000000E+00
  -0.386720E+03   0.000000E+00
  -0.299583E+03   0.000000E+00
  -0.124004E+03   0.000000E+00
  -0.209967E+03   0.000000E+00
  -0.750633E+02   0.000000E+00
  -0.204547E+03   0.000000E+00
  -0.101059E+03   0.000000E+00
  -0.225366E+03   0.000000E+00
  -0.206527E+03   0.000000E+00
  -0.144935E+03   0.000000E+00
  -0.125600E+03   0.000000E+00
  -0.127647E+03   0.000000E+00
  -0.193372E+03   0.000000E+00
  -0.153792E+03   0.000000E+00
  -0.209439E+03   0.000000E+00
  -0.176057E+03   0.000000E+00
  -0.239878E+03   0.000000E+00
  -0.214358E+03   0.000000E+00
  -0.214891E+03   0.000000E+00
  -0.216002E+03   0.000000E+00
  -0.294881E+03   0.000000E+00
  -0.184714E+03   0.000000E+00
  -0.284261E+03   0.000000E+00
  -0.165280E+03   0.000000E+00
  -0.179400E+03   0.000000E+00
  -0.232069E+03   0.000000E+00
  -0.191411E+03   0.000000E+00
  -0.285203E+03   0.000000E+00
  -0.302868E+03   0.000000E+00
  -0.120491E+03   0.000000E+00
  -0.132451E+03   0.000000E+00
  -0.237746E+03   0.000000E+00
  -0.177274E+03   0.000000E+00
  -0.163874E+03   0.000000E+00
  -0.178763E+03   0.000000E+00
  -0.149528E+03   0.000000E+00
  -0.247233E+03   0.000000E+00
  -0.285724E+03   0.000000E+00
  -0.212305E+03   0.000000E+00
  -0.195631E+03   0.000000E+00
  -0.136933E+03   0.000000E+00
  -0.174909E+03   0.000000E+00
  -0.300912E+03   0.000000E+00
  -0.118491E+03   0.000000E+00
  -0.150044E+03   0.000000E+00
  -0.116221E+03   0.000000E+00
  -0.943868E+02   0.000000E+00
  -0.188330E+03   0.000000E+00
  -0.194532E+03   0.000000E+00
  -0.239907E+03   0.000000E+00
  -0.164975E+03   0.000000E+00
  -0.115900E+03   0.000000E+00
  -0.167004E+03   0.000000E+00
  -0.110448E+03   0.000000E+00
  -0.193987E+03   0.000000E+00
  -0.226971E+03   0.000000E+00
  -0.163795E+03   0.000000E+00
  -0.948417E+02   0.000000E+00
  -0.175444E+03   0.000000E+00
  -0.159078E+03   0.000000E+00
  -0.203969E+03   0.000000E+00
  -0.230847E+03   0.000000E+00
  -0.176722E+03   0.000000E+00
  -0.210918E+03   0.000000E+00
  -0.585903E+02   0.000000E+00
  -0.195243E+03   0.000000E+00
  -0.134149E+03   0.000000E+00
  -0.155267E+03   0.000000E+00
  -0.202822E+03   0.000000E+00
  -0.291662E+03   0.000000E+00
  -0.211005E+03   0.000000E+00
  -0.222433E+03   0.000000E+00
  -0.165038E+03   0.000000E+00
  -0.150375E+03   0.000000E+00
  -0.149743E+03   0.000000E+00
  -0.240316E+03   0.000000E+00
  -0.206277E+03   0.000000E+00
  -0.205010E+03   0.000000E+00
  -0.192289E+03   0.000000E+00
  -0.224385E+03   0.000000E+00
  -0.204772E+03   0.000000E+00
  -0.224096E+03   0.000000E+00
  -0.239359E+03   0.000000E+00
  -0.114886E+03   0.000000E+00
  -0.172458E+03   0.000000E+00
  -0.205154E+03   0.000000E+00
  -0.195951E+03   0.000000E+00
  -0.175399E+03   0.000000E+00
  -0.140053E+03   0.000000E+00
  -0.138522E+03   0.000000E+00
  -0.315154E+03   0.000000E+00
  -0.133280E+03   0.000000E+00
  -0.158225E+03   0.000000E+00
  -0.267803E+03   0.000000E+00
  -0.169215E+03   0.000000E+00
  -0.286732E+03   0.000000E+00
  -0.318970E+03   0.000000E+00
  -0.133448E+03   0.000000E+00
  -0.156432E+03   0.000000E+00
  -0.206990E+03   0.000000E+00
  -0.180198E+03   0.000000E+00
  -0.235685E+03   0.000000E+00
  -0.168539E+03   0.000000E+00
  -0.233666E+03   0.000000E+00
  -0.142158E+03   0.000000E+00
  -0.105051E+03   0.000000E+00
  -0.151173E+03   0.000000E+00
  -0.145830E+03   0.000000E+00
  -0.196368E+03   0.000000E+00
  -0.135687E+03   0.000000E+00
  -0.303565E+03   0.000000E+00
  -0.238650E+03   0.000000E+00
  -0.317655E+03   0.000000E+00
  -0.957085E+02   0.000000E+00
  -0.240803E+03   0.000000E+00
  -0.111772E+03   0.000000E+00
  -0.223648E+03   0.000000E+00
  -0.126591E+03   0.000000E+00
  -0.264934E+03   0.000000E+00
  -0.154730E+03   0.000000E+00
  -0.125363E+03   0.000000E+00
  -0.218838E+03   0.000000E+00
  -0.301829E+03   0.000000E+00
  -0.142708E+03   0.000000E+00
  -0.199014E+03   0.000000E+00
  -0.164974E+03   0.000000E+00
  -0.153923E+03   0.000000E+00
  -0.176442E+03   0.000000E+00
  -0.142981E+03   0.000000E+00
  -0.146106E+03   0.000000E+00
  -0.222447E+03   0.000000E+00
  -0.256501E+03   0.000000E+00
  -0.944406E+02   0.000000E+00
  -0.770725E+02   0.000000E+00
  -0.157494E+03   0.000000E+00
  -0.205703E+03   0.000000E+00
  -0.221798E+03   0.000000E+00
  -0.150197E+03   0.000000E+00
  -0.124872E+03   0.000000E+00
  -0.131372E+03   0.000000E+00
  -0.267192E+03   0.000000E+00
  -0.160386E+03   0.000000E+00
  -0.266254E+03   0.000000E+00
  -0.184291E+03   0.000000E+00
  -0.274386E+03   0.000000E+00
  -0.202261E+03   0.000000E+00
  -0.113212E+03   0.000000E+00
  -0.306128E+03   0.000000E+00
  -0.229227E+03   0.000000E+00
  -0.251565E+03   0.000000E+00
  -0.178836E+03   0.000000E+00
  -0.218274E+03   0.000000E+00
  -0.122981E+03   0.000000E+00
  -0.168688E+03   0.000000E+00
  -0.207590E+03   0.000000E+00
  -0.164600E+03   0.000000E+00
  -0.129195E+03   0.000000E+00
  -0.101700E+03   0.000000E+00
  -0.129593E+03   0.000000E+00
  -0.178870E+03   0.000000E+00
  -0.218634E+03   0.000000E+00
  -0.151615E+03   0.000000E+00
  -0.170386E+03   0.000000E+00
  -0.128210E+03   0.000000E+00
  -0.153470E+03   0.000000E+00
  -0.286386E+03   0.000000E+00
  -0.159833E+03   0.000000E+00
  -0.178571E+03   0.000000E+00
  -0.169587E+03   0.000000E+00
  -0.117392E+03   0.000000E+00
  -0.270834E+03   0.000000E+00
  -0.232017E+03   0.000000E+00
  -0.103650E+03   0.000000E+00
  -0.202111E+03   0.000000E+00
  -0.118207E+03   0.000000E+00
  -0.155351E+03   0.000000E+00
  -0.227424E+03   0.000000E+00
  -0.301983E+03   0.000000E+00
  -0.655235E+02   0.000000E+00
  -0.235555E+03   0.000000E+00
  -0.264220E+03   0.000000E+00
  -0.140570E+03   0.000000E+00
  -0.179773E+03   0.000000E+00
  -0.193399E+03   0.000000E+00
  -0.187444E+03   0.000000E+00
  -0.221409E+03   0.000000E+00
  -0.190033E+03   0.000000E+00
  -0.253061E+03   0.000000E+00
  -0.192521E+03   0.000000E+00
  -0.331694E+03   0.000000E+00
  -0.228293E+03   0.000000E+00
  -0.171558E+03   0.000000E+00
  -0.328791E+03   0.000000E+00
  -0.190316E+03   0.000000E+00
  -0.157067E+03   0.000000E+00
  -0.111963E+03   0.000000E+00
  -0.158459E+03   0.000000E+00
  -0.214832E+03   0.000000E+00
  -0.123461E+03   0.000000E+00
  -0.212294E+03   0.000000E+00
  -0.596178E+02   0.000000E+00
  -0.194124E+03   0.000000E+00
  -0.148772E+03   0.000000E+00
  -0.233231E+03   0.000000E+00
  -0.149399E+03   0.000000E+00
  -0.224485E+03   0.000000E+00
  -0.143299E+03   0.000000E+00
  -0.164699E+03   0.000000E+00
  -0.203071E+03   0.000000E+00
  -0.136662E+03   0.000000E+00
  -0.264942E+03   0.000000E+00
  -0.164474E+03   0.000000E+00
  -0.237402E+03   0.000000E+00
  -0.172957E+03   0.000000E+00
  -0.194490E+03   0.000000E+00
  -0.231769E+03   0.000000E+00
  -0.245199E+03   0.000000E+00
  -0.169667E+03   0.000000E+00
  -0.282861E+03   0.000000E+00
  -0.205751E+03   0.000000E+00
  -0.247631E+03   0.000000E+00
  -0.227208E+03   0.000000E+00
  -0.351106E+03   0.000000E+00
  -0.311732E+03   0.000000E+00
  -0.127091E+03   0.000000E+00
  -0.120132E+03   0.000000E+00
  -0.269385E+03   0.000000E+00
  -0.186480E+03   0.000000E+00
  -0.102808E+03   0.000000E+00
  -0.163087E+03   0.000000E+00
  -0.246023E+03   0.000000E+00
  -0.178382E+03   0.000000E+00
  -0.243134E+03   0.000000E+00
  -0.193640E+03   0.000000E+00
  -0.145995E+03   0.000000E+00
  -0.103473E+03   0.000000E+00
  -0.105762E+03   0.000000E+00
  -0.768463E+02   0.000000E+00
  -0.172152E+03   0.000000E+00
  -0.146222E+03   0.000000E+00
  -0.238274E+03   0.000000E+00
  -0.171060E+03   0.000000E+00
  -0.192303E+03   0.000000E+00
  -0.245388E+03   0.000000E+00
  -0.156803E+03   0.000000E+00
  -0.272305E+03   0.000000E+00
  -0.297225E+03   0.000000E+00
  -0.210832E+03   0.000000E+00
  -0.312671E+03   0.000000E+00
  -0.238476E+03   0.000000E+00
  -0.101211E+03   0.000000E+00
  -0.125672E+03   0.000000E+00
  -0.102945E+03   0.000000E+00
  -0.145723E+03   0.000000E+00
  -0.218341E+03   0.000000E+00
  -0.204601E+03   0.000000E+00
  -0.145957E+03   0.000000E+00
  -0.187023E+03   0.000000E+00
  -0.155246E+03   0.000000E+00
  -0.330289E+03   0.000000E+00
  -0.194699E+03   0.000000E+00
  -0.181412E+03   0.000000E+00
  -0.189419E+03   0.000000E+00
  -0.131651E+03   0.000000E+00
  -0.219136E+03   0.000000E+00
  -0.253110E+03   0.000000E+00
  -0.135659E+03   0.000000E+00
  -0.189355E+03   0.000000E+00
  -0.104193E+03   0.000000E+00
  -0.959933E+02   0.000000E+00
  -0.158702E+03   0.000000E+00
  -0.110708E+03   0.000000E+00
  -0.217690E+03   0.000000E+00
  -0.217929E+03   0.000000E+00
  -0.277537E+03   0.000000E+00
  -0.248072E+03   0.000000E+00
  -0.148930E+03   0.000000E+00
  -0.221440E+03   0.000000E+00
  -0.211538E+03   0.000000E+00
  -0.210217E+03   0.000000E+00
  -0.121561E+03   0.000000E+00
  -0.230512E+03   0.000000E+00
  -0.207374E+03   0.000000E+00
  -0.157561E+03   0.000000E+00
  -0.186138E+03   0.000000E+00
  -0.129877E+03   0.000000E+00
  -0.164650E+03   0.000000E+00
  -0.204885E+03   0.000000E+00
  -0.221305E+03   0.000000E+00
  -0.164005E+03   0.000000E+00
  -0.216167E+03   0.000000E+00
  -0.159215E+03   0.000000E+00
  -0.223074E+03   0.000000E+00
  -0.111666E+03   0.000000E+00
  -0.185411E+03   0.000000E+00
  -0.196559E+03   0.000000E+00
  -0.146979E+03   0.000000E+00
  -0.143595E+03   0.000000E+00
  -0.169060E+03   0.000000E+00
  -0.198723E+03   0.000000E+00
  -0.212850E+03   0.000000E+00
  -0.236118E+03   0.000000E+00
  -0.151488E+03   0.000000E+00
  -0.177741E+03   0.000000E+00
  -0.144339E+03   0.000000E+00
  -0.148716E+03   0.000000E+00
  -0.181178E+03   0.000000E+00
  -0.155547E+03   0.000000E+00
  -0.207775E+03   0.000000E+00
  -0.165623E+03   0.000000E+00
  -0.246291E+03   0.000000E+00
  -0.177611E+03   0.000000E+00
  -0.174166E+03   0.000000E+00
  -0.127228E+03   0.000000E+00
  -0.157616E+03   0.000000E+00
  -0.127896E+03   0.000000E+00
  -0.166200E+03   0.000000E+00
  -0.878976E+02   0.000000E+00
  -0.265979E+03   0.000000E+00
  -0.148319E+03   0.000000E+00
  -0.202886E+03   0.000000E+00
  -0.331440E+03   0.000000E+00
  -0.178264E+03   0.000000E+00
  -0.130657E+03   0.000000E+00
  -0.258807E+03   0.000000E+00
  -0.238422E+03   0.000000E+00
  -0.100277E+03   0.000000E+00
  -0.192480E+03   0.000000E+00
  -0.130906E+03   0.000000E+00
  -0.215032E+03   0.000000E+00
  -0.210592E+03   0.000000E+00
  -0.167028E+03   0.000000E+00
  -0.113020E+03   0.000000E+00
  -0.138716E+03   0.000000E+00
  -0.208279E+03   0.000000E+00
  -0.157040E+03   0.000000E+00
  -0.225206E+03   0.000000E+00
  -0.247617E+03   0.000000E+00
  -0.128470E+03   0.000000E+00
  -0.222230E+03   0.000000E+00
  -0.136317E+03   0.000000E+00
  -0.164480E+03   0.000000E+00
  -0.208750E+03   0.000000E+00
  -0.224363E+03   0.000000E+00
  -0.172137E+03   0.000000E+00
  -0.128433E+03   0.000000E+00
  -0.164913E+03   0.000000E+00
  -0.230809E+03   0.000000E+00
  -0.241446E+03   0.000000E+00
  -0.157874E+03   0.000000E+00
  -0.195907E+03   0.000000E+00
  -0.152082E+03   0.000000E+00
  -0.884819E+02   0.000000E+00
  -0.241929E+03   0.000000E+00
  -0.174874E+03   0.000000E+00
  -0.160538E+03   0.000000E+00
  -0.143047E+03   0.000000E+00
  -0.163139E+03   0.000000E+00
  -0.201105E+03   0.000000E+00
  -0.217357E+03   0.000000E+00
  -0.164979E+03   0.000000E+00
  -0.214224E+03   0.000000E+00
  -0.143579E+03   0.000000E+00
  -0.156498E+03   0.000000E+00
  -0.276081E+03   0.000000E+00
  -0.232449E+03   0.000000E+00
  -0.166416E+03   0.000000E+00
  -0.188752E+03   0.000000E+00
  -0.214753E+03   0.000000E+00
  -0.153412E+03   0.000000E+00
  -0.139186E+03   0.000000E+00
  -0.191616E+03   0.000000E+00
  -0.126284E+03   0.000000E+00
  -0.205621E+03   0.000000E+00
  -0.160177E+03   0.000000E+00
  -0.218877E+03   0.000000E+00
  -0.204942E+03   0.000000E+00
  -0.247229E+03   0.000000E+00
  -0.234929E+03   0.000000E+00
  -0.207558E+03   0.000000E+00
  -0.160642E+03   0.000000E+00
  -0.186791E+03   0.000000E+00
  -0.120387E+03   0.000000E+00
  -0.196100E+03   0.000000E+00
  -0.252815E+03   0.000000E+00
  -0.181175E+03   0.000000E+00
  -0.163261E+03   0.000000E+00
  -0.421688E+03   0.000000E+00
  -0.159984E+03   0.000000E+00
  -0.166053E+03   0.000000E+00
  -0.215383E+03   0.000000E+00
  -0.134513E+03   0.000000E+00
  -0.166061E+03   0.000000E+00
  -0.141359E+03   0.000000E+00
  -0.271401E+03   0.000000E+00
  -0.278671E+03   0.000000E+00
  -0.140234E+03   0.000000E+00
  -0.118231E+03   0.000000E+00
  -0.164506E+03   0.000000E+00
  -0.192237E+03   0.000000E+00
  -0.285442E+03   0.000000E+00
  -0.280752E+03   0.000000E+00
  -0.324870E+03   0.000000E+00
  -0.170941E+03   0.000000E+00
  -0.239627E+03   0.000000E+00
  -0.187252E+03   0.000000E+00
  -0.124173E+03   0.000000E+00
  -0.104774E+03   0.000000E+00
  -0.109218E+03   0.000000E+00
  -0.271182E+03   0.000000E+00
  -0.144853E+03   0.000000E+00
  -0.183961E+03   0.000000E+00
  -0.167368E+03   0.000000E+00
  -0.145171E+03   0.000000E+00
  -0.172589E+03   0.000000E+00
  -0.264040E+03   0.000000E+00
  -0.208134E+03   0.000000E+00
  -0.159255E+03   0.000000E+00
  -0.247328E+03   0.000000E+00
  -0.157002E+03   0.000000E+00
  -0.127500E+03   0.000000E+00
  -0.116140E+03   0.000000E+00
  -0.156662E+03   0.000000E+00
  -0.169468E+03   0.000000E+00
  -0.170315E+03   0.000000E+00
  -0.182575E+03   0.000000E+00
  -0.208629E+03   0.000000E+00
  -0.248989E+03   0.000000E+00
  -0.158954E+03   0.000000E+00
  -0.221825E+03   0.000000E+00
  -0.282807E+03   0.000000E+00
  -0.259804E+03   0.000000E+00
  -0.156504E+03   0.000000E+00
  -0.201070E+03   0.000000E+00
  -0.234988E+03   0.000000E+00
  -0.204060E+03   0.000000E+00
  -0.210841E+03   0.000000E+00
  -0.180248E+03   0.000000E+00
  -0.143691E+03   0.000000E+00
  -0.161511E+03   0.000000E+00
  -0.211200E+03   0.000000E+00
  -0.176439E+03   0.000000E+00
  -0.261594E+03   0.000000E+00
  -0.162431E+03   0.000000E+00
  -0.212249E+03   0.000000E+00
  -0.150401E+03   0.000000E+00
  -0.308537E+03   0.000000E+00
  -0.238273E+03   0.000000E+00
  -0.199876E+03   0.000000E+00
  -0.394491E+03   0.000000E+00
  -0.142616E+03   0.000000E+00
  -0.243450E+03   0.000000E+00
  -0.843412E+02   0.000000E+00
  -0.171403E+03   0.000000E+00
  -0.251921E+03   0.000000E+00
  -0.293134E+03   0.000000E+00
  -0.243172E+03   0.000000E+00
  -0.186914E+03   0.000000E+00
  -0.137837E+03   0.000000E+00
  -0.252559E+03   0.000000E+00
  -0.994775E+02   0.000000E+00
  -0.162505E+03   0.000000E+00
  -0.257785E+03   0.000000E+00
  -0.192860E+03   0.000000E+00
  -0.220000E+03   0.000000E+00
  -0.175697E+03   0.000000E+00
  -0.140148E+03   0.000000E+00
  -0.162030E+03   0.000000E+00
  -0.161418E+03   0.000000E+00
  -0.298141E+03   0.000000E+00
  -0.134690E+03   0.000000E+00
  -0.131541E+03   0.000000E+00
  -0.256790E+03   0.000000E+00
  -0.139914E+03   0.000000E+00
  -0.274502E+03   0.000000E+00
  -0.215342E+03   0.000000E+00
  -0.299614E+03   0.000000E+00
  -0.158736E+03   0.000000E+00
  -0.284586E+03   0.000000E+00
  -0.239240E+03   0.000000E+00
  -0.192154E+03   0.000000E+00
  -0.129151E+03   0.000000E+00
  -0.178083E+03   0.000000E+00
  -0.155445E+03   0.000000E+00
  -0.943410E+02   0.000000E+00
  -0.136580E+03   0.000000E+00
  -0.152786E+03   0.000000E+00
  -0.162049E+03   0.000000E+00
  -0.231224E+03   0.000000E+00
  -0.112349E+03   0.000000E+00
  -0.189684E+03   0.000000E+00
  -0.177994E+03   0.000000E+00
  -0.165129E+03   0.000000E+00
  -0.232776E+03   0.000000E+00
  -0.294079E+03   0.000000E+00
  -0.192610E+03   0.000000E+00
  -0.142831E+03   0.000000E+00
  -0.163188E+03   0.000000E+00
  -0.125695E+03   0.000000E+00
  -0.147472E+03   0.000000E+00
  -0.155987E+03   0.000000E+00
  -0.177882E+03   0.000000E+00
  -0.275096E+03   0.000000E+00
  -0.147642E+03   0.000000E+00
  -0.158426E+03   0.000000E+00
  -0.209472E+03   0.000000E+00
  -0.251518E+03   0.000000E+00
  -0.126454E+03   0.000000E+00
  -0.248279E+03   0.000000E+00
  -0.150897E+03   0.000000E+00
  -0.154926E+03   0.000000E+00
  -0.118596E+03   0.000000E+00
  -0.176495E+03   0.000000E+00
  -0.167566E+03   0.000000E+00
  -0.242835E+03   0.000000E+00
  -0.308290E+03   0.000000E+00
  -0.219952E+03   0.000000E+00
  -0.188432E+03   0.000000E+00
  -0.199867E+03   0.000000E+00
  -0.260815E+03   0.000000E+00
  -0.141910E+03   0.000000E+00
  -0.140032E+03   0.000000E+00
  -0.161841E+03   0.000000E+00
  -0.189708E+03   0.000000E+00
  -0.161086E+03   0.000000E+00
  -0.221783E+03   0.000000E+00
  -0.113913E+03   0.000000E+00
  -0.152516E+03   0.000000E+00
  -0.136641E+03   0.000000E+00
  -0.272199E+03   0.000000E+00
  -0.137478E+03   0.000000E+00
  -0.251521E+03   0.000000E+00
  -0.264004E+03   0.000000E+00
  -0.159795E+03   0.000000E+00
  -0.231856E+03   0.000000E+00
  -0.223817E+03   0.000000E+00
  -0.119825E+03   0.000000E+00
  -0.191305E+03   0.000000E+00
  -0.170239E+03   0.000000E+00
  -0.216641E+03   0.000000E+00
  -0.206136E+03   0.000000E+00
  -0.200147E+03   0.000000E+00
  -0.208560E+03   0.000000E+00
  -0.163709E+03   0.000000E+00
  -0.125145E+03   0.000000E+00
  -0.260622E+03   0.000000E+00
  -0.380449E+03   0.000000E+00
  -0.188935E+03   0.000000E+00
  -0.200438E+03   0.000000E+00
  -0.192875E+03   0.000000E+00
  -0.142049E+03   0.000000E+00
  -0.176836E+03   0.000000E+00
  -0.200701E+03   0.000000E+00
  -0.144719E+03   0.000000E+00
  -0.123315E+03   0.000000E+00
  -0.157015E+03   0.000000E+00
  -0.229926E+03   0.000000E+00
  -0.107643E+03   0.000000E+00
  -0.286345E+03   0.000000E+00
  -0.254023E+03   0.000000E+00
  -0.133770E+03   0.000000E+00
  -0.181913E+03   0.000000E+00
  -0.178917E+03   0.000000E+00
  -0.190120E+03   0.000000E+00
  -0.243620E+03   0.000000E+00
  -0.269144E+03   0.000000E+00
  -0.150955E+03   0.000000E+00
  -0.178087E+03   0.000000E+00
  -0.297929E+03   0.000000E+00
  -0.279101E+03   0.000000E+00
  -0.210499E+03   0.000000E+00
  -0.243027E+03   0.000000E+00
  -0.116676E+03   0.000000E+00
  -0.127726E+03   0.000000E+00
  -0.178830E+03   0.000000E+00
  -0.169052E+03   0.000000E+00
  -0.117344E+03   0.000000E+00
  -0.187632E+03   0.000000E+00
  -0.186091E+03   0.000000E+00
  -0.233617E+03   0.000000E+00
  -0.175629E+03   0.000000E+00
  -0.232366E+03   0.000000E+00
  -0.264932E+03   0.000000E+00
  -0.193822E+03   0.000000E+00
  -0.254798E+03   0.000000E+00
  -0.150357E+03   0.000000E+00
  -0.140685E+03   0.000000E+00
  -0.213236E+03   0.000000E+00
  -0.162533E+03   0.000000E+00
  -0.226244E+03   0.000000E+00
  -0.214312E+03   0.000000E+00
  -0.223659E+03   0.000000E+00
  -0.164323E+03   0.000000E+00
  -0.225477E+03   0.000000E+00
  -0.307220E+03   0.000000E+00
  -0.237893E+03   0.000000E+00
  -0.242970E+03   0.000000E+00
  -0.163775E+03   0.000000E+00
  -0.132302E+03   0.000000E+00
  -0.145724E+03   0.000000E+00
  -0.157473E+03   0.000000E+00
  -0.142439E+03   0.000000E+00
  -0.120109E+03   0.000000E+00
  -0.246803E+03   0.000000E+00
  -0.193604E+03   0.000000E+00
  -0.107986E+03   0.000000E+00
  -0.217144E+03   0.000000E+00
  -0.149480E+03   0.000000E+00
  -0.172609E+03   0.000000E+00
  -0.310650E+03   0.000000E+00
  -0.260875E+03   0.000000E+00
  -0.202642E+03   0.000000E+00
  -0.170828E+03   0.000000E+00
  -0.182614E+03   0.000000E+00
  -0.193487E+03   0.000000E+00
  -0.207106E+03   0.000000E+00
  -0.153341E+03   0.000000E+00
  -0.212292E+03   0.000000E+00
  -0.219718E+03   0.000000E+00
  -0.112788E+03   0.000000E+00
  -0.273130E+03   0.000000E+00
  -0.225042E+03   0.000000E+00
  -0.296343E+03   0.000000E+00
  -0.103654E+03   0.000000E+00
  -0.133277E+03   0.000000E+00
  -0.220564E+03   0.000000E+00
  -0.166330E+03   0.000000E+00
  -0.205452E+03   0.000000E+00
  -0.223572E+03   0.000000E+00
  -0.108138E+03   0.000000E+00
  -0.239799E+03   0.000000E+00
  -0.121900E+03   0.000000E+00
  -0.150400E+03   0.000000E+00
  -0.143536E+03   0.000000E+00
  -0.301782E+03   0.000000E+00
  -0.202683E+03   0.000000E+00
  -0.707749E+02   0.000000E+00
  -0.676406E+02   0.000000E+00
  -0.235481E+03   0.000000E+00
  -0.226524E+03   0.000000E+00
  -0.195702E+03   0.000000E+00
  -0.273537E+03   0.000000E+00
  -0.168376E+03   0.000000E+00
  -0.249930E+03   0.000000E+00
  -0.108824E+03   0.000000E+00
  -0.182729E+03   0.000000E+00
  -0.985412E+02   0.000000E+00
  -0.151892E+03   0.000000E+00
  -0.224035E+03   0.000000E+00
  -0.310231E+03   0.000000E+00
  -0.267858E+03   0.000000E+00
  -0.231668E+03   0.000000E+00
  -0.175320E+03   0.000000E+00
  -0.131793E+03   0.000000E+00
  -0.216446E+03   0.000000E+00
  -0.202851E+03   0.000000E+00
  -0.160811E+03   0.000000E+00
  -0.200966E+03   0.000000E+00
  -0.116424E+03   0.000000E+00
  -0.148506E+03   0.000000E+00
  -0.135622E+03   0.000000E+00
  -0.740075E+02   0.000000E+00
  -0.144193E+03   0.000000E+00
  -0.749800E+02   0.000000E+00
  -0.131845E+03   0.000000E+00
  -0.214245E+03   0.000000E+00
  -0.175409E+03   0.000000E+00
  -0.261280E+03   0.000000E+00
  -0.219078E+03   0.000000E+00
  -0.212927E+03   0.000000E+00
  -0.126198E+03   0.000000E+00
  -0.151117E+03   0.000000E+00
  -0.255296E+03   0.000000E+00
  -0.108251E+03   0.000000E+00
  -0.205384E+03   0.000000E+00
  -0.158506E+03   0.000000E+00
  -0.174457E+03   0.000000E+00
  -0.128669E+03   0.000000E+00
  -0.124251E+03   0.000000E+00
  -0.265817E+03   0.000000E+00
  -0.180398E+03   0.000000E+00
  -0.120353E+03   0.000000E+00
  -0.173801E+03   0.000000E+00
  -0.259145E+03   0.000000E+00
  -0.208624E+03   0.000000E+00
  -0.204808E+03   0.000000E+00
  -0.176259E+03   0.000000E+00
  -0.254293E+03   0.000000E+00
  -0.230964E+03   0.000000E+00
  -0.209447E+03   0.000000E+00
  -0.110758E+03   0.000000E+00
  -0.257235E+03   0.000000E+00
  -0.177595E+03   0.000000E+00
  -0.265633E+03   0.000000E+00
  -0.238119E+03   0.000000E+00
  -0.226638E+03   0.000000E+00
  -0.130071E+03   0.000000E+00
  -0.167545E+03   0.000000E+00
  -0.233419E+03   0.000000E+00
  -0.213687E+03   0.000000E+00
  -0.235342E+03   0.000000E+00
  -0.138353E+03   0.000000E+00
  -0.193666E+03   0.000000E+00
  -0.194566E+03   0.000000E+00
  -0.224302E+03   0.000000E+00
  -0.114548E+03   0.000000E+00
  -0.181323E+03   0.000000E+00
  -0.267963E+03   0.000000E+00
  -0.169433E+03   0.000000E+00
  -0.326590E+03   0.000000E+00
  -0.188853E+03   0.000000E+00
  -0.216462E+03   0.000000E+00
  -0.130166E+03   0.000000E+00
  -0.140473E+03   0.000000E+00
  -0.214440E+03   0.000000E+00
  -0.126680E+03   0.000000E+00
  -0.104820E+03   0.000000E+00
  -0.136734E+03   0.000000E+00
  -0.257491E+03   0.000000E+00
  -0.192869E+03   0.000000E+00
  -0.259180E+03   0.000000E+00
  -0.235863E+03   0.000000E+00
  -0.165740E+03   0.000000E+00
  -0.109007E+03   0.000000E+00
  -0.169085E+03   0.000000E+00
  -0.969793E+02   0.000000E+00
  -0.226831E+03   0.000000E+00
  -0.268984E+03   0.000000E+00
  -0.220640E+03   0.000000E+00
  -0.197705E+03   0.000000E+00
  -0.230146E+03   0.000000E+00
  -0.986019E+02   0.000000E+00
  -0.192433E+03   0.000000E+00
  -0.233006E+03   0.000000E+00
  -0.216506E+03   0.000000E+00
  -0.360835E+03   0.000000E+00
  -0.191667E+03   0.000000E+00
  -0.118110E+03   0.000000E+00
  -0.250997E+03   0.000000E+00
  -0.206862E+03   0.000000E+00
  -0.165139E+03   0.000000E+00
  -0.145696E+03   0.000000E+00
  -0.260028E+03   0.000000E+00
  -0.157272E+03   0.000000E+00
  -0.232326E+03   0.000000E+00
  -0.187569E+03   0.000000E+00
  -0.223290E+03   0.000000E+00
  -0.231185E+03   0.000000E+00
  -0.225372E+03   0.000000E+00
  -0.100249E+03   0.000000E+00
  -0.109334E+03   0.000000E+00
  -0.172384E+03   0.000000E+00
  -0.188305E+03   0.000000E+00
  -0.178058E+03   0.000000E+00
  -0.209570E+03   0.000000E+00
  -0.206422E+03   0.000000E+00
  -0.189039E+03   0.000000E+00
  -0.180305E+03   0.000000E+00
  -0.267308E+03   0.000000E+00
  -0.277622E+03   0.000000E+00
  -0.136447E+03   0.000000E+00
  -0.195067E+03   0.000000E+00
  -0.163166E+03   0.000000E+00
  -0.207147E+03   0.000000E+00
  -0.235833E+03   0.000000E+00
  -0.238129E+03   0.000000E+00
  -0.228055E+03   0.000000E+00
  -0.925756E+02   0.000000E+00
  -0.178712E+03   0.000000E+00
  -0.159642E+03   0.000000E+00
  -0.232874E+03   0.000000E+00
  -0.180242E+03   0.000000E+00
  -0.113783E+03   0.000000E+00
  -0.141747E+03   0.000000E+00
  -0.148779E+03   0.000000E+00
  -0.240008E+03   0.000000E+00
  -0.964602E+02   0.000000E+00
  -0.192181E+03   0.000000E+00
  -0.134663E+03   0.000000E+00
  -0.156277E+03   0.000000E+00
  -0.194762E+03   0.000000E+00
  -0.216388E+03   0.000000E+00
  -0.147173E+03   0.000000E+00
  -0.121970E+03   0.000000E+00
  -0.175479E+03   0.000000E+00
  -0.139034E+03   0.000000E+00
  -0.141187E+03   0.000000E+00
  -0.186239E+03   0.000000E+00
  -0.195174E+03   0.000000E+00
  -0.235585E+03   0.000000E+00
  -0.201458E+03   0.000000E+00
  -0.191928E+03   0.000000E+00
  -0.240804E+03   0.000000E+00
  -0.206043E+03   0.000000E+00
  -0.153698E+03   0.000000E+00
  -0.176197E+03   0.000000E+00
  -0.275586E+03   0.000000E+00
  -0.172667E+03   0.000000E+00
  -0.112411E+03   0.000000E+00
  -0.196718E+03   0.000000E+00
  -0.152015E+03   0.000000E+00
  -0.157031E+03   0.000000E+00
  -0.191260E+03   0.000000E+00
  -0.215312E+03   0.000000E+00
  -0.226276E+03   0.000000E+00
  -0.225498E+03   0.000000E+00
  -0.304212E+03   0.000000E+00
  -0.199651E+03   0.000000E+00
  -0.123640E+03   0.000000E+00
  -0.164324E+03   0.000000E+00
  -0.274599E+03   0.000000E+00
  -0.144332E+03   0.000000E+00
  -0.157314E+03   0.000000E+00
  -0.158130E+03   0.000000E+00
  -0.199442E+03   0.000000E+00
  -0.270095E+03   0.000000E+00
  -0.168267E+03   0.000000E+00
  -0.238675E+03   0.000000E+00
  -0.195260E+03   0.000000E+00
  -0.196131E+03   0.000000E+00
  -0.157765E+03   0.000000E+00
  -0.194616E+03   0.000000E+00
  -0.163693E+03   0.000000E+00
  -0.146470E+03   0.000000E+00
  -0.219283E+03   0.000000E+00
  -0.209920E+03   0.000000E+00
  -0.248923E+03   0.000000E+00
  -0.140317E+03   0.000000E+00
  -0.113554E+03   0.000000E+00
  -0.223586E+03   0.000000E+00
  -0.296376E+03   0.000000E+00
  -0.147544E+03   0.000000E+00
  -0.199101E+03   0.000000E+00
  -0.193972E+03   0.000000E+00
  -0.136539E+03   0.000000E+00
  -0.185143E+03   0.000000E+00
  -0.154927E+03   0.000000E+00
  -0.235263E+03   0.000000E+00
  -0.230276E+03   0.000000E+00
  -0.391689E+03   0.000000E+00
  -0.150758E+03   0.000000E+00
  -0.130699E+03   0.000000E+00
  -0.178912E+03   0.000000E+00
  -0.253183E+03   0.000000E+00
  -0.141721E+03   0.000000E+00
  -0.194072E+03   0.000000E+00
  -0.175274E+03   0.000000E+00
  -0.362300E+03   0.000000E+00
  -0.215012E+03   0.000000E+00
  -0.199843E+03   0.000000E+00
  -0.203012E+03   0.000000E+00
  -0.269926E+03   0.000000E+00
  -0.200910E+03   0.000000E+00
  -0.257307E+03   0.000000E+00
  -0.169644E+03   0.000000E+00
  -0.205281E+03   0.000000E+00
  -0.168162E+03   0.000000E+00
  -0.172777E+03   0.000000E+00
  -0.143393E+03   0.000000E+00
  -0.125464E+03   0.000000E+00
  -0.139549E+03   0.000000E+00
  -0.180138E+03   0.000000E+00
  -0.121510E+03   0.000000E+00
  -0.240441E+03   0.000000E+00
  -0.143110E+03   0.000000E+00
  -0.137455E+03   0.000000E+00
  -0.237056E+03   0.000000E+00
  -0.173594E+03   0.000000E+00
  -0.277118E+03   0.000000E+00
  -0.111801E+03   0.000000E+00
  -0.127954E+03   0.000000E+00
  -0.212700E+03   0.000000E+00
  -0.241389E+03   0.000000E+00
  -0.172315E+03   0.000000E+00
  -0.140600E+03   0.000000E+00
  -0.290247E+03   0.000000E+00
  -0.140127E+03   0.000000E+00
  -0.220611E+03   0.000000E+00
  -0.176442E+03   0.000000E+00
  -0.158145E+03   0.000000E+00
  -0.341512E+03   0.000000E+00
  -0.167857E+03   0.000000E+00
  -0.180733E+03   0.000000E+00
  -0.236874E+03   0.000000E+00
  -0.168835E+03   0.000000E+00
  -0.145002E+03   0.000000E+00
  -0.216407E+03   0.000000E+00
  -0.233900E+03   0.000000E+00
  -0.161164E+03   0.000000E+00
  -0.173902E+03   0.000000E+00
  -0.194914E+03   0.000000E+00
  -0.254422E+03   0.000000E+00
  -0.189565E+03   0.000000E+00
  -0.209577E+03   0.000000E+00
  -0.265104E+03   0.000000E+00
  -0.117238E+03   0.000000E+00
  -0.139245E+03   0.000000E+00
  -0.212310E+03   0.000000E+00
  -0.135150E+03   0.000000E+00
  -0.154397E+03   0.000000E+00
  -0.166764E+03   0.000000E+00
  -0.143559E+03   0.000000E+00
  -0.231192E+03   0.000000E+00
  -0.153615E+03   0.000000E+00
  -0.102644E+03   0.000000E+00
  -0.257932E+03   0.000000E+00
  -0.131525E+03   0.000000E+00
  -0.253168E+03   0.000000E+00
  -0.211813E+03   0.000000E+00
  -0.334911E+03   0.000000E+00
  -0.204904E+03   0.000000E+00
  -0.157897E+03   0.000000E+00
  -0.231275E+03   0.000000E+00
  -0.238600E+03   0.000000E+00
  -0.170502E+03   0.000000E+00
  -0.993340E+02   0.000000E+00
  -0.150056E+03   0.000000E+00
  -0.126886E+03   0.000000E+00
  -0.208497E+03   0.000000E+00
  -0.218282E+03   0.000000E+00
  -0.213134E+03   0.000000E+00
  -0.263817E+03   0.000000E+00
  -0.269903E+03   0.000000E+00
  -0.205124E+03   0.000000E+00
  -0.189286E+03   0.000000E+00
  -0.251912E+03   0.000000E+00
  -0.240698E+03   0.000000E+00
  -0.175377E+03   0.000000E+00
  -0.192322E+03   0.000000E+00
  -0.144711E+03   0.000000E+00
  -0.262380E+03   0.000000E+00
  -0.166078E+03   0.000000E+00
  -0.191368E+03   0.000000E+00
  -0.180150E+03   0.000000E+00
  -0.139162E+03   0.000000E+00
  -0.152756E+03   0.000000E+00
  -0.107200E+03   0.000000E+00
  -0.212439E+03   0.000000E+00
  -0.299111E+03   0.000000E+00
  -0.129537E+03   0.000000E+00
  -0.185146E+03   0.000000E+00
  -0.192421E+03   0.000000E+00
  -0.177888E+03   0.000000E+00
  -0.125889E+03   0.000000E+00
  -0.133081E+03   0.000000E+00
  -0.209350E+03   0.000000E+00
  -0.296934E+03   0.000000E+00
  -0.149054E+03   0.000000E+00
  -0.129280E+03   0.000000E+00
  -0.113725E+03   0.000000E+00
  -0.169613E+03   0.000000E+00
  -0.227328E+03   0.000000E+00
  -0.162882E+03   0.000000E+00
  -0.226135E+03   0.000000E+00
  -0.153614E+03   0.000000E+00
  -0.154734E+03   0.000000E+00
  -0.243684E+03   0.000000E+00
  -0.150019E+03   0.000000E+00
  -0.215983E+03   0.000000E+00
  -0.193701E+03   0.000000E+00
  -0.116764E+03   0.000000E+00
  -0.123462E+03   0.000000E+00
  -0.138021E+03   0.000000E+00
  -0.224115E+03   0.000000E+00
  -0.122859E+03   0.000000E+00
  -0.168293E+03   0.000000E+00
  -0.143966E+03   0.000000E+00
  -0.170666E+03   0.000000E+00
  -0.185699E+03   0.000000E+00
  -0.218894E+03   0.000000E+00
  -0.192180E+03   0.000000E+00
  -0.207452E+03   0.000000E+00
  -0.165375E+03   0.000000E+00
  -0.224134E+03   0.000000E+00
  -0.120544E+03   0.000000E+00
  -0.153621E+03   0.000000E+00
  -0.202204E+03   0.000000E+00
  -0.820299E+02   0.000000E+00
  -0.393598E+03   0.000000E+00
  -0.309329E+03   0.000000E+00
  -0.216097E+03   0.000000E+00
  -0.195716E+03   0.000000E+00
  -0.122435E+03   0.000000E+00
  -0.255728E+03   0.000000E+00
  -0.101967E+03   0.000000E+00
  -0.252542E+03   0.000000E+00
  -0.138092E+03   0.000000E+00
  -0.234607E+03   0.000000E+00
  -0.198481E+03   0.000000E+00
  -0.168455E+03   0.000000E+00
  -0.248616E+03   0.000000E+00
  -0.368703E+03   0.000000E+00
  -0.123726E+03   0.000000E+00
  -0.113618E+03   0.000000E+00
  -0.222087E+03   0.000000E+00
  -0.123466E+03   0.000000E+00
  -0.233278E+03   0.000000E+00
  -0.282374E+03   0.000000E+00
  -0.218445E+03   0.000000E+00
  -0.217156E+03   0.000000E+00
  -0.209345E+03   0.000000E+00
  -0.112047E+03   0.000000E+00
  -0.240661E+03   0.000000E+00
  -0.203575E+03   0.000000E+00
  -0.121405E+03   0.000000E+00
  -0.201080E+03   0.000000E+00
  -0.213233E+03   0.000000E+00
  -0.217293E+03   0.000000E+00
  -0.215996E+03   0.000000E+00
  -0.324539E+03   0.000000E+00
  -0.114979E+03   0.000000E+00
  -0.135054E+03   0.000000E+00
  -0.194558E+03   0.000000E+00
  -0.101793E+03   0.000000E+00
  -0.164928E+03   0.000000E+00
  -0.625128E+02   0.000000E+00
  -0.194324E+03   0.000000E+00
  -0.191846E+03   0.000000E+00
  -0.114857E+03   0.000000E+00
  -0.151580E+03   0.000000E+00
  -0.183481E+03   0.000000E+00
  -0.139629E+03   0.000000E+00
  -0.156724E+03   0.000000E+00
  -0.165224E+03   0.000000E+00
  -0.223197E+03   0.000000E+00
  -0.138091E+03   0.000000E+00
  -0.242400E+03   0.000000E+00
  -0.142447E+03   0.000000E+00
  -0.168331E+03   0.000000E+00
  -0.121736E+03   0.000000E+00
  -0.138110E+03   0.000000E+00
  -0.192549E+03   0.000000E+00
  -0.134463E+03   0.000000E+00
  -0.203960E+03   0.000000E+00
  -0.256846E+03   0.000000E+00
  -0.156828E+03   0.000000E+00
  -0.216273E+03   0.000000E+00
  -0.192162E+03   0.000000E+00
  -0.234352E+03   0.000000E+00
  -0.228165E+03   0.000000E+00
  -0.249564E+03   0.000000E+00
  -0.165788E+03   0.000000E+00
  -0.193486E+03   0.000000E+00
  -0.205642E+03   0.000000E+00
  -0.139413E+03   0.000000E+00
  -0.223576E+03   0.000000E+00
  -0.120949E+03   0.000000E+00
  -0.210829E+03   0.000000E+00
  -0.157034E+03   0.000000E+00
  -0.155892E+03   0.000000E+00
  -0.151343E+03   0.000000E+00
  -0.225391E+03   0.000000E+00
  -0.158449E+03   0.000000E+00
  -0.201996E+03   0.000000E+00
  -0.148504E+03   0.000000E+00
  -0.187344E+03   0.000000E+00
  -0.115160E+03   0.000000E+00
  -0.145944E+03   0.000000E+00
  -0.291704E+03   0.000000E+00
  -0.223914E+03   0.000000E+00
  -0.146292E+03   0.000000E+00
  -0.191316E+03   0.000000E+00
  -0.149409E+03   0.000000E+00
  -0.275193E+03   0.000000E+00
  -0.214976E+03   0.000000E+00
  -0.135625E+03   0.000000E+00
  -0.186626E+03   0.000000E+00
  -0.186584E+03   0.000000E+00
  -0.241461E+03   0.000000E+00
  -0.282140E+03   0.000000E+00
  -0.281221E+03   0.000000E+00
  -0.143816E+03   0.000000E+00
  -0.260696E+03   0.000000E+00
  -0.225431E+03   0.000000E+00
  -0.990323E+02   0.000000E+00
  -0.291504E+03   0.000000E+00
  -0.212566E+03   0.000000E+00
  -0.205826E+03   0.000000E+00
  -0.145924E+03   0.000000E+00
  -0.138127E+03   0.000000E+00
  -0.207852E+03   0.000000E+00
  -0.208941E+03   0.000000E+00
  -0.257264E+03   0.000000E+00
  -0.251741E+03   0.000000E+00
  -0.199908E+03   0.000000E+00
  -0.231002E+03   0.000000E+00
  -0.965867E+02   0.000000E+00
  -0.312543E+03   0.000000E+00
  -0.184854E+03   0.000000E+00
  -0.122698E+03   0.000000E+00
  -0.200468E+03   0.000000E+00
  -0.272824E+03   0.000000E+00
  -0.227434E+03   0.000000E+00
  -0.154733E+03   0.000000E+00
  -0.156226E+03   0.000000E+00
  -0.156159E+03   0.000000E+00
  -0.261789E+03   0.000000E+00
  -0.260670E+03   0.000000E+00
  -0.138796E+03   0.000000E+00
  -0.132824E+03   0.000000E+00
  -0.294572E+03   0.000000E+00
  -0.135038E+03   0.000000E+00
  -0.184627E+03   0.000000E+00
  -0.255592E+03   0.000000E+00
  -0.183533E+03   0.000000E+00
  -0.138118E+03   0.000000E+00
  -0.294153E+03   0.000000E+00
  -0.115969E+03   0.000000E+00
  -0.190262E+03   0.000000E+00
  -0.184100E+03   0.000000E+00
  -0.224292E+03   0.000000E+00
  -0.197634E+03   0.000000E+00
  -0.264190E+03   0.000000E+00
  -0.291571E+03   0.000000E+00
  -0.241945E+03   0.000000E+00
  -0.156768E+03   0.000000E+00
  -0.231223E+03   0.000000E+00
  -0.201290E+03   0.000000E+00
  -0.237900E+03   0.000000E+00
  -0.844239E+02   0.000000E+00
  -0.142735E+03   0.000000E+00
  -0.245416E+03   0.000000E+00
  -0.195225E+03   0.000000E+00
  -0.216036E+03   0.000000E+00
  -0.884921E+02   0.000000E+00
  -0.195468E+03   0.000000E+00
  -0.142996E+03   0.000000E+00
  -0.179577E+03   0.000000E+00
  -0.202097E+03   0.000000E+00
  -0.203160E+03   0.000000E+00
  -0.200781E+03   0.000000E+00
  -0.239934E+03   0.000000E+00
  -0.216967E+03   0.000000E+00
  -0.210828E+03   0.000000E+00
  -0.253313E+03   0.000000E+00
  -0.204648E+03   0.000000E+00
  -0.174751E+03   0.000000E+00
  -0.212376E+03   0.000000E+00
  -0.198038E+03   0.000000E+00
  -0.255133E+03   0.000000E+00
  -0.129421E+03   0.000000E+00
  -0.106228E+03   0.000000E+00
  -0.184482E+03   0.000000E+00
  -0.844939E+02   0.000000E+00
  -0.170799E+03   0.000000E+00
  -0.317386E+03   0.000000E+00
  -0.166360E+03   0.000000E+00
  -0.210878E+03   0.000000E+00
  -0.147822E+03   0.000000E+00
  -0.140366E+03   0.000000E+00
  -0.211639E+03   0.000000E+00
  -0.179531E+03   0.000000E+00
  -0.244577E+03   0.000000E+00
  -0.235903E+03   0.000000E+00
  -0.156614E+03   0.000000E+00
  -0.173793E+03   0.000000E+00
  -0.188827E+03   0.000000E+00
  -0.202389E+03   0.000000E+00
  -0.221228E+03   0.000000E+00
  -0.207781E+03   0.000000E+00
  -0.778963E+02   0.000000E+00
  -0.273036E+03   0.000000E+00
  -0.162741E+03   0.000000E+00
  -0.143512E+03   0.000000E+00
  -0.153169E+03   0.000000E+00
  -0.143725E+03   0.000000E+00
  -0.131934E+03   0.000000E+00
  -0.338169E+03   0.000000E+00
  -0.208083E+03   0.000000E+00
  -0.164637E+03   0.000000E+00
  -0.272289E+03   0.000000E+00
  -0.229530E+03   0.000000E+00
  -0.137795E+03   0.000000E+00
  -0.119638E+03   0.000000E+00
  -0.157861E+03   0.000000E+00
  -0.108123E+03   0.000000E+00
  -0.221204E+03   0.000000E+00
  -0.239478E+03   0.000000E+00
  -0.153720E+03   0.000000E+00
  -0.215476E+03   0.000000E+00
  -0.214764E+03   0.000000E+00
  -0.152898E+03   0.000000E+00
  -0.210368E+03   0.000000E+00
  -0.203806E+03   0.000000E+00
  -0.761168E+02   0.000000E+00
  -0.213717E+03   0.000000E+00
  -0.261989E+03   0.000000E+00
  -0.194192E+03   0.000000E+00
  -0.222336E+03   0.000000E+00
  -0.184458E+03   0.000000E+00
  -0.113184E+03   0.000000E+00
  -0.232944E+03   0.000000E+00
  -0.264982E+03   0.000000E+00
  -0.975258E+02   0.000000E+00
  -0.143215E+03   0.000000E+00
  -0.171285E+03   0.000000E+00
  -0.203756E+03   0.000000E+00
  -0.286744E+03   0.000000E+00
  -0.297625E+03   0.000000E+00
  -0.254932E+03   0.000000E+00
  -0.155592E+03   0.000000E+00
  -0.155348E+03   0.000000E+00
  -0.877259E+02   0.000000E+00
  -0.276549E+03   0.000000E+00
  -0.190075E+03   0.000000E+00
  -0.182825E+03   0.000000E+00
  -0.184531E+03   0.000000E+00
  -0.254487E+03   0.000000E+00
  -0.139520E+03   0.000000E+00
  -0.105754E+03   0.000000E+00
  -0.128303E+03   0.000000E+00
  -0.197907E+03   0.000000E+00
  -0.187452E+03   0.000000E+00
  -0.125707E+03   0.000000E+00
  -0.233594E+03   0.000000E+00
  -0.225923E+03   0.000000E+00
  -0.115086E+03   0.000000E+00
  -0.204514E+03   0.000000E+00
  -0.271397E+03   0.000000E+00
  -0.229193E+03   0.000000E+00
  -0.168307E+03   0.000000E+00
  -0.190715E+03   0.000000E+00
  -0.237764E+03   0.000000E+00
  -0.202979E+03   0.000000E+00
  -0.214623E+03   0.000000E+00
  -0.198291E+03   0.000000E+00
  -0.131045E+03   0.000000E+00
  -0.150124E+03   0.000000E+00
  -0.149934E+03   0.000000E+00
  -0.179530E+03   0.000000E+00
  -0.176900E+03   0.000000E+00
  -0.223822E+03   0.000000E+00
  -0.220622E+03   0.000000E+00
  -0.149963E+03   0.000000E+00
  -0.239268E+03   0.000000E+00
  -0.139846E+03   0.000000E+00
  -0.315232E+03   0.000000E+00
  -0.181364E+03   0.000000E+00
  -0.172361E+03   0.000000E+00
  -0.215022E+03   0.000000E+00
  -0.270459E+03   0.000000E+00
  -0.132737E+03   0.000000E+00
  -0.195853E+03   0.000000E+00
  -0.238630E+03   0.000000E+00
  -0.184091E+03   0.000000E+00
  -0.191466E+03   0.000000E+00
  -0.211100E+03   0.000000E+00
  -0.139642E+03   0.000000E+00
  -0.122837E+03   0.000000E+00
  -0.174668E+03   0.000000E+00
  -0.180301E+03   0.000000E+00
  -0.272595E+03   0.000000E+00
  -0.212467E+03   0.000000E+00
  -0.984001E+02   0.000000E+00
  -0.173562E+03   0.000000E+00
  -0.176890E+03   0.000000E+00
  -0.129857E+03   0.000000E+00
  -0.153732E+03   0.000000E+00
  -0.154917E+03   0.000000E+00
  -0.217292E+03   0.000000E+00
  -0.126561E+03   0.000000E+00
  -0.120759E+03   0.000000E+00
  -0.144390E+03   0.000000E+00
  -0.299493E+03   0.000000E+00
  -0.184584E+03   0.000000E+00
  -0.204071E+03   0.000000E+00
  -0.126416E+03   0.000000E+00
  -0.230444E+03   0.000000E+00
  -0.200940E+03   0.000000E+00
  -0.203093E+03   0.000000E+00
  -0.191768E+03   0.000000E+00
  -0.121925E+03   0.000000E+00
  -0.203297E+03   0.000000E+00
  -0.209310E+03   0.000000E+00
  -0.128778E+03   0.000000E+00
  -0.287535E+03   0.000000E+00
  -0.147874E+03   0.000000E+00
  -0.159796E+03   0.000000E+00
  -0.177422E+03   0.000000E+00
  -0.167796E+03   0.000000E+00
  -0.175483E+03   0.000000E+00
  -0.105851E+03   0.000000E+00
  -0.270161E+03   0.000000E+00
  -0.111846E+03   0.000000E+00
  -0.147450E+03   0.000000E+00
  -0.176890E+03   0.000000E+00
  -0.223030E+03   0.000000E+00
  -0.152648E+03   0.000000E+00
  -0.235770E+03   0.000000E+00
  -0.256118E+03   0.000000E+00
  -0.204916E+03   0.000000E+00
  -0.286849E+03   0.000000E+00
  -0.116213E+03   0.000000E+00
  -0.143093E+03   0.000000E+00
  -0.926573E+02   0.000000E+00
  -0.159892E+03   0.000000E+00
  -0.181937E+03   0.000000E+00
  -0.202737E+03   0.000000E+00
  -0.119566E+03   0.000000E+00
  -0.134852E+03   0.000000E+00
  -0.151696E+03   0.000000E+00
  -0.103684E+03   0.000000E+00
  -0.258991E+03   0.000000E+00
  -0.164627E+03   0.000000E+00
  -0.116384E+03   0.000000E+00
  -0.272336E+03   0.000000E+00
  -0.234007E+03   0.000000E+00
  -0.158765E+03   0.000000E+00
  -0.242855E+03   0.000000E+00
  -0.143123E+03   0.000000E+00
  -0.172227E+03   0.000000E+00
  -0.201581E+03   0.000000E+00
  -0.167062E+03   0.000000E+00
  -0.188371E+03   0.000000E+00
  -0.143966E+03   0.000000E+00
  -0.137002E+03   0.000000E+00
  -0.187022E+03   0.000000E+00
  -0.197959E+03   0.000000E+00
  -0.293204E+03   0.000000E+00
  -0.213402E+03   0.000000E+00
  -0.126273E+03   0.000000E+00
  -0.294002E+03   0.000000E+00
  -0.230719E+03   0.000000E+00
  -0.153400E+03   0.000000E+00
  -0.197694E+03   0.000000E+00
  -0.265118E+03   0.000000E+00
  -0.207847E+03   0.000000E+00
  -0.109282E+03   0.000000E+00
  -0.283258E+03   0.000000E+00
  -0.299321E+03   0.000000E+00
  -0.132017E+03   0.000000E+00
  -0.124522E+03   0.000000E+00
  -0.168063E+03   0.000000E+00
  -0.240607E+03   0.000000E+00
  -0.171791E+03   0.000000E+00
  -0.236542E+03   0.000000E+00
  -0.314678E+03   0.000000E+00
  -0.107669E+03   0.000000E+00
  -0.176009E+03   0.000000E+00
  -0.221740E+03   0.000000E+00
  -0.117664E+03   0.000000E+00
  -0.170752E+03   0.000000E+00
  -0.128273E+03   0.000000E+00
  -0.998258E+02   0.000000E+00
  -0.152949E+03   0.000000E+00
  -0.174171E+03   0.000000E+00
  -0.104108E+03   0.000000E+00
  -0.247897E+03   0.000000E+00
  -0.135605E+03   0.000000E+00
  -0.145182E+03   0.000000E+00
  -0.262040E+03   0.000000E+00
  -0.261783E+03   0.000000E+00
  -0.186159E+03   0.000000E+00
  -0.134708E+03   0.000000E+00
  -0.174245E+03   0.000000E+00
  -0.175216E+03   0.000000E+00
  -0.182191E+03   0.000000E+00
  -0.206590E+03   0.000000E+00
  -0.327165E+03   0.000000E+00
  -0.322432E+03   0.000000E+00
  -0.213596E+03   0.000000E+00
  -0.168827E+03   0.000000E+00
  -0.136939E+03   0.000000E+00
  -0.141545E+03   0.000000E+00
  -0.265947E+03   0.000000E+00
  -0.739194E+02   0.000000E+00
  -0.295155E+03   0.000000E+00
  -0.198960E+03   0.000000E+00
  -0.212414E+03   0.000000E+00
  -0.124706E+03   0.000000E+00
  -0.157393E+03   0.000000E+00
  -0.917422E+02   0.000000E+00
  -0.121156E+03   0.000000E+00
  -0.325158E+03   0.000000E+00
  -0.216034E+03   0.000000E+00
  -0.199390E+03   0.000000E+00
  -0.267852E+03   0.000000E+00
  -0.193864E+03   0.000000E+00
  -0.204846E+03   0.000000E+00
  -0.114621E+03   0.000000E+00
  -0.229955E+03   0.000000E+00
  -0.108316E+03   0.000000E+00
  -0.195325E+03   0.000000E+00
  -0.185704E+03   0.000000E+00
  -0.159787E+03   0.000000E+00
  -0.255917E+03   0.000000E+00
  -0.299350E+03   0.000000E+00
  -0.123314E+03   0.000000E+00
  -0.191634E+03   0.000000E+00
  -0.236710E+03   0.000000E+00
  -0.220642E+03   0.000000E+00
  -0.159991E+03   0.000000E+00
  -0.230551E+03   0.000000E+00
  -0.170586E+03   0.000000E+00
  -0.154598E+03   0.000000E+00
  -0.344854E+03   0.000000E+00
  -0.164724E+03   0.000000E+00
  -0.213632E+03   0.000000E+00
  -0.139034E+03   0.000000E+00
  -0.245316E+03   0.000000E+00
  -0.253481E+03   0.000000E+00
  -0.132167E+03   0.000000E+00
  -0.145923E+03   0.000000E+00
  -0.255077E+03   0.000000E+00
  -0.122727E+03   0.000000E+00
  -0.254583E+03   0.000000E+00
  -0.169322E+03   0.000000E+00
  -0.199458E+03   0.000000E+00
  -0.349902E+03   0.000000E+00
  -0.287161E+03   0.000000E+00
  -0.139107E+03   0.000000E+00
  -0.205360E+03   0.000000E+00
  -0.189639E+03   0.000000E+00
  -0.143689E+03   0.000000E+00
  -0.299837E+03   0.000000E+00
  -0.236744E+03   0.000000E+00
  -0.241835E+03   0.000000E+00
  -0.157676E+03   0.000000E+00
  -0.117480E+03   0.000000E+00
  -0.194792E+03   0.000000E+00
  -0.174152E+03   0.000000E+00
  -0.193111E+03   0.000000E+00
  -0.147829E+03   0.000000E+00
  -0.144047E+03   0.000000E+00
  -0.190896E+03   0.000000E+00
  -0.130595E+03   0.000000E+00
  -0.110353E+03   0.000000E+00
  -0.157580E+03   0.000000E+00
  -0.157422E+03   0.000000E+00
  -0.167862E+03   0.000000E+00
  -0.239932E+03   0.000000E+00
  -0.149011E+03   0.000000E+00
  -0.173298E+03   0.000000E+00
  -0.258190E+03   0.000000E+00
  -0.368694E+03   0.000000E+00
  -0.260007E+03   0.000000E+00
  -0.928878E+02   0.000000E+00
  -0.177705E+03   0.000000E+00
  -0.144369E+03   0.000000E+00
  -0.991957E+02   0.000000E+00
  -0.266975E+03   0.000000E+00
  -0.163730E+03   0.000000E+00
  -0.171678E+03   0.000000E+00
  -0.196556E+03   0.000000E+00
  -0.166159E+03   0.000000E+00
  -0.196937E+03   0.000000E+00
  -0.145525E+03   0.000000E+00
  -0.234846E+03   0.000000E+00
  -0.125239E+03   0.000000E+00
  -0.206667E+03   0.000000E+00
  -0.196520E+03   0.000000E+00
  -0.128297E+03   0.000000E+00
  -0.180455E+03   0.000000E+00
  -0.152083E+03   0.000000E+00
  -0.159436E+03   0.000000E+00
  -0.185986E+03   0.000000E+00
  -0.136476E+03   0.000000E+00
  -0.203880E+03   0.000000E+00
  -0.265399E+03   0.000000E+00
  -0.208113E+03   0.000000E+00
  -0.194748E+03   0.000000E+00
  -0.179584E+03   0.000000E+00
  -0.153732E+03   0.000000E+00
  -0.144617E+03   0.000000E+00
  -0.180471E+03   0.000000E+00
  -0.145432E+03   0.000000E+00
  -0.213214E+03   0.000000E+00
  -0.144416E+03   0.000000E+00
  -0.193455E+03   0.000000E+00
  -0.193416E+03   0.000000E+00
  -0.194085E+03   0.000000E+00
  -0.181281E+03   0.000000E+00
  -0.120689E+03   0.000000E+00
  -0.112362E+03   0.000000E+00
  -0.263097E+03   0.000000E+00
  -0.167863E+03   0.000000E+00
  -0.149908E+03   0.000000E+00
  -0.158403E+03   0.000000E+00
  -0.146516E+03   0.000000E+00
  -0.201706E+03   0.000000E+00
  -0.273162E+03   0.000000E+00
  -0.118057E+03   0.000000E+00
  -0.867276E+02   0.000000E+00
  -0.200253E+03   0.000000E+00
  -0.118186E+03   0.000000E+00
  -0.168404E+03   0.000000E+00
  -0.150139E+03   0.000000E+00
  -0.189844E+03   0.000000E+00
  -0.138027E+03   0.000000E+00
  -0.213338E+03   0.000000E+00
  -0.189689E+03   0.000000E+00
  -0.237262E+03   0.000000E+00
  -0.237218E+03   0.000000E+00
  -0.211768E+03   0.000000E+00
  -0.136084E+03   0.000000E+00
  -0.248642E+03   0.000000E+00
  -0.711871E+02   0.000000E+00
  -0.163426E+03   0.000000E+00
  -0.100857E+03   0.000000E+00
  -0.201571E+03   0.000000E+00
  -0.202557E+03   0.000000E+00
  -0.236864E+03   0.000000E+00
  -0.216938E+03   0.000000E+00
  -0.155386E+03   0.000000E+00
  -0.189436E+03   0.000000E+00
  -0.165763E+03   0.000000E+00
  -0.237949E+03   0.000000E+00
  -0.242969E+03   0.000000E+00
  -0.286549E+03   0.000000E+00
  -0.142772E+03   0.000000E+00
  -0.133747E+03   0.000000E+00
  -0.218815E+03   0.000000E+00
  -0.197174E+03   0.000000E+00
  -0.213426E+03   0.000000E+00
  -0.201290E+03   0.000000E+00
  -0.187069E+03   0.000000E+00
  -0.247071E+03   0.000000E+00
  -0.228191E+03   0.000000E+00
  -0.156447E+03   0.000000E+00
  -0.235711E+03   0.000000E+00
  -0.107137E+03   0.000000E+00
  -0.210908E+03   0.000000E+00
  -0.228027E+03   0.000000E+00
  -0.212511E+03   0.000000E+00
  -0.207156E+03   0.000000E+00
  -0.227456E+03   0.000000E+00
  -0.118541E+03   0.000000E+00
  -0.178203E+03   0.000000E+00
  -0.109951E+03   0.000000E+00
  -0.253249E+03   0.000000E+00
  -0.228200E+03   0.000000E+00
  -0.186053E+03   0.000000E+00
  -0.189687E+03   0.000000E+00
  -0.186368E+03   0.000000E+00
  -0.242667E+03   0.000000E+00
  -0.263280E+03   0.000000E+00
  -0.200971E+03   0.000000E+00
  -0.187236E+03   0.000000E+00
  -0.251676E+03   0.000000E+00
  -0.203830E+03   0.000000E+00
  -0.117815E+03   0.000000E+00
  -0.303853E+03   0.000000E+00
  -0.170050E+03   0.000000E+00
  -0.176160E+03   0.000000E+00
  -0.265930E+03   0.000000E+00
  -0.160611E+03   0.000000E+00
  -0.231144E+03   0.000000E+00
  -0.194247E+03   0.000000E+00
  -0.125531E+03   0.000000E+00
  -0.144667E+03   0.000000E+00
  -0.216390E+03   0.000000E+00
  -0.238596E+03   0.000000E+00
  -0.214582E+03   0.000000E+00
  -0.162112E+03   0.000000E+00
  -0.225064E+03   0.000000E+00
  -0.108426E+03   0.000000E+00
  -0.190763E+03   0.000000E+00
  -0.126096E+03   0.000000E+00
  -0.204172E+03   0.000000E+00
  -0.135085E+03   0.000000E+00
  -0.203330E+03   0.000000E+00
  -0.254523E+03   0.000000E+00
  -0.139812E+03   0.000000E+00
  -0.204056E+03   0.000000E+00
  -0.204404E+03   0.000000E+00
  -0.227801E+03   0.000000E+00
  -0.242902E+03   0.000000E+00
  -0.216036E+03   0.000000E+00
  -0.210301E+03   0.000000E+00
  -0.330611E+03   0.000000E+00
  -0.132916E+03   0.000000E+00
  -0.122356E+03   0.000000E+00
  -0.122397E+03   0.000000E+00
  -0.104451E+03   0.000000E+00
  -0.201638E+03   0.000000E+00
  -0.337986E+03   0.000000E+00
  -0.253348E+03   0.000000E+00
  -0.181723E+03   0.000000E+00
  -0.235750E+03   0.000000E+00
  -0.175200E+03   0.000000E+00
  -0.243399E+03   0.000000E+00
  -0.158278E+03   0.000000E+00
  -0.231815E+03   0.000000E+00
  -0.203334E+03   0.000000E+00
  -0.679082E+02   0.000000E+00
  -0.142092E+03   0.000000E+00
  -0.138611E+03   0.000000E+00
  -0.206583E+03   0.000000E+00
  -0.267956E+03   0.000000E+00
  -0.256968E+03   0.000000E+00
  -0.165209E+03   0.000000E+00
  -0.130289E+03   0.000000E+00
  -0.158458E+03   0.000000E+00
  -0.174026E+03   0.000000E+00
  -0.122089E+03   0.000000E+00
  -0.300159E+03   0.000000E+00
  -0.182409E+03   0.000000E+00
  -0.154639E+03   0.000000E+00
  -0.203776E+03   0.000000E+00
  -0.145224E+03   0.000000E+00
  -0.230246E+03   0.000000E+00
  -0.859006E+02   0.000000E+00
  -0.858842E+02   0.000000E+00
  -0.366102E+03   0.000000E+00
  -0.124632E+03   0.000000E+00
  -0.110389E+03   0.000000E+00
  -0.246757E+03   0.000000E+00
  -0.151277E+03   0.000000E+00
  -0.118943E+03   0.000000E+00
  -0.226684E+03   0.000000E+00
  -0.119606E+03   0.000000E+00
  -0.217328E+03   0.000000E+00
  -0.147852E+03   0.000000E+00
  -0.171099E+03   0.000000E+00
  -0.213087E+03   0.000000E+00
  -0.275220E+03   0.000000E+00
  -0.186749E+03   0.000000E+00
  -0.240105E+03   0.000000E+00
  -0.156874E+03   0.000000E+00
  -0.124030E+03   0.000000E+00
  -0.143575E+03   0.000000E+00
  -0.969529E+02   0.000000E+00
  -0.169213E+03   0.000000E+00
  -0.111196E+03   0.000000E+00
  -0.198341E+03   0.000000E+00
  -0.120128E+03   0.000000E+00
  -0.184238E+03   0.000000E+00
  -0.179713E+03   0.000000E+00
  -0.251705E+03   0.000000E+00
  -0.197287E+03   0.000000E+00
  -0.214998E+03   0.000000E+00
  -0.184162E+03   0.000000E+00
  -0.254926E+03   0.000000E+00
  -0.239694E+03   0.000000E+00
  -0.233840E+03   0.000000E+00
  -0.204720E+03   0.000000E+00
  -0.233200E+03   0.000000E+00
  -0.224353E+03   0.000000E+00
  -0.176267E+03   0.000000E+00
  -0.317178E+03   0.000000E+00
  -0.211025E+03   0.000000E+00
  -0.170113E+03   0.000000E+00
  -0.198886E+03   0.000000E+00
  -0.191525E+03   0.000000E+00
  -0.241168E+03   0.000000E+00
  -0.146299E+03   0.000000E+00
  -0.244129E+03   0.000000E+00
  -0.160839E+03   0.000000E+00
  -0.168610E+03   0.000000E+00
  -0.123064E+03   0.000000E+00
  -0.186213E+03   0.000000E+00
  -0.225873E+03   0.000000E+00
  -0.195099E+03   0.000000E+00
  -0.172401E+03   0.000000E+00
  -0.252094E+03   0.000000E+00
  -0.192107E+03   0.000000E+00
  -0.246449E+03   0.000000E+00
  -0.269565E+03   0.000000E+00
  -0.128892E+03   0.000000E+00
  -0.165956E+03   0.000000E+00
  -0.840704E+02   0.000000E+00
  -0.208148E+03   0.000000E+00
  -0.206280E+03   0.000000E+00
  -0.188270E+03   0.000000E+00
  -0.366993E+03   0.000000E+00
  -0.177419E+03   0.000000E+00
  -0.101868E+03   0.000000E+00
  -0.227638E+03   0.000000E+00
  -0.157098E+03   0.000000E+00
  -0.201898E+03   0.000000E+00
  -0.263641E+03   0.000000E+00
  -0.244596E+03   0.000000E+00
  -0.234026E+03   0.000000E+00
  -0.206699E+03   0.000000E+00
  -0.241930E+03   0.000000E+00
  -0.187855E+03   0.000000E+00
  -0.134657E+03   0.000000E+00
  -0.186254E+03   0.000000E+00
  -0.144781E+03   0.000000E+00
  -0.209288E+03   0.000000E+00
  -0.214024E+03   0.000000E+00
  -0.127958E+03   0.000000E+00
  -0.229131E+03   0.000000E+00
  -0.236893E+03   0.000000E+00
  -0.183048E+03   0.000000E+00
  -0.209194E+03   0.000000E+00
  -0.255425E+03   0.000000E+00
  -0.331111E+03   0.000000E+00
  -0.200981E+03   0.000000E+00
  -0.105676E+03   0.000000E+00
  -0.164555E+03   0.000000E+00
  -0.108339E+03   0.000000E+00
  -0.128261E+03   0.000000E+00
  -0.283421E+03   0.000000E+00
  -0.292480E+03   0.000000E+00
  -0.203364E+03   0.000000E+00
  -0.154991E+03   0.000000E+00
  -0.138347E+03   0.000000E+00
  -0.275898E+03   0.000000E+00
  -0.205717E+03   0.000000E+00
  -0.165161E+03   0.000000E+00
  -0.200124E+03   0.000000E+00
  -0.152691E+03   0.000000E+00
  -0.145573E+03   0.000000E+00
  -0.184973E+03   0.000000E+00
  -0.197053E+03   0.000000E+00
  -0.158218E+03   0.000000E+00
  -0.199382E+03   0.000000E+00
  -0.146240E+03   0.000000E+00
  -0.161048E+03   0.000000E+00
  -0.171870E+03   0.000000E+00
  -0.177085E+03   0.000000E+00
  -0.115423E+03   0.000000E+00
  -0.225665E+03   0.000000E+00
  -0.209836E+03   0.000000E+00
  -0.204037E+03   0.000000E+00
  -0.216287E+03   0.000000E+00
  -0.181349E+03   0.000000E+00
  -0.117495E+03   0.000000E+00
  -0.169293E+03   0.000000E+00
  -0.193226E+03   0.000000E+00
  -0.286688E+03   0.000000E+00
  -0.127661E+03   0.000000E+00
  -0.212805E+03   0.000000E+00
  -0.263117E+03   0.000000E+00
  -0.123808E+03   0.000000E+00
  -0.255772E+03   0.000000E+00
  -0.156895E+03   0.000000E+00
  -0.179546E+03   0.000000E+00
  -0.161653E+03   0.000000E+00
  -0.188165E+03   0.000000E+00
  -0.204769E+03   0.000000E+00
  -0.184701E+03   0.000000E+00
  -0.224622E+03   0.000000E+00
  -0.168733E+03   0.000000E+00
  -0.140974E+03   0.000000E+00
  -0.291331E+03   0.000000E+00
  -0.230061E+03   0.000000E+00
  -0.186328E+03   0.000000E+00
  -0.248330E+03   0.000000E+00
  -0.210871E+03   0.000000E+00
  -0.176698E+03   0.000000E+00
  -0.210436E+03   0.000000E+00
  -0.194479E+03   0.000000E+00
  -0.282001E+03   0.000000E+00
  -0.348022E+03   0.000000E+00
  -0.154712E+03   0.000000E+00
  -0.194739E+03   0.000000E+00
  -0.145067E+03   0.000000E+00
  -0.128190E+03   0.000000E+00
  -0.161649E+03   0.000000E+00
  -0.238406E+03   0.000000E+00
  -0.262354E+03   0.000000E+00
  -0.171347E+03   0.000000E+00
  -0.125277E+03   0.000000E+00
  -0.212274E+03   0.000000E+00
  -0.144250E+03   0.000000E+00
  -0.151734E+03   0.000000E+00
  -0.197064E+03   0.000000E+00
  -0.153327E+03   0.000000E+00
  -0.137192E+03   0.000000E+00
  -0.152852E+03   0.000000E+00
  -0.223205E+03   0.000000E+00
  -0.114805E+03   0.000000E+00
  -0.147068E+03   0.000000E+00
  -0.240728E+03   0.000000E+00
  -0.199317E+03   0.000000E+00
  -0.236268E+03   0.000000E+00
  -0.131893E+03   0.000000E+00
  -0.138977E+03   0.000000E+00
  -0.417783E+03   0.000000E+00
  -0.296044E+03   0.000000E+00
  -0.247317E+03   0.000000E+00
  -0.284480E+03   0.000000E+00
  -0.171838E+03   0.000000E+00
  -0.763080E+02   0.000000E+00
  -0.158978E+03   0.000000E+00
  -0.177357E+03   0.000000E+00
  -0.170689E+03   0.000000E+00
  -0.234789E+03   0.000000E+00
  -0.291607E+03   0.000000E+00
  -0.217890E+03   0.000000E+00
  -0.247167E+03   0.000000E+00
  -0.277221E+03   0.000000E+00
  -0.175721E+03   0.000000E+00
  -0.254561E+03   0.000000E+00
  -0.103112E+03   0.000000E+00
  -0.195597E+03   0.000000E+00
  -0.175390E+03   0.000000E+00
  -0.260042E+03   0.000000E+00
  -0.282937E+03   0.000000E+00
  -0.304332E+03   0.000000E+00
  -0.154044E+03   0.000000E+00
  -0.125211E+03   0.000000E+00
  -0.192910E+03   0.000000E+00
  -0.159515E+03   0.000000E+00
  -0.222563E+03   0.000000E+00
  -0.199281E+03   0.000000E+00
  -0.165658E+03   0.000000E+00
  -0.183497E+03   0.000000E+00
  -0.340894E+03   0.000000E+00
  -0.794391E+02   0.000000E+00
  -0.201907E+03   0.000000E+00
  -0.306835E+03   0.000000E+00
  -0.205375E+03   0.000000E+00
  -0.324482E+03   0.000000E+00
  -0.130989E+03   0.000000E+00
  -0.224611E+03   0.000000E+00
  -0.245569E+03   0.000000E+00
  -0.134897E+03   0.000000E+00
  -0.276321E+03   0.000000E+00
  -0.172035E+03   0.000000E+00
  -0.275044E+03   0.000000E+00
  -0.163217E+03   0.000000E+00
  -0.903677E+02   0.000000E+00
  -0.288830E+03   0.000000E+00
  -0.128296E+03   0.000000E+00
  -0.208000E+03   0.000000E+00
  -0.196593E+03   0.000000E+00
  -0.195645E+03   0.000000E+00
  -0.187957E+03   0.000000E+00
  -0.218012E+03   0.000000E+00
  -0.226672E+03   0.000000E+00
  -0.321283E+03   0.000000E+00
  -0.256314E+03   0.000000E+00
  -0.196494E+03   0.000000E+00
  -0.155664E+03   0.000000E+00
  -0.265468E+03   0.000000E+00
  -0.193561E+03   0.000000E+00
  -0.751753E+02   0.000000E+00
  -0.108272E+03   0.000000E+00
  -0.166593E+03   0.000000E+00
  -0.137643E+03   0.000000E+00
  -0.173710E+03   0.000000E+00
  -0.226152E+03   0.000000E+00
  -0.248671E+03   0.000000E+00
  -0.211024E+03   0.000000E+00
  -0.288105E+03   0.000000E+00
  -0.196192E+03   0.000000E+00
  -0.202532E+03   0.000000E+00
  -0.277071E+03   0.000000E+00
  -0.309209E+03   0.000000E+00
  -0.148694E+03   0.000000E+00
  -0.150605E+03   0.000000E+00
  -0.201686E+03   0.000000E+00
  -0.152429E+03   0.000000E+00
  -0.168718E+03   0.000000E+00
  -0.122949E+03   0.000000E+00
  -0.202767E+03   0.000000E+00
  -0.209444E+03   0.000000E+00
  -0.116139E+03   0.000000E+00
  -0.283571E+03   0.000000E+00
  -0.101106E+03   0.000000E+00
  -0.242845E+03   0.000000E+00
  -0.167621E+03   0.000000E+00
  -0.132564E+03   0.000000E+00
  -0.291360E+03   0.000000E+00
  -0.264482E+03   0.000000E+00
  -0.177745E+03   0.000000E+00
  -0.165177E+03   0.000000E+00
  -0.115480E+03   0.000000E+00
  -0.870061E+02   0.000000E+00
  -0.235452E+03   0.000000E+00
  -0.209798E+03   0.000000E+00
  -0.945722E+02   0.000000E+00
  -0.195740E+03   0.000000E+00
  -0.178775E+03   0.000000E+00
  -0.263082E+03   0.000000E+00
  -0.281417E+03   0.000000E+00
  -0.104834E+03   0.000000E+00
  -0.242168E+03   0.000000E+00
  -0.190549E+03   0.000000E+00
  -0.163308E+03   0.000000E+00
  -0.966914E+02   0.000000E+00
  -0.232215E+03   0.000000E+00
  -0.120888E+03   0.000000E+00
  -0.145750E+03   0.000000E+00
  -0.186840E+03   0.000000E+00
  -0.241687E+03   0.000000E+00
  -0.841973E+02   0.000000E+00
  -0.156044E+03   0.000000E+00
  -0.182534E+03   0.000000E+00
  -0.278365E+03   0.000000E+00
  -0.228515E+03   0.000000E+00
  -0.201164E+03   0.000000E+00
  -0.229296E+03   0.000000E+00
  -0.304598E+03   0.000000E+00
  -0.202135E+03   0.000000E+00
  -0.245632E+03   0.000000E+00
  -0.103609E+03   0.000000E+00
  -0.206269E+03   0.000000E+00
  -0.115621E+03   0.000000E+00
  -0.118746E+03   0.000000E+00
  -0.329863E+03   0.000000E+00
  -0.296955E+03   0.000000E+00
  -0.179492E+03   0.000000E+00
  -0.289445E+03   0.000000E+00
  -0.199577E+03   0.000000E+00
  -0.238746E+03   0.000000E+00
  -0.240006E+03   0.000000E+00
  -0.210825E+03   0.000000E+00
  -0.172051E+03   0.000000E+00
  -0.869868E+02   0.000000E+00
  -0.162525E+03   0.000000E+00
  -0.148528E+03   0.000000E+00
  -0.185502E+03   0.000000E+00
  -0.317503E+03   0.000000E+00
  -0.256071E+03   0.000000E+00
  -0.116287E+03   0.000000E+00
  -0.113010E+03   0.000000E+00
  -0.317247E+03   0.000000E+00
  -0.195365E+03   0.000000E+00
  -0.160045E+03   0.000000E+00
  -0.144723E+03   0.000000E+00
  -0.142995E+03   0.000000E+00
  -0.169234E+03   0.000000E+00
  -0.167187E+03   0.000000E+00
  -0.244557E+03   0.000000E+00
  -0.267674E+03   0.000000E+00
  -0.174407E+03   0.000000E+00
  -0.121235E+03   0.000000E+00
  -0.234534E+03   0.000000E+00
  -0.216089E+03   0.000000E+00
  -0.375785E+03   0.000000E+00
  -0.286762E+03   0.000000E+00
  -0.201021E+03   0.000000E+00
  -0.164787E+03   0.000000E+00
  -0.239807E+03   0.000000E+00
  -0.162172E+03   0.000000E+00
  -0.144324E+03   0.000000E+00
  -0.768366E+02   0.000000E+00
  -0.188700E+03   0.000000E+00
  -0.162786E+03   0.000000E+00
  -0.144243E+03   0.000000E+00
  -0.188144E+03   0.000000E+00
  -0.179020E+03   0.000000E+00
  -0.120152E+03   0.000000E+00
  -0.110777E+03   0.000000E+00
  -0.253823E+03   0.000000E+00
  -0.267767E+03   0.000000E+00
  -0.179196E+03   0.000000E+00
  -0.154394E+03   0.000000E+00
  -0.198414E+03   0.000000E+00
  -0.187036E+03   0.000000E+00
  -0.190204E+03   0.000000E+00
  -0.261837E+03   0.000000E+00
  -0.201123E+03   0.000000E+00
  -0.157062E+03   0.000000E+00
  -0.136336E+03   0.000000E+00
  -0.180069E+03   0.000000E+00
  -0.110874E+03   0.000000E+00
  -0.201848E+03   0.000000E+00
  -0.179423E+03   0.000000E+00
  -0.193055E+03   0.000000E+00
  -0.126919E+03   0.000000E+00
  -0.219385E+03   0.000000E+00
  -0.203769E+03   0.000000E+00
  -0.190336E+03   0.000000E+00
  -0.206319E+03   0.000000E+00
  -0.191448E+03   0.000000E+00
  -0.165894E+03   0.000000E+00
  -0.926117E+02   0.000000E+00
  -0.225916E+03   0.000000E+00
  -0.200872E+03   0.000000E+00
  -0.173069E+03   0.000000E+00
  -0.311514E+03   0.000000E+00
  -0.138098E+03   0.000000E+00
  -0.310401E+03   0.000000E+00
  -0.321749E+03   0.000000E+00
  -0.267267E+03   0.000000E+00
  -0.158859E+03   0.000000E+00
  -0.163628E+03   0.000000E+00
  -0.136785E+03   0.000000E+00
  -0.174691E+03   0.000000E+00
  -0.196371E+03   0.000000E+00
  -0.219094E+03   0.000000E+00
  -0.187223E+03   0.000000E+00
  -0.216244E+03   0.000000E+00
  -0.206184E+03   0.000000E+00
  -0.176436E+03   0.000000E+00
  -0.140264E+03   0.000000E+00
  -0.198074E+03   0.000000E+00
  -0.240182E+03   0.000000E+00
  -0.139886E+03   0.000000E+00
  -0.151571E+03   0.000000E+00
  -0.199701E+03   0.000000E+00
  -0.260783E+03   0.000000E+00
  -0.157650E+03   0.000000E+00
  -0.167580E+03   0.000000E+00
  -0.176863E+03   0.000000E+00
  -0.150231E+03   0.000000E+00
  -0.312142E+03   0.000000E+00
  -0.227906E+03   0.000000E+00
  -0.166034E+03   0.000000E+00
  -0.180683E+03   0.000000E+00
  -0.299784E+03   0.000000E+00
  -0.246762E+03   0.000000E+00
  -0.141198E+03   0.000000E+00
  -0.214293E+03   0.000000E+00
  -0.173732E+03   0.000000E+00
  -0.154161E+03   0.000000E+00
  -0.170289E+03   0.000000E+00
  -0.120484E+03   0.000000E+00
  -0.117752E+03   0.000000E+00
  -0.234859E+03   0.000000E+00
  -0.186294E+03   0.000000E+00
  -0.260672E+03   0.000000E+00
  -0.346697E+03   0.000000E+00
  -0.318004E+03   0.000000E+00
  -0.121986E+03   0.000000E+00
  -0.255942E+03   0.000000E+00
  -0.204950E+03   0.000000E+00
  -0.386527E+03   0.000000E+00
  -0.190975E+03   0.000000E+00
  -0.151639E+03   0.000000E+00
  -0.116953E+03   0.000000E+00
  -0.192490E+03   0.000000E+00
  -0.215687E+03   0.000000E+00
  -0.218569E+03   0.000000E+00
  -0.312316E+03   0.000000E+00
  -0.215144E+03   0.000000E+00
  -0.165822E+03   0.000000E+00
  -0.120636E+03   0.000000E+00
  -0.285934E+03   0.000000E+00
  -0.154933E+03   0.000000E+00
  -0.208823E+03   0.000000E+00
  -0.206718E+03   0.000000E+00
  -0.200060E+03   0.000000E+00
  -0.337425E+03   0.000000E+00
  -0.247623E+03   0.000000E+00
  -0.150880E+03   0.000000E+00
  -0.225195E+03   0.000000E+00
  -0.106024E+03   0.000000E+00
  -0.239426E+03   0.000000E+00
  -0.210504E+03   0.000000E+00
  -0.181518E+03   0.000000E+00
  -0.136040E+03   0.000000E+00
  -0.212644E+03   0.000000E+00
  -0.239833E+03   0.000000E+00
  -0.288721E+03   0.000000E+00
  -0.224888E+03   0.000000E+00
  -0.227498E+03   0.000000E+00
  -0.119969E+03   0.000000E+00
  -0.126307E+03   0.000000E+00
  -0.232022E+03   0.000000E+00
  -0.117737E+03   0.000000E+00
  -0.165705E+03   0.000000E+00
  -0.257784E+03   0.000000E+00
  -0.236883E+03   0.000000E+00
  -0.100715E+03   0.000000E+00
  -0.400770E+03   0.000000E+00
  -0.321020E+03   0.000000E+00
  -0.295067E+03   0.000000E+00
  -0.334444E+03   0.000000E+00
  -0.214860E+03   0.000000E+00
  -0.183641E+03   0.000000E+00
  -0.120904E+03   0.000000E+00
  -0.160511E+03   0.000000E+00
  -0.156133E+03   0.000000E+00
  -0.110483E+03   0.000000E+00
  -0.140970E+03   0.000000E+00
  -0.143387E+03   0.000000E+00
  -0.161807E+03   0.000000E+00
  -0.267117E+03   0.000000E+00
  -0.189309E+03   0.000000E+00
  -0.250629E+03   0.000000E+00
  -0.336839E+03   0.000000E+00
  -0.167508E+03   0.000000E+00
  -0.223132E+03   0.000000E+00
  -0.195277E+03   0.000000E+00
  -0.187396E+03   0.000000E+00
  -0.224191E+03   0.000000E+00
  -0.171783E+03   0.000000E+00
  -0.298686E+03   0.000000E+00
  -0.738547E+02   0.000000E+00
  -0.189807E+03   0.000000E+00
  -0.296155E+03   0.000000E+00
  -0.347915E+03   0.000000E+00
  -0.327600E+03   0.000000E+00
  -0.165480E+03   0.000000E+00
  -0.240844E+03   0.000000E+00
  -0.235775E+03   0.000000E+00
  -0.151452E+03   0.000000E+00
  -0.882919E+02   0.000000E+00
  -0.315727E+03   0.000000E+00
  -0.130071E+03   0.000000E+00
  -0.146934E+03   0.000000E+00
  -0.263126E+03   0.000000E+00
  -0.178399E+03   0.000000E+00
  -0.101540E+03   0.000000E+00
  -0.235899E+03   0.000000E+00
  -0.167182E+03   0.000000E+00
  -0.221333E+03   0.000000E+00
  -0.297823E+03   0.000000E+00
  -0.221763E+03   0.000000E+00
  -0.179355E+03   0.000000E+00
  -0.242979E+03   0.000000E+00
  -0.186194E+03   0.000000E+00
  -0.178563E+03   0.000000E+00
  -0.186576E+03   0.000000E+00
  -0.138592E+03   0.000000E+00
  -0.183261E+03   0.000000E+00
  -0.193943E+03   0.000000E+00
  -0.129672E+03   0.000000E+00
  -0.125285E+03   0.000000E+00
  -0.178718E+03   0.000000E+00
  -0.128958E+03   0.000000E+00
  -0.182933E+03   0.000000E+00
  -0.117318E+03   0.000000E+00
  -0.100837E+03   0.000000E+00
  -0.232258E+03   0.000000E+00
  -0.153309E+03   0.000000E+00
  -0.225560E+03   0.000000E+00
  -0.228158E+03   0.000000E+00
  -0.135341E+03   0.000000E+00
  -0.180484E+03   0.000000E+00
  -0.221006E+03   0.000000E+00
  -0.182322E+03   0.000000E+00
  -0.215315E+03   0.000000E+00
  -0.249043E+03   0.000000E+00
  -0.181479E+03   0.000000E+00
  -0.236294E+03   0.000000E+00
  -0.186791E+03   0.000000E+00
  -0.281577E+03   0.000000E+00
  -0.169225E+03   0.000000E+00
  -0.162783E+03   0.000000E+00
  -0.182444E+03   0.000000E+00
  -0.143217E+03   0.000000E+00
  -0.133589E+03   0.000000E+00
  -0.145541E+03   0.000000E+00
  -0.220211E+03   0.000000E+00
  -0.275037E+03   0.000000E+00
  -0.655065E+02   0.000000E+00
  -0.206005E+03   0.000000E+00
  -0.137829E+03   0.000000E+00
  -0.144224E+03   0.000000E+00
  -0.210988E+03   0.000000E+00
  -0.141794E+03   0.000000E+00
  -0.183950E+03   0.000000E+00
  -0.170332E+03   0.000000E+00
  -0.161351E+03   0.000000E+00
  -0.216431E+03   0.000000E+00
  -0.180815E+03   0.000000E+00
  -0.222865E+03   0.000000E+00
  -0.188402E+03   0.000000E+00
  -0.239035E+03   0.000000E+00
  -0.180192E+03   0.000000E+00
  -0.200744E+03   0.000000E+00
  -0.135925E+03   0.000000E+00
  -0.208286E+03   0.000000E+00
  -0.185825E+03   0.000000E+00
  -0.265579E+03   0.000000E+00
  -0.161163E+03   0.000000E+00
  -0.146512E+03   0.000000E+00
  -0.196057E+03   0.000000E+00
  -0.180496E+03   0.000000E+00
  -0.259521E+03   0.000000E+00
  -0.105598E+03   0.000000E+00
  -0.226373E+03   0.000000E+00
  -0.200235E+03   0.000000E+00
  -0.121065E+03   0.000000E+00
  -0.158675E+03   0.000000E+00
  -0.164371E+03   0.000000E+00
  -0.230682E+03   0.000000E+00
  -0.138922E+03   0.000000E+00
  -0.169064E+03   0.000000E+00
  -0.171820E+03   0.000000E+00
  -0.234851E+03   0.000000E+00
  -0.323612E+03   0.000000E+00
  -0.183193E+03   0.000000E+00
  -0.151145E+03   0.000000E+00
  -0.144895E+03   0.000000E+00
  -0.125138E+03   0.000000E+00
  -0.199696E+03   0.000000E+00
  -0.243264E+03   0.000000E+00
  -0.188884E+03   0.000000E+00
  -0.330205E+03   0.000000E+00
  -0.263031E+03   0.000000E+00
  -0.150888E+03   0.000000E+00
  -0.116296E+03   0.000000E+00
  -0.306544E+03   0.000000E+00
  -0.192168E+03   0.000000E+00
  -0.266336E+03   0.000000E+00
  -0.170466E+03   0.000000E+00
  -0.208303E+03   0.000000E+00
  -0.246642E+03   0.000000E+00
  -0.121287E+03   0.000000E+00
  -0.168971E+03   0.000000E+00
  -0.148137E+03   0.000000E+00
  -0.169049E+03   0.000000E+00
  -0.183689E+03   0.000000E+00
  -0.311988E+03   0.000000E+00
  -0.120228E+03   0.000000E+00
  -0.531781E+02   0.000000E+00
  -0.306995E+03   0.000000E+00
  -0.121092E+03   0.000000E+00
  -0.105673E+03   0.000000E+00
  -0.271986E+03   0.000000E+00
  -0.150503E+03   0.000000E+00
  -0.198153E+03   0.000000E+00
  -0.201457E+03   0.000000E+00
  -0.181364E+03   0.000000E+00
  -0.205140E+03   0.000000E+00
  -0.181564E+03   0.000000E+00
  -0.183455E+03   0.000000E+00
  -0.224557E+03   0.000000E+00
  -0.287224E+03   0.000000E+00
  -0.158253E+03   0.000000E+00
  -0.290781E+03   0.000000E+00
  -0.124522E+03   0.000000E+00
  -0.222263E+03   0.000000E+00
  -0.236302E+03   0.000000E+00
  -0.144214E+03   0.000000E+00
  -0.247085E+03   0.000000E+00
  -0.153945E+03   0.000000E+00
  -0.153080E+03   0.000000E+00
  -0.151102E+03   0.000000E+00
  -0.185508E+03   0.000000E+00
  -0.197462E+03   0.000000E+00
  -0.164860E+03   0.000000E+00
  -0.263494E+03   0.000000E+00
  -0.107042E+03   0.000000E+00
  -0.188389E+03   0.000000E+00
  -0.196807E+03   0.000000E+00
  -0.148812E+03   0.000000E+00
  -0.160087E+03   0.000000E+00
  -0.207022E+03   0.000000E+00
  -0.370863E+03   0.000000E+00
  -0.304298E+03   0.000000E+00
  -0.217844E+03   0.000000E+00
  -0.251267E+03   0.000000E+00
  -0.168397E+03   0.000000E+00
  -0.167160E+03   0.000000E+00
  -0.230487E+03   0.000000E+00
  -0.209842E+03   0.000000E+00
  -0.158855E+03   0.000000E+00
  -0.956754E+02   0.000000E+00
  -0.130968E+03   0.000000E+00
  -0.239138E+03   0.000000E+00
  -0.166535E+03   0.000000E+00
  -0.220525E+03   0.000000E+00
  -0.127053E+03   0.000000E+00
  -0.234529E+03   0.000000E+00
  -0.165074E+03   0.000000E+00
  -0.199442E+03   0.000000E+00
  -0.277688E+03   0.000000E+00
  -0.175368E+03   0.000000E+00
  -0.146850E+03   0.000000E+00
  -0.180238E+03   0.000000E+00
  -0.217878E+03   0.000000E+00
  -0.191933E+03   0.000000E+00
  -0.223347E+03   0.000000E+00
  -0.240063E+03   0.000000E+00
  -0.192403E+03   0.000000E+00
  -0.175120E+03   0.000000E+00
  -0.213877E+03   0.000000E+00
  -0.231443E+03   0.000000E+00
  -0.675453E+02   0.000000E+00
  -0.218557E+03   0.000000E+00
  -0.242062E+03   0.000000E+00
  -0.154008E+03   0.000000E+00
  -0.180560E+03   0.000000E+00
  -0.103733E+03   0.000000E+00
  -0.212899E+03   0.000000E+00
  -0.266053E+03   0.000000E+00
  -0.212286E+03   0.000000E+00
  -0.216989E+03   0.000000E+00
  -0.169415E+03   0.000000E+00
  -0.222410E+03   0.000000E+00
  -0.195056E+03   0.000000E+00
  -0.122108E+03   0.000000E+00
  -0.252603E+03   0.000000E+00
  -0.210295E+03   0.000000E+00
  -0.109759E+03   0.000000E+00
  -0.112866E+03   0.000000E+00
  -0.182850E+03   0.000000E+00
  -0.204943E+03   0.000000E+00
  -0.355017E+03   0.000000E+00
  -0.186854E+03   0.000000E+00
  -0.246637E+03   0.000000E+00
  -0.170420E+03   0.000000E+00
  -0.137774E+03   0.000000E+00
  -0.263459E+03   0.000000E+00
  -0.119246E+03   0.000000E+00
  -0.197657E+03   0.000000E+00
  -0.149346E+03   0.000000E+00
  -0.272523E+03   0.000000E+00
  -0.147677E+03   0.000000E+00
  -0.233862E+03   0.000000E+00
  -0.225806E+03   0.000000E+00
  -0.271484E+03   0.000000E+00
  -0.136807E+03   0.000000E+00
  -0.208725E+03   0.000000E+00
  -0.154297E+03   0.000000E+00
  -0.268712E+03   0.000000E+00
  -0.192985E+03   0.000000E+00
  -0.276467E+03   0.000000E+00
  -0.112324E+03   0.000000E+00
  -0.188123E+03   0.000000E+00
  -0.148822E+03   0.000000E+00
  -0.226323E+03   0.000000E+00
  -0.408093E+03   0.000000E+00
  -0.301889E+03   0.000000E+00
  -0.248719E+03   0.000000E+00
  -0.221804E+03   0.000000E+00
  -0.202501E+03   0.000000E+00
  -0.211468E+03   0.000000E+00
  -0.154363E+03   0.000000E+00
  -0.255172E+03   0.000000E+00
  -0.147440E+03   0.000000E+00
  -0.176274E+03   0.000000E+00
  -0.196596E+03   0.000000E+00
  -0.245695E+03   0.000000E+00
  -0.818416E+02   0.000000E+00
  -0.175446E+03   0.000000E+00
  -0.246184E+03   0.000000E+00
  -0.136666E+03   0.000000E+00
  -0.185240E+03   0.000000E+00
  -0.283558E+03   0.000000E+00
  -0.162457E+03   0.000000E+00
  -0.219806E+03   0.000000E+00
  -0.277144E+03   0.000000E+00
  -0.148263E+03   0.000000E+00
  -0.234009E+03   0.000000E+00
  -0.301024E+03   0.000000E+00
  -0.266901E+03   0.000000E+00
  -0.255042E+03   0.000000E+00
  -0.264934E+03   0.000000E+00
  -0.204917E+03   0.000000E+00
  -0.131993E+03   0.000000E+00
  -0.142712E+03   0.000000E+00
  -0.146826E+03   0.000000E+00
  -0.168019E+03   0.000000E+00
  -0.202654E+03   0.000000E+00
  -0.102555E+03   0.000000E+00
  -0.285159E+03   0.000000E+00
  -0.262955E+03   0.000000E+00
  -0.177368E+03   0.000000E+00
  -0.175404E+03   0.000000E+00
  -0.210038E+03   0.000000E+00
  -0.291024E+03   0.000000E+00
  -0.168420E+03   0.000000E+00
  -0.196159E+03   0.000000E+00
  -0.116971E+03   0.000000E+00
  -0.101569E+03   0.000000E+00
  -0.177036E+03   0.000000E+00
  -0.241026E+03   0.000000E+00
  -0.124635E+03   0.000000E+00
  -0.141429E+03   0.000000E+00
  -0.134692E+03   0.000000E+00
  -0.279054E+03   0.000000E+00
  -0.254758E+03   0.000000E+00
  -0.123899E+03   0.000000E+00
  -0.247733E+03   0.000000E+00
  -0.100108E+03   0.000000E+00
  -0.276517E+03   0.000000E+00
  -0.136337E+03   0.000000E+00
  -0.203824E+03   0.000000E+00
  -0.157177E+03   0.000000E+00
  -0.132587E+03   0.000000E+00
  -0.205003E+03   0.000000E+00
  -0.244783E+03   0.000000E+00
  -0.152525E+03   0.000000E+00
  -0.266697E+03   0.000000E+00
  -0.171874E+03   0.000000E+00
  -0.125495E+03   0.000000E+00
  -0.129092E+03   0.000000E+00
  -0.169836E+03   0.000000E+00
  -0.371106E+03   0.000000E+00
  -0.318312E+03   0.000000E+00
  -0.246030E+03   0.000000E+00
  -0.235458E+03   0.000000E+00
  -0.279467E+03   0.000000E+00
  -0.186180E+03   0.000000E+00
  -0.276848E+03   0.000000E+00
  -0.188804E+03   0.000000E+00
  -0.136026E+03   0.000000E+00
  -0.240810E+03   0.000000E+00
  -0.210453E+03   0.000000E+00
  -0.299262E+03   0.000000E+00
  -0.122316E+03   0.000000E+00
  -0.117397E+03   0.000000E+00
  -0.206200E+03   0.000000E+00
  -0.142823E+03   0.000000E+00
  -0.224908E+03   0.000000E+00
  -0.227342E+03   0.000000E+00
  -0.257239E+03   0.000000E+00
  -0.221957E+03   0.000000E+00
  -0.202407E+03   0.000000E+00
  -0.164347E+03   0.000000E+00
  -0.244160E+03   0.000000E+00
  -0.983901E+02   0.000000E+00
  -0.125859E+03   0.000000E+00
  -0.228216E+03   0.000000E+00
  -0.226788E+03   0.000000E+00
  -0.233991E+03   0.000000E+00
  -0.123916E+03   0.000000E+00
  -0.180149E+03   0.000000E+00
  -0.256426E+03   0.000000E+00
  -0.127338E+03   0.000000E+00
  -0.124111E+03   0.000000E+00
  -0.248584E+03   0.000000E+00
  -0.170831E+03   0.000000E+00
  -0.160804E+03   0.000000E+00
  -0.275323E+03   0.000000E+00
  -0.244312E+03   0.000000E+00
  -0.136076E+03   0.000000E+00
  -0.167243E+03   0.000000E+00
  -0.182261E+03   0.000000E+00
  -0.159494E+03   0.000000E+00
  -0.172487E+03   0.000000E+00
  -0.161709E+03   0.000000E+00
  -0.161605E+03   0.000000E+00
  -0.111783E+03   0.000000E+00
  -0.156934E+03   0.000000E+00
  -0.289472E+03   0.000000E+00
  -0.829637E+02   0.000000E+00
  -0.128785E+03   0.000000E+00
  -0.181009E+03   0.000000E+00
  -0.119820E+03   0.000000E+00
  -0.906976E+02   0.000000E+00
  -0.133658E+03   0.000000E+00
  -0.219619E+03   0.000000E+00
  -0.179686E+03   0.000000E+00
  -0.172228E+03   0.000000E+00
  -0.139377E+03   0.000000E+00
  -0.155245E+03   0.000000E+00
  -0.114552E+03   0.000000E+00
  -0.196986E+03   0.000000E+00
  -0.166904E+03   0.000000E+00
  -0.215504E+03   0.000000E+00
  -0.107786E+03   0.000000E+00
  -0.222139E+03   0.000000E+00
  -0.215524E+03   0.000000E+00
  -0.194622E+03   0.000000E+00
  -0.181409E+03   0.000000E+00
  -0.131705E+03   0.000000E+00
  -0.229189E+03   0.000000E+00
  -0.216091E+03   0.000000E+00
  -0.183173E+03   0.000000E+00
  -0.168203E+03   0.000000E+00
  -0.186525E+03   0.000000E+00
  -0.104070E+03   0.000000E+00
  -0.281855E+03   0.000000E+00
  -0.305167E+03   0.000000E+00
  -0.175089E+03   0.000000E+00
  -0.145827E+03   0.000000E+00
  -0.181246E+03   0.000000E+00
  -0.160159E+03   0.000000E+00
  -0.179548E+03   0.000000E+00
  -0.191222E+03   0.000000E+00
  -0.251484E+03   0.000000E+00
  -0.233786E+03   0.000000E+00
  -0.124342E+03   0.000000E+00
  -0.140188E+03   0.000000E+00
  -0.179776E+03   0.000000E+00
  -0.191912E+03   0.000000E+00
  -0.209773E+03   0.000000E+00
  -0.151239E+03   0.000000E+00
  -0.179944E+03   0.000000E+00
  -0.174722E+03   0.000000E+00
  -0.187136E+03   0.000000E+00
  -0.100568E+03   0.000000E+00
  -0.193504E+03   0.000000E+00
  -0.171057E+03   0.000000E+00
  -0.162031E+03   0.000000E+00
  -0.934947E+02   0.000000E+00
  -0.190121E+03   0.000000E+00
  -0.233632E+03   0.000000E+00
  -0.163351E+03   0.000000E+00
  -0.157740E+03   0.000000E+00
  -0.213726E+03   0.000000E+00
  -0.117256E+03   0.000000E+00
  -0.141465E+03   0.000000E+00
  -0.183338E+03   0.000000E+00
  -0.219292E+03   0.000000E+00
  -0.131875E+03   0.000000E+00
  -0.211625E+03   0.000000E+00
  -0.104774E+03   0.000000E+00
  -0.264214E+03   0.000000E+00
  -0.300700E+03   0.000000E+00
  -0.225982E+03   0.000000E+00
  -0.178025E+03   0.000000E+00
  -0.145504E+03   0.000000E+00
  -0.186749E+03   0.000000E+00
  -0.165709E+03   0.000000E+00
  -0.214007E+03   0.000000E+00
  -0.183333E+03   0.000000E+00
  -0.160741E+03   0.000000E+00
  -0.125165E+03   0.000000E+00
  -0.294573E+03   0.000000E+00
  -0.333441E+03   0.000000E+00
  -0.171740E+03   0.000000E+00
  -0.173012E+03   0.000000E+00
  -0.224648E+03   0.000000E+00
  -0.174747E+03   0.000000E+00
  -0.207035E+03   0.000000E+00
  -0.185475E+03   0.000000E+00
  -0.175402E+03   0.000000E+00
  -0.169030E+03   0.000000E+00
  -0.153216E+03   0.000000E+00
  -0.140566E+03   0.000000E+00
  -0.293872E+03   0.000000E+00
  -0.162990E+03   0.000000E+00
  -0.124933E+03   0.000000E+00
  -0.185420E+03   0.000000E+00
  -0.214902E+03   0.000000E+00
  -0.203643E+03   0.000000E+00
  -0.204409E+03   0.000000E+00
  -0.233617E+03   0.000000E+00
  -0.177168E+03   0.000000E+00
  -0.199230E+03   0.000000E+00
  -0.305784E+03   0.000000E+00
  -0.187135E+03   0.000000E+00
  -0.133539E+03   0.000000E+00
  -0.323533E+03   0.000000E+00
  -0.173153E+03   0.000000E+00
  -0.110806E+03   0.000000E+00
  -0.313750E+03   0.000000E+00
  -0.160740E+03   0.000000E+00
  -0.163429E+03   0.000000E+00
  -0.185520E+03   0.000000E+00
  -0.267272E+03   0.000000E+00
  -0.227856E+03   0.000000E+00
  -0.261404E+03   0.000000E+00
  -0.190568E+03   0.000000E+00
  -0.243815E+03   0.000000E+00
  -0.206186E+03   0.000000E+00
  -0.187516E+03   0.000000E+00
  -0.158159E+03   0.000000E+00
  -0.164995E+03   0.000000E+00
  -0.239518E+03   0.000000E+00
  -0.201177E+03   0.000000E+00
  -0.133081E+03   0.000000E+00
  -0.252653E+03   0.000000E+00
  -0.191007E+03   0.000000E+00
  -0.180487E+03   0.000000E+00
  -0.117652E+03   0.000000E+00
  -0.168709E+03   0.000000E+00
  -0.149313E+03   0.000000E+00
  -0.151847E+03   0.000000E+00
  -0.105846E+03   0.000000E+00
  -0.192126E+03   0.000000E+00
  -0.274507E+03   0.000000E+00
  -0.200546E+03   0.000000E+00
  -0.142948E+03   0.000000E+00
  -0.296795E+03   0.000000E+00
  -0.172032E+03   0.000000E+00
  -0.203502E+03   0.000000E+00
  -0.204160E+03   0.000000E+00
  -0.172971E+03   0.000000E+00
  -0.248465E+03   0.000000E+00
  -0.128760E+03   0.000000E+00
  -0.150369E+03   0.000000E+00
  -0.132368E+03   0.000000E+00
  -0.230628E+03   0.000000E+00
  -0.194487E+03   0.000000E+00
  -0.168892E+03   0.000000E+00
  -0.161935E+03   0.000000E+00
  -0.233330E+03   0.000000E+00
  -0.240841E+03   0.000000E+00
  -0.155946E+03   0.000000E+00
  -0.133081E+03   0.000000E+00
  -0.197715E+03   0.000000E+00
  -0.125386E+03   0.000000E+00
  -0.125410E+03   0.000000E+00
  -0.997761E+02   0.000000E+00
  -0.231401E+03   0.000000E+00
  -0.120354E+03   0.000000E+00
  -0.202484E+03   0.000000E+00
  -0.237713E+03   0.000000E+00
  -0.192013E+03   0.000000E+00
  -0.220162E+03   0.000000E+00
  -0.197168E+03   0.000000E+00
  -0.245561E+03   0.000000E+00
  -0.106814E+03   0.000000E+00
  -0.199913E+03   0.000000E+00
  -0.172002E+03   0.000000E+00
  -0.182904E+03   0.000000E+00
  -0.180904E+03   0.000000E+00
  -0.265536E+03   0.000000E+00
  -0.132012E+03   0.000000E+00
  -0.241194E+03   0.000000E+00
  -0.189725E+03   0.000000E+00
  -0.183057E+03   0.000000E+00
  -0.930051E+02   0.000000E+00
  -0.194621E+03   0.000000E+00
  -0.165697E+03   0.000000E+00
  -0.164021E+03   0.000000E+00
  -0.194305E+03   0.000000E+00
  -0.355480E+03   0.000000E+00
  -0.264403E+03   0.000000E+00
  -0.244807E+03   0.000000E+00
  -0.264010E+03   0.000000E+00
  -0.295568E+03   0.000000E+00
  -0.182040E+03   0.000000E+00
  -0.266663E+03   0.000000E+00
  -0.245685E+03   0.000000E+00
  -0.169203E+03   0.000000E+00
  -0.227982E+03   0.000000E+00
  -0.177190E+03   0.000000E+00
  -0.161169E+03   0.000000E+00
  -0.169954E+03   0.000000E+00
  -0.872353E+02   0.000000E+00
  -0.187995E+03   0.000000E+00
  -0.205797E+03   0.000000E+00
  -0.118217E+03   0.000000E+00
  -0.122468E+03   0.000000E+00
  -0.160006E+03   0.000000E+00
  -0.200231E+03   0.000000E+00
  -0.193777E+03   0.000000E+00
  -0.271809E+03   0.000000E+00
  -0.158927E+03   0.000000E+00
  -0.192746E+03   0.000000E+00
  -0.320540E+03   0.000000E+00
  -0.149053E+03   0.000000E+00
  -0.162619E+03   0.000000E+00
  -0.247027E+03   0.000000E+00
  -0.154593E+03   0.000000E+00
  -0.222005E+03   0.000000E+00
  -0.148853E+03   0.000000E+00
  -0.200324E+03   0.000000E+00
  -0.111377E+03   0.000000E+00
  -0.114633E+03   0.000000E+00
  -0.161124E+03   0.000000E+00
  -0.233253E+03   0.000000E+00
  -0.159840E+03   0.000000E+00
  -0.305551E+03   0.000000E+00
  -0.230617E+03   0.000000E+00
  -0.169901E+03   0.000000E+00
  -0.188129E+03   0.000000E+00
  -0.284581E+03   0.000000E+00
  -0.161468E+03   0.000000E+00
  -0.291991E+03   0.000000E+00
  -0.126814E+03   0.000000E+00
  -0.181154E+03   0.000000E+00
  -0.135266E+03   0.000000E+00
  -0.208620E+03   0.000000E+00
  -0.189222E+03   0.000000E+00
  -0.978018E+02   0.000000E+00
  -0.112767E+03   0.000000E+00
  -0.211085E+03   0.000000E+00
  -0.731305E+02   0.000000E+00
  -0.267005E+03   0.000000E+00
  -0.240711E+03   0.000000E+00
  -0.144717E+03   0.000000E+00
  -0.139988E+03   0.000000E+00
  -0.261228E+03   0.000000E+00
  -0.171549E+03   0.000000E+00
  -0.129803E+03   0.000000E+00
  -0.270101E+03   0.000000E+00
  -0.267114E+03   0.000000E+00
  -0.129038E+03   0.000000E+00
  -0.715007E+02   0.000000E+00
  -0.238401E+03   0.000000E+00
  -0.188218E+03   0.000000E+00
  -0.222741E+03   0.000000E+00
  -0.948610E+02   0.000000E+00
  -0.124842E+03   0.000000E+00
  -0.192546E+03   0.000000E+00
  -0.229698E+03   0.000000E+00
  -0.202078E+03   0.000000E+00
  -0.210463E+03   0.000000E+00
  -0.246492E+03   0.000000E+00
  -0.864046E+02   0.000000E+00
  -0.155422E+03   0.000000E+00
  -0.257310E+03   0.000000E+00
  -0.202298E+03   0.000000E+00
  -0.294399E+03   0.000000E+00
  -0.128941E+03   0.000000E+00
  -0.158813E+03   0.000000E+00
  -0.294478E+03   0.000000E+00
  -0.156094E+03   0.000000E+00
  -0.151863E+03   0.000000E+00
  -0.261068E+03   0.000000E+00
  -0.154514E+03   0.000000E+00
  -0.306140E+03   0.000000E+00
  -0.186243E+03   0.000000E+00
  -0.252114E+03   0.000000E+00
  -0.235965E+03   0.000000E+00
  -0.179582E+03   0.000000E+00
  -0.189570E+03   0.000000E+00
  -0.229610E+03   0.000000E+00
  -0.200555E+03   0.000000E+00
  -0.205178E+03   0.000000E+00
  -0.268503E+03   0.000000E+00
  -0.165204E+03   0.000000E+00
  -0.298037E+03   0.000000E+00
  -0.140318E+03   0.000000E+00
  -0.136430E+03   0.000000E+00
  -0.231687E+03   0.000000E+00
  -0.193289E+03   0.000000E+00
  -0.122137E+03   0.000000E+00
  -0.143344E+03   0.000000E+00
  -0.250513E+03   0.000000E+00
  -0.181736E+03   0.000000E+00
  -0.934031E+02   0.000000E+00
  -0.223061E+03   0.000000E+00
  -0.284420E+03   0.000000E+00
  -0.217307E+03   0.000000E+00
  -0.237515E+03   0.000000E+00
  -0.148790E+03   0.000000E+00
  -0.141171E+03   0.000000E+00
  -0.165566E+03   0.000000E+00
  -0.175280E+03   0.000000E+00
  -0.171229E+03   0.000000E+00
  -0.989319E+02   0.000000E+00
  -0.270690E+03   0.000000E+00
  -0.298431E+03   0.000000E+00
  -0.180360E+03   0.000000E+00
  -0.152516E+03   0.000000E+00
  -0.270295E+03   0.000000E+00
  -0.106157E+03   0.000000E+00
  -0.148405E+03   0.000000E+00
  -0.241720E+03   0.000000E+00
  -0.183805E+03   0.000000E+00
  -0.203880E+03   0.000000E+00
  -0.234705E+03   0.000000E+00
  -0.130422E+03   0.000000E+00
  -0.205376E+03   0.000000E+00
  -0.330178E+03   0.000000E+00
  -0.185791E+03   0.000000E+00
  -0.276897E+03   0.000000E+00
  -0.201822E+03   0.000000E+00
  -0.195091E+03   0.000000E+00
  -0.159174E+03   0.000000E+00
  -0.179707E+03   0.000000E+00
  -0.157010E+03   0.000000E+00
  -0.185145E+03   0.000000E+00
  -0.191760E+03   0.000000E+00
  -0.138715E+03   0.000000E+00
  -0.196221E+03   0.000000E+00
  -0.128701E+03   0.000000E+00
  -0.246780E+03   0.000000E+00
  -0.229239E+03   0.000000E+00
  -0.105825E+03   0.000000E+00
  -0.279843E+03   0.000000E+00
  -0.179332E+03   0.000000E+00
  -0.108392E+03   0.000000E+00
  -0.300698E+03   0.000000E+00
  -0.137339E+03   0.000000E+00
  -0.226359E+03   0.000000E+00
  -0.103627E+03   0.000000E+00
  -0.117061E+03   0.000000E+00
  -0.220006E+03   0.000000E+00
  -0.192739E+03   0.000000E+00
  -0.268109E+03   0.000000E+00
  -0.110505E+03   0.000000E+00
  -0.114796E+03   0.000000E+00
  -0.132016E+03   0.000000E+00
  -0.303103E+03   0.000000E+00
  -0.140194E+03   0.000000E+00
  -0.181537E+03   0.000000E+00
  -0.191829E+03   0.000000E+00
  -0.168163E+03   0.000000E+00
  -0.242387E+03   0.000000E+00
  -0.821238E+02   0.000000E+00
  -0.153184E+03   0.000000E+00
  -0.112727E+03   0.000000E+00
  -0.159712E+03   0.000000E+00
  -0.139101E+03   0.000000E+00
  -0.127267E+03   0.000000E+00
  -0.134426E+03   0.000000E+00
  -0.167846E+03   0.000000E+00
  -0.214575E+03   0.000000E+00
  -0.181648E+03   0.000000E+00
  -0.152867E+03   0.000000E+00
  -0.184243E+03   0.000000E+00
  -0.197965E+03   0.000000E+00
  -0.213589E+03   0.000000E+00
  -0.184262E+03   0.000000E+00
  -0.148991E+03   0.000000E+00
  -0.145011E+03   0.000000E+00
  -0.339810E+03   0.000000E+00
  -0.149410E+03   0.000000E+00
  -0.129454E+03   0.000000E+00
  -0.229771E+03   0.000000E+00
  -0.148411E+03   0.000000E+00
  -0.292586E+03   0.000000E+00
  -0.181724E+03   0.000000E+00
  -0.146721E+03   0.000000E+00
  -0.211590E+03   0.000000E+00
  -0.284145E+03   0.000000E+00
  -0.119991E+03   0.000000E+00
  -0.174393E+03   0.000000E+00
  -0.169391E+03   0.000000E+00
  -0.265253E+03   0.000000E+00
  -0.134648E+03   0.000000E+00
  -0.215512E+03   0.000000E+00
  -0.142226E+03   0.000000E+00
  -0.182711E+03   0.000000E+00
  -0.898805E+02   0.000000E+00
  -0.145825E+03   0.000000E+00
  -0.150717E+03   0.000000E+00
  -0.193932E+03   0.000000E+00
  -0.933972E+02   0.000000E+00
  -0.204478E+03   0.000000E+00
  -0.209981E+03   0.000000E+00
  -0.218891E+03   0.000000E+00
  -0.141827E+03   0.000000E+00
  -0.309107E+03   0.000000E+00
  -0.202012E+03   0.000000E+00
  -0.175780E+03   0.000000E+00
  -0.200149E+03   0.000000E+00
  -0.283374E+03   0.000000E+00
  -0.236834E+03   0.000000E+00
  -0.214686E+03   0.000000E+00
  -0.164122E+03   0.000000E+00
  -0.175054E+03   0.000000E+00
  -0.102765E+03   0.000000E+00
  -0.243277E+03   0.000000E+00
  -0.177471E+03   0.000000E+00
  -0.141728E+03   0.000000E+00
  -0.161249E+03   0.000000E+00
  -0.180643E+03   0.000000E+00
  -0.187823E+03   0.000000E+00
  -0.166840E+03   0.000000E+00
  -0.170310E+03   0.000000E+00
  -0.101791E+03   0.000000E+00
  -0.156594E+03   0.000000E+00
  -0.117589E+03   0.000000E+00
  -0.130476E+03   0.000000E+00
  -0.151299E+03   0.000000E+00
  -0.241626E+03   0.000000E+00
  -0.239040E+03   0.000000E+00
  -0.181737E+03   0.000000E+00
  -0.231481E+03   0.000000E+00
  -0.186640E+03   0.000000E+00
  -0.936129E+02   0.000000E+00
  -0.138942E+03   0.000000E+00
  -0.149083E+03   0.000000E+00
  -0.216874E+03   0.000000E+00
  -0.115334E+03   0.000000E+00
  -0.169974E+03   0.000000E+00
  -0.151893E+03   0.000000E+00
  -0.135280E+03   0.000000E+00
  -0.115058E+03   0.000000E+00
  -0.245366E+03   0.000000E+00
  -0.136969E+03   0.000000E+00
  -0.277503E+03   0.000000E+00
  -0.130730E+03   0.000000E+00
  -0.167194E+03   0.000000E+00
  -0.282458E+03   0.000000E+00
  -0.181799E+03   0.000000E+00
  -0.155510E+03   0.000000E+00
  -0.142646E+03   0.000000E+00
  -0.183285E+03   0.000000E+00
  -0.195776E+03   0.000000E+00
  -0.202254E+03   0.000000E+00
  -0.173912E+03   0.000000E+00
  -0.193134E+03   0.000000E+00
  -0.255578E+03   0.000000E+00
  -0.219597E+03   0.000000E+00
  -0.159058E+03   0.000000E+00
  -0.207377E+03   0.000000E+00
  -0.203564E+03   0.000000E+00
  -0.267672E+03   0.000000E+00
  -0.176960E+03   0.000000E+00
  -0.130730E+03   0.000000E+00
  -0.253347E+03   0.000000E+00
  -0.217076E+03   0.000000E+00
  -0.155700E+03   0.000000E+00
  -0.187717E+03   0.000000E+00
  -0.207992E+03   0.000000E+00
  -0.203126E+03   0.000000E+00
  -0.224048E+03   0.000000E+00
  -0.281380E+03   0.000000E+00
  -0.275889E+03   0.000000E+00
  -0.612580E+02   0.000000E+00
  -0.133754E+03   0.000000E+00
  -0.318255E+03   0.000000E+00
  -0.248214E+03   0.000000E+00
  -0.203897E+03   0.000000E+00
  -0.144196E+03   0.000000E+00
  -0.245636E+03   0.000000E+00
  -0.158544E+03   0.000000E+00
  -0.137303E+03   0.000000E+00
  -0.165134E+03   0.000000E+00
  -0.194412E+03   0.000000E+00
  -0.224280E+03   0.000000E+00
  -0.155380E+03   0.000000E+00
  -0.267039E+03   0.000000E+00
  -0.158083E+03   0.000000E+00
  -0.277852E+03   0.000000E+00
  -0.189199E+03   0.000000E+00
  -0.214652E+03   0.000000E+00
  -0.176810E+03   0.000000E+00
  -0.196162E+03   0.000000E+00
  -0.249935E+03   0.000000E+00
  -0.235478E+03   0.000000E+00
  -0.269368E+03   0.000000E+00
  -0.743635E+02   0.000000E+00
  -0.213044E+03   0.000000E+00
  -0.187350E+03   0.000000E+00
  -0.178432E+03   0.000000E+00
  -0.245273E+03   0.000000E+00
  -0.173271E+03   0.000000E+00
  -0.665862E+02   0.000000E+00
  -0.225487E+03   0.000000E+00
  -0.186422E+03   0.000000E+00
  -0.179816E+03   0.000000E+00
  -0.218890E+03   0.000000E+00
  -0.122529E+03   0.000000E+00
  -0.150332E+03   0.000000E+00
  -0.152023E+03   0.000000E+00
  -0.128810E+03   0.000000E+00
  -0.140354E+03   0.000000E+00
  -0.184890E+03   0.000000E+00
  -0.114963E+03   0.000000E+00
  -0.196184E+03   0.000000E+00
  -0.297945E+03   0.000000E+00
  -0.246668E+03   0.000000E+00
  -0.213074E+03   0.000000E+00
  -0.105491E+03   0.000000E+00
  -0.290910E+03   0.000000E+00
  -0.176912E+03   0.000000E+00
  -0.172237E+03   0.000000E+00
  -0.142863E+03   0.000000E+00
  -0.234527E+03   0.000000E+00
  -0.317579E+03   0.000000E+00
  -0.142905E+03   0.000000E+00
  -0.186627E+03   0.000000E+00
  -0.176812E+03   0.000000E+00
  -0.174714E+03   0.000000E+00
  -0.266465E+03   0.000000E+00
  -0.131976E+03   0.000000E+00
  -0.336055E+03   0.000000E+00
  -0.358296E+03   0.000000E+00
  -0.218586E+03   0.000000E+00
  -0.841739E+02   0.000000E+00
  -0.199266E+03   0.000000E+00
  -0.266348E+03   0.000000E+00
  -0.200720E+03   0.000000E+00
  -0.193148E+03   0.000000E+00
  -0.164876E+03   0.000000E+00
  -0.141348E+03   0.000000E+00
  -0.169776E+03   0.000000E+00
  -0.211209E+03   0.000000E+00
  -0.233921E+03   0.000000E+00
  -0.141019E+03   0.000000E+00
  -0.147353E+03   0.000000E+00
  -0.215955E+03   0.000000E+00
  -0.162067E+03   0.000000E+00
  -0.218858E+03   0.000000E+00
  -0.228515E+03   0.000000E+00
  -0.109224E+03   0.000000E+00
  -0.153346E+03   0.000000E+00
  -0.218492E+03   0.000000E+00
  -0.232320E+03   0.000000E+00
  -0.278552E+03   0.000000E+00
  -0.261917E+03   0.000000E+00
  -0.210562E+03   0.000000E+00
  -0.215098E+03   0.000000E+00
  -0.235654E+03   0.000000E+00
  -0.207026E+03   0.000000E+00
  -0.168009E+03   0.000000E+00
  -0.204284E+03   0.000000E+00
  -0.133588E+03   0.000000E+00
  -0.212352E+03   0.000000E+00
  -0.273306E+03   0.000000E+00
  -0.179013E+03   0.000000E+00
  -0.132528E+03   0.000000E+00
  -0.209781E+03   0.000000E+00
  -0.171593E+03   0.000000E+00
  -0.110883E+03   0.000000E+00
  -0.169043E+03   0.000000E+00
  -0.104664E+03   0.000000E+00
  -0.198206E+03   0.000000E+00
  -0.129452E+03   0.000000E+00
  -0.200011E+03   0.000000E+00
  -0.190715E+03   0.000000E+00
  -0.172885E+03   0.000000E+00
  -0.200056E+03   0.000000E+00
  -0.255548E+03   0.000000E+00
  -0.171085E+03   0.000000E+00
  -0.315838E+03   0.000000E+00
  -0.144244E+03   0.000000E+00
  -0.176586E+03   0.000000E+00
  -0.258368E+03   0.000000E+00
  -0.290721E+03   0.000000E+00
  -0.184941E+03   0.000000E+00
  -0.138327E+03   0.000000E+00
  -0.134707E+03   0.000000E+00
  -0.159076E+03   0.000000E+00
  -0.179260E+03   0.000000E+00
  -0.149185E+03   0.000000E+00
  -0.204914E+03   0.000000E+00
  -0.310261E+03   0.000000E+00
  -0.189530E+03   0.000000E+00
  -0.975768E+02   0.000000E+00
  -0.137478E+03   0.000000E+00
  -0.102008E+03   0.000000E+00
  -0.192627E+03   0.000000E+00
  -0.197520E+03   0.000000E+00
  -0.116299E+03   0.000000E+00
  -0.200093E+03   0.000000E+00
  -0.253941E+03   0.000000E+00
  -0.168615E+03   0.000000E+00
  -0.140495E+03   0.000000E+00
  -0.173364E+03   0.000000E+00
  -0.196794E+03   0.000000E+00
  -0.278175E+03   0.000000E+00
  -0.222003E+03   0.000000E+00
  -0.203952E+03   0.000000E+00
  -0.117793E+03   0.000000E+00
  -0.145433E+03   0.000000E+00
  -0.304367E+03   0.000000E+00
  -0.217816E+03   0.000000E+00
  -0.140549E+03   0.000000E+00
  -0.285279E+03   0.000000E+00
  -0.169686E+03   0.000000E+00
  -0.199224E+03   0.000000E+00
  -0.192916E+03   0.000000E+00
  -0.171925E+03   0.000000E+00
  -0.234643E+03   0.000000E+00
  -0.151924E+03   0.000000E+00
  -0.213356E+03   0.000000E+00
  -0.175840E+03   0.000000E+00
  -0.162243E+03   0.000000E+00
  -0.146511E+03   0.000000E+00
  -0.283057E+03   0.000000E+00
  -0.119266E+03   0.000000E+00
  -0.209340E+03   0.000000E+00
  -0.182086E+03   0.000000E+00
  -0.134597E+03   0.000000E+00
  -0.190731E+03   0.000000E+00
  -0.285112E+03   0.000000E+00
  -0.265796E+03   0.000000E+00
  -0.828737E+02   0.000000E+00
  -0.136988E+03   0.000000E+00
  -0.158883E+03   0.000000E+00
  -0.240002E+03   0.000000E+00
  -0.304421E+03   0.000000E+00
  -0.946639E+02   0.000000E+00
  -0.254783E+03   0.000000E+00
  -0.194320E+03   0.000000E+00
  -0.198151E+03   0.000000E+00
  -0.161598E+03   0.000000E+00
  -0.322480E+03   0.000000E+00
  -0.117398E+03   0.000000E+00
  -0.230161E+03   0.000000E+00
  -0.102366E+03   0.000000E+00
  -0.165446E+03   0.000000E+00
  -0.200605E+03   0.000000E+00
  -0.102816E+03   0.000000E+00
  -0.164911E+03   0.000000E+00
  -0.192422E+03   0.000000E+00
  -0.142325E+03   0.000000E+00
  -0.158479E+03   0.000000E+00
  -0.199305E+03   0.000000E+00
  -0.227105E+03   0.000000E+00
  -0.185270E+03   0.000000E+00
  -0.179010E+03   0.000000E+00
  -0.232962E+03   0.000000E+00
  -0.237869E+03   0.000000E+00
  -0.200128E+03   0.000000E+00
  -0.367659E+03   0.000000E+00
  -0.152447E+03   0.000000E+00
  -0.145216E+03   0.000000E+00
  -0.157281E+03   0.000000E+00
  -0.153824E+03   0.000000E+00
  -0.116593E+03   0.000000E+00
  -0.195293E+03   0.000000E+00
  -0.271118E+03   0.000000E+00
  -0.167648E+03   0.000000E+00
  -0.136130E+03   0.000000E+00
  -0.140384E+03   0.000000E+00
  -0.164830E+03   0.000000E+00
  -0.134592E+03   0.000000E+00
  -0.272606E+03   0.000000E+00
  -0.274674E+03   0.000000E+00
  -0.271639E+03   0.000000E+00
  -0.194099E+03   0.000000E+00
  -0.187529E+03   0.000000E+00
  -0.130870E+03   0.000000E+00
  -0.890699E+02   0.000000E+00
  -0.224355E+03   0.000000E+00
  -0.177528E+03   0.000000E+00
  -0.917061E+02   0.000000E+00
  -0.319186E+03   0.000000E+00
  -0.209933E+03   0.000000E+00
  -0.224295E+03   0.000000E+00
  -0.219085E+03   0.000000E+00
  -0.194491E+03   0.000000E+00
  -0.212992E+03   0.000000E+00
  -0.172684E+03   0.000000E+00
  -0.144985E+03   0.000000E+00
  -0.123516E+03   0.000000E+00
  -0.185857E+03   0.000000E+00
  -0.105137E+03   0.000000E+00
  -0.210765E+03   0.000000E+00
  -0.141374E+03   0.000000E+00
  -0.202710E+03   0.000000E+00
  -0.176590E+03   0.000000E+00
  -0.320055E+03   0.000000E+00
  -0.136467E+03   0.000000E+00
  -0.110313E+03   0.000000E+00
  -0.286674E+03   0.000000E+00
  -0.250591E+03   0.000000E+00
  -0.134703E+03   0.000000E+00
  -0.281562E+03   0.000000E+00
  -0.204680E+03   0.000000E+00
  -0.201209E+03   0.000000E+00
  -0.235708E+03   0.000000E+00
  -0.121816E+03   0.000000E+00
  -0.204455E+03   0.000000E+00
  -0.169433E+03   0.000000E+00
  -0.205326E+03   0.000000E+00
  -0.205525E+03   0.000000E+00
  -0.213845E+03   0.000000E+00
  -0.168233E+03   0.000000E+00
  -0.162592E+03   0.000000E+00
  -0.187709E+03   0.000000E+00
  -0.240465E+03   0.000000E+00
  -0.165601E+03   0.000000E+00
  -0.184802E+03   0.000000E+00
  -0.152096E+03   0.000000E+00
  -0.151719E+03   0.000000E+00
  -0.167576E+03   0.000000E+00
  -0.858485E+02   0.000000E+00
  -0.256480E+03   0.000000E+00
  -0.247648E+03   0.000000E+00
  -0.203478E+03   0.000000E+00
  -0.115432E+03   0.000000E+00
  -0.225285E+03   0.000000E+00
  -0.193312E+03   0.000000E+00
  -0.259705E+03   0.000000E+00
  -0.169025E+03   0.000000E+00
  -0.145981E+03   0.000000E+00
  -0.187779E+03   0.000000E+00
  -0.231853E+03   0.000000E+00
  -0.178817E+03   0.000000E+00
  -0.139424E+03   0.000000E+00
  -0.182020E+03   0.000000E+00
  -0.243198E+03   0.000000E+00
  -0.193053E+03   0.000000E+00
  -0.143830E+03   0.000000E+00
  -0.102584E+03   0.000000E+00
  -0.268569E+03   0.000000E+00
  -0.993344E+02   0.000000E+00
  -0.293720E+03   0.000000E+00
  -0.190663E+03   0.000000E+00
  -0.137334E+03   0.000000E+00
  -0.123357E+03   0.000000E+00
  -0.228609E+03   0.000000E+00
  -0.200386E+03   0.000000E+00
  -0.166894E+03   0.000000E+00
  -0.180245E+03   0.000000E+00
  -0.166807E+03   0.000000E+00
  -0.145420E+03   0.000000E+00
  -0.314886E+03   0.000000E+00
  -0.201821E+03   0.000000E+00
  -0.157871E+03   0.000000E+00
  -0.179543E+03   0.000000E+00
  -0.239106E+03   0.000000E+00
  -0.150248E+03   0.000000E+00
  -0.162877E+03   0.000000E+00
  -0.229835E+03   0.000000E+00
  -0.173701E+03   0.000000E+00
  -0.242690E+03   0.000000E+00
  -0.718465E+02   0.000000E+00
  -0.144338E+03   0.000000E+00
  -0.239314E+03   0.000000E+00
  -0.354866E+03   0.000000E+00
  -0.129576E+03   0.000000E+00
  -0.165876E+03   0.000000E+00
  -0.183908E+03   0.000000E+00
  -0.268866E+03   0.000000E+00
  -0.179803E+03   0.000000E+00
  -0.224385E+03   0.000000E+00
  -0.230978E+03   0.000000E+00
  -0.137084E+03   0.000000E+00
  -0.283279E+03   0.000000E+00
  -0.160799E+03   0.000000E+00
  -0.183555E+03   0.000000E+00
  -0.174708E+03   0.000000E+00
  -0.149018E+03   0.000000E+00
  -0.234933E+03   0.000000E+00
  -0.185644E+03   0.000000E+00
  -0.310634E+03   0.000000E+00
  -0.195266E+03   0.000000E+00
  -0.217334E+03   0.000000E+00
  -0.124224E+03   0.000000E+00
  -0.223739E+03   0.000000E+00
  -0.970490E+02   0.000000E+00
  -0.219654E+03   0.000000E+00
  -0.144486E+03   0.000000E+00
  -0.211296E+03   0.000000E+00
  -0.321824E+03   0.000000E+00
  -0.118916E+03   0.000000E+00
  -0.196499E+03   0.000000E+00
  -0.220356E+03   0.000000E+00
  -0.150945E+03   0.000000E+00
  -0.126372E+03   0.000000E+00
  -0.162942E+03   0.000000E+00
  -0.151582E+03   0.000000E+00
  -0.162527E+03   0.000000E+00
  -0.193300E+03   0.000000E+00
  -0.207334E+03   0.000000E+00
  -0.218381E+03   0.000000E+00
  -0.195504E+03   0.000000E+00
  -0.209506E+03   0.000000E+00
  -0.194438E+03   0.000000E+00
  -0.156923E+03   0.000000E+00
  -0.219572E+03   0.000000E+00
  -0.123681E+03   0.000000E+00
  -0.201768E+03   0.000000E+00
  -0.307574E+03   0.000000E+00
  -0.236831E+03   0.000000E+00
  -0.125829E+03   0.000000E+00
  -0.228810E+03   0.000000E+00
  -0.301395E+03   0.000000E+00
  -0.216823E+03   0.000000E+00
  -0.125250E+03   0.000000E+00
  -0.157744E+03   0.000000E+00
  -0.184242E+03   0.000000E+00
  -0.178997E+03   0.000000E+00
  -0.183309E+03   0.000000E+00
  -0.205900E+03   0.000000E+00
  -0.746263E+02   0.000000E+00
  -0.274024E+03   0.000000E+00
  -0.209814E+03   0.000000E+00
  -0.163138E+03   0.000000E+00
  -0.245207E+03   0.000000E+00
  -0.173937E+03   0.000000E+00
  -0.130781E+03   0.000000E+00
  -0.310393E+03   0.000000E+00
  -0.116193E+03   0.000000E+00
  -0.226043E+03   0.000000E+00
  -0.202467E+03   0.000000E+00
  -0.229167E+03   0.000000E+00
  -0.216676E+03   0.000000E+00
  -0.159490E+03   0.000000E+00
  -0.139100E+03   0.000000E+00
  -0.200349E+03   0.000000E+00
  -0.182109E+03   0.000000E+00
  -0.131997E+03   0.000000E+00
  -0.256239E+03   0.000000E+00
  -0.233699E+03   0.000000E+00
  -0.129828E+03   0.000000E+00
  -0.166055E+03   0.000000E+00
  -0.197878E+03   0.000000E+00
  -0.267813E+03   0.000000E+00
  -0.174716E+03   0.000000E+00
  -0.145287E+03   0.000000E+00
  -0.173073E+03   0.000000E+00
  -0.145727E+03   0.000000E+00
  -0.228165E+03   0.000000E+00
  -0.130344E+03   0.000000E+00
  -0.285144E+03   0.000000E+00
  -0.122688E+03   0.000000E+00
  -0.152372E+03   0.000000E+00
  -0.129681E+03   0.000000E+00
  -0.213239E+03   0.000000E+00
  -0.248084E+03   0.000000E+00
  -0.228511E+03   0.000000E+00
  -0.195201E+03   0.000000E+00
  -0.186788E+03   0.000000E+00
  -0.124046E+03   0.000000E+00
  -0.188792E+03   0.000000E+00
  -0.199680E+03   0.000000E+00
  -0.129830E+03   0.000000E+00
  -0.214809E+03   0.000000E+00
  -0.137095E+03   0.000000E+00
  -0.122018E+03   0.000000E+00
  -0.319591E+03   0.000000E+00
  -0.182384E+03   0.000000E+00
  -0.348007E+03   0.000000E+00
  -0.267434E+03   0.000000E+00
  -0.170259E+03   0.000000E+00
  -0.151465E+03   0.000000E+00
  -0.213617E+03   0.000000E+00
  -0.232439E+03   0.000000E+00
  -0.104794E+03   0.000000E+00
  -0.175368E+03   0.000000E+00
  -0.120885E+03   0.000000E+00
  -0.240598E+03   0.000000E+00
  -0.130729E+03   0.000000E+00
  -0.231120E+03   0.000000E+00
  -0.342953E+03   0.000000E+00
  -0.104243E+03   0.000000E+00
  -0.117302E+03   0.000000E+00
  -0.256832E+03   0.000000E+00
  -0.162369E+03   0.000000E+00
  -0.245701E+03   0.000000E+00
  -0.137106E+03   0.000000E+00
  -0.223497E+03   0.000000E+00
  -0.158041E+03   0.000000E+00
  -0.203597E+03   0.000000E+00
  -0.275692E+03   0.000000E+00
  -0.123540E+03   0.000000E+00
  -0.221641E+03   0.000000E+00
  -0.141700E+03   0.000000E+00
  -0.268316E+03   0.000000E+00
  -0.180143E+03   0.000000E+00
  -0.137422E+03   0.000000E+00
  -0.228281E+03   0.000000E+00
  -0.294566E+03   0.000000E+00
  -0.221275E+03   0.000000E+00
  -0.173088E+03   0.000000E+00
  -0.173157E+03   0.000000E+00
  -0.141832E+03   0.000000E+00
  -0.128201E+03   0.000000E+00
  -0.213033E+03   0.000000E+00
  -0.222893E+03   0.000000E+00
  -0.295738E+03   0.000000E+00
  -0.194395E+03   0.000000E+00
  -0.146955E+03   0.000000E+00
  -0.194562E+03   0.000000E+00
  -0.325193E+03   0.000000E+00
  -0.285953E+03   0.000000E+00
  -0.165195E+03   0.000000E+00
  -0.271770E+03   0.000000E+00
  -0.137537E+03   0.000000E+00
  -0.146316E+03   0.000000E+00
  -0.161676E+03   0.000000E+00
  -0.205921E+03   0.000000E+00
  -0.238561E+03   0.000000E+00
  -0.202788E+03   0.000000E+00
  -0.800993E+02   0.000000E+00
  -0.141999E+03   0.000000E+00
  -0.137178E+03   0.000000E+00
  -0.232744E+03   0.000000E+00
  -0.196948E+03   0.000000E+00
  -0.244766E+03   0.000000E+00
  -0.323497E+03   0.000000E+00
  -0.140467E+03   0.000000E+00
  -0.213099E+03   0.000000E+00
  -0.152229E+03   0.000000E+00
  -0.173803E+03   0.000000E+00
  -0.157977E+03   0.000000E+00
  -0.239105E+03   0.000000E+00
  -0.126031E+03   0.000000E+00
  -0.157089E+03   0.000000E+00
  -0.167866E+03   0.000000E+00
  -0.120532E+03   0.000000E+00
  -0.145700E+03   0.000000E+00
  -0.238976E+03   0.000000E+00
  -0.202999E+03   0.000000E+00
  -0.134724E+03   0.000000E+00
  -0.243924E+03   0.000000E+00
  -0.260614E+03   0.000000E+00
  -0.136812E+03   0.000000E+00
  -0.199620E+03   0.000000E+00
  -0.206547E+03   0.000000E+00
  -0.243361E+03   0.000000E+00
  -0.219720E+03   0.000000E+00
  -0.185081E+03   0.000000E+00
  -0.161572E+03   0.000000E+00
  -0.115804E+03   0.000000E+00
  -0.201290E+03   0.000000E+00
  -0.202628E+03   0.000000E+00
  -0.137733E+03   0.000000E+00
  -0.170675E+03   0.000000E+00
  -0.233998E+03   0.000000E+00
  -0.161114E+03   0.000000E+00
  -0.185794E+03   0.000000E+00
  -0.179044E+03   0.000000E+00
  -0.220517E+03   0.000000E+00
  -0.186300E+03   0.000000E+00
  -0.139815E+03   0.000000E+00
  -0.126627E+03   0.000000E+00
  -0.224576E+03   0.000000E+00
  -0.223131E+03   0.000000E+00
  -0.235382E+03   0.000000E+00
  -0.213285E+03   0.000000E+00
  -0.266914E+03   0.000000E+00
  -0.246694E+03   0.000000E+00
  -0.270889E+03   0.000000E+00
  -0.176216E+03   0.000000E+00
  -0.171079E+03   0.000000E+00
  -0.274945E+03   0.000000E+00
  -0.350695E+03   0.000000E+00
  -0.204939E+03   0.000000E+00
  -0.206583E+03   0.000000E+00
  -0.182458E+03   0.000000E+00
  -0.141362E+03   0.000000E+00
  -0.169150E+03   0.000000E+00
  -0.106583E+03   0.000000E+00
  -0.323962E+03   0.000000E+00
  -0.179524E+03   0.000000E+00
  -0.130026E+03   0.000000E+00
  -0.125475E+03   0.000000E+00
  -0.114401E+03   0.000000E+00
  -0.219825E+03   0.000000E+00
  -0.160864E+03   0.000000E+00
  -0.236997E+03   0.000000E+00
  -0.200132E+03   0.000000E+00
  -0.203389E+03   0.000000E+00
  -0.943941E+02   0.000000E+00
  -0.195802E+03   0.000000E+00
  -0.247981E+03   0.000000E+00
  -0.195424E+03   0.000000E+00
  -0.223498E+03   0.000000E+00
  -0.197232E+03   0.000000E+00
  -0.193021E+03   0.000000E+00
  -0.139245E+03   0.000000E+00
  -0.180863E+03   0.000000E+00
  -0.173546E+03   0.000000E+00
  -0.226680E+03   0.000000E+00
  -0.310915E+03   0.000000E+00
  -0.211640E+03   0.000000E+00
  -0.202926E+03   0.000000E+00
  -0.123128E+03   0.000000E+00
  -0.187998E+03   0.000000E+00
  -0.247143E+03   0.000000E+00
  -0.208925E+03   0.000000E+00
  -0.152299E+03   0.000000E+00
  -0.179900E+03   0.000000E+00
  -0.185589E+03   0.000000E+00
  -0.214023E+03   0.000000E+00
  -0.179586E+03   0.000000E+00
  -0.158942E+03   0.000000E+00
  -0.199449E+03   0.000000E+00
  -0.185323E+03   0.000000E+00
  -0.100349E+03   0.000000E+00
  -0.203378E+03   0.000000E+00
  -0.168989E+03   0.000000E+00
  -0.166230E+03   0.000000E+00
  -0.156243E+03   0.000000E+00
  -0.125292E+03   0.000000E+00
  -0.224662E+03   0.000000E+00
  -0.244153E+03   0.000000E+00
  -0.279730E+03   0.000000E+00
  -0.208458E+03   0.000000E+00
  -0.286299E+03   0.000000E+00
  -0.235491E+03   0.000000E+00
  -0.233790E+03   0.000000E+00
  -0.163400E+03   0.000000E+00
  -0.163602E+03   0.000000E+00
  -0.150734E+03   0.000000E+00
  -0.222252E+03   0.000000E+00
  -0.129118E+03   0.000000E+00
  -0.115950E+03   0.000000E+00
  -0.210134E+03   0.000000E+00
  -0.138891E+03   0.000000E+00
  -0.176843E+03   0.000000E+00
  -0.224023E+03   0.000000E+00
  -0.132040E+03   0.000000E+00
  -0.285234E+03   0.000000E+00
  -0.981984E+02   0.000000E+00
  -0.127485E+03   0.000000E+00
  -0.278709E+03   0.000000E+00
  -0.241061E+03   0.000000E+00
  -0.206173E+03   0.000000E+00
  -0.228602E+03   0.000000E+00
  -0.164774E+03   0.000000E+00
  -0.257976E+03   0.000000E+00
  -0.144729E+03   0.000000E+00
  -0.167869E+03   0.000000E+00
  -0.174845E+03   0.000000E+00
  -0.199000E+03   0.000000E+00
  -0.125242E+03   0.000000E+00
  -0.158259E+03   0.000000E+00
  -0.175532E+03   0.000000E+00
  -0.112980E+03   0.000000E+00
  -0.128033E+03   0.000000E+00


==> results/A_0_0_2to200_0_15000/histograms/simulations/A00151151_10000.dat <==
  -0.217169E+02   0.000000E+00
  -0.206460E+02   0.000000E+00
  -0.189467E+02   0.000000E+00
  -0.206502E+02   0.000000E+00
  -0.261905E+02   0.000000E+00
  -0.195205E+02   0.000000E+00
  -0.189755E+02   0.000000E+00
  -0.230533E+02   0.000000E+00
  -0.215451E+02   0.000000E+00
  -0.209531E+02   0.000000E+00
  -0.210578E+02   0.000000E+00
  -0.228532E+02   0.000000E+00
  -0.199401E+02   0.000000E+00
  -0.210604E+02   0.000000E+00
  -0.207908E+02   0.000000E+00
  -0.195060E+02   0.000000E+00
  -0.180073E+02   0.000000E+00
  -0.220103E+02   0.000000E+00
  -0.182838E+02   0.000000E+00
  -0.219049E+02   0.000000E+00
  -0.212121E+02   0.000000E+00
  -0.216920E+02   0.000000E+00
  -0.205402E+02   0.000000E+00
  -0.168727E+02   0.000000E+00
  -0.212853E+02   0.000000E+00
  -0.194468E+02   0.000000E+00
  -0.172636E+02   0.000000E+00
  -0.206207E+02   0.000000E+00
  -0.227476E+02   0.000000E+00
  -0.232833E+02   0.000000E+00
  -0.191873E+02   0.000000E+00
  -0.207361E+02   0.000000E+00
  -0.233619E+02   0.000000E+00
  -0.227617E+02   0.000000E+00
  -0.202031E+02   0.000000E+00
  -0.193034E+02   0.000000E+00
  -0.191688E+02   0.000000E+00
  -0.205396E+02   0.000000E+00
  -0.171631E+02   0.000000E+00
  -0.204548E+02   0.000000E+00
  -0.166324E+02   0.000000E+00
  -0.181819E+02   0.000000E+00
  -0.208945E+02   0.000000E+00
  -0.222990E+02   0.000000E+00
  -0.195979E+02   0.000000E+00
  -0.227360E+02   0.000000E+00
  -0.220341E+02   0.000000E+00
  -0.219906E+02   0.000000E+00
  -0.187000E+02   0.000000E+00
  -0.206148E+02   0.000000E+00
  -0.212474E+02   0.000000E+00
  -0.180911E+02   0.000000E+00
  -0.212990E+02   0.000000E+00
  -0.216292E+02   0.000000E+00
  -0.210823E+02   0.000000E+00
  -0.230243E+02   0.000000E+00
  -0.225468E+02   0.000000E+00
  -0.191535E+02   0.000000E+00
  -0.207697E+02   0.000000E+00
  -0.187849E+02   0.000000E+00
  -0.191806E+02   0.000000E+00
  -0.200198E+02   0.000000E+00
  -0.193483E+02   0.000000E+00
  -0.202233E+02   0.000000E+00
  -0.200595E+02   0.000000E+00
  -0.223799E+02   0.000000E+00
  -0.195183E+02   0.000000E+00
  -0.184467E+02   0.000000E+00
  -0.196892E+02   0.000000E+00
  -0.203767E+02   0.000000E+00
  -0.222627E+02   0.000000E+00
  -0.219055E+02   0.000000E+00
  -0.205292E+02   0.000000E+00
  -0.206674E+02   0.000000E+00
  -0.198428E+02   0.000000E+00
  -0.211291E+02   0.000000E+00
  -0.193806E+02   0.000000E+00
  -0.229533E+02   0.000000E+00
  -0.224648E+02   0.000000E+00
  -0.181165E+02   0.000000E+00
  -0.196080E+02   0.000000E+00
  -0.231234E+02   0.000000E+00
  -0.213891E+02   0.000000E+00
  -0.174876E+02   0.000000E+00
  -0.186170E+02   0.000000E+00
  -0.210447E+02   0.000000E+00
  -0.242494E+02   0.000000E+00
  -0.194238E+02   0.000000E+00
  -0.221818E+02   0.000000E+00
  -0.215117E+02   0.000000E+00
  -0.202539E+02   0.000000E+00
  -0.214781E+02   0.000000E+00
  -0.209875E+02   0.000000E+00
  -0.203113E+02   0.000000E+00
  -0.190760E+02   0.000000E+00
  -0.205063E+02   0.000000E+00
  -0.227170E+02   0.000000E+00
  -0.209939E+02   0.000000E+00
  -0.228634E+02   0.000000E+00
  -0.197508E+02   0.000000E+00
  -0.215680E+02   0.000000E+00
  -0.184682E+02   0.000000E+00
  -0.198968E+02   0.000000E+00
  -0.235676E+02   0.000000E+00
  -0.189807E+02   0.000000E+00
  -0.229902E+02   0.000000E+00
  -0.216789E+02   0.000000E+00
  -0.181065E+02   0.000000E+00
  -0.254959E+02   0.000000E+00
  -0.218470E+02   0.000000E+00
  -0.226137E+02   0.000000E+00
  -0.201736E+02   0.000000E+00
  -0.196077E+02   0.000000E+00
  -0.191938E+02   0.000000E+00
  -0.221902E+02   0.000000E+00
  -0.191074E+02   0.000000E+00
  -0.200525E+02   0.000000E+00
  -0.207901E+02   0.000000E+00
  -0.207995E+02   0.000000E+00
  -0.213714E+02   0.000000E+00
  -0.165341E+02   0.000000E+00
  -0.200671E+02   0.000000E+00
  -0.202157E+02   0.000000E+00
  -0.224496E+02   0.000000E+00
  -0.223840E+02   0.000000E+00
  -0.202343E+02   0.000000E+00
  -0.192846E+02   0.000000E+00
  -0.199480E+02   0.000000E+00
  -0.207921E+02   0.000000E+00
  -0.207513E+02   0.000000E+00
  -0.209917E+02   0.000000E+00
  -0.206969E+02   0.000000E+00
  -0.219008E+02   0.000000E+00
  -0.232012E+02   0.000000E+00
  -0.198126E+02   0.000000E+00
  -0.204083E+02   0.000000E+00
  -0.233943E+02   0.000000E+00
  -0.203844E+02   0.000000E+00
  -0.209804E+02   0.000000E+00
  -0.213155E+02   0.000000E+00
  -0.205405E+02   0.000000E+00
  -0.246769E+02   0.000000E+00
  -0.235175E+02   0.000000E+00
  -0.202982E+02   0.000000E+00
  -0.188165E+02   0.000000E+00
  -0.211112E+02   0.000000E+00
  -0.192171E+02   0.000000E+00
  -0.201070E+02   0.000000E+00
  -0.192806E+02   0.000000E+00
  -0.206833E+02   0.000000E+00
  -0.195523E+02   0.000000E+00
  -0.195970E+02   0.000000E+00
  -0.228134E+02   0.000000E+00
  -0.193133E+02   0.000000E+00
  -0.199026E+02   0.000000E+00
  -0.173456E+02   0.000000E+00
  -0.235782E+02   0.000000E+00
  -0.201662E+02   0.000000E+00
  -0.214117E+02   0.000000E+00
  -0.231759E+02   0.000000E+00
  -0.211504E+02   0.000000E+00
  -0.232605E+02   0.000000E+00
  -0.199263E+02   0.000000E+00
  -0.247772E+02   0.000000E+00
  -0.202264E+02   0.000000E+00
  -0.210504E+02   0.000000E+00
  -0.185423E+02   0.000000E+00
  -0.204159E+02   0.000000E+00
  -0.194821E+02   0.000000E+00
  -0.193023E+02   0.000000E+00
  -0.194318E+02   0.000000E+00
  -0.219515E+02   0.000000E+00
  -0.228743E+02   0.000000E+00
  -0.223457E+02   0.000000E+00
  -0.202546E+02   0.000000E+00
  -0.179140E+02   0.000000E+00
  -0.216846E+02   0.000000E+00
  -0.226330E+02   0.000000E+00
  -0.193151E+02   0.000000E+00
  -0.201130E+02   0.000000E+00
  -0.200164E+02   0.000000E+00
  -0.217743E+02   0.000000E+00
  -0.196527E+02   0.000000E+00
  -0.186810E+02   0.000000E+00
  -0.186566E+02   0.000000E+00
  -0.234542E+02   0.000000E+00
  -0.202190E+02   0.000000E+00
  -0.197114E+02   0.000000E+00
  -0.212349E+02   0.000000E+00
  -0.193112E+02   0.000000E+00
  -0.200114E+02   0.000000E+00
  -0.229794E+02   0.000000E+00
  -0.211514E+02   0.000000E+00
  -0.191925E+02   0.000000E+00
  -0.188830E+02   0.000000E+00
  -0.204492E+02   0.000000E+00
  -0.219307E+02   0.000000E+00
  -0.210370E+02   0.000000E+00
  -0.220544E+02   0.000000E+00
  -0.256999E+02   0.000000E+00
  -0.211145E+02   0.000000E+00
  -0.228761E+02   0.000000E+00
  -0.207799E+02   0.000000E+00
  -0.222487E+02   0.000000E+00
  -0.203465E+02   0.000000E+00
  -0.233992E+02   0.000000E+00
  -0.201248E+02   0.000000E+00
  -0.198626E+02   0.000000E+00
  -0.216547E+02   0.000000E+00
  -0.195645E+02   0.000000E+00
  -0.208328E+02   0.000000E+00
  -0.200440E+02   0.000000E+00
  -0.225364E+02   0.000000E+00
  -0.200045E+02   0.000000E+00
  -0.197076E+02   0.000000E+00
  -0.209240E+02   0.000000E+00
  -0.247060E+02   0.000000E+00
  -0.176186E+02   0.000000E+00
  -0.202495E+02   0.000000E+00
  -0.209687E+02   0.000000E+00
  -0.213412E+02   0.000000E+00
  -0.205852E+02   0.000000E+00
  -0.204665E+02   0.000000E+00
  -0.210254E+02   0.000000E+00
  -0.226495E+02   0.000000E+00
  -0.221030E+02   0.000000E+00
  -0.185038E+02   0.000000E+00
  -0.218843E+02   0.000000E+00
  -0.206653E+02   0.000000E+00
  -0.193259E+02   0.000000E+00
  -0.208022E+02   0.000000E+00
  -0.214336E+02   0.000000E+00
  -0.207311E+02   0.000000E+00
  -0.204158E+02   0.000000E+00
  -0.202812E+02   0.000000E+00
  -0.185096E+02   0.000000E+00
  -0.223349E+02   0.000000E+00
  -0.212259E+02   0.000000E+00
  -0.222191E+02   0.000000E+00
  -0.192263E+02   0.000000E+00
  -0.213957E+02   0.000000E+00
  -0.192243E+02   0.000000E+00
  -0.186842E+02   0.000000E+00
  -0.221677E+02   0.000000E+00
  -0.212069E+02   0.000000E+00
  -0.184167E+02   0.000000E+00
  -0.210978E+02   0.000000E+00
  -0.192298E+02   0.000000E+00
  -0.195624E+02   0.000000E+00
  -0.201886E+02   0.000000E+00
  -0.215548E+02   0.000000E+00
  -0.208413E+02   0.000000E+00
  -0.222703E+02   0.000000E+00
  -0.194648E+02   0.000000E+00
  -0.194405E+02   0.000000E+00
  -0.184495E+02   0.000000E+00
  -0.219834E+02   0.000000E+00
  -0.209082E+02   0.000000E+00
  -0.230565E+02   0.000000E+00
  -0.235291E+02   0.000000E+00
  -0.194348E+02   0.000000E+00
  -0.206619E+02   0.000000E+00
  -0.227968E+02   0.000000E+00
  -0.230262E+02   0.000000E+00
  -0.219896E+02   0.000000E+00
  -0.217624E+02   0.000000E+00
  -0.203665E+02   0.000000E+00
  -0.228402E+02   0.000000E+00
  -0.220427E+02   0.000000E+00
  -0.206738E+02   0.000000E+00
  -0.233798E+02   0.000000E+00
  -0.220925E+02   0.000000E+00
  -0.186844E+02   0.000000E+00
  -0.194541E+02   0.000000E+00
  -0.190317E+02   0.000000E+00
  -0.226842E+02   0.000000E+00
  -0.188914E+02   0.000000E+00
  -0.205302E+02   0.000000E+00
  -0.185949E+02   0.000000E+00
  -0.200131E+02   0.000000E+00
  -0.188856E+02   0.000000E+00
  -0.199841E+02   0.000000E+00
  -0.189180E+02   0.000000E+00
  -0.224411E+02   0.000000E+00
  -0.215874E+02   0.000000E+00
  -0.233686E+02   0.000000E+00
  -0.191550E+02   0.000000E+00
  -0.201956E+02   0.000000E+00
  -0.205166E+02   0.000000E+00
  -0.219930E+02   0.000000E+00
  -0.233172E+02   0.000000E+00
  -0.240808E+02   0.000000E+00
  -0.178275E+02   0.000000E+00
  -0.232150E+02   0.000000E+00
  -0.189177E+02   0.000000E+00
  -0.235997E+02   0.000000E+00
  -0.226825E+02   0.000000E+00
  -0.181892E+02   0.000000E+00
  -0.213845E+02   0.000000E+00
  -0.184912E+02   0.000000E+00
  -0.185458E+02   0.000000E+00
  -0.184752E+02   0.000000E+00
  -0.197847E+02   0.000000E+00
  -0.227981E+02   0.000000E+00
  -0.183877E+02   0.000000E+00
  -0.199603E+02   0.000000E+00
  -0.201590E+02   0.000000E+00
  -0.214530E+02   0.000000E+00
  -0.220850E+02   0.000000E+00
  -0.203685E+02   0.000000E+00
  -0.212364E+02   0.000000E+00
  -0.233529E+02   0.000000E+00
  -0.217976E+02   0.000000E+00
  -0.192410E+02   0.000000E+00
  -0.219634E+02   0.000000E+00
  -0.205543E+02   0.000000E+00
  -0.183754E+02   0.000000E+00
  -0.193820E+02   0.000000E+00
  -0.222987E+02   0.000000E+00
  -0.229980E+02   0.000000E+00
  -0.227089E+02   0.000000E+00
  -0.214525E+02   0.000000E+00
  -0.224388E+02   0.000000E+00
  -0.202826E+02   0.000000E+00
  -0.169958E+02   0.000000E+00
  -0.240032E+02   0.000000E+00
  -0.229749E+02   0.000000E+00
  -0.210146E+02   0.000000E+00
  -0.184237E+02   0.000000E+00
  -0.203604E+02   0.000000E+00
  -0.181352E+02   0.000000E+00
  -0.232320E+02   0.000000E+00
  -0.188726E+02   0.000000E+00
  -0.209182E+02   0.000000E+00
  -0.206959E+02   0.000000E+00
  -0.206029E+02   0.000000E+00
  -0.193279E+02   0.000000E+00
  -0.208542E+02   0.000000E+00
  -0.219937E+02   0.000000E+00
  -0.199559E+02   0.000000E+00
  -0.223095E+02   0.000000E+00
  -0.208033E+02   0.000000E+00
  -0.197787E+02   0.000000E+00
  -0.208105E+02   0.000000E+00
  -0.198249E+02   0.000000E+00
  -0.219746E+02   0.000000E+00
  -0.213053E+02   0.000000E+00
  -0.225390E+02   0.000000E+00
  -0.228190E+02   0.000000E+00
  -0.215909E+02   0.000000E+00
  -0.195459E+02   0.000000E+00
  -0.208506E+02   0.000000E+00
  -0.217296E+02   0.000000E+00
  -0.212410E+02   0.000000E+00
  -0.205264E+02   0.000000E+00
  -0.181280E+02   0.000000E+00
  -0.192886E+02   0.000000E+00
  -0.235950E+02   0.000000E+00
  -0.192833E+02   0.000000E+00
  -0.215288E+02   0.000000E+00
  -0.194850E+02   0.000000E+00
  -0.208358E+02   0.000000E+00
  -0.189250E+02   0.000000E+00
  -0.221945E+02   0.000000E+00
  -0.195877E+02   0.000000E+00
  -0.208538E+02   0.000000E+00
  -0.188116E+02   0.000000E+00
  -0.219509E+02   0.000000E+00
  -0.193326E+02   0.000000E+00
  -0.206759E+02   0.000000E+00
  -0.208829E+02   0.000000E+00
  -0.199158E+02   0.000000E+00
  -0.230427E+02   0.000000E+00
  -0.232522E+02   0.000000E+00
  -0.173590E+02   0.000000E+00
  -0.206043E+02   0.000000E+00
  -0.197377E+02   0.000000E+00
  -0.177161E+02   0.000000E+00
  -0.181154E+02   0.000000E+00
  -0.198124E+02   0.000000E+00
  -0.195137E+02   0.000000E+00
  -0.214274E+02   0.000000E+00
  -0.203115E+02   0.000000E+00
  -0.222978E+02   0.000000E+00
  -0.228637E+02   0.000000E+00
  -0.220447E+02   0.000000E+00
  -0.174944E+02   0.000000E+00
  -0.202937E+02   0.000000E+00
  -0.216382E+02   0.000000E+00
  -0.212909E+02   0.000000E+00
  -0.226674E+02   0.000000E+00
  -0.229862E+02   0.000000E+00
  -0.231490E+02   0.000000E+00
  -0.192723E+02   0.000000E+00
  -0.186445E+02   0.000000E+00
  -0.195680E+02   0.000000E+00
  -0.188484E+02   0.000000E+00
  -0.234974E+02   0.000000E+00
  -0.199666E+02   0.000000E+00
  -0.184622E+02   0.000000E+00
  -0.202968E+02   0.000000E+00
  -0.193383E+02   0.000000E+00
  -0.211434E+02   0.000000E+00
  -0.220332E+02   0.000000E+00
  -0.218000E+02   0.000000E+00
  -0.194821E+02   0.000000E+00
  -0.211259E+02   0.000000E+00
  -0.199284E+02   0.000000E+00
  -0.214948E+02   0.000000E+00
  -0.199458E+02   0.000000E+00
  -0.216287E+02   0.000000E+00
  -0.211068E+02   0.000000E+00
  -0.203899E+02   0.000000E+00
  -0.222640E+02   0.000000E+00
  -0.199482E+02   0.000000E+00
  -0.220688E+02   0.000000E+00
  -0.198650E+02   0.000000E+00
  -0.206317E+02   0.000000E+00
  -0.199373E+02   0.000000E+00
  -0.214370E+02   0.000000E+00
  -0.233210E+02   0.000000E+00
  -0.219012E+02   0.000000E+00
  -0.214854E+02   0.000000E+00
  -0.191939E+02   0.000000E+00
  -0.206709E+02   0.000000E+00
  -0.184312E+02   0.000000E+00
  -0.167420E+02   0.000000E+00
  -0.219923E+02   0.000000E+00
  -0.198524E+02   0.000000E+00
  -0.219039E+02   0.000000E+00
  -0.195916E+02   0.000000E+00
  -0.202854E+02   0.000000E+00
  -0.211339E+02   0.000000E+00
  -0.190763E+02   0.000000E+00
  -0.208715E+02   0.000000E+00
  -0.194231E+02   0.000000E+00
  -0.230837E+02   0.000000E+00
  -0.198545E+02   0.000000E+00
  -0.205471E+02   0.000000E+00
  -0.192345E+02   0.000000E+00
  -0.224200E+02   0.000000E+00
  -0.199810E+02   0.000000E+00
  -0.210438E+02   0.000000E+00
  -0.217153E+02   0.000000E+00
  -0.212076E+02   0.000000E+00
  -0.201535E+02   0.000000E+00
  -0.213061E+02   0.000000E+00
  -0.203942E+02   0.000000E+00
  -0.225306E+02   0.000000E+00
  -0.202420E+02   0.000000E+00
  -0.196860E+02   0.000000E+00
  -0.195483E+02   0.000000E+00
  -0.195534E+02   0.000000E+00
  -0.198399E+02   0.000000E+00
  -0.219817E+02   0.000000E+00
  -0.187260E+02   0.000000E+00
  -0.254393E+02   0.000000E+00
  -0.228652E+02   0.000000E+00
  -0.202771E+02   0.000000E+00
  -0.201725E+02   0.000000E+00
  -0.191684E+02   0.000000E+00
  -0.177794E+02   0.000000E+00
  -0.204907E+02   0.000000E+00
  -0.195357E+02   0.000000E+00
  -0.195975E+02   0.000000E+00
  -0.213916E+02   0.000000E+00
  -0.223272E+02   0.000000E+00
  -0.196542E+02   0.000000E+00
  -0.210130E+02   0.000000E+00
  -0.187410E+02   0.000000E+00
  -0.209225E+02   0.000000E+00
  -0.232201E+02   0.000000E+00
  -0.181833E+02   0.000000E+00
  -0.193539E+02   0.000000E+00
  -0.180970E+02   0.000000E+00
  -0.217289E+02   0.000000E+00
  -0.207897E+02   0.000000E+00
  -0.189485E+02   0.000000E+00
  -0.234726E+02   0.000000E+00
  -0.235966E+02   0.000000E+00
  -0.210089E+02   0.000000E+00
  -0.190663E+02   0.000000E+00
  -0.209459E+02   0.000000E+00
  -0.191747E+02   0.000000E+00
  -0.181178E+02   0.000000E+00
  -0.188802E+02   0.000000E+00
  -0.193774E+02   0.000000E+00
  -0.212826E+02   0.000000E+00
  -0.200110E+02   0.000000E+00
  -0.216723E+02   0.000000E+00
  -0.215342E+02   0.000000E+00
  -0.237250E+02   0.000000E+00
  -0.186766E+02   0.000000E+00
  -0.221456E+02   0.000000E+00
  -0.190049E+02   0.000000E+00
  -0.231474E+02   0.000000E+00
  -0.216009E+02   0.000000E+00
  -0.214712E+02   0.000000E+00
  -0.193116E+02   0.000000E+00
  -0.184515E+02   0.000000E+00
  -0.212857E+02   0.000000E+00
  -0.186552E+02   0.000000E+00
  -0.229345E+02   0.000000E+00
  -0.163590E+02   0.000000E+00
  -0.195616E+02   0.000000E+00
  -0.192883E+02   0.000000E+00
  -0.184175E+02   0.000000E+00
  -0.214357E+02   0.000000E+00
  -0.194036E+02   0.000000E+00
  -0.216180E+02   0.000000E+00
  -0.195486E+02   0.000000E+00
  -0.204793E+02   0.000000E+00
  -0.209163E+02   0.000000E+00
  -0.224316E+02   0.000000E+00
  -0.221730E+02   0.000000E+00
  -0.237434E+02   0.000000E+00
  -0.189969E+02   0.000000E+00
  -0.200054E+02   0.000000E+00
  -0.192482E+02   0.000000E+00
  -0.208728E+02   0.000000E+00
  -0.221018E+02   0.000000E+00
  -0.242236E+02   0.000000E+00
  -0.217553E+02   0.000000E+00
  -0.197817E+02   0.000000E+00
  -0.214450E+02   0.000000E+00
  -0.233975E+02   0.000000E+00
  -0.216098E+02   0.000000E+00
  -0.235723E+02   0.000000E+00
  -0.229735E+02   0.000000E+00
  -0.192423E+02   0.000000E+00
  -0.179146E+02   0.000000E+00
  -0.209123E+02   0.000000E+00
  -0.208812E+02   0.000000E+00
  -0.203398E+02   0.000000E+00
  -0.225169E+02   0.000000E+00
  -0.205249E+02   0.000000E+00
  -0.196059E+02   0.000000E+00
  -0.200297E+02   0.000000E+00
  -0.205433E+02   0.000000E+00
  -0.182742E+02   0.000000E+00
  -0.187815E+02   0.000000E+00
  -0.203301E+02   0.000000E+00
  -0.187939E+02   0.000000E+00
  -0.235958E+02   0.000000E+00
  -0.213282E+02   0.000000E+00
  -0.217140E+02   0.000000E+00
  -0.201698E+02   0.000000E+00
  -0.208427E+02   0.000000E+00
  -0.202128E+02   0.000000E+00
  -0.223426E+02   0.000000E+00
  -0.197334E+02   0.000000E+00
  -0.205159E+02   0.000000E+00
  -0.199546E+02   0.000000E+00
  -0.206753E+02   0.000000E+00
  -0.211182E+02   0.000000E+00
  -0.180193E+02   0.000000E+00
  -0.203776E+02   0.000000E+00
  -0.201592E+02   0.000000E+00
  -0.189805E+02   0.000000E+00
  -0.195472E+02   0.000000E+00
  -0.200829E+02   0.000000E+00
  -0.201522E+02   0.000000E+00
  -0.231156E+02   0.000000E+00
  -0.218791E+02   0.000000E+00
  -0.190277E+02   0.000000E+00
  -0.199422E+02   0.000000E+00
  -0.221231E+02   0.000000E+00
  -0.215767E+02   0.000000E+00
  -0.203755E+02   0.000000E+00
  -0.184011E+02   0.000000E+00
  -0.204610E+02   0.000000E+00
  -0.235843E+02   0.000000E+00
  -0.203563E+02   0.000000E+00
  -0.217756E+02   0.000000E+00
  -0.199853E+02   0.000000E+00
  -0.203311E+02   0.000000E+00
  -0.213979E+02   0.000000E+00
  -0.221257E+02   0.000000E+00
  -0.180603E+02   0.000000E+00
  -0.199946E+02   0.000000E+00
  -0.216319E+02   0.000000E+00
  -0.210774E+02   0.000000E+00
  -0.171224E+02   0.000000E+00
  -0.204980E+02   0.000000E+00
  -0.206951E+02   0.000000E+00
  -0.201617E+02   0.000000E+00
  -0.214885E+02   0.000000E+00
  -0.196435E+02   0.000000E+00
  -0.210039E+02   0.000000E+00
  -0.190120E+02   0.000000E+00
  -0.208849E+02   0.000000E+00
  -0.219251E+02   0.000000E+00
  -0.165823E+02   0.000000E+00
  -0.226595E+02   0.000000E+00
  -0.199986E+02   0.000000E+00
  -0.191599E+02   0.000000E+00
  -0.211834E+02   0.000000E+00
  -0.204635E+02   0.000000E+00
  -0.208746E+02   0.000000E+00
  -0.223575E+02   0.000000E+00
  -0.204609E+02   0.000000E+00
  -0.192883E+02   0.000000E+00
  -0.187415E+02   0.000000E+00
  -0.202257E+02   0.000000E+00
  -0.220858E+02   0.000000E+00
  -0.182590E+02   0.000000E+00
  -0.210838E+02   0.000000E+00
  -0.186830E+02   0.000000E+00
  -0.193660E+02   0.000000E+00
  -0.175696E+02   0.000000E+00
  -0.243818E+02   0.000000E+00
  -0.208492E+02   0.000000E+00
  -0.191539E+02   0.000000E+00
  -0.251275E+02   0.000000E+00
  -0.189798E+02   0.000000E+00
  -0.210379E+02   0.000000E+00
  -0.176639E+02   0.000000E+00
  -0.180998E+02   0.000000E+00
  -0.196492E+02   0.000000E+00
  -0.196709E+02   0.000000E+00
  -0.230816E+02   0.000000E+00
  -0.232167E+02   0.000000E+00
  -0.185426E+02   0.000000E+00
  -0.219706E+02   0.000000E+00
  -0.213278E+02   0.000000E+00
  -0.188659E+02   0.000000E+00
  -0.229224E+02   0.000000E+00
  -0.185144E+02   0.000000E+00
  -0.199716E+02   0.000000E+00
  -0.168780E+02   0.000000E+00
  -0.225697E+02   0.000000E+00
  -0.176664E+02   0.000000E+00
  -0.161228E+02   0.000000E+00
  -0.235985E+02   0.000000E+00
  -0.200489E+02   0.000000E+00
  -0.199425E+02   0.000000E+00
  -0.194965E+02   0.000000E+00
  -0.193502E+02   0.000000E+00
  -0.203892E+02   0.000000E+00
  -0.206133E+02   0.000000E+00
  -0.196701E+02   0.000000E+00
  -0.196189E+02   0.000000E+00
  -0.205926E+02   0.000000E+00
  -0.198786E+02   0.000000E+00
  -0.192800E+02   0.000000E+00
  -0.197276E+02   0.000000E+00
  -0.206811E+02   0.000000E+00
  -0.190925E+02   0.000000E+00
  -0.187719E+02   0.000000E+00
  -0.199329E+02   0.000000E+00
  -0.193620E+02   0.000000E+00
  -0.236901E+02   0.000000E+00
  -0.242230E+02   0.000000E+00
  -0.215863E+02   0.000000E+00
  -0.185240E+02   0.000000E+00
  -0.197483E+02   0.000000E+00
  -0.193826E+02   0.000000E+00
  -0.211177E+02   0.000000E+00
  -0.199928E+02   0.000000E+00
  -0.220101E+02   0.000000E+00
  -0.194892E+02   0.000000E+00
  -0.220839E+02   0.000000E+00
  -0.218384E+02   0.000000E+00
  -0.222274E+02   0.000000E+00
  -0.228927E+02   0.000000E+00
  -0.186896E+02   0.000000E+00
  -0.196983E+02   0.000000E+00
  -0.207486E+02   0.000000E+00
  -0.224930E+02   0.000000E+00
  -0.207688E+02   0.000000E+00
  -0.188823E+02   0.000000E+00
  -0.226050E+02   0.000000E+00
  -0.181425E+02   0.000000E+00
  -0.213430E+02   0.000000E+00
  -0.210705E+02   0.000000E+00
  -0.206006E+02   0.000000E+00
  -0.201019E+02   0.000000E+00
  -0.206787E+02   0.000000E+00
  -0.182099E+02   0.000000E+00
  -0.205086E+02   0.000000E+00
  -0.199257E+02   0.000000E+00
  -0.187344E+02   0.000000E+00
  -0.185353E+02   0.000000E+00
  -0.234993E+02   0.000000E+00
  -0.230193E+02   0.000000E+00
  -0.231605E+02   0.000000E+00
  -0.225841E+02   0.000000E+00
  -0.200591E+02   0.000000E+00
  -0.206782E+02   0.000000E+00
  -0.215429E+02   0.000000E+00
  -0.207937E+02   0.000000E+00
  -0.219016E+02   0.000000E+00
  -0.179118E+02   0.000000E+00
  -0.240900E+02   0.000000E+00
  -0.172860E+02   0.000000E+00
  -0.213857E+02   0.000000E+00
  -0.180131E+02   0.000000E+00
  -0.222065E+02   0.000000E+00
  -0.191135E+02   0.000000E+00
  -0.215881E+02   0.000000E+00
  -0.186827E+02   0.000000E+00
  -0.224566E+02   0.000000E+00
  -0.172120E+02   0.000000E+00
  -0.194636E+02   0.000000E+00
  -0.217853E+02   0.000000E+00
  -0.208019E+02   0.000000E+00
  -0.198455E+02   0.000000E+00
  -0.234303E+02   0.000000E+00
  -0.205536E+02   0.000000E+00
  -0.225273E+02   0.000000E+00
  -0.203869E+02   0.000000E+00
  -0.202389E+02   0.000000E+00
  -0.226079E+02   0.000000E+00
  -0.236516E+02   0.000000E+00
  -0.185421E+02   0.000000E+00
  -0.184300E+02   0.000000E+00
  -0.187019E+02   0.000000E+00
  -0.183258E+02   0.000000E+00
  -0.209753E+02   0.000000E+00
  -0.218911E+02   0.000000E+00
  -0.223642E+02   0.000000E+00
  -0.228598E+02   0.000000E+00
  -0.201178E+02   0.000000E+00
  -0.204432E+02   0.000000E+00
  -0.215694E+02   0.000000E+00
  -0.221091E+02   0.000000E+00
  -0.203277E+02   0.000000E+00
  -0.214690E+02   0.000000E+00
  -0.211871E+02   0.000000E+00
  -0.211709E+02   0.000000E+00
  -0.203959E+02   0.000000E+00
  -0.200761E+02   0.000000E+00
  -0.192981E+02   0.000000E+00
  -0.226312E+02   0.000000E+00
  -0.213359E+02   0.000000E+00
  -0.242590E+02   0.000000E+00
  -0.235688E+02   0.000000E+00
  -0.206404E+02   0.000000E+00
  -0.210460E+02   0.000000E+00
  -0.208817E+02   0.000000E+00
  -0.210704E+02   0.000000E+00
  -0.204686E+02   0.000000E+00
  -0.210294E+02   0.000000E+00
  -0.195843E+02   0.000000E+00
  -0.230096E+02   0.000000E+00
  -0.217273E+02   0.000000E+00
  -0.216219E+02   0.000000E+00
  -0.227764E+02   0.000000E+00
  -0.227719E+02   0.000000E+00
  -0.184397E+02   0.000000E+00
  -0.206618E+02   0.000000E+00
  -0.220845E+02   0.000000E+00
  -0.206676E+02   0.000000E+00
  -0.223198E+02   0.000000E+00
  -0.218214E+02   0.000000E+00
  -0.229674E+02   0.000000E+00
  -0.170682E+02   0.000000E+00
  -0.201005E+02   0.000000E+00
  -0.180633E+02   0.000000E+00
  -0.217677E+02   0.000000E+00
  -0.216938E+02   0.000000E+00
  -0.203150E+02   0.000000E+00
  -0.175640E+02   0.000000E+00
  -0.197548E+02   0.000000E+00
  -0.191982E+02   0.000000E+00
  -0.233160E+02   0.000000E+00
  -0.203686E+02   0.000000E+00
  -0.228357E+02   0.000000E+00
  -0.230744E+02   0.000000E+00
  -0.222923E+02   0.000000E+00
  -0.230119E+02   0.000000E+00
  -0.200152E+02   0.000000E+00
  -0.185425E+02   0.000000E+00
  -0.215669E+02   0.000000E+00
  -0.222997E+02   0.000000E+00
  -0.210101E+02   0.000000E+00
  -0.219244E+02   0.000000E+00
  -0.237221E+02   0.000000E+00
  -0.234652E+02   0.000000E+00
  -0.198582E+02   0.000000E+00
  -0.213719E+02   0.000000E+00
  -0.196404E+02   0.000000E+00
  -0.200574E+02   0.000000E+00
  -0.219165E+02   0.000000E+00
  -0.239031E+02   0.000000E+00
  -0.173466E+02   0.000000E+00
  -0.212151E+02   0.000000E+00
  -0.199428E+02   0.000000E+00
  -0.226340E+02   0.000000E+00
  -0.242430E+02   0.000000E+00
  -0.172999E+02   0.000000E+00
  -0.230171E+02   0.000000E+00
  -0.197785E+02   0.000000E+00
  -0.243370E+02   0.000000E+00
  -0.223575E+02   0.000000E+00
  -0.187791E+02   0.000000E+00
  -0.211005E+02   0.000000E+00
  -0.218594E+02   0.000000E+00
  -0.193821E+02   0.000000E+00
  -0.226965E+02   0.000000E+00
  -0.177016E+02   0.000000E+00
  -0.201846E+02   0.000000E+00
  -0.193115E+02   0.000000E+00
  -0.229973E+02   0.000000E+00
  -0.185511E+02   0.000000E+00
  -0.209660E+02   0.000000E+00
  -0.214517E+02   0.000000E+00
  -0.185803E+02   0.000000E+00
  -0.206528E+02   0.000000E+00
  -0.210086E+02   0.000000E+00
  -0.201091E+02   0.000000E+00
  -0.200749E+02   0.000000E+00
  -0.186551E+02   0.000000E+00
  -0.208070E+02   0.000000E+00
  -0.219624E+02   0.000000E+00
  -0.186523E+02   0.000000E+00
  -0.190439E+02   0.000000E+00
  -0.186444E+02   0.000000E+00
  -0.191545E+02   0.000000E+00
  -0.224321E+02   0.000000E+00
  -0.202770E+02   0.000000E+00
  -0.207422E+02   0.000000E+00
  -0.181003E+02   0.000000E+00
  -0.185526E+02   0.000000E+00
  -0.186515E+02   0.000000E+00
  -0.213818E+02   0.000000E+00
  -0.201722E+02   0.000000E+00
  -0.190017E+02   0.000000E+00
  -0.212274E+02   0.000000E+00
  -0.210539E+02   0.000000E+00
  -0.201743E+02   0.000000E+00
  -0.222978E+02   0.000000E+00
  -0.218020E+02   0.000000E+00
  -0.188169E+02   0.000000E+00
  -0.206328E+02   0.000000E+00
  -0.199608E+02   0.000000E+00
  -0.230338E+02   0.000000E+00
  -0.213578E+02   0.000000E+00
  -0.216395E+02   0.000000E+00
  -0.177200E+02   0.000000E+00
  -0.189689E+02   0.000000E+00
  -0.187451E+02   0.000000E+00
  -0.222037E+02   0.000000E+00
  -0.221145E+02   0.000000E+00
  -0.244399E+02   0.000000E+00
  -0.183426E+02   0.000000E+00
  -0.196710E+02   0.000000E+00
  -0.216175E+02   0.000000E+00
  -0.205236E+02   0.000000E+00
  -0.194399E+02   0.000000E+00
  -0.203439E+02   0.000000E+00
  -0.168381E+02   0.000000E+00
  -0.193640E+02   0.000000E+00
  -0.208512E+02   0.000000E+00
  -0.228553E+02   0.000000E+00
  -0.223901E+02   0.000000E+00
  -0.216063E+02   0.000000E+00
  -0.232188E+02   0.000000E+00
  -0.185308E+02   0.000000E+00
  -0.205220E+02   0.000000E+00
  -0.206411E+02   0.000000E+00
  -0.226958E+02   0.000000E+00
  -0.205080E+02   0.000000E+00
  -0.192291E+02   0.000000E+00
  -0.213533E+02   0.000000E+00
  -0.202800E+02   0.000000E+00
  -0.219885E+02   0.000000E+00
  -0.217979E+02   0.000000E+00
  -0.184646E+02   0.000000E+00
  -0.206976E+02   0.000000E+00
  -0.211992E+02   0.000000E+00
  -0.209159E+02   0.000000E+00
  -0.206502E+02   0.000000E+00
  -0.218320E+02   0.000000E+00
  -0.215534E+02   0.000000E+00
  -0.174662E+02   0.000000E+00
  -0.223117E+02   0.000000E+00
  -0.212882E+02   0.000000E+00
  -0.209410E+02   0.000000E+00
  -0.218160E+02   0.000000E+00
  -0.222196E+02   0.000000E+00
  -0.208068E+02   0.000000E+00
  -0.212634E+02   0.000000E+00
  -0.187125E+02   0.000000E+00
  -0.191699E+02   0.000000E+00
  -0.196856E+02   0.000000E+00
  -0.202961E+02   0.000000E+00
  -0.244706E+02   0.000000E+00
  -0.218656E+02   0.000000E+00
  -0.197518E+02   0.000000E+00
  -0.184519E+02   0.000000E+00
  -0.195418E+02   0.000000E+00
  -0.247649E+02   0.000000E+00
  -0.211763E+02   0.000000E+00
  -0.229124E+02   0.000000E+00
  -0.241740E+02   0.000000E+00
  -0.209026E+02   0.000000E+00
  -0.190671E+02   0.000000E+00
  -0.218113E+02   0.000000E+00
  -0.236138E+02   0.000000E+00
  -0.190331E+02   0.000000E+00
  -0.237119E+02   0.000000E+00
  -0.182882E+02   0.000000E+00
  -0.216951E+02   0.000000E+00
  -0.189737E+02   0.000000E+00
  -0.192311E+02   0.000000E+00
  -0.208541E+02   0.000000E+00
  -0.192424E+02   0.000000E+00
  -0.218087E+02   0.000000E+00
  -0.207330E+02   0.000000E+00
  -0.185628E+02   0.000000E+00
  -0.175802E+02   0.000000E+00
  -0.175345E+02   0.000000E+00
  -0.175962E+02   0.000000E+00
  -0.205869E+02   0.000000E+00
  -0.212412E+02   0.000000E+00
  -0.187717E+02   0.000000E+00
  -0.196509E+02   0.000000E+00
  -0.215070E+02   0.000000E+00
  -0.212877E+02   0.000000E+00
  -0.191446E+02   0.000000E+00
  -0.193108E+02   0.000000E+00
  -0.204832E+02   0.000000E+00
  -0.197264E+02   0.000000E+00
  -0.214639E+02   0.000000E+00
  -0.199802E+02   0.000000E+00
  -0.212599E+02   0.000000E+00
  -0.199503E+02   0.000000E+00
  -0.194661E+02   0.000000E+00
  -0.208102E+02   0.000000E+00
  -0.248933E+02   0.000000E+00
  -0.171312E+02   0.000000E+00
  -0.209334E+02   0.000000E+00
  -0.195034E+02   0.000000E+00
  -0.194002E+02   0.000000E+00
  -0.200839E+02   0.000000E+00
  -0.199843E+02   0.000000E+00
  -0.225932E+02   0.000000E+00
  -0.222229E+02   0.000000E+00
  -0.216789E+02   0.000000E+00
  -0.192899E+02   0.000000E+00
  -0.200224E+02   0.000000E+00
  -0.220780E+02   0.000000E+00
  -0.203250E+02   0.000000E+00
  -0.197958E+02   0.000000E+00
  -0.191516E+02   0.000000E+00
  -0.185789E+02   0.000000E+00
  -0.218711E+02   0.000000E+00
  -0.205112E+02   0.000000E+00
  -0.197026E+02   0.000000E+00
  -0.214611E+02   0.000000E+00
  -0.202837E+02   0.000000E+00
  -0.219638E+02   0.000000E+00
  -0.191334E+02   0.000000E+00
  -0.193981E+02   0.000000E+00
  -0.219589E+02   0.000000E+00
  -0.203212E+02   0.000000E+00
  -0.221346E+02   0.000000E+00
  -0.205570E+02   0.000000E+00
  -0.231120E+02   0.000000E+00
  -0.214185E+02   0.000000E+00
  -0.239078E+02   0.000000E+00
  -0.208692E+02   0.000000E+00
  -0.233302E+02   0.000000E+00
  -0.172868E+02   0.000000E+00
  -0.240655E+02   0.000000E+00
  -0.223894E+02   0.000000E+00
  -0.204747E+02   0.000000E+00
  -0.214017E+02   0.000000E+00
  -0.215570E+02   0.000000E+00
  -0.218483E+02   0.000000E+00
  -0.214550E+02   0.000000E+00
  -0.209208E+02   0.000000E+00
  -0.226319E+02   0.000000E+00
  -0.221133E+02   0.000000E+00
  -0.202809E+02   0.000000E+00
  -0.202037E+02   0.000000E+00
  -0.195156E+02   0.000000E+00
  -0.187788E+02   0.000000E+00
  -0.182817E+02   0.000000E+00
  -0.192565E+02   0.000000E+00
  -0.230143E+02   0.000000E+00
  -0.199075E+02   0.000000E+00
  -0.207999E+02   0.000000E+00
  -0.198127E+02   0.000000E+00
  -0.190623E+02   0.000000E+00
  -0.196890E+02   0.000000E+00
  -0.206708E+02   0.000000E+00
  -0.177859E+02   0.000000E+00
  -0.210155E+02   0.000000E+00
  -0.232076E+02   0.000000E+00
  -0.189832E+02   0.000000E+00
  -0.205586E+02   0.000000E+00
  -0.206789E+02   0.000000E+00
  -0.233080E+02   0.000000E+00
  -0.236140E+02   0.000000E+00
  -0.191615E+02   0.000000E+00
  -0.198315E+02   0.000000E+00
  -0.213217E+02   0.000000E+00
  -0.215747E+02   0.000000E+00
  -0.208701E+02   0.000000E+00
  -0.203423E+02   0.000000E+00
  -0.182516E+02   0.000000E+00
  -0.207777E+02   0.000000E+00
  -0.224773E+02   0.000000E+00
  -0.182278E+02   0.000000E+00
  -0.209269E+02   0.000000E+00
  -0.227136E+02   0.000000E+00
  -0.203258E+02   0.000000E+00
  -0.225041E+02   0.000000E+00
  -0.160406E+02   0.000000E+00
  -0.227106E+02   0.000000E+00
  -0.215131E+02   0.000000E+00
  -0.200727E+02   0.000000E+00
  -0.206810E+02   0.000000E+00
  -0.185525E+02   0.000000E+00
  -0.195651E+02   0.000000E+00
  -0.212074E+02   0.000000E+00
  -0.194167E+02   0.000000E+00
  -0.193446E+02   0.000000E+00
  -0.197310E+02   0.000000E+00
  -0.176158E+02   0.000000E+00
  -0.192552E+02   0.000000E+00
  -0.228483E+02   0.000000E+00
  -0.199280E+02   0.000000E+00
  -0.197127E+02   0.000000E+00
  -0.224527E+02   0.000000E+00
  -0.221353E+02   0.000000E+00
  -0.219276E+02   0.000000E+00
  -0.192339E+02   0.000000E+00
  -0.201023E+02   0.000000E+00
  -0.196967E+02   0.000000E+00
  -0.187570E+02   0.000000E+00
  -0.206311E+02   0.000000E+00
  -0.198917E+02   0.000000E+00
  -0.218206E+02   0.000000E+00
  -0.216155E+02   0.000000E+00
  -0.183143E+02   0.000000E+00
  -0.189698E+02   0.000000E+00
  -0.191948E+02   0.000000E+00
  -0.198290E+02   0.000000E+00
  -0.216608E+02   0.000000E+00
  -0.189333E+02   0.000000E+00
  -0.188490E+02   0.000000E+00
  -0.176777E+02   0.000000E+00
  -0.183664E+02   0.000000E+00
  -0.209368E+02   0.000000E+00
  -0.191109E+02   0.000000E+00
  -0.218022E+02   0.000000E+00
  -0.203660E+02   0.000000E+00
  -0.207443E+02   0.000000E+00
  -0.202552E+02   0.000000E+00
  -0.197608E+02   0.000000E+00
  -0.184390E+02   0.000000E+00
  -0.207555E+02   0.000000E+00
  -0.180143E+02   0.000000E+00
  -0.180426E+02   0.000000E+00
  -0.202062E+02   0.000000E+00
  -0.221486E+02   0.000000E+00
  -0.171569E+02   0.000000E+00
  -0.193745E+02   0.000000E+00
  -0.203040E+02   0.000000E+00
  -0.182112E+02   0.000000E+00
  -0.215586E+02   0.000000E+00
  -0.193196E+02   0.000000E+00
  -0.212099E+02   0.000000E+00
  -0.218698E+02   0.000000E+00
  -0.182235E+02   0.000000E+00
  -0.206591E+02   0.000000E+00
  -0.218613E+02   0.000000E+00
  -0.208040E+02   0.000000E+00
  -0.201443E+02   0.000000E+00
  -0.212084E+02   0.000000E+00
  -0.194303E+02   0.000000E+00
  -0.214944E+02   0.000000E+00
  -0.212307E+02   0.000000E+00
  -0.213311E+02   0.000000E+00
  -0.219423E+02   0.000000E+00
  -0.193772E+02   0.000000E+00
  -0.201647E+02   0.000000E+00
  -0.225332E+02   0.000000E+00
  -0.209375E+02   0.000000E+00
  -0.228292E+02   0.000000E+00
  -0.215604E+02   0.000000E+00
  -0.203381E+02   0.000000E+00
  -0.199441E+02   0.000000E+00
  -0.186336E+02   0.000000E+00
  -0.217122E+02   0.000000E+00
  -0.182762E+02   0.000000E+00
  -0.214549E+02   0.000000E+00
  -0.191557E+02   0.000000E+00
  -0.212493E+02   0.000000E+00
  -0.189556E+02   0.000000E+00
  -0.208976E+02   0.000000E+00
  -0.245450E+02   0.000000E+00
  -0.242943E+02   0.000000E+00
  -0.195724E+02   0.000000E+00
  -0.214350E+02   0.000000E+00
  -0.205706E+02   0.000000E+00
  -0.198138E+02   0.000000E+00
  -0.216278E+02   0.000000E+00
  -0.203591E+02   0.000000E+00
  -0.235176E+02   0.000000E+00
  -0.203288E+02   0.000000E+00
  -0.200352E+02   0.000000E+00
  -0.213801E+02   0.000000E+00
  -0.219630E+02   0.000000E+00
  -0.196348E+02   0.000000E+00
  -0.207125E+02   0.000000E+00
  -0.208845E+02   0.000000E+00
  -0.210067E+02   0.000000E+00
  -0.210595E+02   0.000000E+00
  -0.197334E+02   0.000000E+00
  -0.204015E+02   0.000000E+00
  -0.200905E+02   0.000000E+00
  -0.208129E+02   0.000000E+00
  -0.205406E+02   0.000000E+00
  -0.186625E+02   0.000000E+00
  -0.208427E+02   0.000000E+00
  -0.189544E+02   0.000000E+00
  -0.211133E+02   0.000000E+00
  -0.209005E+02   0.000000E+00
  -0.210283E+02   0.000000E+00
  -0.212747E+02   0.000000E+00
  -0.216560E+02   0.000000E+00
  -0.214506E+02   0.000000E+00
  -0.240377E+02   0.000000E+00
  -0.196167E+02   0.000000E+00
  -0.202383E+02   0.000000E+00
  -0.229701E+02   0.000000E+00
  -0.216948E+02   0.000000E+00
  -0.209944E+02   0.000000E+00
  -0.222085E+02   0.000000E+00
  -0.220171E+02   0.000000E+00
  -0.188672E+02   0.000000E+00
  -0.193081E+02   0.000000E+00
  -0.195273E+02   0.000000E+00
  -0.211542E+02   0.000000E+00
  -0.201454E+02   0.000000E+00
  -0.191088E+02   0.000000E+00
  -0.190867E+02   0.000000E+00
  -0.214971E+02   0.000000E+00
  -0.192589E+02   0.000000E+00
  -0.197321E+02   0.000000E+00
  -0.192771E+02   0.000000E+00
  -0.186364E+02   0.000000E+00
  -0.207287E+02   0.000000E+00
  -0.211117E+02   0.000000E+00
  -0.169741E+02   0.000000E+00
  -0.239182E+02   0.000000E+00
  -0.215495E+02   0.000000E+00
  -0.204033E+02   0.000000E+00
  -0.214382E+02   0.000000E+00
  -0.189650E+02   0.000000E+00
  -0.199190E+02   0.000000E+00
  -0.211342E+02   0.000000E+00
  -0.197182E+02   0.000000E+00
  -0.219871E+02   0.000000E+00
  -0.223697E+02   0.000000E+00
  -0.206234E+02   0.000000E+00
  -0.212360E+02   0.000000E+00
  -0.171507E+02   0.000000E+00
  -0.213577E+02   0.000000E+00
  -0.207435E+02   0.000000E+00
  -0.179449E+02   0.000000E+00
  -0.221575E+02   0.000000E+00
  -0.215894E+02   0.000000E+00
  -0.200664E+02   0.000000E+00
  -0.206741E+02   0.000000E+00
  -0.204055E+02   0.000000E+00
  -0.193344E+02   0.000000E+00
  -0.186428E+02   0.000000E+00
  -0.215267E+02   0.000000E+00
  -0.206615E+02   0.000000E+00
  -0.201214E+02   0.000000E+00
  -0.192592E+02   0.000000E+00
  -0.189364E+02   0.000000E+00
  -0.221273E+02   0.000000E+00
  -0.179179E+02   0.000000E+00
  -0.188681E+02   0.000000E+00
  -0.212372E+02   0.000000E+00
  -0.221727E+02   0.000000E+00
  -0.200200E+02   0.000000E+00
  -0.213913E+02   0.000000E+00
  -0.252505E+02   0.000000E+00
  -0.221699E+02   0.000000E+00
  -0.201689E+02   0.000000E+00
  -0.181505E+02   0.000000E+00
  -0.193113E+02   0.000000E+00
  -0.177045E+02   0.000000E+00
  -0.204059E+02   0.000000E+00
  -0.209682E+02   0.000000E+00
  -0.204523E+02   0.000000E+00
  -0.226121E+02   0.000000E+00
  -0.214157E+02   0.000000E+00
  -0.200290E+02   0.000000E+00
  -0.240192E+02   0.000000E+00
  -0.207274E+02   0.000000E+00
  -0.198305E+02   0.000000E+00
  -0.205246E+02   0.000000E+00
  -0.232604E+02   0.000000E+00
  -0.199305E+02   0.000000E+00
  -0.207487E+02   0.000000E+00
  -0.191504E+02   0.000000E+00
  -0.252495E+02   0.000000E+00
  -0.211621E+02   0.000000E+00
  -0.189475E+02   0.000000E+00
  -0.197951E+02   0.000000E+00
  -0.225221E+02   0.000000E+00
  -0.216816E+02   0.000000E+00
  -0.194374E+02   0.000000E+00
  -0.196489E+02   0.000000E+00
  -0.224956E+02   0.000000E+00
  -0.205644E+02   0.000000E+00
  -0.179999E+02   0.000000E+00
  -0.238119E+02   0.000000E+00
  -0.226168E+02   0.000000E+00
  -0.190194E+02   0.000000E+00
  -0.220450E+02   0.000000E+00
  -0.229543E+02   0.000000E+00
  -0.199181E+02   0.000000E+00
  -0.188126E+02   0.000000E+00
  -0.197768E+02   0.000000E+00
  -0.197974E+02   0.000000E+00
  -0.223763E+02   0.000000E+00
  -0.212690E+02   0.000000E+00
  -0.236560E+02   0.000000E+00
  -0.219281E+02   0.000000E+00
  -0.212204E+02   0.000000E+00
  -0.201670E+02   0.000000E+00
  -0.212529E+02   0.000000E+00
  -0.200762E+02   0.000000E+00
  -0.202354E+02   0.000000E+00
  -0.192050E+02   0.000000E+00
  -0.201329E+02   0.000000E+00
  -0.201883E+02   0.000000E+00
  -0.214454E+02   0.000000E+00
  -0.223652E+02   0.000000E+00
  -0.223153E+02   0.000000E+00
  -0.197789E+02   0.000000E+00
  -0.233369E+02   0.000000E+00
  -0.200634E+02   0.000000E+00
  -0.238144E+02   0.000000E+00
  -0.196595E+02   0.000000E+00
  -0.211831E+02   0.000000E+00
  -0.165729E+02   0.000000E+00
  -0.191624E+02   0.000000E+00
  -0.190704E+02   0.000000E+00
  -0.213922E+02   0.000000E+00
  -0.223453E+02   0.000000E+00
  -0.212115E+02   0.000000E+00
  -0.239961E+02   0.000000E+00
  -0.210181E+02   0.000000E+00
  -0.217365E+02   0.000000E+00
  -0.216169E+02   0.000000E+00
  -0.209466E+02   0.000000E+00
  -0.180752E+02   0.000000E+00
  -0.240035E+02   0.000000E+00
  -0.201098E+02   0.000000E+00
  -0.196991E+02   0.000000E+00
  -0.232572E+02   0.000000E+00
  -0.205302E+02   0.000000E+00
  -0.233865E+02   0.000000E+00
  -0.201350E+02   0.000000E+00
  -0.191663E+02   0.000000E+00
  -0.193698E+02   0.000000E+00
  -0.197456E+02   0.000000E+00
  -0.207209E+02   0.000000E+00
  -0.211088E+02   0.000000E+00
  -0.227347E+02   0.000000E+00
  -0.200482E+02   0.000000E+00
  -0.178697E+02   0.000000E+00
  -0.221938E+02   0.000000E+00
  -0.217410E+02   0.000000E+00
  -0.224960E+02   0.000000E+00
  -0.189952E+02   0.000000E+00
  -0.204580E+02   0.000000E+00
  -0.194086E+02   0.000000E+00
  -0.181598E+02   0.000000E+00
  -0.202479E+02   0.000000E+00
  -0.192472E+02   0.000000E+00
  -0.197095E+02   0.000000E+00
  -0.196948E+02   0.000000E+00
  -0.219424E+02   0.000000E+00
  -0.215185E+02   0.000000E+00
  -0.179603E+02   0.000000E+00
  -0.221298E+02   0.000000E+00
  -0.194609E+02   0.000000E+00
  -0.209762E+02   0.000000E+00
  -0.212712E+02   0.000000E+00
  -0.192206E+02   0.000000E+00
  -0.243985E+02   0.000000E+00
  -0.209714E+02   0.000000E+00
  -0.194595E+02   0.000000E+00
  -0.245685E+02   0.000000E+00
  -0.225409E+02   0.000000E+00
  -0.236633E+02   0.000000E+00
  -0.213662E+02   0.000000E+00
  -0.195645E+02   0.000000E+00
  -0.222803E+02   0.000000E+00
  -0.217592E+02   0.000000E+00
  -0.213438E+02   0.000000E+00
  -0.213620E+02   0.000000E+00
  -0.186428E+02   0.000000E+00
  -0.186155E+02   0.000000E+00
  -0.193325E+02   0.000000E+00
  -0.208397E+02   0.000000E+00
  -0.199462E+02   0.000000E+00
  -0.221749E+02   0.000000E+00
  -0.197184E+02   0.000000E+00
  -0.168874E+02   0.000000E+00
  -0.201588E+02   0.000000E+00
  -0.205591E+02   0.000000E+00
  -0.213436E+02   0.000000E+00
  -0.194174E+02   0.000000E+00
  -0.220992E+02   0.000000E+00
  -0.218592E+02   0.000000E+00
  -0.224815E+02   0.000000E+00
  -0.224268E+02   0.000000E+00
  -0.227422E+02   0.000000E+00
  -0.223340E+02   0.000000E+00
  -0.171749E+02   0.000000E+00
  -0.199087E+02   0.000000E+00
  -0.193960E+02   0.000000E+00
  -0.195233E+02   0.000000E+00
  -0.197888E+02   0.000000E+00
  -0.212472E+02   0.000000E+00
  -0.210588E+02   0.000000E+00
  -0.218581E+02   0.000000E+00
  -0.233736E+02   0.000000E+00
  -0.212913E+02   0.000000E+00
  -0.220319E+02   0.000000E+00
  -0.182194E+02   0.000000E+00
  -0.206898E+02   0.000000E+00
  -0.180676E+02   0.000000E+00
  -0.212203E+02   0.000000E+00
  -0.216481E+02   0.000000E+00
  -0.228156E+02   0.000000E+00
  -0.181952E+02   0.000000E+00
  -0.203131E+02   0.000000E+00
  -0.182246E+02   0.000000E+00
  -0.188445E+02   0.000000E+00
  -0.230948E+02   0.000000E+00
  -0.210331E+02   0.000000E+00
  -0.168044E+02   0.000000E+00
  -0.207720E+02   0.000000E+00
  -0.211999E+02   0.000000E+00
  -0.191237E+02   0.000000E+00
  -0.199214E+02   0.000000E+00
  -0.206344E+02   0.000000E+00
  -0.214812E+02   0.000000E+00
  -0.224574E+02   0.000000E+00
  -0.218486E+02   0.000000E+00
  -0.206797E+02   0.000000E+00
  -0.235249E+02   0.000000E+00
  -0.189268E+02   0.000000E+00
  -0.202646E+02   0.000000E+00
  -0.204164E+02   0.000000E+00
  -0.213110E+02   0.000000E+00
  -0.224987E+02   0.000000E+00
  -0.224380E+02   0.000000E+00
  -0.230077E+02   0.000000E+00
  -0.197592E+02   0.000000E+00
  -0.184536E+02   0.000000E+00
  -0.229210E+02   0.000000E+00
  -0.200441E+02   0.000000E+00
  -0.189501E+02   0.000000E+00
  -0.193279E+02   0.000000E+00
  -0.201462E+02   0.000000E+00
  -0.212499E+02   0.000000E+00
  -0.174918E+02   0.000000E+00
  -0.185816E+02   0.000000E+00
  -0.211593E+02   0.000000E+00
  -0.196818E+02   0.000000E+00
  -0.217023E+02   0.000000E+00
  -0.195643E+02   0.000000E+00
  -0.239142E+02   0.000000E+00
  -0.213685E+02   0.000000E+00
  -0.249342E+02   0.000000E+00
  -0.174335E+02   0.000000E+00
  -0.207478E+02   0.000000E+00
  -0.214475E+02   0.000000E+00
  -0.218976E+02   0.000000E+00
  -0.209410E+02   0.000000E+00
  -0.225861E+02   0.000000E+00
  -0.202528E+02   0.000000E+00
  -0.232286E+02   0.000000E+00
  -0.187800E+02   0.000000E+00
  -0.216648E+02   0.000000E+00
  -0.196817E+02   0.000000E+00
  -0.253926E+02   0.000000E+00
  -0.212358E+02   0.000000E+00
  -0.188648E+02   0.000000E+00
  -0.192800E+02   0.000000E+00
  -0.171776E+02   0.000000E+00
  -0.202194E+02   0.000000E+00
  -0.191148E+02   0.000000E+00
  -0.207755E+02   0.000000E+00
  -0.234029E+02   0.000000E+00
  -0.203412E+02   0.000000E+00
  -0.208386E+02   0.000000E+00
  -0.193424E+02   0.000000E+00
  -0.193637E+02   0.000000E+00
  -0.196998E+02   0.000000E+00
  -0.248394E+02   0.000000E+00
  -0.206311E+02   0.000000E+00
  -0.243325E+02   0.000000E+00
  -0.198221E+02   0.000000E+00
  -0.228994E+02   0.000000E+00
  -0.209698E+02   0.000000E+00
  -0.188083E+02   0.000000E+00
  -0.206100E+02   0.000000E+00
  -0.224830E+02   0.000000E+00
  -0.183373E+02   0.000000E+00
  -0.193443E+02   0.000000E+00
  -0.206350E+02   0.000000E+00
  -0.186049E+02   0.000000E+00
  -0.195065E+02   0.000000E+00
  -0.210129E+02   0.000000E+00
  -0.207804E+02   0.000000E+00
  -0.213183E+02   0.000000E+00
  -0.212762E+02   0.000000E+00
  -0.217674E+02   0.000000E+00
  -0.206442E+02   0.000000E+00
  -0.220074E+02   0.000000E+00
  -0.218088E+02   0.000000E+00
  -0.193087E+02   0.000000E+00
  -0.219418E+02   0.000000E+00
  -0.196001E+02   0.000000E+00
  -0.188627E+02   0.000000E+00
  -0.226048E+02   0.000000E+00
  -0.216263E+02   0.000000E+00
  -0.207155E+02   0.000000E+00
  -0.195818E+02   0.000000E+00
  -0.200511E+02   0.000000E+00
  -0.186015E+02   0.000000E+00
  -0.192932E+02   0.000000E+00
  -0.184778E+02   0.000000E+00
  -0.217459E+02   0.000000E+00
  -0.180821E+02   0.000000E+00
  -0.222720E+02   0.000000E+00
  -0.170643E+02   0.000000E+00
  -0.204151E+02   0.000000E+00
  -0.205740E+02   0.000000E+00
  -0.206984E+02   0.000000E+00
  -0.204213E+02   0.000000E+00
  -0.215513E+02   0.000000E+00
  -0.185276E+02   0.000000E+00
  -0.195018E+02   0.000000E+00
  -0.198267E+02   0.000000E+00
  -0.206561E+02   0.000000E+00
  -0.179513E+02   0.000000E+00
  -0.215986E+02   0.000000E+00
  -0.196129E+02   0.000000E+00
  -0.197040E+02   0.000000E+00
  -0.213135E+02   0.000000E+00
  -0.212626E+02   0.000000E+00
  -0.194926E+02   0.000000E+00
  -0.202435E+02   0.000000E+00
  -0.199483E+02   0.000000E+00
  -0.190993E+02   0.000000E+00
  -0.241427E+02   0.000000E+00
  -0.197343E+02   0.000000E+00
  -0.197057E+02   0.000000E+00
  -0.212333E+02   0.000000E+00
  -0.201749E+02   0.000000E+00
  -0.195562E+02   0.000000E+00
  -0.221450E+02   0.000000E+00
  -0.235850E+02   0.000000E+00
  -0.217538E+02   0.000000E+00
  -0.216083E+02   0.000000E+00
  -0.199673E+02   0.000000E+00
  -0.233278E+02   0.000000E+00
  -0.216292E+02   0.000000E+00
  -0.196782E+02   0.000000E+00
  -0.213100E+02   0.000000E+00
  -0.206139E+02   0.000000E+00
  -0.200282E+02   0.000000E+00
  -0.197418E+02   0.000000E+00
  -0.194369E+02   0.000000E+00
  -0.237993E+02   0.000000E+00
  -0.189107E+02   0.000000E+00
  -0.206359E+02   0.000000E+00
  -0.194977E+02   0.000000E+00
  -0.207893E+02   0.000000E+00
  -0.210453E+02   0.000000E+00
  -0.178350E+02   0.000000E+00
  -0.185222E+02   0.000000E+00
  -0.213781E+02   0.000000E+00
  -0.203692E+02   0.000000E+00
  -0.234314E+02   0.000000E+00
  -0.226101E+02   0.000000E+00
  -0.234827E+02   0.000000E+00
  -0.184088E+02   0.000000E+00
  -0.221486E+02   0.000000E+00
  -0.183823E+02   0.000000E+00
  -0.193473E+02   0.000000E+00
  -0.189304E+02   0.000000E+00
  -0.181745E+02   0.000000E+00
  -0.234363E+02   0.000000E+00
  -0.213641E+02   0.000000E+00
  -0.228341E+02   0.000000E+00
  -0.225516E+02   0.000000E+00
  -0.191797E+02   0.000000E+00
  -0.203187E+02   0.000000E+00
  -0.189843E+02   0.000000E+00
  -0.204350E+02   0.000000E+00
  -0.206467E+02   0.000000E+00
  -0.197646E+02   0.000000E+00
  -0.207893E+02   0.000000E+00
  -0.214683E+02   0.000000E+00
  -0.200405E+02   0.000000E+00
  -0.227007E+02   0.000000E+00
  -0.202600E+02   0.000000E+00
  -0.244353E+02   0.000000E+00
  -0.188509E+02   0.000000E+00
  -0.212883E+02   0.000000E+00
  -0.245230E+02   0.000000E+00
  -0.225899E+02   0.000000E+00
  -0.189655E+02   0.000000E+00
  -0.201114E+02   0.000000E+00
  -0.216265E+02   0.000000E+00
  -0.200391E+02   0.000000E+00
  -0.235792E+02   0.000000E+00
  -0.247060E+02   0.000000E+00
  -0.201304E+02   0.000000E+00
  -0.198497E+02   0.000000E+00
  -0.178919E+02   0.000000E+00
  -0.170006E+02   0.000000E+00
  -0.226490E+02   0.000000E+00
  -0.193081E+02   0.000000E+00
  -0.200472E+02   0.000000E+00
  -0.219224E+02   0.000000E+00
  -0.188606E+02   0.000000E+00
  -0.212019E+02   0.000000E+00
  -0.190422E+02   0.000000E+00
  -0.208994E+02   0.000000E+00
  -0.198869E+02   0.000000E+00
  -0.222930E+02   0.000000E+00
  -0.194003E+02   0.000000E+00
  -0.194849E+02   0.000000E+00
  -0.220347E+02   0.000000E+00
  -0.182598E+02   0.000000E+00
  -0.209568E+02   0.000000E+00
  -0.201572E+02   0.000000E+00
  -0.206443E+02   0.000000E+00
  -0.221868E+02   0.000000E+00
  -0.211901E+02   0.000000E+00
  -0.199734E+02   0.000000E+00
  -0.206798E+02   0.000000E+00
  -0.198861E+02   0.000000E+00
  -0.179154E+02   0.000000E+00
  -0.189582E+02   0.000000E+00
  -0.190772E+02   0.000000E+00
  -0.215576E+02   0.000000E+00
  -0.210506E+02   0.000000E+00
  -0.200965E+02   0.000000E+00
  -0.232063E+02   0.000000E+00
  -0.218560E+02   0.000000E+00
  -0.205702E+02   0.000000E+00
  -0.210515E+02   0.000000E+00
  -0.214826E+02   0.000000E+00
  -0.193986E+02   0.000000E+00
  -0.196848E+02   0.000000E+00
  -0.195158E+02   0.000000E+00
  -0.184425E+02   0.000000E+00
  -0.191570E+02   0.000000E+00
  -0.201506E+02   0.000000E+00
  -0.227459E+02   0.000000E+00
  -0.197888E+02   0.000000E+00
  -0.217987E+02   0.000000E+00
  -0.218527E+02   0.000000E+00
  -0.196834E+02   0.000000E+00
  -0.236048E+02   0.000000E+00
  -0.179975E+02   0.000000E+00
  -0.186139E+02   0.000000E+00
  -0.215591E+02   0.000000E+00
  -0.182541E+02   0.000000E+00
  -0.226059E+02   0.000000E+00
  -0.194071E+02   0.000000E+00
  -0.200702E+02   0.000000E+00
  -0.212819E+02   0.000000E+00
  -0.205244E+02   0.000000E+00
  -0.173424E+02   0.000000E+00
  -0.190626E+02   0.000000E+00
  -0.223931E+02   0.000000E+00
  -0.199048E+02   0.000000E+00
  -0.197401E+02   0.000000E+00
  -0.176942E+02   0.000000E+00
  -0.226102E+02   0.000000E+00
  -0.204501E+02   0.000000E+00
  -0.204059E+02   0.000000E+00
  -0.211975E+02   0.000000E+00
  -0.211273E+02   0.000000E+00
  -0.203695E+02   0.000000E+00
  -0.199405E+02   0.000000E+00
  -0.200024E+02   0.000000E+00
  -0.188463E+02   0.000000E+00
  -0.209671E+02   0.000000E+00
  -0.211894E+02   0.000000E+00
  -0.199907E+02   0.000000E+00
  -0.217201E+02   0.000000E+00
  -0.197943E+02   0.000000E+00
  -0.215282E+02   0.000000E+00
  -0.231716E+02   0.000000E+00
  -0.228492E+02   0.000000E+00
  -0.218793E+02   0.000000E+00
  -0.218211E+02   0.000000E+00
  -0.222258E+02   0.000000E+00
  -0.201947E+02   0.000000E+00
  -0.225589E+02   0.000000E+00
  -0.196658E+02   0.000000E+00
  -0.172978E+02   0.000000E+00
  -0.230364E+02   0.000000E+00
  -0.200823E+02   0.000000E+00
  -0.213931E+02   0.000000E+00
  -0.217757E+02   0.000000E+00
  -0.204752E+02   0.000000E+00
  -0.210717E+02   0.000000E+00
  -0.182558E+02   0.000000E+00
  -0.199554E+02   0.000000E+00
  -0.166818E+02   0.000000E+00
  -0.231392E+02   0.000000E+00
  -0.196463E+02   0.000000E+00
  -0.214380E+02   0.000000E+00
  -0.191909E+02   0.000000E+00
  -0.222474E+02   0.000000E+00
  -0.202695E+02   0.000000E+00
  -0.205803E+02   0.000000E+00
  -0.212408E+02   0.000000E+00
  -0.205339E+02   0.000000E+00
  -0.227140E+02   0.000000E+00
  -0.216119E+02   0.000000E+00
  -0.217908E+02   0.000000E+00
  -0.207015E+02   0.000000E+00
  -0.209362E+02   0.000000E+00
  -0.203834E+02   0.000000E+00
  -0.177798E+02   0.000000E+00
  -0.189721E+02   0.000000E+00
  -0.221065E+02   0.000000E+00
  -0.200693E+02   0.000000E+00
  -0.200915E+02   0.000000E+00
  -0.211164E+02   0.000000E+00
  -0.187582E+02   0.000000E+00
  -0.216126E+02   0.000000E+00
  -0.211769E+02   0.000000E+00
  -0.219031E+02   0.000000E+00
  -0.207920E+02   0.000000E+00
  -0.234122E+02   0.000000E+00
  -0.202437E+02   0.000000E+00
  -0.208908E+02   0.000000E+00
  -0.196002E+02   0.000000E+00
  -0.219699E+02   0.000000E+00
  -0.173922E+02   0.000000E+00
  -0.229927E+02   0.000000E+00
  -0.198233E+02   0.000000E+00
  -0.198563E+02   0.000000E+00
  -0.201290E+02   0.000000E+00
  -0.216935E+02   0.000000E+00
  -0.221701E+02   0.000000E+00
  -0.224097E+02   0.000000E+00
  -0.187368E+02   0.000000E+00
  -0.220405E+02   0.000000E+00
  -0.201331E+02   0.000000E+00
  -0.204968E+02   0.000000E+00
  -0.199510E+02   0.000000E+00
  -0.194734E+02   0.000000E+00
  -0.188816E+02   0.000000E+00
  -0.208959E+02   0.000000E+00
  -0.207026E+02   0.000000E+00
  -0.210863E+02   0.000000E+00
  -0.234138E+02   0.000000E+00
  -0.171053E+02   0.000000E+00
  -0.191484E+02   0.000000E+00
  -0.207548E+02   0.000000E+00
  -0.188815E+02   0.000000E+00
  -0.206423E+02   0.000000E+00
  -0.213348E+02   0.000000E+00
  -0.229397E+02   0.000000E+00
  -0.211257E+02   0.000000E+00
  -0.184563E+02   0.000000E+00
  -0.184324E+02   0.000000E+00
  -0.222655E+02   0.000000E+00
  -0.179750E+02   0.000000E+00
  -0.199211E+02   0.000000E+00
  -0.188469E+02   0.000000E+00
  -0.212620E+02   0.000000E+00
  -0.210594E+02   0.000000E+00
  -0.186321E+02   0.000000E+00
  -0.217271E+02   0.000000E+00
  -0.195990E+02   0.000000E+00
  -0.217600E+02   0.000000E+00
  -0.207540E+02   0.000000E+00
  -0.233854E+02   0.000000E+00
  -0.194497E+02   0.000000E+00
  -0.209550E+02   0.000000E+00
  -0.174760E+02   0.000000E+00
  -0.178388E+02   0.000000E+00
  -0.215685E+02   0.000000E+00
  -0.219405E+02   0.000000E+00
  -0.238349E+02   0.000000E+00
  -0.204798E+02   0.000000E+00
  -0.215139E+02   0.000000E+00
  -0.207810E+02   0.000000E+00
  -0.215106E+02   0.000000E+00
  -0.208206E+02   0.000000E+00
  -0.205866E+02   0.000000E+00
  -0.197136E+02   0.000000E+00
  -0.204240E+02   0.000000E+00
  -0.227411E+02   0.000000E+00
  -0.209300E+02   0.000000E+00
  -0.215554E+02   0.000000E+00
  -0.226945E+02   0.000000E+00
  -0.202941E+02   0.000000E+00
  -0.208194E+02   0.000000E+00
  -0.191627E+02   0.000000E+00
  -0.199175E+02   0.000000E+00
  -0.215572E+02   0.000000E+00
  -0.217198E+02   0.000000E+00
  -0.193218E+02   0.000000E+00
  -0.213751E+02   0.000000E+00
  -0.208009E+02   0.000000E+00
  -0.174737E+02   0.000000E+00
  -0.199244E+02   0.000000E+00
  -0.193988E+02   0.000000E+00
  -0.212827E+02   0.000000E+00
  -0.178716E+02   0.000000E+00
  -0.186910E+02   0.000000E+00
  -0.226946E+02   0.000000E+00
  -0.201874E+02   0.000000E+00
  -0.206437E+02   0.000000E+00
  -0.234790E+02   0.000000E+00
  -0.207402E+02   0.000000E+00
  -0.199759E+02   0.000000E+00
  -0.206878E+02   0.000000E+00
  -0.218184E+02   0.000000E+00
  -0.221250E+02   0.000000E+00
  -0.173517E+02   0.000000E+00
  -0.199562E+02   0.000000E+00
  -0.226970E+02   0.000000E+00
  -0.228526E+02   0.000000E+00
  -0.203407E+02   0.000000E+00
  -0.223623E+02   0.000000E+00
  -0.193978E+02   0.000000E+00
  -0.177112E+02   0.000000E+00
  -0.197246E+02   0.000000E+00
  -0.229097E+02   0.000000E+00
  -0.205312E+02   0.000000E+00
  -0.214353E+02   0.000000E+00
  -0.210741E+02   0.000000E+00
  -0.204114E+02   0.000000E+00
  -0.236597E+02   0.000000E+00
  -0.219695E+02   0.000000E+00
  -0.195781E+02   0.000000E+00
  -0.196251E+02   0.000000E+00
  -0.194888E+02   0.000000E+00
  -0.201203E+02   0.000000E+00
  -0.201760E+02   0.000000E+00
  -0.222865E+02   0.000000E+00
  -0.206319E+02   0.000000E+00
  -0.208769E+02   0.000000E+00
  -0.227067E+02   0.000000E+00
  -0.194668E+02   0.000000E+00
  -0.210551E+02   0.000000E+00
  -0.214097E+02   0.000000E+00
  -0.229674E+02   0.000000E+00
  -0.184399E+02   0.000000E+00
  -0.207696E+02   0.000000E+00
  -0.225746E+02   0.000000E+00
  -0.183258E+02   0.000000E+00
  -0.217765E+02   0.000000E+00
  -0.212529E+02   0.000000E+00
  -0.208971E+02   0.000000E+00
  -0.235676E+02   0.000000E+00
  -0.189249E+02   0.000000E+00
  -0.206006E+02   0.000000E+00
  -0.219975E+02   0.000000E+00
  -0.196924E+02   0.000000E+00
  -0.170146E+02   0.000000E+00
  -0.179732E+02   0.000000E+00
  -0.190854E+02   0.000000E+00
  -0.217873E+02   0.000000E+00
  -0.201905E+02   0.000000E+00
  -0.200929E+02   0.000000E+00
  -0.208182E+02   0.000000E+00
  -0.207066E+02   0.000000E+00
  -0.182173E+02   0.000000E+00
  -0.230790E+02   0.000000E+00
  -0.230887E+02   0.000000E+00
  -0.201989E+02   0.000000E+00
  -0.219425E+02   0.000000E+00
  -0.192276E+02   0.000000E+00
  -0.228888E+02   0.000000E+00
  -0.217409E+02   0.000000E+00
  -0.212441E+02   0.000000E+00
  -0.222145E+02   0.000000E+00
  -0.217862E+02   0.000000E+00
  -0.188729E+02   0.000000E+00
  -0.214400E+02   0.000000E+00
  -0.227173E+02   0.000000E+00
  -0.212283E+02   0.000000E+00
  -0.186874E+02   0.000000E+00
  -0.205808E+02   0.000000E+00
  -0.199444E+02   0.000000E+00
  -0.197787E+02   0.000000E+00
  -0.204817E+02   0.000000E+00
  -0.200572E+02   0.000000E+00
  -0.205475E+02   0.000000E+00
  -0.184300E+02   0.000000E+00
  -0.203686E+02   0.000000E+00
  -0.194112E+02   0.000000E+00
  -0.220636E+02   0.000000E+00
  -0.212189E+02   0.000000E+00
  -0.206498E+02   0.000000E+00
  -0.208847E+02   0.000000E+00
  -0.189666E+02   0.000000E+00
  -0.204765E+02   0.000000E+00
  -0.200332E+02   0.000000E+00
  -0.195629E+02   0.000000E+00
  -0.194502E+02   0.000000E+00
  -0.217894E+02   0.000000E+00
  -0.244509E+02   0.000000E+00
  -0.202807E+02   0.000000E+00
  -0.204767E+02   0.000000E+00
  -0.235849E+02   0.000000E+00
  -0.213259E+02   0.000000E+00
  -0.229708E+02   0.000000E+00
  -0.197211E+02   0.000000E+00
  -0.231882E+02   0.000000E+00
  -0.177538E+02   0.000000E+00
  -0.209352E+02   0.000000E+00
  -0.216317E+02   0.000000E+00
  -0.199524E+02   0.000000E+00
  -0.217057E+02   0.000000E+00
  -0.208599E+02   0.000000E+00
  -0.204584E+02   0.000000E+00
  -0.215351E+02   0.000000E+00
  -0.185630E+02   0.000000E+00
  -0.168581E+02   0.000000E+00
  -0.176939E+02   0.000000E+00
  -0.214401E+02   0.000000E+00
  -0.188866E+02   0.000000E+00
  -0.197067E+02   0.000000E+00
  -0.221334E+02   0.000000E+00
  -0.209099E+02   0.000000E+00
  -0.181464E+02   0.000000E+00
  -0.221583E+02   0.000000E+00
  -0.208838E+02   0.000000E+00
  -0.179682E+02   0.000000E+00
  -0.242282E+02   0.000000E+00
  -0.212254E+02   0.000000E+00
  -0.205066E+02   0.000000E+00
  -0.229919E+02   0.000000E+00
  -0.217648E+02   0.000000E+00
  -0.211849E+02   0.000000E+00
  -0.199456E+02   0.000000E+00
  -0.190233E+02   0.000000E+00
  -0.196847E+02   0.000000E+00
  -0.182417E+02   0.000000E+00
  -0.230245E+02   0.000000E+00
  -0.157673E+02   0.000000E+00
  -0.185669E+02   0.000000E+00
  -0.222401E+02   0.000000E+00
  -0.217181E+02   0.000000E+00
  -0.226998E+02   0.000000E+00
  -0.198121E+02   0.000000E+00
  -0.185876E+02   0.000000E+00
  -0.194774E+02   0.000000E+00
  -0.215067E+02   0.000000E+00
  -0.200221E+02   0.000000E+00
  -0.211534E+02   0.000000E+00
  -0.224670E+02   0.000000E+00
  -0.223535E+02   0.000000E+00
  -0.197485E+02   0.000000E+00
  -0.176016E+02   0.000000E+00
  -0.203331E+02   0.000000E+00
  -0.223420E+02   0.000000E+00
  -0.212795E+02   0.000000E+00
  -0.203987E+02   0.000000E+00
  -0.201914E+02   0.000000E+00
  -0.226488E+02   0.000000E+00
  -0.214898E+02   0.000000E+00
  -0.211320E+02   0.000000E+00
  -0.165309E+02   0.000000E+00
  -0.183657E+02   0.000000E+00
  -0.188904E+02   0.000000E+00
  -0.207138E+02   0.000000E+00
  -0.210308E+02   0.000000E+00
  -0.195937E+02   0.000000E+00
  -0.203494E+02   0.000000E+00
  -0.215023E+02   0.000000E+00
  -0.242511E+02   0.000000E+00
  -0.216374E+02   0.000000E+00
  -0.222404E+02   0.000000E+00
  -0.202264E+02   0.000000E+00
  -0.176344E+02   0.000000E+00
  -0.218988E+02   0.000000E+00
  -0.206496E+02   0.000000E+00
  -0.195845E+02   0.000000E+00
  -0.185412E+02   0.000000E+00
  -0.237368E+02   0.000000E+00
  -0.206378E+02   0.000000E+00
  -0.223539E+02   0.000000E+00
  -0.228626E+02   0.000000E+00
  -0.216455E+02   0.000000E+00
  -0.179405E+02   0.000000E+00
  -0.249340E+02   0.000000E+00
  -0.231585E+02   0.000000E+00
  -0.203116E+02   0.000000E+00
  -0.201472E+02   0.000000E+00
  -0.219986E+02   0.000000E+00
  -0.210113E+02   0.000000E+00
  -0.213456E+02   0.000000E+00
  -0.207965E+02   0.000000E+00
  -0.195195E+02   0.000000E+00
  -0.182477E+02   0.000000E+00
  -0.196031E+02   0.000000E+00
  -0.194421E+02   0.000000E+00
  -0.247572E+02   0.000000E+00
  -0.200378E+02   0.000000E+00
  -0.244520E+02   0.000000E+00
  -0.201587E+02   0.000000E+00
  -0.233005E+02   0.000000E+00
  -0.176452E+02   0.000000E+00
  -0.202661E+02   0.000000E+00
  -0.207534E+02   0.000000E+00
  -0.217502E+02   0.000000E+00
  -0.205060E+02   0.000000E+00
  -0.201789E+02   0.000000E+00
  -0.211871E+02   0.000000E+00
  -0.206283E+02   0.000000E+00
  -0.216347E+02   0.000000E+00
  -0.182614E+02   0.000000E+00
  -0.182624E+02   0.000000E+00
  -0.203543E+02   0.000000E+00
  -0.212046E+02   0.000000E+00
  -0.197953E+02   0.000000E+00
  -0.182511E+02   0.000000E+00
  -0.207665E+02   0.000000E+00
  -0.197545E+02   0.000000E+00
  -0.205659E+02   0.000000E+00
  -0.233766E+02   0.000000E+00
  -0.203642E+02   0.000000E+00
  -0.196062E+02   0.000000E+00
  -0.180371E+02   0.000000E+00
  -0.217957E+02   0.000000E+00
  -0.223034E+02   0.000000E+00
  -0.190477E+02   0.000000E+00
  -0.206193E+02   0.000000E+00
  -0.191380E+02   0.000000E+00
  -0.224367E+02   0.000000E+00
  -0.195158E+02   0.000000E+00
  -0.205246E+02   0.000000E+00
  -0.214995E+02   0.000000E+00
  -0.206829E+02   0.000000E+00
  -0.189119E+02   0.000000E+00
  -0.195435E+02   0.000000E+00
  -0.205944E+02   0.000000E+00
  -0.202206E+02   0.000000E+00
  -0.170162E+02   0.000000E+00
  -0.181270E+02   0.000000E+00
  -0.197979E+02   0.000000E+00
  -0.181374E+02   0.000000E+00
  -0.221937E+02   0.000000E+00
  -0.212599E+02   0.000000E+00
  -0.201662E+02   0.000000E+00
  -0.226217E+02   0.000000E+00
  -0.204205E+02   0.000000E+00
  -0.179670E+02   0.000000E+00
  -0.214635E+02   0.000000E+00
  -0.209371E+02   0.000000E+00
  -0.192032E+02   0.000000E+00
  -0.203824E+02   0.000000E+00
  -0.220515E+02   0.000000E+00
  -0.220657E+02   0.000000E+00
  -0.208214E+02   0.000000E+00
  -0.230627E+02   0.000000E+00
  -0.237554E+02   0.000000E+00
  -0.208046E+02   0.000000E+00
  -0.183877E+02   0.000000E+00
  -0.203561E+02   0.000000E+00
  -0.206512E+02   0.000000E+00
  -0.227648E+02   0.000000E+00
  -0.176779E+02   0.000000E+00
  -0.206286E+02   0.000000E+00
  -0.208395E+02   0.000000E+00
  -0.181764E+02   0.000000E+00
  -0.204794E+02   0.000000E+00
  -0.205614E+02   0.000000E+00
  -0.219648E+02   0.000000E+00
  -0.210439E+02   0.000000E+00
  -0.223503E+02   0.000000E+00
  -0.188796E+02   0.000000E+00
  -0.213001E+02   0.000000E+00
  -0.215240E+02   0.000000E+00
  -0.207938E+02   0.000000E+00
  -0.208401E+02   0.000000E+00
  -0.182035E+02   0.000000E+00
  -0.190683E+02   0.000000E+00
  -0.195992E+02   0.000000E+00
  -0.225613E+02   0.000000E+00
  -0.186514E+02   0.000000E+00
  -0.221496E+02   0.000000E+00
  -0.207655E+02   0.000000E+00
  -0.228724E+02   0.000000E+00
  -0.210890E+02   0.000000E+00
  -0.198650E+02   0.000000E+00
  -0.201535E+02   0.000000E+00
  -0.197162E+02   0.000000E+00
  -0.211179E+02   0.000000E+00
  -0.205284E+02   0.000000E+00
  -0.242214E+02   0.000000E+00
  -0.208745E+02   0.000000E+00
  -0.193345E+02   0.000000E+00
  -0.219865E+02   0.000000E+00
  -0.222003E+02   0.000000E+00
  -0.206906E+02   0.000000E+00
  -0.229546E+02   0.000000E+00
  -0.238455E+02   0.000000E+00
  -0.213683E+02   0.000000E+00
  -0.183021E+02   0.000000E+00
  -0.215260E+02   0.000000E+00
  -0.183945E+02   0.000000E+00
  -0.230381E+02   0.000000E+00
  -0.197330E+02   0.000000E+00
  -0.202325E+02   0.000000E+00
  -0.196220E+02   0.000000E+00
  -0.219601E+02   0.000000E+00
  -0.231278E+02   0.000000E+00
  -0.221351E+02   0.000000E+00
  -0.178766E+02   0.000000E+00
  -0.225779E+02   0.000000E+00
  -0.191382E+02   0.000000E+00
  -0.164081E+02   0.000000E+00
  -0.192300E+02   0.000000E+00
  -0.220422E+02   0.000000E+00
  -0.197004E+02   0.000000E+00
  -0.224807E+02   0.000000E+00
  -0.183260E+02   0.000000E+00
  -0.189781E+02   0.000000E+00
  -0.194523E+02   0.000000E+00
  -0.205726E+02   0.000000E+00
  -0.223443E+02   0.000000E+00
  -0.189871E+02   0.000000E+00
  -0.196886E+02   0.000000E+00
  -0.203572E+02   0.000000E+00
  -0.204769E+02   0.000000E+00
  -0.198939E+02   0.000000E+00
  -0.201587E+02   0.000000E+00
  -0.195791E+02   0.000000E+00
  -0.244886E+02   0.000000E+00
  -0.245621E+02   0.000000E+00
  -0.207313E+02   0.000000E+00
  -0.209157E+02   0.000000E+00
  -0.207162E+02   0.000000E+00
  -0.178969E+02   0.000000E+00
  -0.187252E+02   0.000000E+00
  -0.203888E+02   0.000000E+00
  -0.187511E+02   0.000000E+00
  -0.186939E+02   0.000000E+00
  -0.215654E+02   0.000000E+00
  -0.208981E+02   0.000000E+00
  -0.194369E+02   0.000000E+00
  -0.214443E+02   0.000000E+00
  -0.183687E+02   0.000000E+00
  -0.188376E+02   0.000000E+00
  -0.222031E+02   0.000000E+00
  -0.206168E+02   0.000000E+00
  -0.190853E+02   0.000000E+00
  -0.180927E+02   0.000000E+00
  -0.204885E+02   0.000000E+00
  -0.230574E+02   0.000000E+00
  -0.220988E+02   0.000000E+00
  -0.218723E+02   0.000000E+00
  -0.206715E+02   0.000000E+00
  -0.195998E+02   0.000000E+00
  -0.186221E+02   0.000000E+00
  -0.200262E+02   0.000000E+00
  -0.192317E+02   0.000000E+00
  -0.214317E+02   0.000000E+00
  -0.225784E+02   0.000000E+00
  -0.220440E+02   0.000000E+00
  -0.194469E+02   0.000000E+00
  -0.198854E+02   0.000000E+00
  -0.219596E+02   0.000000E+00
  -0.211119E+02   0.000000E+00
  -0.192972E+02   0.000000E+00
  -0.212350E+02   0.000000E+00
  -0.213228E+02   0.000000E+00
  -0.179463E+02   0.000000E+00
  -0.204594E+02   0.000000E+00
  -0.210096E+02   0.000000E+00
  -0.207408E+02   0.000000E+00
  -0.218604E+02   0.000000E+00
  -0.196745E+02   0.000000E+00
  -0.195401E+02   0.000000E+00
  -0.228760E+02   0.000000E+00
  -0.182422E+02   0.000000E+00
  -0.202411E+02   0.000000E+00
  -0.205658E+02   0.000000E+00
  -0.214292E+02   0.000000E+00
  -0.217789E+02   0.000000E+00
  -0.230082E+02   0.000000E+00
  -0.199235E+02   0.000000E+00
  -0.204719E+02   0.000000E+00
  -0.223505E+02   0.000000E+00
  -0.200174E+02   0.000000E+00
  -0.212412E+02   0.000000E+00
  -0.193067E+02   0.000000E+00
  -0.199212E+02   0.000000E+00
  -0.200108E+02   0.000000E+00
  -0.191948E+02   0.000000E+00
  -0.252401E+02   0.000000E+00
  -0.200132E+02   0.000000E+00
  -0.212209E+02   0.000000E+00
  -0.210585E+02   0.000000E+00
  -0.198620E+02   0.000000E+00
  -0.192050E+02   0.000000E+00
  -0.231519E+02   0.000000E+00
  -0.219266E+02   0.000000E+00
  -0.196304E+02   0.000000E+00
  -0.235986E+02   0.000000E+00
  -0.227835E+02   0.000000E+00
  -0.190229E+02   0.000000E+00
  -0.185020E+02   0.000000E+00
  -0.202916E+02   0.000000E+00
  -0.190999E+02   0.000000E+00
  -0.224715E+02   0.000000E+00
  -0.194362E+02   0.000000E+00
  -0.197374E+02   0.000000E+00
  -0.174025E+02   0.000000E+00
  -0.225528E+02   0.000000E+00
  -0.212456E+02   0.000000E+00
  -0.199269E+02   0.000000E+00
  -0.209623E+02   0.000000E+00
  -0.213627E+02   0.000000E+00
  -0.223365E+02   0.000000E+00
  -0.209934E+02   0.000000E+00
  -0.216535E+02   0.000000E+00
  -0.209931E+02   0.000000E+00
  -0.213685E+02   0.000000E+00
  -0.210274E+02   0.000000E+00
  -0.191931E+02   0.000000E+00
  -0.242965E+02   0.000000E+00
  -0.214891E+02   0.000000E+00
  -0.214887E+02   0.000000E+00
  -0.210585E+02   0.000000E+00
  -0.225114E+02   0.000000E+00
  -0.188179E+02   0.000000E+00
  -0.211757E+02   0.000000E+00
  -0.200647E+02   0.000000E+00
  -0.202197E+02   0.000000E+00
  -0.233704E+02   0.000000E+00
  -0.231435E+02   0.000000E+00
  -0.197907E+02   0.000000E+00
  -0.194603E+02   0.000000E+00
  -0.210606E+02   0.000000E+00
  -0.185249E+02   0.000000E+00
  -0.193184E+02   0.000000E+00
  -0.197969E+02   0.000000E+00
  -0.204382E+02   0.000000E+00
  -0.188226E+02   0.000000E+00
  -0.205248E+02   0.000000E+00
  -0.207501E+02   0.000000E+00
  -0.222689E+02   0.000000E+00
  -0.200706E+02   0.000000E+00
  -0.223282E+02   0.000000E+00
  -0.225588E+02   0.000000E+00
  -0.185758E+02   0.000000E+00
  -0.213931E+02   0.000000E+00
  -0.188742E+02   0.000000E+00
  -0.178746E+02   0.000000E+00
  -0.178618E+02   0.000000E+00
  -0.207979E+02   0.000000E+00
  -0.190623E+02   0.000000E+00
  -0.240179E+02   0.000000E+00
  -0.182751E+02   0.000000E+00
  -0.199018E+02   0.000000E+00
  -0.181960E+02   0.000000E+00
  -0.217377E+02   0.000000E+00
  -0.223047E+02   0.000000E+00
  -0.221197E+02   0.000000E+00
  -0.209597E+02   0.000000E+00
  -0.203799E+02   0.000000E+00
  -0.199914E+02   0.000000E+00
  -0.227011E+02   0.000000E+00
  -0.235059E+02   0.000000E+00
  -0.208551E+02   0.000000E+00
  -0.202091E+02   0.000000E+00
  -0.237159E+02   0.000000E+00
  -0.228341E+02   0.000000E+00
  -0.213723E+02   0.000000E+00
  -0.191816E+02   0.000000E+00
  -0.189606E+02   0.000000E+00
  -0.221345E+02   0.000000E+00
  -0.214537E+02   0.000000E+00
  -0.190227E+02   0.000000E+00
  -0.205452E+02   0.000000E+00
  -0.219384E+02   0.000000E+00
  -0.212078E+02   0.000000E+00
  -0.198418E+02   0.000000E+00
  -0.197639E+02   0.000000E+00
  -0.215948E+02   0.000000E+00
  -0.196543E+02   0.000000E+00
  -0.228159E+02   0.000000E+00
  -0.182618E+02   0.000000E+00
  -0.181187E+02   0.000000E+00
  -0.174137E+02   0.000000E+00
  -0.210052E+02   0.000000E+00
  -0.195647E+02   0.000000E+00
  -0.189293E+02   0.000000E+00
  -0.197102E+02   0.000000E+00
  -0.198037E+02   0.000000E+00
  -0.203263E+02   0.000000E+00
  -0.210365E+02   0.000000E+00
  -0.214234E+02   0.000000E+00
  -0.181880E+02   0.000000E+00
  -0.221735E+02   0.000000E+00
  -0.192970E+02   0.000000E+00
  -0.238753E+02   0.000000E+00
  -0.203127E+02   0.000000E+00
  -0.214368E+02   0.000000E+00
  -0.213400E+02   0.000000E+00
  -0.207730E+02   0.000000E+00
  -0.212538E+02   0.000000E+00
  -0.209030E+02   0.000000E+00
  -0.198230E+02   0.000000E+00
  -0.201409E+02   0.000000E+00
  -0.215000E+02   0.000000E+00
  -0.218888E+02   0.000000E+00
  -0.210600E+02   0.000000E+00
  -0.192986E+02   0.000000E+00
  -0.188538E+02   0.000000E+00
  -0.219656E+02   0.000000E+00
  -0.211123E+02   0.000000E+00
  -0.207120E+02   0.000000E+00
  -0.186593E+02   0.000000E+00
  -0.230032E+02   0.000000E+00
  -0.190401E+02   0.000000E+00
  -0.185017E+02   0.000000E+00
  -0.209538E+02   0.000000E+00
  -0.196348E+02   0.000000E+00
  -0.203946E+02   0.000000E+00
  -0.180049E+02   0.000000E+00
  -0.199782E+02   0.000000E+00
  -0.201854E+02   0.000000E+00
  -0.216776E+02   0.000000E+00
  -0.216296E+02   0.000000E+00
  -0.168740E+02   0.000000E+00
  -0.195281E+02   0.000000E+00
  -0.235199E+02   0.000000E+00
  -0.203944E+02   0.000000E+00
  -0.208776E+02   0.000000E+00
  -0.196048E+02   0.000000E+00
  -0.226003E+02   0.000000E+00
  -0.207532E+02   0.000000E+00
  -0.210908E+02   0.000000E+00
  -0.223536E+02   0.000000E+00
  -0.184781E+02   0.000000E+00
  -0.189937E+02   0.000000E+00
  -0.193081E+02   0.000000E+00
  -0.202298E+02   0.000000E+00
  -0.179424E+02   0.000000E+00
  -0.211104E+02   0.000000E+00
  -0.220058E+02   0.000000E+00
  -0.176141E+02   0.000000E+00
  -0.232819E+02   0.000000E+00
  -0.218663E+02   0.000000E+00
  -0.224780E+02   0.000000E+00
  -0.210090E+02   0.000000E+00
  -0.208645E+02   0.000000E+00
  -0.201012E+02   0.000000E+00
  -0.199902E+02   0.000000E+00
  -0.245510E+02   0.000000E+00
  -0.229198E+02   0.000000E+00
  -0.204615E+02   0.000000E+00
  -0.195838E+02   0.000000E+00
  -0.203573E+02   0.000000E+00
  -0.229328E+02   0.000000E+00
  -0.231108E+02   0.000000E+00
  -0.195099E+02   0.000000E+00
  -0.205628E+02   0.000000E+00
  -0.204241E+02   0.000000E+00
  -0.196330E+02   0.000000E+00
  -0.192094E+02   0.000000E+00
  -0.203573E+02   0.000000E+00
  -0.193748E+02   0.000000E+00
  -0.204167E+02   0.000000E+00
  -0.218512E+02   0.000000E+00
  -0.198909E+02   0.000000E+00
  -0.209740E+02   0.000000E+00
  -0.213332E+02   0.000000E+00
  -0.224498E+02   0.000000E+00
  -0.219646E+02   0.000000E+00
  -0.180998E+02   0.000000E+00
  -0.207431E+02   0.000000E+00
  -0.230814E+02   0.000000E+00
  -0.199879E+02   0.000000E+00
  -0.208221E+02   0.000000E+00
  -0.215070E+02   0.000000E+00
  -0.212728E+02   0.000000E+00
  -0.197214E+02   0.000000E+00
  -0.196803E+02   0.000000E+00
  -0.234709E+02   0.000000E+00
  -0.202459E+02   0.000000E+00
  -0.202779E+02   0.000000E+00
  -0.219190E+02   0.000000E+00
  -0.221615E+02   0.000000E+00
  -0.215086E+02   0.000000E+00
  -0.184185E+02   0.000000E+00
  -0.198587E+02   0.000000E+00
  -0.223718E+02   0.000000E+00
  -0.184177E+02   0.000000E+00
  -0.202053E+02   0.000000E+00
  -0.215590E+02   0.000000E+00
  -0.200674E+02   0.000000E+00
  -0.200659E+02   0.000000E+00
  -0.208168E+02   0.000000E+00
  -0.194436E+02   0.000000E+00
  -0.205353E+02   0.000000E+00
  -0.208584E+02   0.000000E+00
  -0.189139E+02   0.000000E+00
  -0.194995E+02   0.000000E+00
  -0.200478E+02   0.000000E+00
  -0.211961E+02   0.000000E+00
  -0.220408E+02   0.000000E+00
  -0.214717E+02   0.000000E+00
  -0.181661E+02   0.000000E+00
  -0.216274E+02   0.000000E+00
  -0.211032E+02   0.000000E+00
  -0.184091E+02   0.000000E+00
  -0.200978E+02   0.000000E+00
  -0.211236E+02   0.000000E+00
  -0.196194E+02   0.000000E+00
  -0.196576E+02   0.000000E+00
  -0.218513E+02   0.000000E+00
  -0.188010E+02   0.000000E+00
  -0.201519E+02   0.000000E+00
  -0.196336E+02   0.000000E+00
  -0.196937E+02   0.000000E+00
  -0.202076E+02   0.000000E+00
  -0.226917E+02   0.000000E+00
  -0.190470E+02   0.000000E+00
  -0.187918E+02   0.000000E+00
  -0.225172E+02   0.000000E+00
  -0.195935E+02   0.000000E+00
  -0.201531E+02   0.000000E+00
  -0.226838E+02   0.000000E+00
  -0.200333E+02   0.000000E+00
  -0.203411E+02   0.000000E+00
  -0.205555E+02   0.000000E+00
  -0.208934E+02   0.000000E+00
  -0.176290E+02   0.000000E+00
  -0.228964E+02   0.000000E+00
  -0.205946E+02   0.000000E+00
  -0.227230E+02   0.000000E+00
  -0.212184E+02   0.000000E+00
  -0.243217E+02   0.000000E+00
  -0.207336E+02   0.000000E+00
  -0.200555E+02   0.000000E+00
  -0.194020E+02   0.000000E+00
  -0.210142E+02   0.000000E+00
  -0.199606E+02   0.000000E+00
  -0.210136E+02   0.000000E+00
  -0.207762E+02   0.000000E+00
  -0.195363E+02   0.000000E+00
  -0.210297E+02   0.000000E+00
  -0.183233E+02   0.000000E+00
  -0.207441E+02   0.000000E+00
  -0.207926E+02   0.000000E+00
  -0.202114E+02   0.000000E+00
  -0.205144E+02   0.000000E+00
  -0.195417E+02   0.000000E+00
  -0.223581E+02   0.000000E+00
  -0.200065E+02   0.000000E+00
  -0.200825E+02   0.000000E+00
  -0.216831E+02   0.000000E+00
  -0.197482E+02   0.000000E+00
  -0.200030E+02   0.000000E+00
  -0.188994E+02   0.000000E+00
  -0.208989E+02   0.000000E+00
  -0.234923E+02   0.000000E+00
  -0.196783E+02   0.000000E+00
  -0.200709E+02   0.000000E+00
  -0.187841E+02   0.000000E+00
  -0.184146E+02   0.000000E+00
  -0.200405E+02   0.000000E+00
  -0.201457E+02   0.000000E+00
  -0.199166E+02   0.000000E+00
  -0.224860E+02   0.000000E+00
  -0.191550E+02   0.000000E+00
  -0.247380E+02   0.000000E+00
  -0.228194E+02   0.000000E+00
  -0.196140E+02   0.000000E+00
  -0.205752E+02   0.000000E+00
  -0.183670E+02   0.000000E+00
  -0.189087E+02   0.000000E+00
  -0.224289E+02   0.000000E+00
  -0.185076E+02   0.000000E+00
  -0.190106E+02   0.000000E+00
  -0.206714E+02   0.000000E+00
  -0.189709E+02   0.000000E+00
  -0.198959E+02   0.000000E+00
  -0.191327E+02   0.000000E+00
  -0.194252E+02   0.000000E+00
  -0.202951E+02   0.000000E+00
  -0.205995E+02   0.000000E+00
  -0.210143E+02   0.000000E+00
  -0.185369E+02   0.000000E+00
  -0.213415E+02   0.000000E+00
  -0.201701E+02   0.000000E+00
  -0.217601E+02   0.000000E+00
  -0.233643E+02   0.000000E+00
  -0.209547E+02   0.000000E+00
  -0.171467E+02   0.000000E+00
  -0.237640E+02   0.000000E+00
  -0.200209E+02   0.000000E+00
  -0.236256E+02   0.000000E+00
  -0.206476E+02   0.000000E+00
  -0.209263E+02   0.000000E+00
  -0.203945E+02   0.000000E+00
  -0.223215E+02   0.000000E+00
  -0.217716E+02   0.000000E+00
  -0.216968E+02   0.000000E+00
  -0.184084E+02   0.000000E+00
  -0.195980E+02   0.000000E+00
  -0.217550E+02   0.000000E+00
  -0.197974E+02   0.000000E+00
  -0.190342E+02   0.000000E+00
  -0.208408E+02   0.000000E+00
  -0.192169E+02   0.000000E+00
  -0.226661E+02   0.000000E+00
  -0.263794E+02   0.000000E+00
  -0.201941E+02   0.000000E+00
  -0.204158E+02   0.000000E+00
  -0.214004E+02   0.000000E+00
  -0.197042E+02   0.000000E+00
  -0.196121E+02   0.000000E+00
  -0.204197E+02   0.000000E+00
  -0.210015E+02   0.000000E+00
  -0.214115E+02   0.000000E+00
  -0.198604E+02   0.000000E+00
  -0.197771E+02   0.000000E+00
  -0.185678E+02   0.000000E+00
  -0.196320E+02   0.000000E+00
  -0.187987E+02   0.000000E+00
  -0.190394E+02   0.000000E+00
  -0.238250E+02   0.000000E+00
  -0.208326E+02   0.000000E+00
  -0.202501E+02   0.000000E+00
  -0.220225E+02   0.000000E+00
  -0.235864E+02   0.000000E+00
  -0.230447E+02   0.000000E+00
  -0.196818E+02   0.000000E+00
  -0.218890E+02   0.000000E+00
  -0.196587E+02   0.000000E+00
  -0.199067E+02   0.000000E+00
  -0.219091E+02   0.000000E+00
  -0.196600E+02   0.000000E+00
  -0.184941E+02   0.000000E+00
  -0.176142E+02   0.000000E+00
  -0.219504E+02   0.000000E+00
  -0.194035E+02   0.000000E+00
  -0.221727E+02   0.000000E+00
  -0.239827E+02   0.000000E+00
  -0.217099E+02   0.000000E+00
  -0.208929E+02   0.000000E+00
  -0.216926E+02   0.000000E+00
  -0.204041E+02   0.000000E+00
  -0.204465E+02   0.000000E+00
  -0.210196E+02   0.000000E+00
  -0.229983E+02   0.000000E+00
  -0.204387E+02   0.000000E+00
  -0.223138E+02   0.000000E+00
  -0.193651E+02   0.000000E+00
  -0.199256E+02   0.000000E+00
  -0.191889E+02   0.000000E+00
  -0.210423E+02   0.000000E+00
  -0.190788E+02   0.000000E+00
  -0.226961E+02   0.000000E+00
  -0.181909E+02   0.000000E+00
  -0.216489E+02   0.000000E+00
  -0.220495E+02   0.000000E+00
  -0.229120E+02   0.000000E+00
  -0.170207E+02   0.000000E+00
  -0.186056E+02   0.000000E+00
  -0.209618E+02   0.000000E+00
  -0.228534E+02   0.000000E+00
  -0.215035E+02   0.000000E+00
  -0.199207E+02   0.000000E+00
  -0.225847E+02   0.000000E+00
  -0.212729E+02   0.000000E+00
  -0.227520E+02   0.000000E+00
  -0.224353E+02   0.000000E+00
  -0.226388E+02   0.000000E+00
  -0.236334E+02   0.000000E+00
  -0.216303E+02   0.000000E+00
  -0.229825E+02   0.000000E+00
  -0.208106E+02   0.000000E+00
  -0.203928E+02   0.000000E+00
  -0.218166E+02   0.000000E+00
  -0.199679E+02   0.000000E+00
  -0.236977E+02   0.000000E+00
  -0.219488E+02   0.000000E+00
  -0.227638E+02   0.000000E+00
  -0.195022E+02   0.000000E+00
  -0.198229E+02   0.000000E+00
  -0.217146E+02   0.000000E+00
  -0.205350E+02   0.000000E+00
  -0.190618E+02   0.000000E+00
  -0.195768E+02   0.000000E+00
  -0.185695E+02   0.000000E+00
  -0.200908E+02   0.000000E+00
  -0.198224E+02   0.000000E+00
  -0.226828E+02   0.000000E+00
  -0.203351E+02   0.000000E+00
  -0.194243E+02   0.000000E+00
  -0.196105E+02   0.000000E+00
  -0.211152E+02   0.000000E+00
  -0.207610E+02   0.000000E+00
  -0.181778E+02   0.000000E+00
  -0.196398E+02   0.000000E+00
  -0.197535E+02   0.000000E+00
  -0.210523E+02   0.000000E+00
  -0.191840E+02   0.000000E+00
  -0.204845E+02   0.000000E+00
  -0.178811E+02   0.000000E+00
  -0.208478E+02   0.000000E+00
  -0.200978E+02   0.000000E+00
  -0.215207E+02   0.000000E+00
  -0.171524E+02   0.000000E+00
  -0.199945E+02   0.000000E+00
  -0.204500E+02   0.000000E+00
  -0.175676E+02   0.000000E+00
  -0.215888E+02   0.000000E+00
  -0.204348E+02   0.000000E+00
  -0.206042E+02   0.000000E+00
  -0.191307E+02   0.000000E+00
  -0.197250E+02   0.000000E+00
  -0.242407E+02   0.000000E+00
  -0.198591E+02   0.000000E+00
  -0.204320E+02   0.000000E+00
  -0.187365E+02   0.000000E+00
  -0.216747E+02   0.000000E+00
  -0.218618E+02   0.000000E+00
  -0.194802E+02   0.000000E+00
  -0.213922E+02   0.000000E+00
  -0.185089E+02   0.000000E+00
  -0.228541E+02   0.000000E+00
  -0.189815E+02   0.000000E+00
  -0.221735E+02   0.000000E+00
  -0.200574E+02   0.000000E+00
  -0.215902E+02   0.000000E+00
  -0.205704E+02   0.000000E+00
  -0.211737E+02   0.000000E+00
  -0.226855E+02   0.000000E+00
  -0.210557E+02   0.000000E+00
  -0.185520E+02   0.000000E+00
  -0.196457E+02   0.000000E+00
  -0.166924E+02   0.000000E+00
  -0.200323E+02   0.000000E+00
  -0.188161E+02   0.000000E+00
  -0.216202E+02   0.000000E+00
  -0.199462E+02   0.000000E+00
  -0.221382E+02   0.000000E+00
  -0.196375E+02   0.000000E+00
  -0.188409E+02   0.000000E+00
  -0.196379E+02   0.000000E+00
  -0.206392E+02   0.000000E+00
  -0.190494E+02   0.000000E+00
  -0.215447E+02   0.000000E+00
  -0.195531E+02   0.000000E+00
  -0.207787E+02   0.000000E+00
  -0.185565E+02   0.000000E+00
  -0.211904E+02   0.000000E+00
  -0.204385E+02   0.000000E+00
  -0.228447E+02   0.000000E+00
  -0.214347E+02   0.000000E+00
  -0.172929E+02   0.000000E+00
  -0.204884E+02   0.000000E+00
  -0.210391E+02   0.000000E+00
  -0.183227E+02   0.000000E+00
  -0.214666E+02   0.000000E+00
  -0.184390E+02   0.000000E+00
  -0.213868E+02   0.000000E+00
  -0.205451E+02   0.000000E+00
  -0.205344E+02   0.000000E+00
  -0.185976E+02   0.000000E+00
  -0.228633E+02   0.000000E+00
  -0.218135E+02   0.000000E+00
  -0.245200E+02   0.000000E+00
  -0.197822E+02   0.000000E+00
  -0.222132E+02   0.000000E+00
  -0.221054E+02   0.000000E+00
  -0.196472E+02   0.000000E+00
  -0.192878E+02   0.000000E+00
  -0.225683E+02   0.000000E+00
  -0.233986E+02   0.000000E+00
  -0.199646E+02   0.000000E+00
  -0.184277E+02   0.000000E+00
  -0.193882E+02   0.000000E+00
  -0.212000E+02   0.000000E+00
  -0.212599E+02   0.000000E+00
  -0.200599E+02   0.000000E+00
  -0.200642E+02   0.000000E+00
  -0.216369E+02   0.000000E+00
  -0.199061E+02   0.000000E+00
  -0.204026E+02   0.000000E+00
  -0.211779E+02   0.000000E+00
  -0.234105E+02   0.000000E+00
  -0.213550E+02   0.000000E+00
  -0.218698E+02   0.000000E+00
  -0.232229E+02   0.000000E+00
  -0.202555E+02   0.000000E+00
  -0.196907E+02   0.000000E+00
  -0.198770E+02   0.000000E+00
  -0.191584E+02   0.000000E+00
  -0.195209E+02   0.000000E+00
  -0.223542E+02   0.000000E+00
  -0.193587E+02   0.000000E+00
  -0.218587E+02   0.000000E+00
  -0.216841E+02   0.000000E+00
  -0.207641E+02   0.000000E+00
  -0.199628E+02   0.000000E+00
  -0.197428E+02   0.000000E+00
  -0.214161E+02   0.000000E+00
  -0.221876E+02   0.000000E+00
  -0.198172E+02   0.000000E+00
  -0.212049E+02   0.000000E+00
  -0.185324E+02   0.000000E+00
  -0.185463E+02   0.000000E+00
  -0.201302E+02   0.000000E+00
  -0.199405E+02   0.000000E+00
  -0.196308E+02   0.000000E+00
  -0.202600E+02   0.000000E+00
  -0.221056E+02   0.000000E+00
  -0.205829E+02   0.000000E+00
  -0.249086E+02   0.000000E+00
  -0.197347E+02   0.000000E+00
  -0.208155E+02   0.000000E+00
  -0.205923E+02   0.000000E+00
  -0.180906E+02   0.000000E+00
  -0.220294E+02   0.000000E+00
  -0.219851E+02   0.000000E+00
  -0.201398E+02   0.000000E+00
  -0.193461E+02   0.000000E+00
  -0.217877E+02   0.000000E+00
  -0.196981E+02   0.000000E+00
  -0.187089E+02   0.000000E+00
  -0.220701E+02   0.000000E+00
  -0.213040E+02   0.000000E+00
  -0.195962E+02   0.000000E+00
  -0.212920E+02   0.000000E+00
  -0.204900E+02   0.000000E+00
  -0.222306E+02   0.000000E+00
  -0.230130E+02   0.000000E+00
  -0.222588E+02   0.000000E+00
  -0.216983E+02   0.000000E+00
  -0.208030E+02   0.000000E+00
  -0.205279E+02   0.000000E+00
  -0.228991E+02   0.000000E+00
  -0.194882E+02   0.000000E+00
  -0.203425E+02   0.000000E+00
  -0.196716E+02   0.000000E+00
  -0.236281E+02   0.000000E+00
  -0.220887E+02   0.000000E+00
  -0.208639E+02   0.000000E+00
  -0.151115E+02   0.000000E+00
  -0.219667E+02   0.000000E+00
  -0.207249E+02   0.000000E+00
  -0.225142E+02   0.000000E+00
  -0.234730E+02   0.000000E+00
  -0.211262E+02   0.000000E+00
  -0.224398E+02   0.000000E+00
  -0.227807E+02   0.000000E+00
  -0.236585E+02   0.000000E+00
  -0.207476E+02   0.000000E+00
  -0.192506E+02   0.000000E+00
  -0.174527E+02   0.000000E+00
  -0.213852E+02   0.000000E+00
  -0.209811E+02   0.000000E+00
  -0.183934E+02   0.000000E+00
  -0.225851E+02   0.000000E+00
  -0.201655E+02   0.000000E+00
  -0.233136E+02   0.000000E+00
  -0.227295E+02   0.000000E+00
  -0.201881E+02   0.000000E+00
  -0.232308E+02   0.000000E+00
  -0.192965E+02   0.000000E+00
  -0.213369E+02   0.000000E+00
  -0.201057E+02   0.000000E+00
  -0.202137E+02   0.000000E+00
  -0.182855E+02   0.000000E+00
  -0.211422E+02   0.000000E+00
  -0.210902E+02   0.000000E+00
  -0.215176E+02   0.000000E+00
  -0.221449E+02   0.000000E+00
  -0.220753E+02   0.000000E+00
  -0.199836E+02   0.000000E+00
  -0.200602E+02   0.000000E+00
  -0.172357E+02   0.000000E+00
  -0.212360E+02   0.000000E+00
  -0.210059E+02   0.000000E+00
  -0.216490E+02   0.000000E+00
  -0.207871E+02   0.000000E+00
  -0.197169E+02   0.000000E+00
  -0.200181E+02   0.000000E+00
  -0.203757E+02   0.000000E+00
  -0.186378E+02   0.000000E+00
  -0.216612E+02   0.000000E+00
  -0.204283E+02   0.000000E+00
  -0.197049E+02   0.000000E+00
  -0.225175E+02   0.000000E+00
  -0.218552E+02   0.000000E+00
  -0.210992E+02   0.000000E+00
  -0.219120E+02   0.000000E+00
  -0.205897E+02   0.000000E+00
  -0.204897E+02   0.000000E+00
  -0.255150E+02   0.000000E+00
  -0.179447E+02   0.000000E+00
  -0.221185E+02   0.000000E+00
  -0.216035E+02   0.000000E+00
  -0.203905E+02   0.000000E+00
  -0.208624E+02   0.000000E+00
  -0.245247E+02   0.000000E+00
  -0.208259E+02   0.000000E+00
  -0.199720E+02   0.000000E+00
  -0.215567E+02   0.000000E+00
  -0.196825E+02   0.000000E+00
  -0.193196E+02   0.000000E+00
  -0.198638E+02   0.000000E+00
  -0.201257E+02   0.000000E+00
  -0.212169E+02   0.000000E+00
  -0.183937E+02   0.000000E+00
  -0.220443E+02   0.000000E+00
  -0.207591E+02   0.000000E+00
  -0.203144E+02   0.000000E+00
  -0.228286E+02   0.000000E+00
  -0.193268E+02   0.000000E+00
  -0.189145E+02   0.000000E+00
  -0.204786E+02   0.000000E+00
  -0.203449E+02   0.000000E+00
  -0.189502E+02   0.000000E+00
  -0.183174E+02   0.000000E+00
  -0.231477E+02   0.000000E+00
  -0.195249E+02   0.000000E+00
  -0.163008E+02   0.000000E+00
  -0.211065E+02   0.000000E+00
  -0.204661E+02   0.000000E+00
  -0.217879E+02   0.000000E+00
  -0.209681E+02   0.000000E+00
  -0.220397E+02   0.000000E+00
  -0.190075E+02   0.000000E+00
  -0.194557E+02   0.000000E+00
  -0.205054E+02   0.000000E+00
  -0.244838E+02   0.000000E+00
  -0.164676E+02   0.000000E+00
  -0.196320E+02   0.000000E+00
  -0.205595E+02   0.000000E+00
  -0.192825E+02   0.000000E+00
  -0.208290E+02   0.000000E+00
  -0.211423E+02   0.000000E+00
  -0.222383E+02   0.000000E+00
  -0.184463E+02   0.000000E+00
  -0.196409E+02   0.000000E+00
  -0.199438E+02   0.000000E+00
  -0.204085E+02   0.000000E+00
  -0.195569E+02   0.000000E+00
  -0.170141E+02   0.000000E+00
  -0.228835E+02   0.000000E+00
  -0.202142E+02   0.000000E+00
  -0.190372E+02   0.000000E+00
  -0.187538E+02   0.000000E+00
  -0.198288E+02   0.000000E+00
  -0.248010E+02   0.000000E+00
  -0.180468E+02   0.000000E+00
  -0.176340E+02   0.000000E+00
  -0.209998E+02   0.000000E+00
  -0.211929E+02   0.000000E+00
  -0.208360E+02   0.000000E+00
  -0.195402E+02   0.000000E+00
  -0.195316E+02   0.000000E+00
  -0.200199E+02   0.000000E+00
  -0.189691E+02   0.000000E+00
  -0.233452E+02   0.000000E+00
  -0.240269E+02   0.000000E+00
  -0.204857E+02   0.000000E+00
  -0.202088E+02   0.000000E+00
  -0.220953E+02   0.000000E+00
  -0.206011E+02   0.000000E+00
  -0.191025E+02   0.000000E+00
  -0.221555E+02   0.000000E+00
  -0.206661E+02   0.000000E+00
  -0.210350E+02   0.000000E+00
  -0.205712E+02   0.000000E+00
  -0.219138E+02   0.000000E+00
  -0.189920E+02   0.000000E+00
  -0.217527E+02   0.000000E+00
  -0.206110E+02   0.000000E+00
  -0.179024E+02   0.000000E+00
  -0.216133E+02   0.000000E+00
  -0.193520E+02   0.000000E+00
  -0.220593E+02   0.000000E+00
  -0.182942E+02   0.000000E+00
  -0.231836E+02   0.000000E+00
  -0.200608E+02   0.000000E+00
  -0.211936E+02   0.000000E+00
  -0.173824E+02   0.000000E+00
  -0.190393E+02   0.000000E+00
  -0.210704E+02   0.000000E+00
  -0.202441E+02   0.000000E+00
  -0.197948E+02   0.000000E+00
  -0.203583E+02   0.000000E+00
  -0.226462E+02   0.000000E+00
  -0.251496E+02   0.000000E+00
  -0.221788E+02   0.000000E+00
  -0.200261E+02   0.000000E+00
  -0.207191E+02   0.000000E+00
  -0.203836E+02   0.000000E+00
  -0.192504E+02   0.000000E+00
  -0.245682E+02   0.000000E+00
  -0.178532E+02   0.000000E+00
  -0.199244E+02   0.000000E+00
  -0.200768E+02   0.000000E+00
  -0.199227E+02   0.000000E+00
  -0.211675E+02   0.000000E+00
  -0.222440E+02   0.000000E+00
  -0.214841E+02   0.000000E+00
  -0.213976E+02   0.000000E+00
  -0.184060E+02   0.000000E+00
  -0.200749E+02   0.000000E+00
  -0.211436E+02   0.000000E+00
  -0.179460E+02   0.000000E+00
  -0.202564E+02   0.000000E+00
  -0.201026E+02   0.000000E+00
  -0.208428E+02   0.000000E+00
  -0.244418E+02   0.000000E+00
  -0.176557E+02   0.000000E+00
  -0.187965E+02   0.000000E+00
  -0.203146E+02   0.000000E+00
  -0.210952E+02   0.000000E+00
  -0.224465E+02   0.000000E+00
  -0.203182E+02   0.000000E+00
  -0.189224E+02   0.000000E+00
  -0.196722E+02   0.000000E+00
  -0.193203E+02   0.000000E+00
  -0.197652E+02   0.000000E+00
  -0.180561E+02   0.000000E+00
  -0.215441E+02   0.000000E+00
  -0.182861E+02   0.000000E+00
  -0.205925E+02   0.000000E+00
  -0.213366E+02   0.000000E+00
  -0.186599E+02   0.000000E+00
  -0.194027E+02   0.000000E+00
  -0.200084E+02   0.000000E+00
  -0.246580E+02   0.000000E+00
  -0.184281E+02   0.000000E+00
  -0.192032E+02   0.000000E+00
  -0.228701E+02   0.000000E+00
  -0.212037E+02   0.000000E+00
  -0.199304E+02   0.000000E+00
  -0.249979E+02   0.000000E+00
  -0.206737E+02   0.000000E+00
  -0.178316E+02   0.000000E+00
  -0.233794E+02   0.000000E+00
  -0.217044E+02   0.000000E+00
  -0.173908E+02   0.000000E+00
  -0.197681E+02   0.000000E+00
  -0.212718E+02   0.000000E+00
  -0.259969E+02   0.000000E+00
  -0.199586E+02   0.000000E+00
  -0.217454E+02   0.000000E+00
  -0.213437E+02   0.000000E+00
  -0.172543E+02   0.000000E+00
  -0.190671E+02   0.000000E+00
  -0.188545E+02   0.000000E+00
  -0.206160E+02   0.000000E+00
  -0.204861E+02   0.000000E+00
  -0.189357E+02   0.000000E+00
  -0.194444E+02   0.000000E+00
  -0.192738E+02   0.000000E+00
  -0.196195E+02   0.000000E+00
  -0.213894E+02   0.000000E+00
  -0.204423E+02   0.000000E+00
  -0.235834E+02   0.000000E+00
  -0.225833E+02   0.000000E+00
  -0.230626E+02   0.000000E+00
  -0.200001E+02   0.000000E+00
  -0.189606E+02   0.000000E+00
  -0.223428E+02   0.000000E+00
  -0.196078E+02   0.000000E+00
  -0.217275E+02   0.000000E+00
  -0.187596E+02   0.000000E+00
  -0.227372E+02   0.000000E+00
  -0.185849E+02   0.000000E+00
  -0.196265E+02   0.000000E+00
  -0.192208E+02   0.000000E+00
  -0.177645E+02   0.000000E+00
  -0.184758E+02   0.000000E+00
  -0.196783E+02   0.000000E+00
  -0.224171E+02   0.000000E+00
  -0.220529E+02   0.000000E+00
  -0.223868E+02   0.000000E+00
  -0.203002E+02   0.000000E+00
  -0.211593E+02   0.000000E+00
  -0.193634E+02   0.000000E+00
  -0.195881E+02   0.000000E+00
  -0.191234E+02   0.000000E+00
  -0.202972E+02   0.000000E+00
  -0.230358E+02   0.000000E+00
  -0.227012E+02   0.000000E+00
  -0.211416E+02   0.000000E+00
  -0.215074E+02   0.000000E+00
  -0.181017E+02   0.000000E+00
  -0.216688E+02   0.000000E+00
  -0.204355E+02   0.000000E+00
  -0.176015E+02   0.000000E+00
  -0.209016E+02   0.000000E+00
  -0.221991E+02   0.000000E+00
  -0.232064E+02   0.000000E+00
  -0.220480E+02   0.000000E+00
  -0.214484E+02   0.000000E+00
  -0.228501E+02   0.000000E+00
  -0.222522E+02   0.000000E+00
  -0.213044E+02   0.000000E+00
  -0.206295E+02   0.000000E+00
  -0.225870E+02   0.000000E+00
  -0.223103E+02   0.000000E+00
  -0.188915E+02   0.000000E+00
  -0.181836E+02   0.000000E+00
  -0.232462E+02   0.000000E+00
  -0.211642E+02   0.000000E+00
  -0.204500E+02   0.000000E+00
  -0.215181E+02   0.000000E+00
  -0.181224E+02   0.000000E+00
  -0.210845E+02   0.000000E+00
  -0.230023E+02   0.000000E+00
  -0.194025E+02   0.000000E+00
  -0.232048E+02   0.000000E+00
  -0.214328E+02   0.000000E+00
  -0.214076E+02   0.000000E+00
  -0.215552E+02   0.000000E+00
  -0.215673E+02   0.000000E+00
  -0.217179E+02   0.000000E+00
  -0.221436E+02   0.000000E+00
  -0.148851E+02   0.000000E+00
  -0.185280E+02   0.000000E+00
  -0.208030E+02   0.000000E+00
  -0.183616E+02   0.000000E+00
  -0.218731E+02   0.000000E+00
  -0.204229E+02   0.000000E+00
  -0.213878E+02   0.000000E+00
  -0.210061E+02   0.000000E+00
  -0.207466E+02   0.000000E+00
  -0.232143E+02   0.000000E+00
  -0.205161E+02   0.000000E+00
  -0.206853E+02   0.000000E+00
  -0.186936E+02   0.000000E+00
  -0.190795E+02   0.000000E+00
  -0.193051E+02   0.000000E+00
  -0.218537E+02   0.000000E+00
  -0.194727E+02   0.000000E+00
  -0.198778E+02   0.000000E+00
  -0.198671E+02   0.000000E+00
  -0.203359E+02   0.000000E+00
  -0.201724E+02   0.000000E+00
  -0.197705E+02   0.000000E+00
  -0.210634E+02   0.000000E+00
  -0.197494E+02   0.000000E+00
  -0.209103E+02   0.000000E+00
  -0.230319E+02   0.000000E+00
  -0.186522E+02   0.000000E+00
  -0.205510E+02   0.000000E+00
  -0.199356E+02   0.000000E+00
  -0.218941E+02   0.000000E+00
  -0.209433E+02   0.000000E+00
  -0.207439E+02   0.000000E+00
  -0.244459E+02   0.000000E+00
  -0.196994E+02   0.000000E+00
  -0.192217E+02   0.000000E+00
  -0.194128E+02   0.000000E+00
  -0.197588E+02   0.000000E+00
  -0.188000E+02   0.000000E+00
  -0.222387E+02   0.000000E+00
  -0.206609E+02   0.000000E+00
  -0.202771E+02   0.000000E+00
  -0.223031E+02   0.000000E+00
  -0.221063E+02   0.000000E+00
  -0.203395E+02   0.000000E+00
  -0.205713E+02   0.000000E+00
  -0.181946E+02   0.000000E+00
  -0.213797E+02   0.000000E+00
  -0.192410E+02   0.000000E+00
  -0.217872E+02   0.000000E+00
  -0.181923E+02   0.000000E+00
  -0.217818E+02   0.000000E+00
  -0.234221E+02   0.000000E+00
  -0.194879E+02   0.000000E+00
  -0.205329E+02   0.000000E+00
  -0.221008E+02   0.000000E+00
  -0.209304E+02   0.000000E+00
  -0.208073E+02   0.000000E+00
  -0.195432E+02   0.000000E+00
  -0.236137E+02   0.000000E+00
  -0.194500E+02   0.000000E+00
  -0.215946E+02   0.000000E+00
  -0.196197E+02   0.000000E+00
  -0.205262E+02   0.000000E+00
  -0.207031E+02   0.000000E+00
  -0.195469E+02   0.000000E+00
  -0.216863E+02   0.000000E+00
  -0.210116E+02   0.000000E+00
  -0.216969E+02   0.000000E+00
  -0.198079E+02   0.000000E+00
  -0.220744E+02   0.000000E+00
  -0.210991E+02   0.000000E+00
  -0.215510E+02   0.000000E+00
  -0.194170E+02   0.000000E+00
  -0.216892E+02   0.000000E+00
  -0.242387E+02   0.000000E+00
  -0.210949E+02   0.000000E+00
  -0.219277E+02   0.000000E+00
  -0.218384E+02   0.000000E+00
  -0.196469E+02   0.000000E+00
  -0.193605E+02   0.000000E+00
  -0.210991E+02   0.000000E+00
  -0.227319E+02   0.000000E+00
  -0.220664E+02   0.000000E+00
  -0.169883E+02   0.000000E+00
  -0.208318E+02   0.000000E+00
  -0.238745E+02   0.000000E+00
  -0.187504E+02   0.000000E+00
  -0.194358E+02   0.000000E+00
  -0.202560E+02   0.000000E+00
  -0.225720E+02   0.000000E+00
  -0.198261E+02   0.000000E+00
  -0.202557E+02   0.000000E+00
  -0.237560E+02   0.000000E+00
  -0.201964E+02   0.000000E+00
  -0.190633E+02   0.000000E+00
  -0.236501E+02   0.000000E+00
  -0.210616E+02   0.000000E+00
  -0.207953E+02   0.000000E+00
  -0.193714E+02   0.000000E+00
  -0.169896E+02   0.000000E+00
  -0.211858E+02   0.000000E+00
  -0.202819E+02   0.000000E+00
  -0.206881E+02   0.000000E+00
  -0.226954E+02   0.000000E+00
  -0.219309E+02   0.000000E+00
  -0.201185E+02   0.000000E+00
  -0.175398E+02   0.000000E+00
  -0.233471E+02   0.000000E+00
  -0.215019E+02   0.000000E+00
  -0.201102E+02   0.000000E+00
  -0.230094E+02   0.000000E+00
  -0.213417E+02   0.000000E+00
  -0.197063E+02   0.000000E+00
  -0.214592E+02   0.000000E+00
  -0.225016E+02   0.000000E+00
  -0.172531E+02   0.000000E+00
  -0.211745E+02   0.000000E+00
  -0.216762E+02   0.000000E+00
  -0.183472E+02   0.000000E+00
  -0.202327E+02   0.000000E+00
  -0.200160E+02   0.000000E+00
  -0.222334E+02   0.000000E+00
  -0.230885E+02   0.000000E+00
  -0.241333E+02   0.000000E+00
  -0.192054E+02   0.000000E+00
  -0.210362E+02   0.000000E+00
  -0.195194E+02   0.000000E+00
  -0.230158E+02   0.000000E+00
  -0.196943E+02   0.000000E+00
  -0.238310E+02   0.000000E+00
  -0.215747E+02   0.000000E+00
  -0.198607E+02   0.000000E+00
  -0.196904E+02   0.000000E+00
  -0.204229E+02   0.000000E+00
  -0.205774E+02   0.000000E+00
  -0.207962E+02   0.000000E+00
  -0.200727E+02   0.000000E+00
  -0.192525E+02   0.000000E+00
  -0.189021E+02   0.000000E+00
  -0.211245E+02   0.000000E+00
  -0.228891E+02   0.000000E+00
  -0.194680E+02   0.000000E+00
  -0.193736E+02   0.000000E+00
  -0.186691E+02   0.000000E+00
  -0.182284E+02   0.000000E+00
  -0.210477E+02   0.000000E+00
  -0.212594E+02   0.000000E+00
  -0.257022E+02   0.000000E+00
  -0.217169E+02   0.000000E+00
  -0.198494E+02   0.000000E+00
  -0.208325E+02   0.000000E+00
  -0.229425E+02   0.000000E+00
  -0.212063E+02   0.000000E+00
  -0.243096E+02   0.000000E+00
  -0.191988E+02   0.000000E+00
  -0.207907E+02   0.000000E+00
  -0.196777E+02   0.000000E+00
  -0.200367E+02   0.000000E+00
  -0.195517E+02   0.000000E+00
  -0.221654E+02   0.000000E+00
  -0.248057E+02   0.000000E+00
  -0.200440E+02   0.000000E+00
  -0.232669E+02   0.000000E+00
  -0.185289E+02   0.000000E+00
  -0.194869E+02   0.000000E+00
  -0.216203E+02   0.000000E+00
  -0.205318E+02   0.000000E+00
  -0.175298E+02   0.000000E+00
  -0.207266E+02   0.000000E+00
  -0.205366E+02   0.000000E+00
  -0.195157E+02   0.000000E+00
  -0.232313E+02   0.000000E+00
  -0.195178E+02   0.000000E+00
  -0.235008E+02   0.000000E+00
  -0.213345E+02   0.000000E+00
  -0.188798E+02   0.000000E+00
  -0.190336E+02   0.000000E+00
  -0.224732E+02   0.000000E+00
  -0.192204E+02   0.000000E+00
  -0.187842E+02   0.000000E+00
  -0.204830E+02   0.000000E+00
  -0.227236E+02   0.000000E+00
  -0.202543E+02   0.000000E+00
  -0.198160E+02   0.000000E+00
  -0.169355E+02   0.000000E+00
  -0.193955E+02   0.000000E+00
  -0.214164E+02   0.000000E+00
  -0.227758E+02   0.000000E+00
  -0.191100E+02   0.000000E+00
  -0.181208E+02   0.000000E+00
  -0.217632E+02   0.000000E+00
  -0.200644E+02   0.000000E+00
  -0.214226E+02   0.000000E+00
  -0.209197E+02   0.000000E+00
  -0.216809E+02   0.000000E+00
  -0.232750E+02   0.000000E+00
  -0.247206E+02   0.000000E+00
  -0.240552E+02   0.000000E+00
  -0.239972E+02   0.000000E+00
  -0.215609E+02   0.000000E+00
  -0.206217E+02   0.000000E+00
  -0.206523E+02   0.000000E+00
  -0.208582E+02   0.000000E+00
  -0.184794E+02   0.000000E+00
  -0.216974E+02   0.000000E+00
  -0.171822E+02   0.000000E+00
  -0.198121E+02   0.000000E+00
  -0.201700E+02   0.000000E+00
  -0.236010E+02   0.000000E+00
  -0.198669E+02   0.000000E+00
  -0.197789E+02   0.000000E+00
  -0.208997E+02   0.000000E+00
  -0.194295E+02   0.000000E+00
  -0.215443E+02   0.000000E+00
  -0.206486E+02   0.000000E+00
  -0.223136E+02   0.000000E+00
  -0.222107E+02   0.000000E+00
  -0.197009E+02   0.000000E+00
  -0.181724E+02   0.000000E+00
  -0.199707E+02   0.000000E+00
  -0.223047E+02   0.000000E+00
  -0.183498E+02   0.000000E+00
  -0.249128E+02   0.000000E+00
  -0.219639E+02   0.000000E+00
  -0.218945E+02   0.000000E+00
  -0.215170E+02   0.000000E+00
  -0.235611E+02   0.000000E+00
  -0.209663E+02   0.000000E+00
  -0.182951E+02   0.000000E+00
  -0.227882E+02   0.000000E+00
  -0.195820E+02   0.000000E+00
  -0.233442E+02   0.000000E+00
  -0.213222E+02   0.000000E+00
  -0.211526E+02   0.000000E+00
  -0.225320E+02   0.000000E+00
  -0.186327E+02   0.000000E+00
  -0.229799E+02   0.000000E+00
  -0.221409E+02   0.000000E+00
  -0.188674E+02   0.000000E+00
  -0.197390E+02   0.000000E+00
  -0.214865E+02   0.000000E+00
  -0.227357E+02   0.000000E+00
  -0.235755E+02   0.000000E+00
  -0.217977E+02   0.000000E+00
  -0.194784E+02   0.000000E+00
  -0.218860E+02   0.000000E+00
  -0.214269E+02   0.000000E+00
  -0.206402E+02   0.000000E+00
  -0.178082E+02   0.000000E+00
  -0.193358E+02   0.000000E+00
  -0.227660E+02   0.000000E+00
  -0.203445E+02   0.000000E+00
  -0.209215E+02   0.000000E+00
  -0.223812E+02   0.000000E+00
  -0.226644E+02   0.000000E+00
  -0.205630E+02   0.000000E+00
  -0.230190E+02   0.000000E+00
  -0.224124E+02   0.000000E+00
  -0.218942E+02   0.000000E+00
  -0.252803E+02   0.000000E+00
  -0.205839E+02   0.000000E+00
  -0.204863E+02   0.000000E+00
  -0.209768E+02   0.000000E+00
  -0.207540E+02   0.000000E+00
  -0.200915E+02   0.000000E+00
  -0.197094E+02   0.000000E+00
  -0.213175E+02   0.000000E+00
  -0.223945E+02   0.000000E+00
  -0.208298E+02   0.000000E+00
  -0.217932E+02   0.000000E+00
  -0.191710E+02   0.000000E+00
  -0.241604E+02   0.000000E+00
  -0.213974E+02   0.000000E+00
  -0.219609E+02   0.000000E+00
  -0.235210E+02   0.000000E+00
  -0.212512E+02   0.000000E+00
  -0.234818E+02   0.000000E+00
  -0.201961E+02   0.000000E+00
  -0.197260E+02   0.000000E+00
  -0.229268E+02   0.000000E+00
  -0.190577E+02   0.000000E+00
  -0.192936E+02   0.000000E+00
  -0.194369E+02   0.000000E+00
  -0.205586E+02   0.000000E+00
  -0.225135E+02   0.000000E+00
  -0.265735E+02   0.000000E+00
  -0.211490E+02   0.000000E+00
  -0.200899E+02   0.000000E+00
  -0.216709E+02   0.000000E+00
  -0.186058E+02   0.000000E+00
  -0.210330E+02   0.000000E+00
  -0.218719E+02   0.000000E+00
  -0.201996E+02   0.000000E+00
  -0.218229E+02   0.000000E+00
  -0.202977E+02   0.000000E+00
  -0.186394E+02   0.000000E+00
  -0.228634E+02   0.000000E+00
  -0.194360E+02   0.000000E+00
  -0.185043E+02   0.000000E+00
  -0.213643E+02   0.000000E+00
  -0.207323E+02   0.000000E+00
  -0.210001E+02   0.000000E+00
  -0.174729E+02   0.000000E+00
  -0.210920E+02   0.000000E+00
  -0.219505E+02   0.000000E+00
  -0.221345E+02   0.000000E+00
  -0.189484E+02   0.000000E+00
  -0.223294E+02   0.000000E+00
  -0.210007E+02   0.000000E+00
  -0.228257E+02   0.000000E+00
  -0.229725E+02   0.000000E+00
  -0.205095E+02   0.000000E+00
  -0.193977E+02   0.000000E+00
  -0.202317E+02   0.000000E+00
  -0.189722E+02   0.000000E+00
  -0.209409E+02   0.000000E+00
  -0.207756E+02   0.000000E+00
  -0.195334E+02   0.000000E+00
  -0.228743E+02   0.000000E+00
  -0.221520E+02   0.000000E+00
  -0.220834E+02   0.000000E+00
  -0.251410E+02   0.000000E+00
  -0.196597E+02   0.000000E+00
  -0.200357E+02   0.000000E+00
  -0.211421E+02   0.000000E+00
  -0.234386E+02   0.000000E+00
  -0.240454E+02   0.000000E+00
  -0.221399E+02   0.000000E+00
  -0.217967E+02   0.000000E+00
  -0.205358E+02   0.000000E+00
  -0.204964E+02   0.000000E+00
  -0.202969E+02   0.000000E+00
  -0.199157E+02   0.000000E+00
  -0.210215E+02   0.000000E+00
  -0.205487E+02   0.000000E+00
  -0.219140E+02   0.000000E+00
  -0.177416E+02   0.000000E+00
  -0.210414E+02   0.000000E+00
  -0.224108E+02   0.000000E+00
  -0.174457E+02   0.000000E+00
  -0.172848E+02   0.000000E+00
  -0.209833E+02   0.000000E+00
  -0.217431E+02   0.000000E+00
  -0.211069E+02   0.000000E+00
  -0.220186E+02   0.000000E+00
  -0.195777E+02   0.000000E+00
  -0.218121E+02   0.000000E+00
  -0.202735E+02   0.000000E+00
  -0.205582E+02   0.000000E+00
  -0.216955E+02   0.000000E+00
  -0.210923E+02   0.000000E+00
  -0.203307E+02   0.000000E+00
  -0.247259E+02   0.000000E+00
  -0.190757E+02   0.000000E+00
  -0.211432E+02   0.000000E+00
  -0.191755E+02   0.000000E+00
  -0.170528E+02   0.000000E+00
  -0.208783E+02   0.000000E+00
  -0.198177E+02   0.000000E+00
  -0.211117E+02   0.000000E+00
  -0.201474E+02   0.000000E+00
  -0.202937E+02   0.000000E+00
  -0.183518E+02   0.000000E+00
  -0.214160E+02   0.000000E+00
  -0.214759E+02   0.000000E+00
  -0.198978E+02   0.000000E+00
  -0.228402E+02   0.000000E+00
  -0.211896E+02   0.000000E+00
  -0.203340E+02   0.000000E+00
  -0.211834E+02   0.000000E+00
  -0.193486E+02   0.000000E+00
  -0.196245E+02   0.000000E+00
  -0.189414E+02   0.000000E+00
  -0.192147E+02   0.000000E+00
  -0.197455E+02   0.000000E+00
  -0.216390E+02   0.000000E+00
  -0.201847E+02   0.000000E+00
  -0.203450E+02   0.000000E+00
  -0.239074E+02   0.000000E+00
  -0.207098E+02   0.000000E+00
  -0.224398E+02   0.000000E+00
  -0.203748E+02   0.000000E+00
  -0.201725E+02   0.000000E+00
  -0.194584E+02   0.000000E+00
  -0.198267E+02   0.000000E+00
  -0.222272E+02   0.000000E+00
  -0.217906E+02   0.000000E+00
  -0.214206E+02   0.000000E+00
  -0.209120E+02   0.000000E+00
  -0.214376E+02   0.000000E+00
  -0.240402E+02   0.000000E+00
  -0.191433E+02   0.000000E+00
  -0.201387E+02   0.000000E+00
  -0.231760E+02   0.000000E+00
  -0.217827E+02   0.000000E+00
  -0.183962E+02   0.000000E+00
  -0.198270E+02   0.000000E+00
  -0.202046E+02   0.000000E+00
  -0.213497E+02   0.000000E+00
  -0.218351E+02   0.000000E+00
  -0.195192E+02   0.000000E+00
  -0.208693E+02   0.000000E+00
  -0.217433E+02   0.000000E+00
  -0.199423E+02   0.000000E+00
  -0.172722E+02   0.000000E+00
  -0.245044E+02   0.000000E+00
  -0.218179E+02   0.000000E+00
  -0.205180E+02   0.000000E+00
  -0.205164E+02   0.000000E+00
  -0.190850E+02   0.000000E+00
  -0.213401E+02   0.000000E+00
  -0.214225E+02   0.000000E+00
  -0.201842E+02   0.000000E+00
  -0.219557E+02   0.000000E+00
  -0.212894E+02   0.000000E+00
  -0.224541E+02   0.000000E+00
  -0.192471E+02   0.000000E+00
  -0.191414E+02   0.000000E+00
  -0.215881E+02   0.000000E+00
  -0.194313E+02   0.000000E+00
  -0.227380E+02   0.000000E+00
  -0.223285E+02   0.000000E+00
  -0.237633E+02   0.000000E+00
  -0.188795E+02   0.000000E+00
  -0.206057E+02   0.000000E+00
  -0.199717E+02   0.000000E+00
  -0.197596E+02   0.000000E+00
  -0.205439E+02   0.000000E+00
  -0.194464E+02   0.000000E+00
  -0.182588E+02   0.000000E+00
  -0.211980E+02   0.000000E+00
  -0.197072E+02   0.000000E+00
  -0.198341E+02   0.000000E+00
  -0.206694E+02   0.000000E+00
  -0.223677E+02   0.000000E+00
  -0.191452E+02   0.000000E+00
  -0.185169E+02   0.000000E+00
  -0.205148E+02   0.000000E+00
  -0.240427E+02   0.000000E+00
  -0.208570E+02   0.000000E+00
  -0.202850E+02   0.000000E+00
  -0.198314E+02   0.000000E+00
  -0.211181E+02   0.000000E+00
  -0.185469E+02   0.000000E+00
  -0.174354E+02   0.000000E+00
  -0.241618E+02   0.000000E+00
  -0.176390E+02   0.000000E+00
  -0.180626E+02   0.000000E+00
  -0.210505E+02   0.000000E+00
  -0.202485E+02   0.000000E+00
  -0.214448E+02   0.000000E+00
  -0.211653E+02   0.000000E+00
  -0.214373E+02   0.000000E+00
  -0.242531E+02   0.000000E+00
  -0.206208E+02   0.000000E+00
  -0.226949E+02   0.000000E+00
  -0.202567E+02   0.000000E+00
  -0.223941E+02   0.000000E+00
  -0.199569E+02   0.000000E+00
  -0.230247E+02   0.000000E+00
  -0.207986E+02   0.000000E+00
  -0.191511E+02   0.000000E+00
  -0.240469E+02   0.000000E+00
  -0.205622E+02   0.000000E+00
  -0.161472E+02   0.000000E+00
  -0.229810E+02   0.000000E+00
  -0.215860E+02   0.000000E+00
  -0.213932E+02   0.000000E+00
  -0.191330E+02   0.000000E+00
  -0.189674E+02   0.000000E+00
  -0.200166E+02   0.000000E+00
  -0.206280E+02   0.000000E+00
  -0.189496E+02   0.000000E+00
  -0.212287E+02   0.000000E+00
  -0.220381E+02   0.000000E+00
  -0.195587E+02   0.000000E+00
  -0.234393E+02   0.000000E+00
  -0.194694E+02   0.000000E+00
  -0.247259E+02   0.000000E+00
  -0.215596E+02   0.000000E+00
  -0.210621E+02   0.000000E+00
  -0.181470E+02   0.000000E+00
  -0.175794E+02   0.000000E+00
  -0.217671E+02   0.000000E+00
  -0.181787E+02   0.000000E+00
  -0.219406E+02   0.000000E+00
  -0.200489E+02   0.000000E+00
  -0.210540E+02   0.000000E+00
  -0.229485E+02   0.000000E+00
  -0.225280E+02   0.000000E+00
  -0.207176E+02   0.000000E+00
  -0.217351E+02   0.000000E+00
  -0.201371E+02   0.000000E+00
  -0.216917E+02   0.000000E+00
  -0.170907E+02   0.000000E+00
  -0.206781E+02   0.000000E+00
  -0.208313E+02   0.000000E+00
  -0.246795E+02   0.000000E+00
  -0.196180E+02   0.000000E+00
  -0.239806E+02   0.000000E+00
  -0.220802E+02   0.000000E+00
  -0.201312E+02   0.000000E+00
  -0.211960E+02   0.000000E+00
  -0.195326E+02   0.000000E+00
  -0.186235E+02   0.000000E+00
  -0.219433E+02   0.000000E+00
  -0.243011E+02   0.000000E+00
  -0.232115E+02   0.000000E+00
  -0.193697E+02   0.000000E+00
  -0.191437E+02   0.000000E+00
  -0.244150E+02   0.000000E+00
  -0.209081E+02   0.000000E+00
  -0.259464E+02   0.000000E+00
  -0.198356E+02   0.000000E+00
  -0.188597E+02   0.000000E+00
  -0.205390E+02   0.000000E+00
  -0.235846E+02   0.000000E+00
  -0.188909E+02   0.000000E+00
  -0.226353E+02   0.000000E+00
  -0.174113E+02   0.000000E+00
  -0.221549E+02   0.000000E+00
  -0.217459E+02   0.000000E+00
  -0.229888E+02   0.000000E+00
  -0.201438E+02   0.000000E+00
  -0.233881E+02   0.000000E+00
  -0.210143E+02   0.000000E+00
  -0.231698E+02   0.000000E+00
  -0.192088E+02   0.000000E+00
  -0.198537E+02   0.000000E+00
  -0.204409E+02   0.000000E+00
  -0.207297E+02   0.000000E+00
  -0.253557E+02   0.000000E+00
  -0.186253E+02   0.000000E+00
  -0.196060E+02   0.000000E+00
  -0.224648E+02   0.000000E+00
  -0.222508E+02   0.000000E+00
  -0.197837E+02   0.000000E+00
  -0.189955E+02   0.000000E+00
  -0.178931E+02   0.000000E+00
  -0.221183E+02   0.000000E+00
  -0.186484E+02   0.000000E+00
  -0.208055E+02   0.000000E+00
  -0.177834E+02   0.000000E+00
  -0.250872E+02   0.000000E+00
  -0.189503E+02   0.000000E+00
  -0.215087E+02   0.000000E+00
  -0.200949E+02   0.000000E+00
  -0.205874E+02   0.000000E+00
  -0.181656E+02   0.000000E+00
  -0.214857E+02   0.000000E+00
  -0.196316E+02   0.000000E+00
  -0.177227E+02   0.000000E+00
  -0.211713E+02   0.000000E+00
  -0.205913E+02   0.000000E+00
  -0.244152E+02   0.000000E+00
  -0.231771E+02   0.000000E+00
  -0.243122E+02   0.000000E+00
  -0.238781E+02   0.000000E+00
  -0.209067E+02   0.000000E+00
  -0.188388E+02   0.000000E+00
  -0.201813E+02   0.000000E+00
  -0.209663E+02   0.000000E+00
  -0.211597E+02   0.000000E+00
  -0.188278E+02   0.000000E+00
  -0.233676E+02   0.000000E+00
  -0.221811E+02   0.000000E+00
  -0.226436E+02   0.000000E+00
  -0.175979E+02   0.000000E+00
  -0.236895E+02   0.000000E+00
  -0.194195E+02   0.000000E+00
  -0.224951E+02   0.000000E+00
  -0.206019E+02   0.000000E+00
  -0.229480E+02   0.000000E+00
  -0.203165E+02   0.000000E+00
  -0.189305E+02   0.000000E+00
  -0.209743E+02   0.000000E+00
  -0.168860E+02   0.000000E+00
  -0.213201E+02   0.000000E+00
  -0.225453E+02   0.000000E+00
  -0.238222E+02   0.000000E+00
  -0.218951E+02   0.000000E+00
  -0.177655E+02   0.000000E+00
  -0.207363E+02   0.000000E+00
  -0.194739E+02   0.000000E+00
  -0.200345E+02   0.000000E+00
  -0.202655E+02   0.000000E+00
  -0.235045E+02   0.000000E+00
  -0.182129E+02   0.000000E+00
  -0.218556E+02   0.000000E+00
  -0.205915E+02   0.000000E+00
  -0.205696E+02   0.000000E+00
  -0.215141E+02   0.000000E+00
  -0.211899E+02   0.000000E+00
  -0.217258E+02   0.000000E+00
  -0.235137E+02   0.000000E+00
  -0.200929E+02   0.000000E+00
  -0.211353E+02   0.000000E+00
  -0.178737E+02   0.000000E+00
  -0.193816E+02   0.000000E+00
  -0.186328E+02   0.000000E+00
  -0.215352E+02   0.000000E+00
  -0.213568E+02   0.000000E+00
  -0.201777E+02   0.000000E+00
  -0.212106E+02   0.000000E+00
  -0.240316E+02   0.000000E+00
  -0.209084E+02   0.000000E+00
  -0.196766E+02   0.000000E+00
  -0.209600E+02   0.000000E+00
  -0.215288E+02   0.000000E+00
  -0.254946E+02   0.000000E+00
  -0.210592E+02   0.000000E+00
  -0.200237E+02   0.000000E+00
  -0.189069E+02   0.000000E+00
  -0.217686E+02   0.000000E+00
  -0.210805E+02   0.000000E+00
  -0.216949E+02   0.000000E+00
  -0.209290E+02   0.000000E+00
  -0.232195E+02   0.000000E+00
  -0.244675E+02   0.000000E+00
  -0.216833E+02   0.000000E+00
  -0.210682E+02   0.000000E+00
  -0.196528E+02   0.000000E+00
  -0.191383E+02   0.000000E+00
  -0.194368E+02   0.000000E+00
  -0.200648E+02   0.000000E+00
  -0.203208E+02   0.000000E+00
  -0.215403E+02   0.000000E+00
  -0.203275E+02   0.000000E+00
  -0.218681E+02   0.000000E+00
  -0.172795E+02   0.000000E+00
  -0.205476E+02   0.000000E+00
  -0.206901E+02   0.000000E+00
  -0.173350E+02   0.000000E+00
  -0.238873E+02   0.000000E+00
  -0.219546E+02   0.000000E+00
  -0.197354E+02   0.000000E+00
  -0.219401E+02   0.000000E+00
  -0.224130E+02   0.000000E+00
  -0.190391E+02   0.000000E+00
  -0.231317E+02   0.000000E+00
  -0.193917E+02   0.000000E+00
  -0.200116E+02   0.000000E+00
  -0.216607E+02   0.000000E+00
  -0.207875E+02   0.000000E+00
  -0.205640E+02   0.000000E+00
  -0.197655E+02   0.000000E+00
  -0.185180E+02   0.000000E+00
  -0.190981E+02   0.000000E+00
  -0.189741E+02   0.000000E+00
  -0.204349E+02   0.000000E+00
  -0.216115E+02   0.000000E+00
  -0.176001E+02   0.000000E+00
  -0.204209E+02   0.000000E+00
  -0.227765E+02   0.000000E+00
  -0.208999E+02   0.000000E+00
  -0.229124E+02   0.000000E+00
  -0.227882E+02   0.000000E+00
  -0.193987E+02   0.000000E+00
  -0.170103E+02   0.000000E+00
  -0.208047E+02   0.000000E+00
  -0.235536E+02   0.000000E+00
  -0.181686E+02   0.000000E+00
  -0.205580E+02   0.000000E+00
  -0.195272E+02   0.000000E+00
  -0.214846E+02   0.000000E+00
  -0.234430E+02   0.000000E+00
  -0.184415E+02   0.000000E+00
  -0.208940E+02   0.000000E+00
  -0.205949E+02   0.000000E+00
  -0.205485E+02   0.000000E+00
  -0.199674E+02   0.000000E+00
  -0.205579E+02   0.000000E+00
  -0.213481E+02   0.000000E+00
  -0.216509E+02   0.000000E+00
  -0.184240E+02   0.000000E+00
  -0.200116E+02   0.000000E+00
  -0.181069E+02   0.000000E+00
  -0.211685E+02   0.000000E+00
  -0.204419E+02   0.000000E+00
  -0.236472E+02   0.000000E+00
  -0.215172E+02   0.000000E+00
  -0.205374E+02   0.000000E+00
  -0.210175E+02   0.000000E+00
  -0.206649E+02   0.000000E+00
  -0.208185E+02   0.000000E+00
  -0.180899E+02   0.000000E+00
  -0.260607E+02   0.000000E+00
  -0.215818E+02   0.000000E+00
  -0.189405E+02   0.000000E+00
  -0.206592E+02   0.000000E+00
  -0.203735E+02   0.000000E+00
  -0.228153E+02   0.000000E+00
  -0.237506E+02   0.000000E+00
  -0.187107E+02   0.000000E+00
  -0.195350E+02   0.000000E+00
  -0.228820E+02   0.000000E+00
  -0.211486E+02   0.000000E+00
  -0.228937E+02   0.000000E+00
  -0.207879E+02   0.000000E+00
  -0.205845E+02   0.000000E+00
  -0.231146E+02   0.000000E+00
  -0.171014E+02   0.000000E+00
  -0.189693E+02   0.000000E+00
  -0.199041E+02   0.000000E+00
  -0.190506E+02   0.000000E+00
  -0.219859E+02   0.000000E+00
  -0.200982E+02   0.000000E+00
  -0.239071E+02   0.000000E+00
  -0.229624E+02   0.000000E+00
  -0.194983E+02   0.000000E+00
  -0.198024E+02   0.000000E+00
  -0.195852E+02   0.000000E+00
  -0.207519E+02   0.000000E+00
  -0.193057E+02   0.000000E+00
  -0.188955E+02   0.000000E+00
  -0.218061E+02   0.000000E+00
  -0.199752E+02   0.000000E+00
  -0.189279E+02   0.000000E+00
  -0.185921E+02   0.000000E+00
  -0.197294E+02   0.000000E+00
  -0.207318E+02   0.000000E+00
  -0.201159E+02   0.000000E+00
  -0.206832E+02   0.000000E+00
  -0.206607E+02   0.000000E+00
  -0.221466E+02   0.000000E+00
  -0.183008E+02   0.000000E+00
  -0.202294E+02   0.000000E+00
  -0.207702E+02   0.000000E+00
  -0.207681E+02   0.000000E+00
  -0.187133E+02   0.000000E+00
  -0.216571E+02   0.000000E+00
  -0.200588E+02   0.000000E+00
  -0.213564E+02   0.000000E+00
  -0.208863E+02   0.000000E+00
  -0.243105E+02   0.000000E+00
  -0.195878E+02   0.000000E+00
  -0.206260E+02   0.000000E+00
  -0.195133E+02   0.000000E+00
  -0.210607E+02   0.000000E+00
  -0.212684E+02   0.000000E+00
  -0.219222E+02   0.000000E+00
  -0.221150E+02   0.000000E+00
  -0.222855E+02   0.000000E+00
  -0.206799E+02   0.000000E+00
  -0.176173E+02   0.000000E+00
  -0.197740E+02   0.000000E+00
  -0.188124E+02   0.000000E+00
  -0.199752E+02   0.000000E+00
  -0.222367E+02   0.000000E+00
  -0.167055E+02   0.000000E+00
  -0.185137E+02   0.000000E+00
  -0.211928E+02   0.000000E+00
  -0.226459E+02   0.000000E+00
  -0.210147E+02   0.000000E+00
  -0.216054E+02   0.000000E+00
  -0.200728E+02   0.000000E+00
  -0.199176E+02   0.000000E+00
  -0.202377E+02   0.000000E+00
  -0.207281E+02   0.000000E+00
  -0.214433E+02   0.000000E+00
  -0.220270E+02   0.000000E+00
  -0.219698E+02   0.000000E+00
  -0.202315E+02   0.000000E+00
  -0.200154E+02   0.000000E+00
  -0.182115E+02   0.000000E+00
  -0.204670E+02   0.000000E+00
  -0.227191E+02   0.000000E+00
  -0.212201E+02   0.000000E+00
  -0.205346E+02   0.000000E+00
  -0.215155E+02   0.000000E+00
  -0.205629E+02   0.000000E+00
  -0.223558E+02   0.000000E+00
  -0.237073E+02   0.000000E+00
  -0.199754E+02   0.000000E+00
  -0.193746E+02   0.000000E+00
  -0.212102E+02   0.000000E+00
  -0.211323E+02   0.000000E+00
  -0.209614E+02   0.000000E+00
  -0.209428E+02   0.000000E+00
  -0.189823E+02   0.000000E+00
  -0.193538E+02   0.000000E+00
  -0.181453E+02   0.000000E+00
  -0.214739E+02   0.000000E+00
  -0.192087E+02   0.000000E+00
  -0.212088E+02   0.000000E+00
  -0.171483E+02   0.000000E+00
  -0.204189E+02   0.000000E+00
  -0.207826E+02   0.000000E+00
  -0.220397E+02   0.000000E+00
  -0.234831E+02   0.000000E+00
  -0.206457E+02   0.000000E+00
  -0.221703E+02   0.000000E+00
  -0.189209E+02   0.000000E+00
  -0.196508E+02   0.000000E+00
  -0.208253E+02   0.000000E+00
  -0.205006E+02   0.000000E+00
  -0.188117E+02   0.000000E+00
  -0.212175E+02   0.000000E+00
  -0.212117E+02   0.000000E+00
  -0.214034E+02   0.000000E+00
  -0.215834E+02   0.000000E+00
  -0.209463E+02   0.000000E+00
  -0.186076E+02   0.000000E+00
  -0.206581E+02   0.000000E+00
  -0.208900E+02   0.000000E+00
  -0.218431E+02   0.000000E+00
  -0.192453E+02   0.000000E+00
  -0.181696E+02   0.000000E+00
  -0.215533E+02   0.000000E+00
  -0.197955E+02   0.000000E+00
  -0.202587E+02   0.000000E+00
  -0.199720E+02   0.000000E+00
  -0.187252E+02   0.000000E+00
  -0.232807E+02   0.000000E+00
  -0.219063E+02   0.000000E+00
  -0.224765E+02   0.000000E+00
  -0.198881E+02   0.000000E+00
  -0.201420E+02   0.000000E+00
  -0.210532E+02   0.000000E+00
  -0.210012E+02   0.000000E+00
  -0.185873E+02   0.000000E+00
  -0.213574E+02   0.000000E+00
  -0.201886E+02   0.000000E+00
  -0.208990E+02   0.000000E+00
  -0.236954E+02   0.000000E+00
  -0.188489E+02   0.000000E+00
  -0.189820E+02   0.000000E+00
  -0.188171E+02   0.000000E+00
  -0.198579E+02   0.000000E+00
  -0.222344E+02   0.000000E+00
  -0.199863E+02   0.000000E+00
  -0.208862E+02   0.000000E+00
  -0.194051E+02   0.000000E+00
  -0.193811E+02   0.000000E+00
  -0.226101E+02   0.000000E+00
  -0.189519E+02   0.000000E+00
  -0.190841E+02   0.000000E+00
  -0.193615E+02   0.000000E+00
  -0.178511E+02   0.000000E+00
  -0.217774E+02   0.000000E+00
  -0.201498E+02   0.000000E+00
  -0.166537E+02   0.000000E+00
  -0.212574E+02   0.000000E+00
  -0.188050E+02   0.000000E+00
  -0.219112E+02   0.000000E+00
  -0.237319E+02   0.000000E+00
  -0.210140E+02   0.000000E+00
  -0.210774E+02   0.000000E+00
  -0.190758E+02   0.000000E+00
  -0.184216E+02   0.000000E+00
  -0.228757E+02   0.000000E+00
  -0.229299E+02   0.000000E+00
  -0.199553E+02   0.000000E+00
  -0.217818E+02   0.000000E+00
  -0.225841E+02   0.000000E+00
  -0.207286E+02   0.000000E+00
  -0.206298E+02   0.000000E+00
  -0.219688E+02   0.000000E+00
  -0.208394E+02   0.000000E+00
  -0.208174E+02   0.000000E+00
  -0.212561E+02   0.000000E+00
  -0.199564E+02   0.000000E+00
  -0.183157E+02   0.000000E+00
  -0.200456E+02   0.000000E+00
  -0.200776E+02   0.000000E+00
  -0.223274E+02   0.000000E+00
  -0.187362E+02   0.000000E+00
  -0.188853E+02   0.000000E+00
  -0.216655E+02   0.000000E+00
  -0.198493E+02   0.000000E+00
  -0.175889E+02   0.000000E+00
  -0.189172E+02   0.000000E+00
  -0.205504E+02   0.000000E+00
  -0.214472E+02   0.000000E+00
  -0.213427E+02   0.000000E+00
  -0.181937E+02   0.000000E+00
  -0.209272E+02   0.000000E+00
  -0.189996E+02   0.000000E+00
  -0.205171E+02   0.000000E+00
  -0.212031E+02   0.000000E+00
  -0.204590E+02   0.000000E+00
  -0.214265E+02   0.000000E+00
  -0.205238E+02   0.000000E+00
  -0.218133E+02   0.000000E+00
  -0.203415E+02   0.000000E+00
  -0.227876E+02   0.000000E+00
  -0.228449E+02   0.000000E+00
  -0.207708E+02   0.000000E+00
  -0.228334E+02   0.000000E+00
  -0.198618E+02   0.000000E+00
  -0.220885E+02   0.000000E+00
  -0.175992E+02   0.000000E+00
  -0.184029E+02   0.000000E+00
  -0.200260E+02   0.000000E+00
  -0.245395E+02   0.000000E+00
  -0.204982E+02   0.000000E+00
  -0.219687E+02   0.000000E+00
  -0.241453E+02   0.000000E+00
  -0.235425E+02   0.000000E+00
  -0.254639E+02   0.000000E+00
  -0.217443E+02   0.000000E+00
  -0.205295E+02   0.000000E+00
  -0.166709E+02   0.000000E+00
  -0.206541E+02   0.000000E+00
  -0.220235E+02   0.000000E+00
  -0.207929E+02   0.000000E+00
  -0.185609E+02   0.000000E+00
  -0.196580E+02   0.000000E+00
  -0.213081E+02   0.000000E+00
  -0.233559E+02   0.000000E+00
  -0.181949E+02   0.000000E+00
  -0.227979E+02   0.000000E+00
  -0.204092E+02   0.000000E+00
  -0.195565E+02   0.000000E+00
  -0.217888E+02   0.000000E+00
  -0.217823E+02   0.000000E+00
  -0.218174E+02   0.000000E+00
  -0.193267E+02   0.000000E+00
  -0.183143E+02   0.000000E+00
  -0.206742E+02   0.000000E+00
  -0.190286E+02   0.000000E+00
  -0.194324E+02   0.000000E+00
  -0.231358E+02   0.000000E+00
  -0.222506E+02   0.000000E+00
  -0.224674E+02   0.000000E+00
  -0.204354E+02   0.000000E+00
  -0.208464E+02   0.000000E+00
  -0.196482E+02   0.000000E+00
  -0.198506E+02   0.000000E+00
  -0.208079E+02   0.000000E+00
  -0.199874E+02   0.000000E+00
  -0.190429E+02   0.000000E+00
  -0.181933E+02   0.000000E+00
  -0.197683E+02   0.000000E+00
  -0.214269E+02   0.000000E+00
  -0.192748E+02   0.000000E+00
  -0.203343E+02   0.000000E+00
  -0.234658E+02   0.000000E+00
  -0.213005E+02   0.000000E+00
  -0.225184E+02   0.000000E+00
  -0.190443E+02   0.000000E+00
  -0.223069E+02   0.000000E+00
  -0.229072E+02   0.000000E+00
  -0.199800E+02   0.000000E+00
  -0.179356E+02   0.000000E+00
  -0.191956E+02   0.000000E+00
  -0.181942E+02   0.000000E+00
  -0.204347E+02   0.000000E+00
  -0.206163E+02   0.000000E+00
  -0.185327E+02   0.000000E+00
  -0.192330E+02   0.000000E+00
  -0.194376E+02   0.000000E+00
  -0.185088E+02   0.000000E+00
  -0.213680E+02   0.000000E+00
  -0.177469E+02   0.000000E+00
  -0.207651E+02   0.000000E+00
  -0.206250E+02   0.000000E+00
  -0.189318E+02   0.000000E+00
  -0.186864E+02   0.000000E+00
  -0.195051E+02   0.000000E+00
  -0.223803E+02   0.000000E+00
  -0.226499E+02   0.000000E+00
  -0.208042E+02   0.000000E+00
  -0.183428E+02   0.000000E+00
  -0.200077E+02   0.000000E+00
  -0.210129E+02   0.000000E+00
  -0.202990E+02   0.000000E+00
  -0.219038E+02   0.000000E+00
  -0.200409E+02   0.000000E+00
  -0.222548E+02   0.000000E+00
  -0.199888E+02   0.000000E+00
  -0.232650E+02   0.000000E+00
  -0.212234E+02   0.000000E+00
  -0.183157E+02   0.000000E+00
  -0.224805E+02   0.000000E+00
  -0.201070E+02   0.000000E+00
  -0.226687E+02   0.000000E+00
  -0.174131E+02   0.000000E+00
  -0.215741E+02   0.000000E+00
  -0.184122E+02   0.000000E+00
  -0.210153E+02   0.000000E+00
  -0.230491E+02   0.000000E+00
  -0.229984E+02   0.000000E+00
  -0.206613E+02   0.000000E+00
  -0.202444E+02   0.000000E+00
  -0.197770E+02   0.000000E+00
  -0.222970E+02   0.000000E+00
  -0.171850E+02   0.000000E+00
  -0.195644E+02   0.000000E+00
  -0.207123E+02   0.000000E+00
  -0.209825E+02   0.000000E+00
  -0.204579E+02   0.000000E+00
  -0.187949E+02   0.000000E+00
  -0.215861E+02   0.000000E+00
  -0.188083E+02   0.000000E+00
  -0.206381E+02   0.000000E+00
  -0.194703E+02   0.000000E+00
  -0.191752E+02   0.000000E+00
  -0.206956E+02   0.000000E+00
  -0.225274E+02   0.000000E+00
  -0.202948E+02   0.000000E+00
  -0.199711E+02   0.000000E+00
  -0.224658E+02   0.000000E+00
  -0.213817E+02   0.000000E+00
  -0.214463E+02   0.000000E+00
  -0.235593E+02   0.000000E+00
  -0.208673E+02   0.000000E+00
  -0.232439E+02   0.000000E+00
  -0.214857E+02   0.000000E+00
  -0.181940E+02   0.000000E+00
  -0.221213E+02   0.000000E+00
  -0.186179E+02   0.000000E+00
  -0.194773E+02   0.000000E+00
  -0.229887E+02   0.000000E+00
  -0.198370E+02   0.000000E+00
  -0.218507E+02   0.000000E+00
  -0.169977E+02   0.000000E+00
  -0.214410E+02   0.000000E+00
  -0.190780E+02   0.000000E+00
  -0.227229E+02   0.000000E+00
  -0.242272E+02   0.000000E+00
  -0.197313E+02   0.000000E+00
  -0.192055E+02   0.000000E+00
  -0.204856E+02   0.000000E+00
  -0.176557E+02   0.000000E+00
  -0.217804E+02   0.000000E+00
  -0.221422E+02   0.000000E+00
  -0.202553E+02   0.000000E+00
  -0.196439E+02   0.000000E+00
  -0.181037E+02   0.000000E+00
  -0.209557E+02   0.000000E+00
  -0.209773E+02   0.000000E+00
  -0.184124E+02   0.000000E+00
  -0.209833E+02   0.000000E+00
  -0.186415E+02   0.000000E+00
  -0.213325E+02   0.000000E+00
  -0.210163E+02   0.000000E+00
  -0.206356E+02   0.000000E+00
  -0.210682E+02   0.000000E+00
  -0.189023E+02   0.000000E+00
  -0.221548E+02   0.000000E+00
  -0.187736E+02   0.000000E+00
  -0.175651E+02   0.000000E+00
  -0.192691E+02   0.000000E+00
  -0.216922E+02   0.000000E+00
  -0.216343E+02   0.000000E+00
  -0.221653E+02   0.000000E+00
  -0.204444E+02   0.000000E+00
  -0.186095E+02   0.000000E+00
  -0.187801E+02   0.000000E+00
  -0.188521E+02   0.000000E+00
  -0.223697E+02   0.000000E+00
  -0.224927E+02   0.000000E+00
  -0.216063E+02   0.000000E+00
  -0.205347E+02   0.000000E+00
  -0.214585E+02   0.000000E+00
  -0.200940E+02   0.000000E+00
  -0.215897E+02   0.000000E+00
  -0.168657E+02   0.000000E+00
  -0.199487E+02   0.000000E+00
  -0.204890E+02   0.000000E+00
  -0.222016E+02   0.000000E+00
  -0.221634E+02   0.000000E+00
  -0.224582E+02   0.000000E+00
  -0.218413E+02   0.000000E+00
  -0.195188E+02   0.000000E+00
  -0.214272E+02   0.000000E+00
  -0.208265E+02   0.000000E+00
  -0.214097E+02   0.000000E+00
  -0.228998E+02   0.000000E+00
  -0.217975E+02   0.000000E+00
  -0.237232E+02   0.000000E+00
  -0.177719E+02   0.000000E+00
  -0.201892E+02   0.000000E+00
  -0.217573E+02   0.000000E+00
  -0.178641E+02   0.000000E+00
  -0.203532E+02   0.000000E+00
  -0.236464E+02   0.000000E+00
  -0.203703E+02   0.000000E+00
  -0.196455E+02   0.000000E+00
  -0.192153E+02   0.000000E+00
  -0.190518E+02   0.000000E+00
  -0.203314E+02   0.000000E+00
  -0.223926E+02   0.000000E+00
  -0.204599E+02   0.000000E+00
  -0.205070E+02   0.000000E+00
  -0.208560E+02   0.000000E+00
  -0.212318E+02   0.000000E+00
  -0.214674E+02   0.000000E+00
  -0.232362E+02   0.000000E+00
  -0.201840E+02   0.000000E+00
  -0.184225E+02   0.000000E+00
  -0.219046E+02   0.000000E+00
  -0.221759E+02   0.000000E+00
  -0.199142E+02   0.000000E+00
  -0.210757E+02   0.000000E+00
  -0.213775E+02   0.000000E+00
  -0.183045E+02   0.000000E+00
  -0.186642E+02   0.000000E+00
  -0.238857E+02   0.000000E+00
  -0.226694E+02   0.000000E+00
  -0.217180E+02   0.000000E+00
  -0.224612E+02   0.000000E+00
  -0.198753E+02   0.000000E+00
  -0.205374E+02   0.000000E+00
  -0.201290E+02   0.000000E+00
  -0.198174E+02   0.000000E+00
  -0.191573E+02   0.000000E+00
  -0.187337E+02   0.000000E+00
  -0.186287E+02   0.000000E+00
  -0.207451E+02   0.000000E+00
  -0.247760E+02   0.000000E+00
  -0.177398E+02   0.000000E+00
  -0.204643E+02   0.000000E+00
  -0.182067E+02   0.000000E+00
  -0.199409E+02   0.000000E+00
  -0.194898E+02   0.000000E+00
  -0.208357E+02   0.000000E+00
  -0.200269E+02   0.000000E+00
  -0.196541E+02   0.000000E+00
  -0.225203E+02   0.000000E+00
  -0.203825E+02   0.000000E+00
  -0.216944E+02   0.000000E+00
  -0.198889E+02   0.000000E+00
  -0.221275E+02   0.000000E+00
  -0.195779E+02   0.000000E+00
  -0.195757E+02   0.000000E+00
  -0.183388E+02   0.000000E+00
  -0.207677E+02   0.000000E+00
  -0.223933E+02   0.000000E+00
  -0.184877E+02   0.000000E+00
  -0.218840E+02   0.000000E+00
  -0.182717E+02   0.000000E+00
  -0.203099E+02   0.000000E+00
  -0.185552E+02   0.000000E+00
  -0.202034E+02   0.000000E+00
  -0.206323E+02   0.000000E+00
  -0.210408E+02   0.000000E+00
  -0.222755E+02   0.000000E+00
  -0.170207E+02   0.000000E+00
  -0.211720E+02   0.000000E+00
  -0.213139E+02   0.000000E+00
  -0.202921E+02   0.000000E+00
  -0.174475E+02   0.000000E+00
  -0.248268E+02   0.000000E+00
  -0.169342E+02   0.000000E+00
  -0.227798E+02   0.000000E+00
  -0.198320E+02   0.000000E+00
  -0.197842E+02   0.000000E+00
  -0.217831E+02   0.000000E+00
  -0.226644E+02   0.000000E+00
  -0.198376E+02   0.000000E+00
  -0.211145E+02   0.000000E+00
  -0.209765E+02   0.000000E+00
  -0.231600E+02   0.000000E+00
  -0.174700E+02   0.000000E+00
  -0.191379E+02   0.000000E+00
  -0.219371E+02   0.000000E+00
  -0.204442E+02   0.000000E+00
  -0.177807E+02   0.000000E+00
  -0.206488E+02   0.000000E+00
  -0.195336E+02   0.000000E+00
  -0.221602E+02   0.000000E+00
  -0.215017E+02   0.000000E+00
  -0.205802E+02   0.000000E+00
  -0.239262E+02   0.000000E+00
  -0.218069E+02   0.000000E+00
  -0.211026E+02   0.000000E+00
  -0.223102E+02   0.000000E+00
  -0.214592E+02   0.000000E+00
  -0.205920E+02   0.000000E+00
  -0.216144E+02   0.000000E+00
  -0.214620E+02   0.000000E+00
  -0.199620E+02   0.000000E+00
  -0.199405E+02   0.000000E+00
  -0.205868E+02   0.000000E+00
  -0.199257E+02   0.000000E+00
  -0.199646E+02   0.000000E+00
  -0.212924E+02   0.000000E+00
  -0.211915E+02   0.000000E+00
  -0.253677E+02   0.000000E+00
  -0.207126E+02   0.000000E+00
  -0.205197E+02   0.000000E+00
  -0.200303E+02   0.000000E+00
  -0.192186E+02   0.000000E+00
  -0.204220E+02   0.000000E+00
  -0.191034E+02   0.000000E+00
  -0.216653E+02   0.000000E+00
  -0.207415E+02   0.000000E+00
  -0.218590E+02   0.000000E+00
  -0.187298E+02   0.000000E+00
  -0.210569E+02   0.000000E+00
  -0.221810E+02   0.000000E+00
  -0.194982E+02   0.000000E+00
  -0.207319E+02   0.000000E+00
  -0.173276E+02   0.000000E+00
  -0.220556E+02   0.000000E+00
  -0.197368E+02   0.000000E+00
  -0.188796E+02   0.000000E+00
  -0.254340E+02   0.000000E+00
  -0.224626E+02   0.000000E+00
  -0.213306E+02   0.000000E+00
  -0.196634E+02   0.000000E+00
  -0.224701E+02   0.000000E+00
  -0.212501E+02   0.000000E+00
  -0.198856E+02   0.000000E+00
  -0.211204E+02   0.000000E+00
  -0.195833E+02   0.000000E+00
  -0.192036E+02   0.000000E+00
  -0.195794E+02   0.000000E+00
  -0.223546E+02   0.000000E+00
  -0.208521E+02   0.000000E+00
  -0.203632E+02   0.000000E+00
  -0.192118E+02   0.000000E+00
  -0.174642E+02   0.000000E+00
  -0.226919E+02   0.000000E+00
  -0.210985E+02   0.000000E+00
  -0.201865E+02   0.000000E+00
  -0.195338E+02   0.000000E+00
  -0.182849E+02   0.000000E+00
  -0.193779E+02   0.000000E+00
  -0.222484E+02   0.000000E+00
  -0.217388E+02   0.000000E+00
  -0.192514E+02   0.000000E+00
  -0.209012E+02   0.000000E+00
  -0.214423E+02   0.000000E+00
  -0.186137E+02   0.000000E+00
  -0.202701E+02   0.000000E+00
  -0.187113E+02   0.000000E+00
  -0.250783E+02   0.000000E+00
  -0.227097E+02   0.000000E+00
  -0.167317E+02   0.000000E+00
  -0.185193E+02   0.000000E+00
  -0.214747E+02   0.000000E+00
  -0.213356E+02   0.000000E+00
  -0.201914E+02   0.000000E+00
  -0.206751E+02   0.000000E+00
  -0.233717E+02   0.000000E+00
  -0.200279E+02   0.000000E+00
  -0.195803E+02   0.000000E+00
  -0.200420E+02   0.000000E+00
  -0.205040E+02   0.000000E+00
  -0.192076E+02   0.000000E+00
  -0.220249E+02   0.000000E+00
  -0.182777E+02   0.000000E+00
  -0.211688E+02   0.000000E+00
  -0.205289E+02   0.000000E+00
  -0.221378E+02   0.000000E+00
  -0.195943E+02   0.000000E+00
  -0.227353E+02   0.000000E+00
  -0.237031E+02   0.000000E+00
  -0.205182E+02   0.000000E+00
  -0.222613E+02   0.000000E+00
  -0.223026E+02   0.000000E+00
  -0.206018E+02   0.000000E+00
  -0.216328E+02   0.000000E+00
  -0.214886E+02   0.000000E+00
  -0.189658E+02   0.000000E+00
  -0.225240E+02   0.000000E+00
  -0.184889E+02   0.000000E+00
  -0.206290E+02   0.000000E+00
  -0.192687E+02   0.000000E+00
  -0.209536E+02   0.000000E+00
  -0.211633E+02   0.000000E+00
  -0.219917E+02   0.000000E+00
  -0.225220E+02   0.000000E+00
  -0.216246E+02   0.000000E+00
  -0.178338E+02   0.000000E+00
  -0.213135E+02   0.000000E+00
  -0.238399E+02   0.000000E+00
  -0.172972E+02   0.000000E+00
  -0.209481E+02   0.000000E+00
  -0.209527E+02   0.000000E+00
  -0.210740E+02   0.000000E+00
  -0.218705E+02   0.000000E+00
  -0.233269E+02   0.000000E+00
  -0.184241E+02   0.000000E+00
  -0.224642E+02   0.000000E+00
  -0.210847E+02   0.000000E+00
  -0.211208E+02   0.000000E+00
  -0.212216E+02   0.000000E+00
  -0.190061E+02   0.000000E+00
  -0.193810E+02   0.000000E+00
  -0.233611E+02   0.000000E+00
  -0.178984E+02   0.000000E+00
  -0.196998E+02   0.000000E+00
  -0.197773E+02   0.000000E+00
  -0.205836E+02   0.000000E+00
  -0.208695E+02   0.000000E+00
  -0.188122E+02   0.000000E+00
  -0.189406E+02   0.000000E+00
  -0.229321E+02   0.000000E+00
  -0.216012E+02   0.000000E+00
  -0.230047E+02   0.000000E+00
  -0.168914E+02   0.000000E+00
  -0.224097E+02   0.000000E+00
  -0.198968E+02   0.000000E+00
  -0.204694E+02   0.000000E+00
  -0.212947E+02   0.000000E+00
  -0.215505E+02   0.000000E+00
  -0.203009E+02   0.000000E+00
  -0.190631E+02   0.000000E+00
  -0.183582E+02   0.000000E+00
  -0.173499E+02   0.000000E+00
  -0.212029E+02   0.000000E+00
  -0.196598E+02   0.000000E+00
  -0.162026E+02   0.000000E+00
  -0.216043E+02   0.000000E+00
  -0.218045E+02   0.000000E+00
  -0.227393E+02   0.000000E+00
  -0.236800E+02   0.000000E+00
  -0.213245E+02   0.000000E+00
  -0.190484E+02   0.000000E+00
  -0.205079E+02   0.000000E+00
  -0.228303E+02   0.000000E+00
  -0.216506E+02   0.000000E+00
  -0.222048E+02   0.000000E+00
  -0.235043E+02   0.000000E+00
  -0.224069E+02   0.000000E+00
  -0.199180E+02   0.000000E+00
  -0.186596E+02   0.000000E+00
  -0.216103E+02   0.000000E+00
  -0.176637E+02   0.000000E+00
  -0.198479E+02   0.000000E+00
  -0.203145E+02   0.000000E+00
  -0.182835E+02   0.000000E+00
  -0.184753E+02   0.000000E+00
  -0.250323E+02   0.000000E+00
  -0.169263E+02   0.000000E+00
  -0.193134E+02   0.000000E+00
  -0.222050E+02   0.000000E+00
  -0.208002E+02   0.000000E+00
  -0.191795E+02   0.000000E+00
  -0.182466E+02   0.000000E+00
  -0.210265E+02   0.000000E+00
  -0.202365E+02   0.000000E+00
  -0.219230E+02   0.000000E+00
  -0.194359E+02   0.000000E+00
  -0.175465E+02   0.000000E+00
  -0.212134E+02   0.000000E+00
  -0.219538E+02   0.000000E+00
  -0.190085E+02   0.000000E+00
  -0.217527E+02   0.000000E+00
  -0.224649E+02   0.000000E+00
  -0.181319E+02   0.000000E+00
  -0.193464E+02   0.000000E+00
  -0.205789E+02   0.000000E+00
  -0.195173E+02   0.000000E+00
  -0.219464E+02   0.000000E+00
  -0.201464E+02   0.000000E+00
  -0.182374E+02   0.000000E+00
  -0.240533E+02   0.000000E+00
  -0.203225E+02   0.000000E+00
  -0.207786E+02   0.000000E+00
  -0.182048E+02   0.000000E+00
  -0.219143E+02   0.000000E+00
  -0.233194E+02   0.000000E+00
  -0.218591E+02   0.000000E+00
  -0.195475E+02   0.000000E+00
  -0.188221E+02   0.000000E+00
  -0.214452E+02   0.000000E+00
  -0.176469E+02   0.000000E+00
  -0.205616E+02   0.000000E+00
  -0.220755E+02   0.000000E+00
  -0.199190E+02   0.000000E+00
  -0.186650E+02   0.000000E+00
  -0.201810E+02   0.000000E+00
  -0.248775E+02   0.000000E+00
  -0.204282E+02   0.000000E+00
  -0.199748E+02   0.000000E+00
  -0.195991E+02   0.000000E+00
  -0.227656E+02   0.000000E+00
  -0.199771E+02   0.000000E+00
  -0.193869E+02   0.000000E+00
  -0.195830E+02   0.000000E+00
  -0.211527E+02   0.000000E+00
  -0.252516E+02   0.000000E+00
  -0.211640E+02   0.000000E+00
  -0.203212E+02   0.000000E+00
  -0.228160E+02   0.000000E+00
  -0.207932E+02   0.000000E+00
  -0.186907E+02   0.000000E+00
  -0.199975E+02   0.000000E+00
  -0.194310E+02   0.000000E+00
  -0.182640E+02   0.000000E+00
  -0.200910E+02   0.000000E+00
  -0.172594E+02   0.000000E+00
  -0.200676E+02   0.000000E+00
  -0.212803E+02   0.000000E+00
  -0.210836E+02   0.000000E+00
  -0.210846E+02   0.000000E+00
  -0.202975E+02   0.000000E+00
  -0.216203E+02   0.000000E+00
  -0.183994E+02   0.000000E+00
  -0.189153E+02   0.000000E+00
  -0.195034E+02   0.000000E+00
  -0.189297E+02   0.000000E+00
  -0.219151E+02   0.000000E+00
  -0.181169E+02   0.000000E+00
  -0.211654E+02   0.000000E+00
  -0.192603E+02   0.000000E+00
  -0.235537E+02   0.000000E+00
  -0.163781E+02   0.000000E+00
  -0.197878E+02   0.000000E+00
  -0.215412E+02   0.000000E+00
  -0.182377E+02   0.000000E+00
  -0.231315E+02   0.000000E+00
  -0.195954E+02   0.000000E+00
  -0.212401E+02   0.000000E+00
  -0.196629E+02   0.000000E+00
  -0.193115E+02   0.000000E+00
  -0.210135E+02   0.000000E+00
  -0.211642E+02   0.000000E+00
  -0.202917E+02   0.000000E+00
  -0.220004E+02   0.000000E+00
  -0.229320E+02   0.000000E+00
  -0.231178E+02   0.000000E+00
  -0.216157E+02   0.000000E+00
  -0.206393E+02   0.000000E+00
  -0.181934E+02   0.000000E+00
  -0.206995E+02   0.000000E+00
  -0.201475E+02   0.000000E+00
  -0.192152E+02   0.000000E+00
  -0.196617E+02   0.000000E+00
  -0.219888E+02   0.000000E+00
  -0.232753E+02   0.000000E+00
  -0.195616E+02   0.000000E+00
  -0.260263E+02   0.000000E+00
  -0.218084E+02   0.000000E+00
  -0.193544E+02   0.000000E+00
  -0.220407E+02   0.000000E+00
  -0.218050E+02   0.000000E+00
  -0.193356E+02   0.000000E+00
  -0.194950E+02   0.000000E+00
  -0.201651E+02   0.000000E+00
  -0.224078E+02   0.000000E+00
  -0.225027E+02   0.000000E+00
  -0.223657E+02   0.000000E+00
  -0.206469E+02   0.000000E+00
  -0.213770E+02   0.000000E+00
  -0.221890E+02   0.000000E+00
  -0.204276E+02   0.000000E+00
  -0.193670E+02   0.000000E+00
  -0.183254E+02   0.000000E+00
  -0.195927E+02   0.000000E+00
  -0.224542E+02   0.000000E+00
  -0.211669E+02   0.000000E+00
  -0.206425E+02   0.000000E+00
  -0.206702E+02   0.000000E+00
  -0.213578E+02   0.000000E+00
  -0.226408E+02   0.000000E+00
  -0.216474E+02   0.000000E+00
  -0.206265E+02   0.000000E+00
  -0.216461E+02   0.000000E+00
  -0.183984E+02   0.000000E+00
  -0.195613E+02   0.000000E+00
  -0.236546E+02   0.000000E+00
  -0.179650E+02   0.000000E+00
  -0.218785E+02   0.000000E+00
  -0.217387E+02   0.000000E+00
  -0.196561E+02   0.000000E+00
  -0.202707E+02   0.000000E+00
  -0.205880E+02   0.000000E+00
  -0.218035E+02   0.000000E+00
  -0.206738E+02   0.000000E+00
  -0.189404E+02   0.000000E+00
  -0.188789E+02   0.000000E+00
  -0.232808E+02   0.000000E+00
  -0.197261E+02   0.000000E+00
  -0.209049E+02   0.000000E+00
  -0.209084E+02   0.000000E+00
  -0.187898E+02   0.000000E+00
  -0.202168E+02   0.000000E+00
  -0.208399E+02   0.000000E+00
  -0.220218E+02   0.000000E+00
  -0.220863E+02   0.000000E+00
  -0.216361E+02   0.000000E+00
  -0.248655E+02   0.000000E+00
  -0.199396E+02   0.000000E+00
  -0.175939E+02   0.000000E+00
  -0.179847E+02   0.000000E+00
  -0.186091E+02   0.000000E+00
  -0.215170E+02   0.000000E+00
  -0.197326E+02   0.000000E+00
  -0.193880E+02   0.000000E+00
  -0.193023E+02   0.000000E+00
  -0.200277E+02   0.000000E+00
  -0.211699E+02   0.000000E+00
  -0.206155E+02   0.000000E+00
  -0.204086E+02   0.000000E+00
  -0.203050E+02   0.000000E+00
  -0.203007E+02   0.000000E+00
  -0.224431E+02   0.000000E+00
  -0.220774E+02   0.000000E+00
  -0.204287E+02   0.000000E+00
  -0.199808E+02   0.000000E+00
  -0.212850E+02   0.000000E+00
  -0.204891E+02   0.000000E+00
  -0.199804E+02   0.000000E+00
  -0.233516E+02   0.000000E+00
  -0.219750E+02   0.000000E+00
  -0.214741E+02   0.000000E+00
  -0.180931E+02   0.000000E+00
  -0.194372E+02   0.000000E+00
  -0.206956E+02   0.000000E+00
  -0.200835E+02   0.000000E+00
  -0.170785E+02   0.000000E+00
  -0.191369E+02   0.000000E+00
  -0.220640E+02   0.000000E+00
  -0.223602E+02   0.000000E+00
  -0.194425E+02   0.000000E+00
  -0.188982E+02   0.000000E+00
  -0.211018E+02   0.000000E+00
  -0.206777E+02   0.000000E+00
  -0.235530E+02   0.000000E+00
  -0.217143E+02   0.000000E+00
  -0.209025E+02   0.000000E+00
  -0.204413E+02   0.000000E+00
  -0.240554E+02   0.000000E+00
  -0.169665E+02   0.000000E+00
  -0.220237E+02   0.000000E+00
  -0.197074E+02   0.000000E+00
  -0.188988E+02   0.000000E+00
  -0.205918E+02   0.000000E+00
  -0.217049E+02   0.000000E+00
  -0.211804E+02   0.000000E+00
  -0.194355E+02   0.000000E+00
  -0.200746E+02   0.000000E+00
  -0.181996E+02   0.000000E+00
  -0.199898E+02   0.000000E+00
  -0.242025E+02   0.000000E+00
  -0.181601E+02   0.000000E+00
  -0.191679E+02   0.000000E+00
  -0.182955E+02   0.000000E+00
  -0.206057E+02   0.000000E+00
  -0.243754E+02   0.000000E+00
  -0.175168E+02   0.000000E+00
  -0.247866E+02   0.000000E+00
  -0.221496E+02   0.000000E+00
  -0.187658E+02   0.000000E+00
  -0.212031E+02   0.000000E+00
  -0.211563E+02   0.000000E+00
  -0.197900E+02   0.000000E+00
  -0.209525E+02   0.000000E+00
  -0.235639E+02   0.000000E+00
  -0.217106E+02   0.000000E+00
  -0.204003E+02   0.000000E+00
  -0.207428E+02   0.000000E+00
  -0.190692E+02   0.000000E+00
  -0.208540E+02   0.000000E+00
  -0.222543E+02   0.000000E+00
  -0.207605E+02   0.000000E+00
  -0.189087E+02   0.000000E+00
  -0.219348E+02   0.000000E+00
  -0.213231E+02   0.000000E+00
  -0.225858E+02   0.000000E+00
  -0.221136E+02   0.000000E+00
  -0.204055E+02   0.000000E+00
  -0.213427E+02   0.000000E+00
  -0.203390E+02   0.000000E+00
  -0.188003E+02   0.000000E+00
  -0.218463E+02   0.000000E+00
  -0.186108E+02   0.000000E+00
  -0.203950E+02   0.000000E+00
  -0.206230E+02   0.000000E+00
  -0.190063E+02   0.000000E+00
  -0.193834E+02   0.000000E+00
  -0.225285E+02   0.000000E+00
  -0.208588E+02   0.000000E+00
  -0.231886E+02   0.000000E+00
  -0.232580E+02   0.000000E+00
  -0.227255E+02   0.000000E+00
  -0.213899E+02   0.000000E+00
  -0.193493E+02   0.000000E+00
  -0.178971E+02   0.000000E+00
  -0.208241E+02   0.000000E+00
  -0.185296E+02   0.000000E+00
  -0.190991E+02   0.000000E+00
  -0.250332E+02   0.000000E+00
  -0.197497E+02   0.000000E+00
  -0.181220E+02   0.000000E+00
  -0.204218E+02   0.000000E+00
  -0.220344E+02   0.000000E+00
  -0.177628E+02   0.000000E+00
  -0.204547E+02   0.000000E+00
  -0.229755E+02   0.000000E+00
  -0.206479E+02   0.000000E+00
  -0.235843E+02   0.000000E+00
  -0.198312E+02   0.000000E+00
  -0.182741E+02   0.000000E+00
  -0.213013E+02   0.000000E+00
  -0.180125E+02   0.000000E+00
  -0.222416E+02   0.000000E+00
  -0.198540E+02   0.000000E+00
  -0.190968E+02   0.000000E+00
  -0.207631E+02   0.000000E+00
  -0.199617E+02   0.000000E+00
  -0.221907E+02   0.000000E+00
  -0.222905E+02   0.000000E+00
  -0.178347E+02   0.000000E+00
  -0.254748E+02   0.000000E+00
  -0.219018E+02   0.000000E+00
  -0.236566E+02   0.000000E+00
  -0.210132E+02   0.000000E+00
  -0.178315E+02   0.000000E+00
  -0.190110E+02   0.000000E+00
  -0.199054E+02   0.000000E+00
  -0.205392E+02   0.000000E+00
  -0.229592E+02   0.000000E+00
  -0.182205E+02   0.000000E+00
  -0.203904E+02   0.000000E+00
  -0.236303E+02   0.000000E+00
  -0.214894E+02   0.000000E+00
  -0.221789E+02   0.000000E+00
  -0.207545E+02   0.000000E+00
  -0.213156E+02   0.000000E+00
  -0.171291E+02   0.000000E+00
  -0.188117E+02   0.000000E+00
  -0.235800E+02   0.000000E+00
  -0.204220E+02   0.000000E+00
  -0.213813E+02   0.000000E+00
  -0.209069E+02   0.000000E+00
  -0.173480E+02   0.000000E+00
  -0.212319E+02   0.000000E+00
  -0.204083E+02   0.000000E+00
  -0.174242E+02   0.000000E+00
  -0.177405E+02   0.000000E+00
  -0.189648E+02   0.000000E+00
  -0.200130E+02   0.000000E+00
  -0.208569E+02   0.000000E+00
  -0.204122E+02   0.000000E+00
  -0.205608E+02   0.000000E+00
  -0.207273E+02   0.000000E+00
  -0.227994E+02   0.000000E+00
  -0.179272E+02   0.000000E+00
  -0.209949E+02   0.000000E+00
  -0.202056E+02   0.000000E+00
  -0.209255E+02   0.000000E+00
  -0.202993E+02   0.000000E+00
  -0.220884E+02   0.000000E+00
  -0.216126E+02   0.000000E+00
  -0.201883E+02   0.000000E+00
  -0.194897E+02   0.000000E+00
  -0.188479E+02   0.000000E+00
  -0.213062E+02   0.000000E+00
  -0.204736E+02   0.000000E+00
  -0.201950E+02   0.000000E+00
  -0.246184E+02   0.000000E+00
  -0.184292E+02   0.000000E+00
  -0.218975E+02   0.000000E+00
  -0.196668E+02   0.000000E+00
  -0.215765E+02   0.000000E+00
  -0.213980E+02   0.000000E+00
  -0.224429E+02   0.000000E+00
  -0.197715E+02   0.000000E+00
  -0.188980E+02   0.000000E+00
  -0.211289E+02   0.000000E+00
  -0.232791E+02   0.000000E+00
  -0.204695E+02   0.000000E+00
  -0.224230E+02   0.000000E+00
  -0.189404E+02   0.000000E+00
  -0.214243E+02   0.000000E+00
  -0.195387E+02   0.000000E+00
  -0.220041E+02   0.000000E+00
  -0.187645E+02   0.000000E+00
  -0.217606E+02   0.000000E+00
  -0.211587E+02   0.000000E+00
  -0.205057E+02   0.000000E+00
  -0.199209E+02   0.000000E+00
  -0.227604E+02   0.000000E+00
  -0.182832E+02   0.000000E+00
  -0.216802E+02   0.000000E+00
  -0.190076E+02   0.000000E+00
  -0.211012E+02   0.000000E+00
  -0.212025E+02   0.000000E+00
  -0.197524E+02   0.000000E+00
  -0.216705E+02   0.000000E+00
  -0.215141E+02   0.000000E+00
  -0.200023E+02   0.000000E+00
  -0.215346E+02   0.000000E+00
  -0.180321E+02   0.000000E+00
  -0.219625E+02   0.000000E+00
  -0.206848E+02   0.000000E+00
  -0.232907E+02   0.000000E+00
  -0.187710E+02   0.000000E+00
  -0.212054E+02   0.000000E+00
  -0.193722E+02   0.000000E+00
  -0.192999E+02   0.000000E+00
  -0.235725E+02   0.000000E+00
  -0.227426E+02   0.000000E+00
  -0.189205E+02   0.000000E+00
  -0.227169E+02   0.000000E+00
  -0.189223E+02   0.000000E+00
  -0.216743E+02   0.000000E+00
  -0.182542E+02   0.000000E+00
  -0.191405E+02   0.000000E+00
  -0.211322E+02   0.000000E+00
  -0.194001E+02   0.000000E+00
  -0.198471E+02   0.000000E+00
  -0.210179E+02   0.000000E+00
  -0.236545E+02   0.000000E+00
  -0.179638E+02   0.000000E+00
  -0.214031E+02   0.000000E+00
  -0.192716E+02   0.000000E+00
  -0.216350E+02   0.000000E+00
  -0.237165E+02   0.000000E+00
  -0.180962E+02   0.000000E+00
  -0.203567E+02   0.000000E+00
  -0.213409E+02   0.000000E+00
  -0.197996E+02   0.000000E+00
  -0.230553E+02   0.000000E+00
  -0.208281E+02   0.000000E+00
  -0.202351E+02   0.000000E+00
  -0.199886E+02   0.000000E+00
  -0.219315E+02   0.000000E+00
  -0.200775E+02   0.000000E+00
  -0.190475E+02   0.000000E+00
  -0.200161E+02   0.000000E+00
  -0.202473E+02   0.000000E+00
  -0.201448E+02   0.000000E+00
  -0.210070E+02   0.000000E+00
  -0.214780E+02   0.000000E+00
  -0.203380E+02   0.000000E+00
  -0.227382E+02   0.000000E+00
  -0.200614E+02   0.000000E+00
  -0.214691E+02   0.000000E+00
  -0.211686E+02   0.000000E+00
  -0.204833E+02   0.000000E+00
  -0.205372E+02   0.000000E+00
  -0.228471E+02   0.000000E+00
  -0.193026E+02   0.000000E+00
  -0.194077E+02   0.000000E+00
  -0.188803E+02   0.000000E+00
  -0.227897E+02   0.000000E+00
  -0.200869E+02   0.000000E+00
  -0.217995E+02   0.000000E+00
  -0.213562E+02   0.000000E+00
  -0.213878E+02   0.000000E+00
  -0.229317E+02   0.000000E+00
  -0.212033E+02   0.000000E+00
  -0.184355E+02   0.000000E+00
  -0.215789E+02   0.000000E+00
  -0.195987E+02   0.000000E+00
  -0.220990E+02   0.000000E+00
  -0.194770E+02   0.000000E+00
  -0.174663E+02   0.000000E+00
  -0.214404E+02   0.000000E+00
  -0.218084E+02   0.000000E+00
  -0.215433E+02   0.000000E+00
  -0.245946E+02   0.000000E+00
  -0.216411E+02   0.000000E+00
  -0.232144E+02   0.000000E+00
  -0.193188E+02   0.000000E+00
  -0.185887E+02   0.000000E+00
  -0.219406E+02   0.000000E+00
  -0.216971E+02   0.000000E+00
  -0.176252E+02   0.000000E+00
  -0.201487E+02   0.000000E+00
  -0.188022E+02   0.000000E+00
  -0.194611E+02   0.000000E+00
  -0.216519E+02   0.000000E+00
  -0.196912E+02   0.000000E+00
  -0.192272E+02   0.000000E+00
  -0.193972E+02   0.000000E+00
  -0.193368E+02   0.000000E+00
  -0.189894E+02   0.000000E+00
  -0.219960E+02   0.000000E+00
  -0.207768E+02   0.000000E+00
  -0.208041E+02   0.000000E+00
  -0.195514E+02   0.000000E+00
  -0.234088E+02   0.000000E+00
  -0.207912E+02   0.000000E+00
  -0.247696E+02   0.000000E+00
  -0.197601E+02   0.000000E+00
  -0.215448E+02   0.000000E+00
  -0.217802E+02   0.000000E+00
  -0.201051E+02   0.000000E+00
  -0.194443E+02   0.000000E+00
  -0.205585E+02   0.000000E+00
  -0.196079E+02   0.000000E+00
  -0.217090E+02   0.000000E+00
  -0.181682E+02   0.000000E+00
  -0.222502E+02   0.000000E+00
  -0.191556E+02   0.000000E+00
  -0.191132E+02   0.000000E+00
  -0.218862E+02   0.000000E+00
  -0.205580E+02   0.000000E+00
  -0.209919E+02   0.000000E+00
  -0.210694E+02   0.000000E+00
  -0.196506E+02   0.000000E+00
  -0.189914E+02   0.000000E+00
  -0.208793E+02   0.000000E+00
  -0.246022E+02   0.000000E+00
  -0.230360E+02   0.000000E+00
  -0.199556E+02   0.000000E+00
  -0.180365E+02   0.000000E+00
  -0.206907E+02   0.000000E+00
  -0.181727E+02   0.000000E+00
  -0.220185E+02   0.000000E+00
  -0.197774E+02   0.000000E+00
  -0.242903E+02   0.000000E+00
  -0.189298E+02   0.000000E+00
  -0.199453E+02   0.000000E+00
  -0.201867E+02   0.000000E+00
  -0.239837E+02   0.000000E+00
  -0.206557E+02   0.000000E+00
  -0.211198E+02   0.000000E+00
  -0.217283E+02   0.000000E+00
  -0.179318E+02   0.000000E+00
  -0.207124E+02   0.000000E+00
  -0.219179E+02   0.000000E+00
  -0.208596E+02   0.000000E+00
  -0.210929E+02   0.000000E+00
  -0.194830E+02   0.000000E+00
  -0.211900E+02   0.000000E+00
  -0.218817E+02   0.000000E+00
  -0.219824E+02   0.000000E+00
  -0.210042E+02   0.000000E+00
  -0.234023E+02   0.000000E+00
  -0.212282E+02   0.000000E+00
  -0.188646E+02   0.000000E+00
  -0.209319E+02   0.000000E+00
  -0.218685E+02   0.000000E+00
  -0.191706E+02   0.000000E+00
  -0.229484E+02   0.000000E+00
  -0.205023E+02   0.000000E+00
  -0.187849E+02   0.000000E+00
  -0.228444E+02   0.000000E+00
  -0.223258E+02   0.000000E+00
  -0.217341E+02   0.000000E+00
  -0.206175E+02   0.000000E+00
  -0.213381E+02   0.000000E+00
  -0.233262E+02   0.000000E+00
  -0.214428E+02   0.000000E+00
  -0.173259E+02   0.000000E+00
  -0.215026E+02   0.000000E+00
  -0.193301E+02   0.000000E+00
  -0.201697E+02   0.000000E+00
  -0.182356E+02   0.000000E+00
  -0.191060E+02   0.000000E+00
  -0.213582E+02   0.000000E+00
  -0.189090E+02   0.000000E+00
  -0.211860E+02   0.000000E+00
  -0.191633E+02   0.000000E+00
  -0.221680E+02   0.000000E+00
  -0.213404E+02   0.000000E+00
  -0.212863E+02   0.000000E+00
  -0.174114E+02   0.000000E+00
  -0.174454E+02   0.000000E+00
  -0.205139E+02   0.000000E+00
  -0.202026E+02   0.000000E+00
  -0.223959E+02   0.000000E+00
  -0.202488E+02   0.000000E+00
  -0.182575E+02   0.000000E+00
  -0.211676E+02   0.000000E+00
  -0.193616E+02   0.000000E+00
  -0.216439E+02   0.000000E+00
  -0.172808E+02   0.000000E+00
  -0.230469E+02   0.000000E+00
  -0.205454E+02   0.000000E+00
  -0.199418E+02   0.000000E+00
  -0.235039E+02   0.000000E+00
  -0.206286E+02   0.000000E+00
  -0.228698E+02   0.000000E+00
  -0.196598E+02   0.000000E+00
  -0.197432E+02   0.000000E+00
  -0.215979E+02   0.000000E+00
  -0.213312E+02   0.000000E+00
  -0.218890E+02   0.000000E+00
  -0.189331E+02   0.000000E+00
  -0.175118E+02   0.000000E+00
  -0.204422E+02   0.000000E+00
  -0.183087E+02   0.000000E+00
  -0.213247E+02   0.000000E+00
  -0.206459E+02   0.000000E+00
  -0.188082E+02   0.000000E+00
  -0.210705E+02   0.000000E+00
  -0.219775E+02   0.000000E+00
  -0.198950E+02   0.000000E+00
  -0.192304E+02   0.000000E+00
  -0.190866E+02   0.000000E+00
  -0.201330E+02   0.000000E+00
  -0.202725E+02   0.000000E+00
  -0.244867E+02   0.000000E+00
  -0.206456E+02   0.000000E+00
  -0.199087E+02   0.000000E+00
  -0.222873E+02   0.000000E+00
  -0.198788E+02   0.000000E+00
  -0.189001E+02   0.000000E+00
  -0.215455E+02   0.000000E+00
  -0.203421E+02   0.000000E+00
  -0.236777E+02   0.000000E+00
  -0.202704E+02   0.000000E+00
  -0.194472E+02   0.000000E+00
  -0.202548E+02   0.000000E+00
  -0.173920E+02   0.000000E+00
  -0.177700E+02   0.000000E+00
  -0.187290E+02   0.000000E+00
  -0.228913E+02   0.000000E+00
  -0.208512E+02   0.000000E+00
  -0.210082E+02   0.000000E+00
  -0.174091E+02   0.000000E+00
  -0.195775E+02   0.000000E+00
  -0.217698E+02   0.000000E+00
  -0.186124E+02   0.000000E+00
  -0.226106E+02   0.000000E+00
  -0.201226E+02   0.000000E+00
  -0.204393E+02   0.000000E+00
  -0.198553E+02   0.000000E+00
  -0.218708E+02   0.000000E+00
  -0.209375E+02   0.000000E+00
  -0.183388E+02   0.000000E+00
  -0.203978E+02   0.000000E+00
  -0.203899E+02   0.000000E+00
  -0.208859E+02   0.000000E+00
  -0.200634E+02   0.000000E+00
  -0.205391E+02   0.000000E+00
  -0.182647E+02   0.000000E+00
  -0.178648E+02   0.000000E+00
  -0.213112E+02   0.000000E+00
  -0.230675E+02   0.000000E+00
  -0.230431E+02   0.000000E+00
  -0.203068E+02   0.000000E+00
  -0.195013E+02   0.000000E+00
  -0.212205E+02   0.000000E+00
  -0.193495E+02   0.000000E+00
  -0.206773E+02   0.000000E+00
  -0.185725E+02   0.000000E+00
  -0.212839E+02   0.000000E+00
  -0.250043E+02   0.000000E+00
  -0.219016E+02   0.000000E+00
  -0.193781E+02   0.000000E+00
  -0.227875E+02   0.000000E+00
  -0.222058E+02   0.000000E+00
  -0.212522E+02   0.000000E+00
  -0.210543E+02   0.000000E+00
  -0.215208E+02   0.000000E+00
  -0.194109E+02   0.000000E+00
  -0.190060E+02   0.000000E+00
  -0.204534E+02   0.000000E+00
  -0.221577E+02   0.000000E+00
  -0.198546E+02   0.000000E+00
  -0.199810E+02   0.000000E+00
  -0.186009E+02   0.000000E+00
  -0.208794E+02   0.000000E+00
  -0.209863E+02   0.000000E+00
  -0.197152E+02   0.000000E+00
  -0.229901E+02   0.000000E+00
  -0.220385E+02   0.000000E+00
  -0.211727E+02   0.000000E+00
  -0.182427E+02   0.000000E+00
  -0.179538E+02   0.000000E+00
  -0.188351E+02   0.000000E+00
  -0.197564E+02   0.000000E+00
  -0.191606E+02   0.000000E+00
  -0.196641E+02   0.000000E+00
  -0.240911E+02   0.000000E+00
  -0.212531E+02   0.000000E+00
  -0.196724E+02   0.000000E+00
  -0.202309E+02   0.000000E+00
  -0.209089E+02   0.000000E+00
  -0.190986E+02   0.000000E+00
  -0.204133E+02   0.000000E+00
  -0.206796E+02   0.000000E+00
  -0.195378E+02   0.000000E+00
  -0.213747E+02   0.000000E+00
  -0.205773E+02   0.000000E+00
  -0.230119E+02   0.000000E+00
  -0.196941E+02   0.000000E+00
  -0.186269E+02   0.000000E+00
  -0.206001E+02   0.000000E+00
  -0.208535E+02   0.000000E+00
  -0.207961E+02   0.000000E+00
  -0.222149E+02   0.000000E+00
  -0.208229E+02   0.000000E+00
  -0.234361E+02   0.000000E+00
  -0.225666E+02   0.000000E+00
  -0.208459E+02   0.000000E+00
  -0.196153E+02   0.000000E+00
  -0.197964E+02   0.000000E+00
  -0.203454E+02   0.000000E+00
  -0.228988E+02   0.000000E+00
  -0.204116E+02   0.000000E+00
  -0.225165E+02   0.000000E+00
  -0.194574E+02   0.000000E+00
  -0.187496E+02   0.000000E+00
  -0.218710E+02   0.000000E+00
  -0.187455E+02   0.000000E+00
  -0.215757E+02   0.000000E+00
  -0.205550E+02   0.000000E+00
  -0.193614E+02   0.000000E+00
  -0.197741E+02   0.000000E+00
  -0.206856E+02   0.000000E+00
  -0.262524E+02   0.000000E+00
  -0.186388E+02   0.000000E+00
  -0.214119E+02   0.000000E+00
  -0.189805E+02   0.000000E+00
  -0.219364E+02   0.000000E+00
  -0.190924E+02   0.000000E+00
  -0.191572E+02   0.000000E+00
  -0.197492E+02   0.000000E+00
  -0.204958E+02   0.000000E+00
  -0.262523E+02   0.000000E+00
  -0.191828E+02   0.000000E+00
  -0.217790E+02   0.000000E+00
  -0.203471E+02   0.000000E+00
  -0.201628E+02   0.000000E+00
  -0.231167E+02   0.000000E+00
  -0.207394E+02   0.000000E+00
  -0.204338E+02   0.000000E+00
  -0.178821E+02   0.000000E+00
  -0.215445E+02   0.000000E+00
  -0.192791E+02   0.000000E+00
  -0.205283E+02   0.000000E+00
  -0.177668E+02   0.000000E+00
  -0.188757E+02   0.000000E+00
  -0.202253E+02   0.000000E+00
  -0.200565E+02   0.000000E+00
  -0.219900E+02   0.000000E+00
  -0.189081E+02   0.000000E+00
  -0.216459E+02   0.000000E+00
  -0.206925E+02   0.000000E+00
  -0.197398E+02   0.000000E+00
  -0.209963E+02   0.000000E+00
  -0.197866E+02   0.000000E+00
  -0.217530E+02   0.000000E+00
  -0.207577E+02   0.000000E+00
  -0.206152E+02   0.000000E+00
  -0.190693E+02   0.000000E+00
  -0.207059E+02   0.000000E+00
  -0.203693E+02   0.000000E+00
  -0.215372E+02   0.000000E+00
  -0.207681E+02   0.000000E+00
  -0.225129E+02   0.000000E+00
  -0.203478E+02   0.000000E+00
  -0.210664E+02   0.000000E+00
  -0.193938E+02   0.000000E+00
  -0.228618E+02   0.000000E+00
  -0.204696E+02   0.000000E+00
  -0.172623E+02   0.000000E+00
  -0.195796E+02   0.000000E+00
  -0.188309E+02   0.000000E+00
  -0.197155E+02   0.000000E+00
  -0.223275E+02   0.000000E+00
  -0.202755E+02   0.000000E+00
  -0.196197E+02   0.000000E+00
  -0.244474E+02   0.000000E+00
  -0.231405E+02   0.000000E+00
  -0.220353E+02   0.000000E+00
  -0.211062E+02   0.000000E+00
  -0.223787E+02   0.000000E+00
  -0.208506E+02   0.000000E+00
  -0.195318E+02   0.000000E+00
  -0.195914E+02   0.000000E+00
  -0.186195E+02   0.000000E+00
  -0.171102E+02   0.000000E+00
  -0.240144E+02   0.000000E+00
  -0.183129E+02   0.000000E+00
  -0.194173E+02   0.000000E+00
  -0.201027E+02   0.000000E+00
  -0.202069E+02   0.000000E+00
  -0.212926E+02   0.000000E+00
  -0.233135E+02   0.000000E+00
  -0.204847E+02   0.000000E+00
  -0.202953E+02   0.000000E+00
  -0.199215E+02   0.000000E+00
  -0.227240E+02   0.000000E+00
  -0.210623E+02   0.000000E+00
  -0.171969E+02   0.000000E+00
  -0.211094E+02   0.000000E+00
  -0.223802E+02   0.000000E+00
  -0.202993E+02   0.000000E+00
  -0.230875E+02   0.000000E+00
  -0.199505E+02   0.000000E+00
  -0.245052E+02   0.000000E+00
  -0.215317E+02   0.000000E+00
  -0.186200E+02   0.000000E+00
  -0.227424E+02   0.000000E+00
  -0.193238E+02   0.000000E+00
  -0.209443E+02   0.000000E+00
  -0.165684E+02   0.000000E+00
  -0.175960E+02   0.000000E+00
  -0.200881E+02   0.000000E+00
  -0.191325E+02   0.000000E+00
  -0.211620E+02   0.000000E+00
  -0.203319E+02   0.000000E+00
  -0.211171E+02   0.000000E+00
  -0.217809E+02   0.000000E+00
  -0.195651E+02   0.000000E+00
  -0.222507E+02   0.000000E+00
  -0.224156E+02   0.000000E+00
  -0.203877E+02   0.000000E+00
  -0.208251E+02   0.000000E+00
  -0.197834E+02   0.000000E+00
  -0.217859E+02   0.000000E+00
  -0.231737E+02   0.000000E+00
  -0.208581E+02   0.000000E+00
  -0.203233E+02   0.000000E+00
  -0.207372E+02   0.000000E+00
  -0.192877E+02   0.000000E+00
  -0.189948E+02   0.000000E+00
  -0.195657E+02   0.000000E+00
  -0.196737E+02   0.000000E+00
  -0.216479E+02   0.000000E+00
  -0.197359E+02   0.000000E+00
  -0.190422E+02   0.000000E+00
  -0.192381E+02   0.000000E+00
  -0.212344E+02   0.000000E+00
  -0.199578E+02   0.000000E+00
  -0.216118E+02   0.000000E+00
  -0.254193E+02   0.000000E+00
  -0.209874E+02   0.000000E+00
  -0.208636E+02   0.000000E+00
  -0.209141E+02   0.000000E+00
  -0.214090E+02   0.000000E+00
  -0.220758E+02   0.000000E+00
  -0.209935E+02   0.000000E+00
  -0.210252E+02   0.000000E+00
  -0.184846E+02   0.000000E+00
  -0.212637E+02   0.000000E+00
  -0.198383E+02   0.000000E+00
  -0.214033E+02   0.000000E+00
  -0.184120E+02   0.000000E+00
  -0.199120E+02   0.000000E+00
  -0.199736E+02   0.000000E+00
  -0.177708E+02   0.000000E+00
  -0.247100E+02   0.000000E+00
  -0.223290E+02   0.000000E+00
  -0.211580E+02   0.000000E+00
  -0.210715E+02   0.000000E+00
  -0.223256E+02   0.000000E+00
  -0.198382E+02   0.000000E+00
  -0.204922E+02   0.000000E+00
  -0.198321E+02   0.000000E+00
  -0.232095E+02   0.000000E+00
  -0.193094E+02   0.000000E+00
  -0.226854E+02   0.000000E+00
  -0.220276E+02   0.000000E+00
  -0.194568E+02   0.000000E+00
  -0.205895E+02   0.000000E+00
  -0.197890E+02   0.000000E+00
  -0.168774E+02   0.000000E+00
  -0.199049E+02   0.000000E+00
  -0.183975E+02   0.000000E+00
  -0.182251E+02   0.000000E+00
  -0.206965E+02   0.000000E+00
  -0.213807E+02   0.000000E+00
  -0.219510E+02   0.000000E+00
  -0.206712E+02   0.000000E+00
  -0.216099E+02   0.000000E+00
  -0.221336E+02   0.000000E+00
  -0.208485E+02   0.000000E+00
  -0.219972E+02   0.000000E+00
  -0.206755E+02   0.000000E+00
  -0.235676E+02   0.000000E+00
  -0.230905E+02   0.000000E+00
  -0.247538E+02   0.000000E+00
  -0.222102E+02   0.000000E+00
  -0.218213E+02   0.000000E+00
  -0.222358E+02   0.000000E+00
  -0.235528E+02   0.000000E+00
  -0.249500E+02   0.000000E+00
  -0.196336E+02   0.000000E+00
  -0.202898E+02   0.000000E+00
  -0.180213E+02   0.000000E+00
  -0.201873E+02   0.000000E+00
  -0.198001E+02   0.000000E+00
  -0.229193E+02   0.000000E+00
  -0.211566E+02   0.000000E+00
  -0.208825E+02   0.000000E+00
  -0.175290E+02   0.000000E+00
  -0.194554E+02   0.000000E+00
  -0.169641E+02   0.000000E+00
  -0.213137E+02   0.000000E+00
  -0.212061E+02   0.000000E+00
  -0.216969E+02   0.000000E+00
  -0.191955E+02   0.000000E+00
  -0.198884E+02   0.000000E+00
  -0.213224E+02   0.000000E+00
  -0.187020E+02   0.000000E+00
  -0.188031E+02   0.000000E+00
  -0.218702E+02   0.000000E+00
  -0.203875E+02   0.000000E+00
  -0.195499E+02   0.000000E+00
  -0.212781E+02   0.000000E+00
  -0.191667E+02   0.000000E+00
  -0.201932E+02   0.000000E+00
  -0.226780E+02   0.000000E+00
  -0.240506E+02   0.000000E+00
  -0.219811E+02   0.000000E+00
  -0.171238E+02   0.000000E+00
  -0.208970E+02   0.000000E+00
  -0.189705E+02   0.000000E+00
  -0.211266E+02   0.000000E+00
  -0.219712E+02   0.000000E+00
  -0.226337E+02   0.000000E+00
  -0.215411E+02   0.000000E+00
  -0.200029E+02   0.000000E+00
  -0.225149E+02   0.000000E+00
  -0.191841E+02   0.000000E+00
  -0.205062E+02   0.000000E+00
  -0.217969E+02   0.000000E+00
  -0.217455E+02   0.000000E+00
  -0.230854E+02   0.000000E+00
  -0.213503E+02   0.000000E+00
  -0.207210E+02   0.000000E+00
  -0.195702E+02   0.000000E+00
  -0.183447E+02   0.000000E+00
  -0.203813E+02   0.000000E+00
  -0.211556E+02   0.000000E+00
  -0.188719E+02   0.000000E+00
  -0.188178E+02   0.000000E+00
  -0.200229E+02   0.000000E+00
  -0.189307E+02   0.000000E+00
  -0.205258E+02   0.000000E+00
  -0.205266E+02   0.000000E+00
  -0.226690E+02   0.000000E+00
  -0.191119E+02   0.000000E+00
  -0.231983E+02   0.000000E+00
  -0.197964E+02   0.000000E+00
  -0.205512E+02   0.000000E+00
  -0.238733E+02   0.000000E+00
  -0.234512E+02   0.000000E+00
  -0.178717E+02   0.000000E+00
  -0.203612E+02   0.000000E+00
  -0.191188E+02   0.000000E+00
  -0.184011E+02   0.000000E+00
  -0.204728E+02   0.000000E+00
  -0.205608E+02   0.000000E+00
  -0.207913E+02   0.000000E+00
  -0.188982E+02   0.000000E+00
  -0.210743E+02   0.000000E+00
  -0.181923E+02   0.000000E+00
  -0.188626E+02   0.000000E+00
  -0.214956E+02   0.000000E+00
  -0.191157E+02   0.000000E+00
  -0.191744E+02   0.000000E+00
  -0.205446E+02   0.000000E+00
  -0.200091E+02   0.000000E+00
  -0.192064E+02   0.000000E+00
  -0.230728E+02   0.000000E+00
  -0.207052E+02   0.000000E+00
  -0.221612E+02   0.000000E+00
  -0.200612E+02   0.000000E+00
  -0.221035E+02   0.000000E+00
  -0.236246E+02   0.000000E+00
  -0.238543E+02   0.000000E+00
  -0.209034E+02   0.000000E+00
  -0.179718E+02   0.000000E+00
  -0.183966E+02   0.000000E+00
  -0.228228E+02   0.000000E+00
  -0.214835E+02   0.000000E+00
  -0.203117E+02   0.000000E+00
  -0.203001E+02   0.000000E+00
  -0.213684E+02   0.000000E+00
  -0.211116E+02   0.000000E+00
  -0.229599E+02   0.000000E+00
  -0.203678E+02   0.000000E+00
  -0.205896E+02   0.000000E+00
  -0.215606E+02   0.000000E+00
  -0.221305E+02   0.000000E+00
  -0.194202E+02   0.000000E+00
  -0.201487E+02   0.000000E+00
  -0.206355E+02   0.000000E+00
  -0.176776E+02   0.000000E+00
  -0.208010E+02   0.000000E+00
  -0.174467E+02   0.000000E+00
  -0.206778E+02   0.000000E+00
  -0.212634E+02   0.000000E+00
  -0.209772E+02   0.000000E+00
  -0.216700E+02   0.000000E+00
  -0.250538E+02   0.000000E+00
  -0.217348E+02   0.000000E+00
  -0.209112E+02   0.000000E+00
  -0.222196E+02   0.000000E+00
  -0.186105E+02   0.000000E+00
  -0.200533E+02   0.000000E+00
  -0.222044E+02   0.000000E+00
  -0.209240E+02   0.000000E+00
  -0.198568E+02   0.000000E+00
  -0.223654E+02   0.000000E+00
  -0.207597E+02   0.000000E+00
  -0.215443E+02   0.000000E+00
  -0.215393E+02   0.000000E+00
  -0.215325E+02   0.000000E+00
  -0.214953E+02   0.000000E+00
  -0.212503E+02   0.000000E+00
  -0.210591E+02   0.000000E+00
  -0.254319E+02   0.000000E+00
  -0.210784E+02   0.000000E+00
  -0.213418E+02   0.000000E+00
  -0.199238E+02   0.000000E+00
  -0.221605E+02   0.000000E+00
  -0.196140E+02   0.000000E+00
  -0.249268E+02   0.000000E+00
  -0.226650E+02   0.000000E+00
  -0.211258E+02   0.000000E+00
  -0.206208E+02   0.000000E+00
  -0.208131E+02   0.000000E+00
  -0.196155E+02   0.000000E+00
  -0.194816E+02   0.000000E+00
  -0.225310E+02   0.000000E+00
  -0.207140E+02   0.000000E+00
  -0.196706E+02   0.000000E+00
  -0.214562E+02   0.000000E+00
  -0.227065E+02   0.000000E+00
  -0.198739E+02   0.000000E+00
  -0.221391E+02   0.000000E+00
  -0.191615E+02   0.000000E+00
  -0.198773E+02   0.000000E+00
  -0.225159E+02   0.000000E+00
  -0.191465E+02   0.000000E+00
  -0.166803E+02   0.000000E+00
  -0.221806E+02   0.000000E+00
  -0.218685E+02   0.000000E+00
  -0.192785E+02   0.000000E+00
  -0.212985E+02   0.000000E+00
  -0.189313E+02   0.000000E+00
  -0.209343E+02   0.000000E+00
  -0.223791E+02   0.000000E+00
  -0.191179E+02   0.000000E+00
  -0.220014E+02   0.000000E+00
  -0.201280E+02   0.000000E+00
  -0.214062E+02   0.000000E+00
  -0.189994E+02   0.000000E+00
  -0.174030E+02   0.000000E+00
  -0.214914E+02   0.000000E+00
  -0.190161E+02   0.000000E+00
  -0.196745E+02   0.000000E+00
  -0.197322E+02   0.000000E+00
  -0.217010E+02   0.000000E+00
  -0.235800E+02   0.000000E+00
  -0.222035E+02   0.000000E+00
  -0.222549E+02   0.000000E+00
  -0.225773E+02   0.000000E+00
  -0.206982E+02   0.000000E+00
  -0.190002E+02   0.000000E+00
  -0.201693E+02   0.000000E+00
  -0.195730E+02   0.000000E+00
  -0.246915E+02   0.000000E+00
  -0.204293E+02   0.000000E+00
  -0.228013E+02   0.000000E+00
  -0.212126E+02   0.000000E+00
  -0.215243E+02   0.000000E+00
  -0.217424E+02   0.000000E+00
  -0.196381E+02   0.000000E+00
  -0.199014E+02   0.000000E+00
  -0.211292E+02   0.000000E+00
  -0.198228E+02   0.000000E+00
  -0.190853E+02   0.000000E+00
  -0.197338E+02   0.000000E+00
  -0.224465E+02   0.000000E+00
  -0.218061E+02   0.000000E+00
  -0.229597E+02   0.000000E+00
  -0.221595E+02   0.000000E+00
  -0.182869E+02   0.000000E+00
  -0.210872E+02   0.000000E+00
  -0.178363E+02   0.000000E+00
  -0.194340E+02   0.000000E+00
  -0.194978E+02   0.000000E+00
  -0.179392E+02   0.000000E+00
  -0.205611E+02   0.000000E+00
  -0.210268E+02   0.000000E+00
  -0.214132E+02   0.000000E+00
  -0.201098E+02   0.000000E+00
  -0.196628E+02   0.000000E+00
  -0.200548E+02   0.000000E+00
  -0.220752E+02   0.000000E+00
  -0.200080E+02   0.000000E+00
  -0.237294E+02   0.000000E+00
  -0.184831E+02   0.000000E+00
  -0.219685E+02   0.000000E+00
  -0.174388E+02   0.000000E+00
  -0.200422E+02   0.000000E+00
  -0.209546E+02   0.000000E+00
  -0.193741E+02   0.000000E+00
  -0.212522E+02   0.000000E+00
  -0.227178E+02   0.000000E+00
  -0.186037E+02   0.000000E+00
  -0.249716E+02   0.000000E+00
  -0.192107E+02   0.000000E+00
  -0.197071E+02   0.000000E+00
  -0.233757E+02   0.000000E+00
  -0.191864E+02   0.000000E+00
  -0.219854E+02   0.000000E+00
  -0.224242E+02   0.000000E+00
  -0.228054E+02   0.000000E+00
  -0.211131E+02   0.000000E+00
  -0.252986E+02   0.000000E+00
  -0.208865E+02   0.000000E+00
  -0.207982E+02   0.000000E+00
  -0.174493E+02   0.000000E+00
  -0.224822E+02   0.000000E+00
  -0.179353E+02   0.000000E+00
  -0.209564E+02   0.000000E+00
  -0.196838E+02   0.000000E+00
  -0.197186E+02   0.000000E+00
  -0.196077E+02   0.000000E+00
  -0.183350E+02   0.000000E+00
  -0.199060E+02   0.000000E+00
  -0.190807E+02   0.000000E+00
  -0.203704E+02   0.000000E+00
  -0.193875E+02   0.000000E+00
  -0.187966E+02   0.000000E+00
  -0.268310E+02   0.000000E+00
  -0.175634E+02   0.000000E+00
  -0.179623E+02   0.000000E+00
  -0.209341E+02   0.000000E+00
  -0.212674E+02   0.000000E+00
  -0.183722E+02   0.000000E+00
  -0.199421E+02   0.000000E+00
  -0.219953E+02   0.000000E+00
  -0.179290E+02   0.000000E+00
  -0.191397E+02   0.000000E+00
  -0.192523E+02   0.000000E+00
  -0.225480E+02   0.000000E+00
  -0.189078E+02   0.000000E+00
  -0.224213E+02   0.000000E+00
  -0.196441E+02   0.000000E+00
  -0.203513E+02   0.000000E+00
  -0.196564E+02   0.000000E+00
  -0.193469E+02   0.000000E+00
  -0.226505E+02   0.000000E+00
  -0.205431E+02   0.000000E+00
  -0.190977E+02   0.000000E+00
  -0.220738E+02   0.000000E+00
  -0.218643E+02   0.000000E+00
  -0.224928E+02   0.000000E+00
  -0.207590E+02   0.000000E+00
  -0.202652E+02   0.000000E+00
  -0.223255E+02   0.000000E+00
  -0.198613E+02   0.000000E+00
  -0.187587E+02   0.000000E+00
  -0.179929E+02   0.000000E+00
  -0.182032E+02   0.000000E+00
  -0.219010E+02   0.000000E+00
  -0.201723E+02   0.000000E+00
  -0.198241E+02   0.000000E+00
  -0.221173E+02   0.000000E+00
  -0.238700E+02   0.000000E+00
  -0.225361E+02   0.000000E+00
  -0.177290E+02   0.000000E+00
  -0.206180E+02   0.000000E+00
  -0.245330E+02   0.000000E+00
  -0.221062E+02   0.000000E+00
  -0.210887E+02   0.000000E+00
  -0.212898E+02   0.000000E+00
  -0.200041E+02   0.000000E+00
  -0.204394E+02   0.000000E+00
  -0.211153E+02   0.000000E+00
  -0.224443E+02   0.000000E+00
  -0.185978E+02   0.000000E+00
  -0.175569E+02   0.000000E+00
  -0.210245E+02   0.000000E+00
  -0.182439E+02   0.000000E+00
  -0.204322E+02   0.000000E+00
  -0.200429E+02   0.000000E+00
  -0.202807E+02   0.000000E+00
  -0.212968E+02   0.000000E+00
  -0.205825E+02   0.000000E+00
  -0.204926E+02   0.000000E+00
  -0.221384E+02   0.000000E+00
  -0.167445E+02   0.000000E+00
  -0.202648E+02   0.000000E+00
  -0.199177E+02   0.000000E+00
  -0.185211E+02   0.000000E+00
  -0.201344E+02   0.000000E+00
  -0.238640E+02   0.000000E+00
  -0.183957E+02   0.000000E+00
  -0.218779E+02   0.000000E+00
  -0.206977E+02   0.000000E+00
  -0.225934E+02   0.000000E+00
  -0.235676E+02   0.000000E+00
  -0.200734E+02   0.000000E+00
  -0.212385E+02   0.000000E+00
  -0.204595E+02   0.000000E+00
  -0.213260E+02   0.000000E+00
  -0.213923E+02   0.000000E+00
  -0.210231E+02   0.000000E+00
  -0.219819E+02   0.000000E+00
  -0.229470E+02   0.000000E+00
  -0.195877E+02   0.000000E+00
  -0.220712E+02   0.000000E+00
  -0.197901E+02   0.000000E+00
  -0.181535E+02   0.000000E+00
  -0.201676E+02   0.000000E+00
  -0.200619E+02   0.000000E+00
  -0.195323E+02   0.000000E+00
  -0.217876E+02   0.000000E+00
  -0.233783E+02   0.000000E+00
  -0.225145E+02   0.000000E+00
  -0.203197E+02   0.000000E+00
  -0.187016E+02   0.000000E+00
  -0.204467E+02   0.000000E+00
  -0.219310E+02   0.000000E+00
  -0.227121E+02   0.000000E+00
  -0.177357E+02   0.000000E+00
  -0.185390E+02   0.000000E+00
  -0.191347E+02   0.000000E+00
  -0.211728E+02   0.000000E+00
  -0.213612E+02   0.000000E+00
  -0.216611E+02   0.000000E+00
  -0.206477E+02   0.000000E+00
  -0.177203E+02   0.000000E+00
  -0.198748E+02   0.000000E+00
  -0.193062E+02   0.000000E+00
  -0.191353E+02   0.000000E+00
  -0.226503E+02   0.000000E+00
  -0.197047E+02   0.000000E+00
  -0.198631E+02   0.000000E+00
  -0.179157E+02   0.000000E+00
  -0.207899E+02   0.000000E+00
  -0.223841E+02   0.000000E+00
  -0.206162E+02   0.000000E+00
  -0.186211E+02   0.000000E+00
  -0.221442E+02   0.000000E+00
  -0.193394E+02   0.000000E+00
  -0.225865E+02   0.000000E+00
  -0.189470E+02   0.000000E+00
  -0.206609E+02   0.000000E+00
  -0.204087E+02   0.000000E+00
  -0.216970E+02   0.000000E+00
  -0.218518E+02   0.000000E+00
  -0.182939E+02   0.000000E+00
  -0.207383E+02   0.000000E+00
  -0.199128E+02   0.000000E+00
  -0.215081E+02   0.000000E+00
  -0.209133E+02   0.000000E+00
  -0.184067E+02   0.000000E+00
  -0.208565E+02   0.000000E+00
  -0.180400E+02   0.000000E+00
  -0.215506E+02   0.000000E+00
  -0.192477E+02   0.000000E+00
  -0.211840E+02   0.000000E+00
  -0.213063E+02   0.000000E+00
  -0.201998E+02   0.000000E+00
  -0.205644E+02   0.000000E+00
  -0.193633E+02   0.000000E+00
  -0.213784E+02   0.000000E+00
  -0.210041E+02   0.000000E+00
  -0.218894E+02   0.000000E+00
  -0.218833E+02   0.000000E+00
  -0.199701E+02   0.000000E+00
  -0.187368E+02   0.000000E+00
  -0.236905E+02   0.000000E+00
  -0.250785E+02   0.000000E+00
  -0.192717E+02   0.000000E+00
  -0.203021E+02   0.000000E+00
  -0.196433E+02   0.000000E+00
  -0.197236E+02   0.000000E+00
  -0.225710E+02   0.000000E+00
  -0.219472E+02   0.000000E+00
  -0.200219E+02   0.000000E+00
  -0.206857E+02   0.000000E+00
  -0.233089E+02   0.000000E+00
  -0.179172E+02   0.000000E+00
  -0.185532E+02   0.000000E+00
  -0.224306E+02   0.000000E+00
  -0.238001E+02   0.000000E+00
  -0.201625E+02   0.000000E+00
  -0.188712E+02   0.000000E+00
  -0.198202E+02   0.000000E+00
  -0.220384E+02   0.000000E+00
  -0.194123E+02   0.000000E+00
  -0.199269E+02   0.000000E+00
  -0.203995E+02   0.000000E+00
  -0.225052E+02   0.000000E+00
  -0.211444E+02   0.000000E+00
  -0.207127E+02   0.000000E+00
  -0.191710E+02   0.000000E+00
  -0.214503E+02   0.000000E+00
  -0.255013E+02   0.000000E+00
  -0.210870E+02   0.000000E+00
  -0.212456E+02   0.000000E+00
  -0.221998E+02   0.000000E+00
  -0.205460E+02   0.000000E+00
  -0.179202E+02   0.000000E+00
  -0.212921E+02   0.000000E+00
  -0.203354E+02   0.000000E+00
  -0.212672E+02   0.000000E+00
  -0.180393E+02   0.000000E+00
  -0.231047E+02   0.000000E+00
  -0.224149E+02   0.000000E+00
  -0.221442E+02   0.000000E+00
  -0.201022E+02   0.000000E+00
  -0.218542E+02   0.000000E+00
  -0.206865E+02   0.000000E+00
  -0.192728E+02   0.000000E+00
  -0.182622E+02   0.000000E+00
  -0.184736E+02   0.000000E+00
  -0.190580E+02   0.000000E+00
  -0.190079E+02   0.000000E+00
  -0.230668E+02   0.000000E+00
  -0.173237E+02   0.000000E+00
  -0.212523E+02   0.000000E+00
  -0.214047E+02   0.000000E+00
  -0.214033E+02   0.000000E+00
  -0.216538E+02   0.000000E+00
  -0.208927E+02   0.000000E+00
  -0.182465E+02   0.000000E+00
  -0.214627E+02   0.000000E+00
  -0.210683E+02   0.000000E+00
  -0.249054E+02   0.000000E+00
  -0.221103E+02   0.000000E+00
  -0.200393E+02   0.000000E+00
  -0.212200E+02   0.000000E+00
  -0.205240E+02   0.000000E+00
  -0.206802E+02   0.000000E+00
  -0.191902E+02   0.000000E+00
  -0.208568E+02   0.000000E+00
  -0.230147E+02   0.000000E+00
  -0.228722E+02   0.000000E+00
  -0.201945E+02   0.000000E+00
  -0.182569E+02   0.000000E+00
  -0.205355E+02   0.000000E+00
  -0.223080E+02   0.000000E+00
  -0.177884E+02   0.000000E+00
  -0.200796E+02   0.000000E+00
  -0.203957E+02   0.000000E+00
  -0.211370E+02   0.000000E+00
  -0.205197E+02   0.000000E+00
  -0.236669E+02   0.000000E+00
  -0.197384E+02   0.000000E+00
  -0.205610E+02   0.000000E+00
  -0.187316E+02   0.000000E+00
  -0.247013E+02   0.000000E+00
  -0.225638E+02   0.000000E+00
  -0.181134E+02   0.000000E+00
  -0.222073E+02   0.000000E+00
  -0.204398E+02   0.000000E+00
  -0.185699E+02   0.000000E+00
  -0.187738E+02   0.000000E+00
  -0.217757E+02   0.000000E+00
  -0.178420E+02   0.000000E+00
  -0.198005E+02   0.000000E+00
  -0.197431E+02   0.000000E+00
  -0.196670E+02   0.000000E+00
  -0.203120E+02   0.000000E+00
  -0.203253E+02   0.000000E+00
  -0.217720E+02   0.000000E+00
  -0.194540E+02   0.000000E+00
  -0.227123E+02   0.000000E+00
  -0.195004E+02   0.000000E+00
  -0.200460E+02   0.000000E+00
  -0.203480E+02   0.000000E+00
  -0.217915E+02   0.000000E+00
  -0.215137E+02   0.000000E+00
  -0.209310E+02   0.000000E+00
  -0.192691E+02   0.000000E+00
  -0.209684E+02   0.000000E+00
  -0.217589E+02   0.000000E+00
  -0.215534E+02   0.000000E+00
  -0.229657E+02   0.000000E+00
  -0.215187E+02   0.000000E+00
  -0.190647E+02   0.000000E+00
  -0.200069E+02   0.000000E+00
  -0.198772E+02   0.000000E+00
  -0.227818E+02   0.000000E+00
  -0.222008E+02   0.000000E+00
  -0.187715E+02   0.000000E+00
  -0.221496E+02   0.000000E+00
  -0.211577E+02   0.000000E+00
  -0.216777E+02   0.000000E+00
  -0.234054E+02   0.000000E+00
  -0.207917E+02   0.000000E+00
  -0.224888E+02   0.000000E+00
  -0.179095E+02   0.000000E+00
  -0.180539E+02   0.000000E+00
  -0.200612E+02   0.000000E+00
  -0.173361E+02   0.000000E+00
  -0.197877E+02   0.000000E+00
  -0.172223E+02   0.000000E+00
  -0.202335E+02   0.000000E+00
  -0.245713E+02   0.000000E+00
  -0.219136E+02   0.000000E+00
  -0.229214E+02   0.000000E+00
  -0.200197E+02   0.000000E+00
  -0.176119E+02   0.000000E+00
  -0.223641E+02   0.000000E+00
  -0.227243E+02   0.000000E+00
  -0.201084E+02   0.000000E+00
  -0.228521E+02   0.000000E+00
  -0.207435E+02   0.000000E+00
  -0.179468E+02   0.000000E+00
  -0.233469E+02   0.000000E+00
  -0.200129E+02   0.000000E+00
  -0.235062E+02   0.000000E+00
  -0.221192E+02   0.000000E+00
  -0.210699E+02   0.000000E+00
  -0.179786E+02   0.000000E+00
  -0.211757E+02   0.000000E+00
  -0.219197E+02   0.000000E+00
  -0.198773E+02   0.000000E+00
  -0.203744E+02   0.000000E+00
  -0.219112E+02   0.000000E+00
  -0.229382E+02   0.000000E+00
  -0.242932E+02   0.000000E+00
  -0.229955E+02   0.000000E+00
  -0.203965E+02   0.000000E+00
  -0.249856E+02   0.000000E+00
  -0.187856E+02   0.000000E+00
  -0.213512E+02   0.000000E+00
  -0.192710E+02   0.000000E+00
  -0.214398E+02   0.000000E+00
  -0.219840E+02   0.000000E+00
  -0.224084E+02   0.000000E+00
  -0.194502E+02   0.000000E+00
  -0.188990E+02   0.000000E+00
  -0.187655E+02   0.000000E+00
  -0.192094E+02   0.000000E+00
  -0.232757E+02   0.000000E+00
  -0.223520E+02   0.000000E+00
  -0.195286E+02   0.000000E+00
  -0.223585E+02   0.000000E+00
  -0.234170E+02   0.000000E+00
  -0.194071E+02   0.000000E+00
  -0.229997E+02   0.000000E+00
  -0.197215E+02   0.000000E+00
  -0.204688E+02   0.000000E+00
  -0.214138E+02   0.000000E+00
  -0.217172E+02   0.000000E+00
  -0.201909E+02   0.000000E+00
  -0.198422E+02   0.000000E+00
  -0.212549E+02   0.000000E+00
  -0.211410E+02   0.000000E+00
  -0.211418E+02   0.000000E+00
  -0.208554E+02   0.000000E+00
  -0.192570E+02   0.000000E+00
  -0.218659E+02   0.000000E+00
  -0.185221E+02   0.000000E+00
  -0.247451E+02   0.000000E+00
  -0.186681E+02   0.000000E+00
  -0.217536E+02   0.000000E+00
  -0.242921E+02   0.000000E+00
  -0.226359E+02   0.000000E+00
  -0.230539E+02   0.000000E+00
  -0.201363E+02   0.000000E+00
  -0.211817E+02   0.000000E+00
  -0.191414E+02   0.000000E+00
  -0.221574E+02   0.000000E+00
  -0.205224E+02   0.000000E+00
  -0.215570E+02   0.000000E+00
  -0.191231E+02   0.000000E+00
  -0.211397E+02   0.000000E+00
  -0.202302E+02   0.000000E+00
  -0.220065E+02   0.000000E+00
  -0.203090E+02   0.000000E+00
  -0.175755E+02   0.000000E+00
  -0.205468E+02   0.000000E+00
  -0.238502E+02   0.000000E+00
  -0.205318E+02   0.000000E+00
  -0.190512E+02   0.000000E+00
  -0.160883E+02   0.000000E+00
  -0.219498E+02   0.000000E+00
  -0.236064E+02   0.000000E+00
  -0.193861E+02   0.000000E+00
  -0.234628E+02   0.000000E+00
  -0.219325E+02   0.000000E+00
  -0.209172E+02   0.000000E+00
  -0.200235E+02   0.000000E+00
  -0.199209E+02   0.000000E+00
  -0.189938E+02   0.000000E+00
  -0.204411E+02   0.000000E+00
  -0.208982E+02   0.000000E+00
  -0.203648E+02   0.000000E+00
  -0.237024E+02   0.000000E+00
  -0.208079E+02   0.000000E+00
  -0.206680E+02   0.000000E+00
  -0.204336E+02   0.000000E+00
  -0.195903E+02   0.000000E+00
  -0.204529E+02   0.000000E+00
  -0.219025E+02   0.000000E+00
  -0.213343E+02   0.000000E+00
  -0.215217E+02   0.000000E+00
  -0.204369E+02   0.000000E+00
  -0.208149E+02   0.000000E+00
  -0.229137E+02   0.000000E+00
  -0.193353E+02   0.000000E+00
  -0.199516E+02   0.000000E+00
  -0.166013E+02   0.000000E+00
  -0.211929E+02   0.000000E+00
  -0.188847E+02   0.000000E+00
  -0.195950E+02   0.000000E+00
  -0.179604E+02   0.000000E+00
  -0.211555E+02   0.000000E+00
  -0.216933E+02   0.000000E+00
  -0.202097E+02   0.000000E+00
  -0.197855E+02   0.000000E+00
  -0.198620E+02   0.000000E+00
  -0.190247E+02   0.000000E+00
  -0.208166E+02   0.000000E+00
  -0.208231E+02   0.000000E+00
  -0.200759E+02   0.000000E+00
  -0.209363E+02   0.000000E+00
  -0.224808E+02   0.000000E+00
  -0.227090E+02   0.000000E+00
  -0.170897E+02   0.000000E+00
  -0.189268E+02   0.000000E+00
  -0.215431E+02   0.000000E+00
  -0.211665E+02   0.000000E+00
  -0.205330E+02   0.000000E+00
  -0.171820E+02   0.000000E+00
  -0.184429E+02   0.000000E+00
  -0.203747E+02   0.000000E+00
  -0.188369E+02   0.000000E+00
  -0.198033E+02   0.000000E+00
  -0.217211E+02   0.000000E+00
  -0.202793E+02   0.000000E+00
  -0.217505E+02   0.000000E+00
  -0.197302E+02   0.000000E+00
  -0.228320E+02   0.000000E+00
  -0.186490E+02   0.000000E+00
  -0.217281E+02   0.000000E+00
  -0.192207E+02   0.000000E+00
  -0.193924E+02   0.000000E+00
  -0.186442E+02   0.000000E+00
  -0.192355E+02   0.000000E+00
  -0.218484E+02   0.000000E+00
  -0.194565E+02   0.000000E+00
  -0.205844E+02   0.000000E+00
  -0.213534E+02   0.000000E+00
  -0.194219E+02   0.000000E+00
  -0.198362E+02   0.000000E+00
  -0.223114E+02   0.000000E+00
  -0.228099E+02   0.000000E+00
  -0.222430E+02   0.000000E+00
  -0.198242E+02   0.000000E+00
  -0.210152E+02   0.000000E+00
  -0.202783E+02   0.000000E+00
  -0.224324E+02   0.000000E+00
  -0.204952E+02   0.000000E+00
  -0.203845E+02   0.000000E+00
  -0.231092E+02   0.000000E+00
  -0.187947E+02   0.000000E+00
  -0.206336E+02   0.000000E+00
  -0.207175E+02   0.000000E+00
  -0.225702E+02   0.000000E+00
  -0.208557E+02   0.000000E+00
  -0.215965E+02   0.000000E+00
  -0.202697E+02   0.000000E+00
  -0.234572E+02   0.000000E+00
  -0.217387E+02   0.000000E+00
  -0.198783E+02   0.000000E+00
  -0.179146E+02   0.000000E+00
  -0.206348E+02   0.000000E+00
  -0.202650E+02   0.000000E+00
  -0.235093E+02   0.000000E+00
  -0.219254E+02   0.000000E+00
  -0.188212E+02   0.000000E+00
  -0.208345E+02   0.000000E+00
  -0.183855E+02   0.000000E+00
  -0.228539E+02   0.000000E+00
  -0.198182E+02   0.000000E+00
  -0.218472E+02   0.000000E+00
  -0.229565E+02   0.000000E+00
  -0.198514E+02   0.000000E+00
  -0.205865E+02   0.000000E+00
  -0.205416E+02   0.000000E+00
  -0.225610E+02   0.000000E+00
  -0.204420E+02   0.000000E+00
  -0.211117E+02   0.000000E+00
  -0.232102E+02   0.000000E+00
  -0.198339E+02   0.000000E+00
  -0.208805E+02   0.000000E+00
  -0.218526E+02   0.000000E+00
  -0.197857E+02   0.000000E+00
  -0.205633E+02   0.000000E+00
  -0.193995E+02   0.000000E+00
  -0.199432E+02   0.000000E+00
  -0.201680E+02   0.000000E+00
  -0.207691E+02   0.000000E+00
  -0.224168E+02   0.000000E+00
  -0.198021E+02   0.000000E+00
  -0.198529E+02   0.000000E+00
  -0.190755E+02   0.000000E+00
  -0.221628E+02   0.000000E+00
  -0.219422E+02   0.000000E+00
  -0.217759E+02   0.000000E+00
  -0.205386E+02   0.000000E+00
  -0.200898E+02   0.000000E+00
  -0.183497E+02   0.000000E+00
  -0.171883E+02   0.000000E+00
  -0.195801E+02   0.000000E+00
  -0.223425E+02   0.000000E+00
  -0.174013E+02   0.000000E+00
  -0.215281E+02   0.000000E+00
  -0.214118E+02   0.000000E+00
  -0.170985E+02   0.000000E+00
  -0.187424E+02   0.000000E+00
  -0.193558E+02   0.000000E+00
  -0.209600E+02   0.000000E+00
  -0.190447E+02   0.000000E+00
  -0.193560E+02   0.000000E+00
  -0.228217E+02   0.000000E+00
  -0.189645E+02   0.000000E+00
  -0.189444E+02   0.000000E+00
  -0.207853E+02   0.000000E+00
  -0.216937E+02   0.000000E+00
  -0.183016E+02   0.000000E+00
  -0.234219E+02   0.000000E+00
  -0.222911E+02   0.000000E+00
  -0.189479E+02   0.000000E+00
  -0.215725E+02   0.000000E+00
  -0.214950E+02   0.000000E+00
  -0.219971E+02   0.000000E+00
  -0.197229E+02   0.000000E+00
  -0.219377E+02   0.000000E+00
  -0.212614E+02   0.000000E+00
  -0.230034E+02   0.000000E+00
  -0.193873E+02   0.000000E+00
  -0.200188E+02   0.000000E+00
  -0.232777E+02   0.000000E+00
  -0.188267E+02   0.000000E+00
  -0.241584E+02   0.000000E+00
  -0.198752E+02   0.000000E+00
  -0.217847E+02   0.000000E+00
  -0.183187E+02   0.000000E+00
  -0.226943E+02   0.000000E+00
  -0.201785E+02   0.000000E+00
  -0.168928E+02   0.000000E+00
  -0.197699E+02   0.000000E+00
  -0.171747E+02   0.000000E+00
  -0.221408E+02   0.000000E+00
  -0.197625E+02   0.000000E+00
  -0.189152E+02   0.000000E+00
  -0.195225E+02   0.000000E+00
  -0.202279E+02   0.000000E+00
  -0.209253E+02   0.000000E+00
  -0.198125E+02   0.000000E+00
  -0.202015E+02   0.000000E+00
  -0.191738E+02   0.000000E+00
  -0.183126E+02   0.000000E+00
  -0.235688E+02   0.000000E+00
  -0.203089E+02   0.000000E+00
  -0.212535E+02   0.000000E+00
  -0.190024E+02   0.000000E+00
  -0.204586E+02   0.000000E+00
  -0.181126E+02   0.000000E+00
  -0.207570E+02   0.000000E+00
  -0.236522E+02   0.000000E+00
  -0.227117E+02   0.000000E+00
  -0.193367E+02   0.000000E+00
  -0.225680E+02   0.000000E+00
  -0.216307E+02   0.000000E+00
  -0.208486E+02   0.000000E+00
  -0.169067E+02   0.000000E+00
  -0.215304E+02   0.000000E+00
  -0.213516E+02   0.000000E+00
  -0.223480E+02   0.000000E+00
  -0.208575E+02   0.000000E+00
  -0.238390E+02   0.000000E+00
  -0.213147E+02   0.000000E+00
  -0.202808E+02   0.000000E+00
  -0.204672E+02   0.000000E+00
  -0.180276E+02   0.000000E+00
  -0.217308E+02   0.000000E+00
  -0.207801E+02   0.000000E+00
  -0.192651E+02   0.000000E+00
  -0.213769E+02   0.000000E+00
  -0.204095E+02   0.000000E+00
  -0.201381E+02   0.000000E+00
  -0.199127E+02   0.000000E+00
  -0.210034E+02   0.000000E+00
  -0.192152E+02   0.000000E+00
  -0.210610E+02   0.000000E+00
  -0.201573E+02   0.000000E+00
  -0.185223E+02   0.000000E+00
  -0.226442E+02   0.000000E+00
  -0.202666E+02   0.000000E+00
  -0.208242E+02   0.000000E+00
  -0.219203E+02   0.000000E+00
  -0.200034E+02   0.000000E+00
  -0.202688E+02   0.000000E+00
  -0.239566E+02   0.000000E+00
  -0.221714E+02   0.000000E+00
  -0.206328E+02   0.000000E+00
  -0.198030E+02   0.000000E+00
  -0.250548E+02   0.000000E+00
  -0.196429E+02   0.000000E+00
  -0.222467E+02   0.000000E+00
  -0.229526E+02   0.000000E+00
  -0.209100E+02   0.000000E+00
  -0.177212E+02   0.000000E+00
  -0.174724E+02   0.000000E+00
  -0.201544E+02   0.000000E+00
  -0.179612E+02   0.000000E+00
  -0.181772E+02   0.000000E+00
  -0.223508E+02   0.000000E+00
  -0.204664E+02   0.000000E+00
  -0.243868E+02   0.000000E+00
  -0.194007E+02   0.000000E+00
  -0.187478E+02   0.000000E+00
  -0.208552E+02   0.000000E+00
  -0.204050E+02   0.000000E+00
  -0.245896E+02   0.000000E+00
  -0.187721E+02   0.000000E+00
  -0.197044E+02   0.000000E+00
  -0.223429E+02   0.000000E+00
  -0.194388E+02   0.000000E+00
  -0.206341E+02   0.000000E+00
  -0.204169E+02   0.000000E+00
  -0.188590E+02   0.000000E+00
  -0.180422E+02   0.000000E+00
  -0.210877E+02   0.000000E+00
  -0.200915E+02   0.000000E+00
  -0.173708E+02   0.000000E+00
  -0.218960E+02   0.000000E+00
  -0.206832E+02   0.000000E+00
  -0.204484E+02   0.000000E+00
  -0.216837E+02   0.000000E+00
  -0.198401E+02   0.000000E+00
  -0.218144E+02   0.000000E+00
  -0.201035E+02   0.000000E+00
  -0.203135E+02   0.000000E+00
  -0.253068E+02   0.000000E+00
  -0.212484E+02   0.000000E+00
  -0.217633E+02   0.000000E+00
  -0.221786E+02   0.000000E+00
  -0.187066E+02   0.000000E+00
  -0.261937E+02   0.000000E+00
  -0.205520E+02   0.000000E+00
  -0.210449E+02   0.000000E+00
  -0.225382E+02   0.000000E+00
  -0.207100E+02   0.000000E+00
  -0.184575E+02   0.000000E+00
  -0.177902E+02   0.000000E+00
  -0.210549E+02   0.000000E+00
  -0.220358E+02   0.000000E+00
  -0.209936E+02   0.000000E+00
  -0.202443E+02   0.000000E+00
  -0.203889E+02   0.000000E+00
  -0.214828E+02   0.000000E+00
  -0.200732E+02   0.000000E+00
  -0.202869E+02   0.000000E+00
  -0.188819E+02   0.000000E+00
  -0.202000E+02   0.000000E+00
  -0.190498E+02   0.000000E+00
  -0.215738E+02   0.000000E+00
  -0.195518E+02   0.000000E+00
  -0.224332E+02   0.000000E+00
  -0.202762E+02   0.000000E+00
  -0.204526E+02   0.000000E+00
  -0.215928E+02   0.000000E+00
  -0.201669E+02   0.000000E+00
  -0.229224E+02   0.000000E+00
  -0.205349E+02   0.000000E+00
  -0.213666E+02   0.000000E+00
  -0.193970E+02   0.000000E+00
  -0.193969E+02   0.000000E+00
  -0.223790E+02   0.000000E+00
  -0.170280E+02   0.000000E+00
  -0.202226E+02   0.000000E+00
  -0.213206E+02   0.000000E+00
  -0.223240E+02   0.000000E+00
  -0.224049E+02   0.000000E+00
  -0.189787E+02   0.000000E+00
  -0.185008E+02   0.000000E+00
  -0.225407E+02   0.000000E+00
  -0.224343E+02   0.000000E+00
  -0.175483E+02   0.000000E+00
  -0.208308E+02   0.000000E+00
  -0.205042E+02   0.000000E+00
  -0.201206E+02   0.000000E+00
  -0.198827E+02   0.000000E+00
  -0.194140E+02   0.000000E+00
  -0.225833E+02   0.000000E+00
  -0.210655E+02   0.000000E+00
  -0.207229E+02   0.000000E+00
  -0.232606E+02   0.000000E+00
  -0.207598E+02   0.000000E+00
  -0.173137E+02   0.000000E+00
  -0.193791E+02   0.000000E+00
  -0.208024E+02   0.000000E+00
  -0.206317E+02   0.000000E+00
  -0.225010E+02   0.000000E+00
  -0.215588E+02   0.000000E+00
  -0.237237E+02   0.000000E+00
  -0.208874E+02   0.000000E+00
  -0.193223E+02   0.000000E+00
  -0.191577E+02   0.000000E+00
  -0.185889E+02   0.000000E+00
  -0.191881E+02   0.000000E+00
  -0.219855E+02   0.000000E+00
  -0.214862E+02   0.000000E+00
  -0.216458E+02   0.000000E+00
  -0.205027E+02   0.000000E+00
  -0.192209E+02   0.000000E+00
  -0.175076E+02   0.000000E+00
  -0.242237E+02   0.000000E+00
  -0.211474E+02   0.000000E+00
  -0.197203E+02   0.000000E+00
  -0.205026E+02   0.000000E+00
  -0.208095E+02   0.000000E+00
  -0.216893E+02   0.000000E+00
  -0.208427E+02   0.000000E+00
  -0.213859E+02   0.000000E+00
  -0.192136E+02   0.000000E+00
  -0.225233E+02   0.000000E+00
  -0.235761E+02   0.000000E+00
  -0.204160E+02   0.000000E+00
  -0.180798E+02   0.000000E+00
  -0.219044E+02   0.000000E+00
  -0.193797E+02   0.000000E+00
  -0.195583E+02   0.000000E+00
  -0.225973E+02   0.000000E+00
  -0.239644E+02   0.000000E+00
  -0.207208E+02   0.000000E+00
  -0.198256E+02   0.000000E+00
  -0.218048E+02   0.000000E+00
  -0.229566E+02   0.000000E+00
  -0.197602E+02   0.000000E+00
  -0.193124E+02   0.000000E+00
  -0.189904E+02   0.000000E+00
  -0.202052E+02   0.000000E+00
  -0.173617E+02   0.000000E+00
  -0.210612E+02   0.000000E+00
  -0.217865E+02   0.000000E+00
  -0.201438E+02   0.000000E+00
  -0.205559E+02   0.000000E+00
  -0.223368E+02   0.000000E+00
  -0.216952E+02   0.000000E+00
  -0.228449E+02   0.000000E+00
  -0.188589E+02   0.000000E+00
  -0.202404E+02   0.000000E+00
  -0.162452E+02   0.000000E+00
  -0.200174E+02   0.000000E+00
  -0.184095E+02   0.000000E+00
  -0.218147E+02   0.000000E+00
  -0.200422E+02   0.000000E+00
  -0.213501E+02   0.000000E+00
  -0.200766E+02   0.000000E+00
  -0.212692E+02   0.000000E+00
  -0.185181E+02   0.000000E+00
  -0.223252E+02   0.000000E+00
  -0.214890E+02   0.000000E+00
  -0.223770E+02   0.000000E+00
  -0.187707E+02   0.000000E+00
  -0.234242E+02   0.000000E+00
  -0.204572E+02   0.000000E+00
  -0.217532E+02   0.000000E+00
  -0.212414E+02   0.000000E+00
  -0.200518E+02   0.000000E+00
  -0.203200E+02   0.000000E+00
  -0.176937E+02   0.000000E+00
  -0.204470E+02   0.000000E+00
  -0.187443E+02   0.000000E+00
  -0.222502E+02   0.000000E+00
  -0.221002E+02   0.000000E+00
  -0.203384E+02   0.000000E+00
  -0.222045E+02   0.000000E+00
  -0.202841E+02   0.000000E+00
  -0.194052E+02   0.000000E+00
  -0.225550E+02   0.000000E+00
  -0.217562E+02   0.000000E+00
  -0.227136E+02   0.000000E+00
  -0.220034E+02   0.000000E+00
  -0.203448E+02   0.000000E+00
  -0.222657E+02   0.000000E+00
  -0.198428E+02   0.000000E+00
  -0.198717E+02   0.000000E+00
  -0.194581E+02   0.000000E+00
  -0.197507E+02   0.000000E+00
  -0.228633E+02   0.000000E+00
  -0.217460E+02   0.000000E+00
  -0.223375E+02   0.000000E+00
  -0.214623E+02   0.000000E+00
  -0.203496E+02   0.000000E+00
  -0.184215E+02   0.000000E+00
  -0.202837E+02   0.000000E+00
  -0.198746E+02   0.000000E+00
  -0.212619E+02   0.000000E+00
  -0.260610E+02   0.000000E+00
  -0.222956E+02   0.000000E+00
  -0.166755E+02   0.000000E+00
  -0.225693E+02   0.000000E+00
  -0.225349E+02   0.000000E+00
  -0.194386E+02   0.000000E+00
  -0.210315E+02   0.000000E+00
  -0.173194E+02   0.000000E+00
  -0.205770E+02   0.000000E+00
  -0.220496E+02   0.000000E+00
  -0.226260E+02   0.000000E+00
  -0.214213E+02   0.000000E+00
  -0.202098E+02   0.000000E+00
  -0.185592E+02   0.000000E+00
  -0.217083E+02   0.000000E+00
  -0.201226E+02   0.000000E+00
  -0.213974E+02   0.000000E+00
  -0.230875E+02   0.000000E+00
  -0.196731E+02   0.000000E+00
  -0.207481E+02   0.000000E+00
  -0.199206E+02   0.000000E+00
  -0.201823E+02   0.000000E+00
  -0.249491E+02   0.000000E+00
  -0.206347E+02   0.000000E+00
  -0.199150E+02   0.000000E+00
  -0.210402E+02   0.000000E+00
  -0.194826E+02   0.000000E+00
  -0.232499E+02   0.000000E+00
  -0.225001E+02   0.000000E+00
  -0.208928E+02   0.000000E+00
  -0.204018E+02   0.000000E+00
  -0.194005E+02   0.000000E+00
  -0.191135E+02   0.000000E+00
  -0.193195E+02   0.000000E+00
  -0.191916E+02   0.000000E+00
  -0.209789E+02   0.000000E+00
  -0.193573E+02   0.000000E+00
  -0.178918E+02   0.000000E+00
  -0.217490E+02   0.000000E+00
  -0.180068E+02   0.000000E+00
  -0.223244E+02   0.000000E+00
  -0.220625E+02   0.000000E+00
  -0.220483E+02   0.000000E+00
  -0.189950E+02   0.000000E+00
  -0.249988E+02   0.000000E+00
  -0.204223E+02   0.000000E+00
  -0.195061E+02   0.000000E+00
  -0.233776E+02   0.000000E+00
  -0.200243E+02   0.000000E+00
  -0.194343E+02   0.000000E+00
  -0.228332E+02   0.000000E+00
  -0.197714E+02   0.000000E+00
  -0.184443E+02   0.000000E+00
  -0.202036E+02   0.000000E+00
  -0.198899E+02   0.000000E+00
  -0.229247E+02   0.000000E+00
  -0.220130E+02   0.000000E+00
  -0.219766E+02   0.000000E+00
  -0.245121E+02   0.000000E+00
  -0.185707E+02   0.000000E+00
  -0.226057E+02   0.000000E+00
  -0.201817E+02   0.000000E+00
  -0.203802E+02   0.000000E+00
  -0.200142E+02   0.000000E+00
  -0.212512E+02   0.000000E+00
  -0.188386E+02   0.000000E+00
  -0.230733E+02   0.000000E+00
  -0.205164E+02   0.000000E+00
  -0.207214E+02   0.000000E+00
  -0.181145E+02   0.000000E+00
  -0.210568E+02   0.000000E+00
  -0.208394E+02   0.000000E+00
  -0.203054E+02   0.000000E+00
  -0.191757E+02   0.000000E+00
  -0.194186E+02   0.000000E+00
  -0.206824E+02   0.000000E+00
  -0.214752E+02   0.000000E+00
  -0.217725E+02   0.000000E+00
  -0.204144E+02   0.000000E+00
  -0.226069E+02   0.000000E+00
  -0.208376E+02   0.000000E+00
  -0.205554E+02   0.000000E+00
  -0.205848E+02   0.000000E+00
  -0.182901E+02   0.000000E+00
  -0.199784E+02   0.000000E+00
  -0.214476E+02   0.000000E+00
  -0.212261E+02   0.000000E+00
  -0.206384E+02   0.000000E+00
  -0.220654E+02   0.000000E+00
  -0.210526E+02   0.000000E+00
  -0.219322E+02   0.000000E+00
  -0.208580E+02   0.000000E+00
  -0.187027E+02   0.000000E+00
  -0.209911E+02   0.000000E+00
  -0.208761E+02   0.000000E+00
  -0.224659E+02   0.000000E+00
  -0.233786E+02   0.000000E+00
  -0.217798E+02   0.000000E+00
  -0.184099E+02   0.000000E+00
  -0.169539E+02   0.000000E+00
  -0.224176E+02   0.000000E+00
  -0.193508E+02   0.000000E+00
  -0.220264E+02   0.000000E+00
  -0.242257E+02   0.000000E+00
  -0.211712E+02   0.000000E+00
  -0.220539E+02   0.000000E+00
  -0.206421E+02   0.000000E+00
  -0.201339E+02   0.000000E+00
  -0.195803E+02   0.000000E+00
  -0.219483E+02   0.000000E+00
  -0.223028E+02   0.000000E+00
  -0.209594E+02   0.000000E+00
  -0.182083E+02   0.000000E+00
  -0.204929E+02   0.000000E+00
  -0.195966E+02   0.000000E+00
  -0.198910E+02   0.000000E+00
  -0.177328E+02   0.000000E+00
  -0.217323E+02   0.000000E+00
  -0.216055E+02   0.000000E+00
  -0.194010E+02   0.000000E+00
  -0.197903E+02   0.000000E+00
  -0.176067E+02   0.000000E+00
  -0.204335E+02   0.000000E+00
  -0.205606E+02   0.000000E+00
  -0.213354E+02   0.000000E+00
  -0.187564E+02   0.000000E+00
  -0.222040E+02   0.000000E+00
  -0.227211E+02   0.000000E+00
  -0.181683E+02   0.000000E+00
  -0.229193E+02   0.000000E+00
  -0.201480E+02   0.000000E+00
  -0.184523E+02   0.000000E+00
  -0.194915E+02   0.000000E+00
  -0.221454E+02   0.000000E+00
  -0.180067E+02   0.000000E+00
  -0.247640E+02   0.000000E+00
  -0.223060E+02   0.000000E+00
  -0.188380E+02   0.000000E+00
  -0.196146E+02   0.000000E+00
  -0.212261E+02   0.000000E+00
  -0.224803E+02   0.000000E+00
  -0.214837E+02   0.000000E+00
  -0.217175E+02   0.000000E+00
  -0.223837E+02   0.000000E+00
  -0.195594E+02   0.000000E+00
  -0.186550E+02   0.000000E+00
  -0.205009E+02   0.000000E+00
  -0.203053E+02   0.000000E+00
  -0.194671E+02   0.000000E+00
  -0.197766E+02   0.000000E+00
  -0.190696E+02   0.000000E+00
  -0.218875E+02   0.000000E+00
  -0.240441E+02   0.000000E+00
  -0.200238E+02   0.000000E+00
  -0.188456E+02   0.000000E+00
  -0.218495E+02   0.000000E+00
  -0.216120E+02   0.000000E+00
  -0.208531E+02   0.000000E+00
  -0.209261E+02   0.000000E+00
  -0.205759E+02   0.000000E+00
  -0.190721E+02   0.000000E+00
  -0.175497E+02   0.000000E+00
  -0.194917E+02   0.000000E+00
  -0.207126E+02   0.000000E+00
  -0.217774E+02   0.000000E+00
  -0.200885E+02   0.000000E+00
  -0.182731E+02   0.000000E+00
  -0.186408E+02   0.000000E+00
  -0.198238E+02   0.000000E+00
  -0.221258E+02   0.000000E+00
  -0.207512E+02   0.000000E+00
  -0.220645E+02   0.000000E+00
  -0.202942E+02   0.000000E+00
  -0.196015E+02   0.000000E+00
  -0.206531E+02   0.000000E+00
  -0.195137E+02   0.000000E+00
  -0.207870E+02   0.000000E+00
  -0.201217E+02   0.000000E+00
  -0.218812E+02   0.000000E+00
  -0.226659E+02   0.000000E+00
  -0.217905E+02   0.000000E+00
  -0.207710E+02   0.000000E+00
  -0.212599E+02   0.000000E+00
  -0.197254E+02   0.000000E+00
  -0.213979E+02   0.000000E+00
  -0.216760E+02   0.000000E+00
  -0.196022E+02   0.000000E+00
  -0.187511E+02   0.000000E+00
  -0.226067E+02   0.000000E+00
  -0.198842E+02   0.000000E+00
  -0.195955E+02   0.000000E+00
  -0.196894E+02   0.000000E+00
  -0.212642E+02   0.000000E+00
  -0.206673E+02   0.000000E+00
  -0.203822E+02   0.000000E+00
  -0.208959E+02   0.000000E+00
  -0.219359E+02   0.000000E+00
  -0.177927E+02   0.000000E+00
  -0.231941E+02   0.000000E+00
  -0.173963E+02   0.000000E+00
  -0.227584E+02   0.000000E+00
  -0.224315E+02   0.000000E+00
  -0.221875E+02   0.000000E+00
  -0.196968E+02   0.000000E+00
  -0.197147E+02   0.000000E+00
  -0.238152E+02   0.000000E+00
  -0.198992E+02   0.000000E+00
  -0.216754E+02   0.000000E+00
  -0.212058E+02   0.000000E+00
  -0.194165E+02   0.000000E+00
  -0.199862E+02   0.000000E+00
  -0.212462E+02   0.000000E+00
  -0.221974E+02   0.000000E+00
  -0.204913E+02   0.000000E+00
  -0.201108E+02   0.000000E+00
  -0.215783E+02   0.000000E+00
  -0.235936E+02   0.000000E+00
  -0.206434E+02   0.000000E+00
  -0.205534E+02   0.000000E+00
  -0.185202E+02   0.000000E+00
  -0.232787E+02   0.000000E+00
  -0.207072E+02   0.000000E+00
  -0.193275E+02   0.000000E+00
  -0.255989E+02   0.000000E+00
  -0.212608E+02   0.000000E+00
  -0.182564E+02   0.000000E+00
  -0.191404E+02   0.000000E+00
  -0.181815E+02   0.000000E+00
  -0.189997E+02   0.000000E+00
  -0.185406E+02   0.000000E+00
  -0.185490E+02   0.000000E+00
  -0.222069E+02   0.000000E+00
  -0.194521E+02   0.000000E+00
  -0.215313E+02   0.000000E+00
  -0.220584E+02   0.000000E+00
  -0.227110E+02   0.000000E+00
  -0.172038E+02   0.000000E+00
  -0.203033E+02   0.000000E+00
  -0.187532E+02   0.000000E+00
  -0.203315E+02   0.000000E+00
  -0.220929E+02   0.000000E+00
  -0.223663E+02   0.000000E+00
  -0.196509E+02   0.000000E+00
  -0.191411E+02   0.000000E+00
  -0.195549E+02   0.000000E+00
  -0.211989E+02   0.000000E+00
  -0.217096E+02   0.000000E+00
  -0.192110E+02   0.000000E+00
  -0.198576E+02   0.000000E+00
  -0.187510E+02   0.000000E+00
  -0.229635E+02   0.000000E+00
  -0.216789E+02   0.000000E+00
  -0.245925E+02   0.000000E+00
  -0.206681E+02   0.000000E+00
  -0.174160E+02   0.000000E+00
  -0.189187E+02   0.000000E+00
  -0.214016E+02   0.000000E+00
  -0.189502E+02   0.000000E+00
  -0.183655E+02   0.000000E+00
  -0.236218E+02   0.000000E+00
  -0.188188E+02   0.000000E+00
  -0.187351E+02   0.000000E+00
  -0.216522E+02   0.000000E+00
  -0.162294E+02   0.000000E+00
  -0.224234E+02   0.000000E+00
  -0.213966E+02   0.000000E+00
  -0.219241E+02   0.000000E+00
  -0.187019E+02   0.000000E+00
  -0.198148E+02   0.000000E+00
  -0.219209E+02   0.000000E+00
  -0.245892E+02   0.000000E+00
  -0.212702E+02   0.000000E+00
  -0.215312E+02   0.000000E+00
  -0.181286E+02   0.000000E+00
  -0.175080E+02   0.000000E+00
  -0.206387E+02   0.000000E+00
  -0.186891E+02   0.000000E+00
  -0.189366E+02   0.000000E+00
  -0.197989E+02   0.000000E+00
  -0.179027E+02   0.000000E+00
  -0.193104E+02   0.000000E+00
  -0.181592E+02   0.000000E+00
  -0.211223E+02   0.000000E+00
  -0.216249E+02   0.000000E+00
  -0.231174E+02   0.000000E+00
  -0.202890E+02   0.000000E+00
  -0.217071E+02   0.000000E+00
  -0.195492E+02   0.000000E+00
  -0.193852E+02   0.000000E+00
  -0.198023E+02   0.000000E+00
  -0.186667E+02   0.000000E+00
  -0.210942E+02   0.000000E+00
  -0.210788E+02   0.000000E+00
  -0.225685E+02   0.000000E+00
  -0.185293E+02   0.000000E+00
  -0.232459E+02   0.000000E+00
  -0.204543E+02   0.000000E+00
  -0.218798E+02   0.000000E+00
  -0.198840E+02   0.000000E+00
  -0.219480E+02   0.000000E+00
  -0.224120E+02   0.000000E+00
  -0.217325E+02   0.000000E+00
  -0.192694E+02   0.000000E+00
  -0.199198E+02   0.000000E+00
  -0.202452E+02   0.000000E+00
  -0.204293E+02   0.000000E+00
  -0.196032E+02   0.000000E+00
  -0.222906E+02   0.000000E+00
  -0.204062E+02   0.000000E+00
  -0.195792E+02   0.000000E+00
  -0.196792E+02   0.000000E+00
  -0.211014E+02   0.000000E+00
  -0.183357E+02   0.000000E+00
  -0.190936E+02   0.000000E+00
  -0.202896E+02   0.000000E+00
  -0.210949E+02   0.000000E+00
  -0.236755E+02   0.000000E+00
  -0.198076E+02   0.000000E+00
  -0.212190E+02   0.000000E+00
  -0.217239E+02   0.000000E+00
  -0.203143E+02   0.000000E+00
  -0.176319E+02   0.000000E+00
  -0.201416E+02   0.000000E+00
  -0.245300E+02   0.000000E+00
  -0.205134E+02   0.000000E+00
  -0.205698E+02   0.000000E+00
  -0.180408E+02   0.000000E+00
  -0.234128E+02   0.000000E+00
  -0.189498E+02   0.000000E+00
  -0.202639E+02   0.000000E+00
  -0.177196E+02   0.000000E+00
  -0.229468E+02   0.000000E+00
  -0.212214E+02   0.000000E+00
  -0.223123E+02   0.000000E+00
  -0.183864E+02   0.000000E+00
  -0.202583E+02   0.000000E+00
  -0.213662E+02   0.000000E+00
  -0.208925E+02   0.000000E+00
  -0.206906E+02   0.000000E+00
  -0.212826E+02   0.000000E+00
  -0.199240E+02   0.000000E+00
  -0.222737E+02   0.000000E+00
  -0.211855E+02   0.000000E+00
  -0.215571E+02   0.000000E+00
  -0.200379E+02   0.000000E+00
  -0.206788E+02   0.000000E+00
  -0.208270E+02   0.000000E+00
  -0.210627E+02   0.000000E+00
  -0.203006E+02   0.000000E+00
  -0.201410E+02   0.000000E+00
  -0.224885E+02   0.000000E+00
  -0.210541E+02   0.000000E+00
  -0.189432E+02   0.000000E+00
  -0.190352E+02   0.000000E+00
  -0.193663E+02   0.000000E+00
  -0.195879E+02   0.000000E+00
  -0.210161E+02   0.000000E+00
  -0.203237E+02   0.000000E+00
  -0.199557E+02   0.000000E+00
  -0.178809E+02   0.000000E+00
  -0.212988E+02   0.000000E+00
  -0.196141E+02   0.000000E+00
  -0.197245E+02   0.000000E+00
  -0.182665E+02   0.000000E+00
  -0.274432E+02   0.000000E+00
  -0.183656E+02   0.000000E+00
  -0.189431E+02   0.000000E+00
  -0.238515E+02   0.000000E+00
  -0.213253E+02   0.000000E+00
  -0.186568E+02   0.000000E+00
  -0.214391E+02   0.000000E+00
  -0.205734E+02   0.000000E+00
  -0.217515E+02   0.000000E+00
  -0.171555E+02   0.000000E+00
  -0.224666E+02   0.000000E+00
  -0.213157E+02   0.000000E+00
  -0.229882E+02   0.000000E+00
  -0.205635E+02   0.000000E+00
  -0.202224E+02   0.000000E+00
  -0.185294E+02   0.000000E+00
  -0.204654E+02   0.000000E+00
  -0.199060E+02   0.000000E+00
  -0.182024E+02   0.000000E+00
  -0.179417E+02   0.000000E+00
  -0.215368E+02   0.000000E+00
  -0.223871E+02   0.000000E+00
  -0.211702E+02   0.000000E+00
  -0.202835E+02   0.000000E+00
  -0.213843E+02   0.000000E+00
  -0.223232E+02   0.000000E+00
  -0.190244E+02   0.000000E+00
  -0.203030E+02   0.000000E+00
  -0.213115E+02   0.000000E+00
  -0.204117E+02   0.000000E+00
  -0.225941E+02   0.000000E+00
  -0.206291E+02   0.000000E+00
  -0.194474E+02   0.000000E+00
  -0.239401E+02   0.000000E+00
  -0.192406E+02   0.000000E+00
  -0.199225E+02   0.000000E+00
  -0.198011E+02   0.000000E+00
  -0.191430E+02   0.000000E+00
  -0.220109E+02   0.000000E+00
  -0.221605E+02   0.000000E+00
  -0.170342E+02   0.000000E+00
  -0.206871E+02   0.000000E+00
  -0.200141E+02   0.000000E+00
  -0.216266E+02   0.000000E+00
  -0.197193E+02   0.000000E+00
  -0.190463E+02   0.000000E+00
  -0.242047E+02   0.000000E+00
  -0.211279E+02   0.000000E+00
  -0.197375E+02   0.000000E+00
  -0.221590E+02   0.000000E+00
  -0.218105E+02   0.000000E+00
  -0.186191E+02   0.000000E+00
  -0.244523E+02   0.000000E+00
  -0.209054E+02   0.000000E+00
  -0.219525E+02   0.000000E+00
  -0.220913E+02   0.000000E+00
  -0.211837E+02   0.000000E+00
  -0.189266E+02   0.000000E+00
  -0.248268E+02   0.000000E+00
  -0.212065E+02   0.000000E+00
  -0.208999E+02   0.000000E+00
  -0.241673E+02   0.000000E+00
  -0.200366E+02   0.000000E+00
  -0.206791E+02   0.000000E+00
  -0.182714E+02   0.000000E+00
  -0.215312E+02   0.000000E+00
  -0.169547E+02   0.000000E+00
  -0.187506E+02   0.000000E+00
  -0.203581E+02   0.000000E+00
  -0.203490E+02   0.000000E+00
  -0.218696E+02   0.000000E+00
  -0.201488E+02   0.000000E+00
  -0.221099E+02   0.000000E+00
  -0.219274E+02   0.000000E+00
  -0.227929E+02   0.000000E+00
  -0.199797E+02   0.000000E+00
  -0.208782E+02   0.000000E+00
  -0.207121E+02   0.000000E+00
  -0.206351E+02   0.000000E+00
  -0.187432E+02   0.000000E+00
  -0.200433E+02   0.000000E+00
  -0.204145E+02   0.000000E+00
  -0.227628E+02   0.000000E+00
  -0.202688E+02   0.000000E+00
  -0.193070E+02   0.000000E+00
  -0.185356E+02   0.000000E+00
  -0.225289E+02   0.000000E+00
  -0.217180E+02   0.000000E+00
  -0.190226E+02   0.000000E+00
  -0.185777E+02   0.000000E+00
  -0.209952E+02   0.000000E+00
  -0.214993E+02   0.000000E+00
  -0.201328E+02   0.000000E+00
  -0.197027E+02   0.000000E+00
  -0.213630E+02   0.000000E+00
  -0.208091E+02   0.000000E+00
  -0.199424E+02   0.000000E+00
  -0.208987E+02   0.000000E+00
  -0.196555E+02   0.000000E+00
  -0.203622E+02   0.000000E+00
  -0.195156E+02   0.000000E+00
  -0.182129E+02   0.000000E+00
  -0.194527E+02   0.000000E+00
  -0.209641E+02   0.000000E+00
  -0.200618E+02   0.000000E+00
  -0.188779E+02   0.000000E+00
  -0.227177E+02   0.000000E+00
  -0.209825E+02   0.000000E+00
  -0.218605E+02   0.000000E+00
  -0.210489E+02   0.000000E+00
  -0.199963E+02   0.000000E+00
  -0.190388E+02   0.000000E+00
  -0.213986E+02   0.000000E+00
  -0.210749E+02   0.000000E+00
  -0.190021E+02   0.000000E+00
  -0.198637E+02   0.000000E+00
  -0.202139E+02   0.000000E+00
  -0.183009E+02   0.000000E+00
  -0.205125E+02   0.000000E+00
  -0.224263E+02   0.000000E+00
  -0.219182E+02   0.000000E+00
  -0.221043E+02   0.000000E+00
  -0.213295E+02   0.000000E+00
  -0.232851E+02   0.000000E+00
  -0.211552E+02   0.000000E+00
  -0.200558E+02   0.000000E+00
  -0.215310E+02   0.000000E+00
  -0.224606E+02   0.000000E+00
  -0.209275E+02   0.000000E+00
  -0.228720E+02   0.000000E+00
  -0.217956E+02   0.000000E+00
  -0.224124E+02   0.000000E+00
  -0.218090E+02   0.000000E+00
  -0.198684E+02   0.000000E+00
  -0.205340E+02   0.000000E+00
  -0.218095E+02   0.000000E+00
  -0.215956E+02   0.000000E+00
  -0.202623E+02   0.000000E+00
  -0.219205E+02   0.000000E+00
  -0.181869E+02   0.000000E+00
  -0.223165E+02   0.000000E+00
  -0.186546E+02   0.000000E+00
  -0.190819E+02   0.000000E+00
  -0.185192E+02   0.000000E+00
  -0.215998E+02   0.000000E+00
  -0.216724E+02   0.000000E+00
  -0.226420E+02   0.000000E+00
  -0.246625E+02   0.000000E+00
  -0.209286E+02   0.000000E+00
  -0.191361E+02   0.000000E+00
  -0.199115E+02   0.000000E+00
  -0.193882E+02   0.000000E+00
  -0.200149E+02   0.000000E+00
  -0.180779E+02   0.000000E+00
  -0.228352E+02   0.000000E+00
  -0.211771E+02   0.000000E+00
  -0.204264E+02   0.000000E+00
  -0.252814E+02   0.000000E+00
  -0.220788E+02   0.000000E+00
  -0.225717E+02   0.000000E+00
  -0.194077E+02   0.000000E+00
  -0.195871E+02   0.000000E+00
  -0.191899E+02   0.000000E+00
  -0.190287E+02   0.000000E+00
  -0.200337E+02   0.000000E+00
  -0.204154E+02   0.000000E+00
  -0.220545E+02   0.000000E+00
  -0.225351E+02   0.000000E+00
  -0.205411E+02   0.000000E+00
  -0.218396E+02   0.000000E+00
  -0.186755E+02   0.000000E+00
  -0.234883E+02   0.000000E+00
  -0.198198E+02   0.000000E+00
  -0.195901E+02   0.000000E+00
  -0.217060E+02   0.000000E+00
  -0.200900E+02   0.000000E+00
  -0.189461E+02   0.000000E+00
  -0.197468E+02   0.000000E+00
  -0.179145E+02   0.000000E+00
  -0.231326E+02   0.000000E+00
  -0.216027E+02   0.000000E+00
  -0.219492E+02   0.000000E+00
  -0.193290E+02   0.000000E+00
  -0.204654E+02   0.000000E+00
  -0.215829E+02   0.000000E+00
  -0.230693E+02   0.000000E+00
  -0.229194E+02   0.000000E+00
  -0.185787E+02   0.000000E+00
  -0.211854E+02   0.000000E+00
  -0.207961E+02   0.000000E+00
  -0.235886E+02   0.000000E+00
  -0.195130E+02   0.000000E+00
  -0.185263E+02   0.000000E+00
  -0.201468E+02   0.000000E+00
  -0.188935E+02   0.000000E+00
  -0.233392E+02   0.000000E+00
  -0.209153E+02   0.000000E+00
  -0.187641E+02   0.000000E+00
  -0.203800E+02   0.000000E+00
  -0.196208E+02   0.000000E+00
  -0.229518E+02   0.000000E+00
  -0.217795E+02   0.000000E+00
  -0.189252E+02   0.000000E+00
  -0.214468E+02   0.000000E+00
  -0.219854E+02   0.000000E+00
  -0.191597E+02   0.000000E+00
  -0.199864E+02   0.000000E+00
  -0.199389E+02   0.000000E+00
  -0.201044E+02   0.000000E+00
  -0.216187E+02   0.000000E+00
  -0.208213E+02   0.000000E+00
  -0.222484E+02   0.000000E+00
  -0.207082E+02   0.000000E+00
  -0.187779E+02   0.000000E+00
  -0.188316E+02   0.000000E+00
  -0.216070E+02   0.000000E+00
  -0.211127E+02   0.000000E+00
  -0.214946E+02   0.000000E+00
  -0.182535E+02   0.000000E+00
  -0.221573E+02   0.000000E+00
  -0.211613E+02   0.000000E+00
  -0.207084E+02   0.000000E+00
  -0.214269E+02   0.000000E+00
  -0.208821E+02   0.000000E+00
  -0.192312E+02   0.000000E+00
  -0.209736E+02   0.000000E+00
  -0.216925E+02   0.000000E+00
  -0.229401E+02   0.000000E+00
  -0.225685E+02   0.000000E+00
  -0.222180E+02   0.000000E+00
  -0.192992E+02   0.000000E+00
  -0.217252E+02   0.000000E+00
  -0.214541E+02   0.000000E+00
  -0.207308E+02   0.000000E+00
  -0.222168E+02   0.000000E+00
  -0.192379E+02   0.000000E+00
  -0.224376E+02   0.000000E+00
  -0.195592E+02   0.000000E+00
  -0.232624E+02   0.000000E+00
  -0.183298E+02   0.000000E+00
  -0.218637E+02   0.000000E+00
  -0.185296E+02   0.000000E+00
  -0.203137E+02   0.000000E+00
  -0.211951E+02   0.000000E+00
  -0.189540E+02   0.000000E+00
  -0.201517E+02   0.000000E+00
  -0.175817E+02   0.000000E+00
  -0.198237E+02   0.000000E+00
  -0.227244E+02   0.000000E+00
  -0.185473E+02   0.000000E+00
  -0.209836E+02   0.000000E+00
  -0.196911E+02   0.000000E+00
  -0.216138E+02   0.000000E+00
  -0.189027E+02   0.000000E+00
  -0.197740E+02   0.000000E+00
  -0.207356E+02   0.000000E+00
  -0.209293E+02   0.000000E+00
  -0.192229E+02   0.000000E+00
  -0.216381E+02   0.000000E+00
  -0.210803E+02   0.000000E+00
  -0.199637E+02   0.000000E+00
  -0.204986E+02   0.000000E+00
  -0.220648E+02   0.000000E+00
  -0.224519E+02   0.000000E+00
  -0.215841E+02   0.000000E+00
  -0.196008E+02   0.000000E+00
  -0.221926E+02   0.000000E+00
  -0.201467E+02   0.000000E+00
  -0.193394E+02   0.000000E+00
  -0.214278E+02   0.000000E+00
  -0.215395E+02   0.000000E+00
  -0.227221E+02   0.000000E+00
  -0.218195E+02   0.000000E+00
  -0.192954E+02   0.000000E+00
  -0.206328E+02   0.000000E+00
  -0.190592E+02   0.000000E+00
  -0.192544E+02   0.000000E+00
  -0.222835E+02   0.000000E+00
  -0.227182E+02   0.000000E+00
  -0.205382E+02   0.000000E+00
  -0.221737E+02   0.000000E+00
  -0.219286E+02   0.000000E+00
  -0.207687E+02   0.000000E+00
  -0.187917E+02   0.000000E+00
  -0.208706E+02   0.000000E+00
  -0.198782E+02   0.000000E+00
  -0.201069E+02   0.000000E+00
  -0.186717E+02   0.000000E+00
  -0.189853E+02   0.000000E+00
  -0.179428E+02   0.000000E+00
  -0.182085E+02   0.000000E+00
  -0.209399E+02   0.000000E+00
  -0.198564E+02   0.000000E+00
  -0.190961E+02   0.000000E+00
  -0.254542E+02   0.000000E+00
  -0.210392E+02   0.000000E+00
  -0.234849E+02   0.000000E+00
  -0.191758E+02   0.000000E+00
  -0.209816E+02   0.000000E+00
  -0.198510E+02   0.000000E+00
  -0.202833E+02   0.000000E+00
  -0.224723E+02   0.000000E+00
  -0.228711E+02   0.000000E+00
  -0.207808E+02   0.000000E+00
  -0.185064E+02   0.000000E+00
  -0.199902E+02   0.000000E+00
  -0.196619E+02   0.000000E+00
  -0.219577E+02   0.000000E+00
  -0.231810E+02   0.000000E+00
  -0.197960E+02   0.000000E+00
  -0.227352E+02   0.000000E+00
  -0.208455E+02   0.000000E+00
  -0.200115E+02   0.000000E+00
  -0.224328E+02   0.000000E+00
  -0.178027E+02   0.000000E+00
  -0.225130E+02   0.000000E+00
  -0.233358E+02   0.000000E+00
  -0.196029E+02   0.000000E+00
  -0.208941E+02   0.000000E+00
  -0.203383E+02   0.000000E+00
  -0.201050E+02   0.000000E+00
  -0.207229E+02   0.000000E+00
  -0.185346E+02   0.000000E+00
  -0.218220E+02   0.000000E+00
  -0.192390E+02   0.000000E+00
  -0.157745E+02   0.000000E+00
  -0.202501E+02   0.000000E+00
  -0.186372E+02   0.000000E+00
  -0.204258E+02   0.000000E+00
  -0.212986E+02   0.000000E+00
  -0.227499E+02   0.000000E+00
  -0.223764E+02   0.000000E+00
  -0.220415E+02   0.000000E+00
  -0.209085E+02   0.000000E+00
  -0.205646E+02   0.000000E+00
  -0.213778E+02   0.000000E+00
  -0.194750E+02   0.000000E+00
  -0.197849E+02   0.000000E+00
  -0.226580E+02   0.000000E+00
  -0.214694E+02   0.000000E+00
  -0.217723E+02   0.000000E+00
  -0.212938E+02   0.000000E+00
  -0.197301E+02   0.000000E+00
  -0.249167E+02   0.000000E+00
  -0.223026E+02   0.000000E+00
  -0.258616E+02   0.000000E+00
  -0.199651E+02   0.000000E+00
  -0.216471E+02   0.000000E+00
  -0.214578E+02   0.000000E+00
  -0.225507E+02   0.000000E+00
  -0.204443E+02   0.000000E+00
  -0.186698E+02   0.000000E+00
  -0.204269E+02   0.000000E+00
  -0.198413E+02   0.000000E+00
  -0.205865E+02   0.000000E+00
  -0.217714E+02   0.000000E+00
  -0.209461E+02   0.000000E+00
  -0.200259E+02   0.000000E+00
  -0.204765E+02   0.000000E+00
  -0.209690E+02   0.000000E+00
  -0.207258E+02   0.000000E+00
  -0.229215E+02   0.000000E+00
  -0.202931E+02   0.000000E+00
  -0.231687E+02   0.000000E+00
  -0.220314E+02   0.000000E+00
  -0.235753E+02   0.000000E+00
  -0.193154E+02   0.000000E+00
  -0.206280E+02   0.000000E+00
  -0.203372E+02   0.000000E+00
  -0.194751E+02   0.000000E+00
  -0.191604E+02   0.000000E+00
  -0.188466E+02   0.000000E+00
  -0.213992E+02   0.000000E+00
  -0.201194E+02   0.000000E+00
  -0.219764E+02   0.000000E+00
  -0.185694E+02   0.000000E+00
  -0.223764E+02   0.000000E+00
  -0.258657E+02   0.000000E+00
  -0.217626E+02   0.000000E+00
  -0.185103E+02   0.000000E+00
  -0.213416E+02   0.000000E+00
  -0.195379E+02   0.000000E+00
  -0.186310E+02   0.000000E+00
  -0.217723E+02   0.000000E+00
  -0.195956E+02   0.000000E+00
  -0.212253E+02   0.000000E+00
  -0.220947E+02   0.000000E+00
  -0.233233E+02   0.000000E+00
  -0.194483E+02   0.000000E+00
  -0.185586E+02   0.000000E+00
  -0.240696E+02   0.000000E+00
  -0.215907E+02   0.000000E+00
  -0.208745E+02   0.000000E+00
  -0.233776E+02   0.000000E+00
  -0.184388E+02   0.000000E+00
  -0.218478E+02   0.000000E+00
  -0.210855E+02   0.000000E+00
  -0.208635E+02   0.000000E+00
  -0.198256E+02   0.000000E+00
  -0.189964E+02   0.000000E+00
  -0.201917E+02   0.000000E+00
  -0.220329E+02   0.000000E+00
  -0.194580E+02   0.000000E+00
  -0.209263E+02   0.000000E+00
  -0.224136E+02   0.000000E+00
  -0.228178E+02   0.000000E+00
  -0.240965E+02   0.000000E+00
  -0.200460E+02   0.000000E+00
  -0.219078E+02   0.000000E+00
  -0.198528E+02   0.000000E+00
  -0.191027E+02   0.000000E+00
  -0.194866E+02   0.000000E+00
  -0.213800E+02   0.000000E+00
  -0.213559E+02   0.000000E+00
  -0.200558E+02   0.000000E+00
  -0.211057E+02   0.000000E+00
  -0.215738E+02   0.000000E+00
  -0.227154E+02   0.000000E+00
  -0.208826E+02   0.000000E+00
  -0.202321E+02   0.000000E+00
  -0.189958E+02   0.000000E+00
  -0.209266E+02   0.000000E+00
  -0.195050E+02   0.000000E+00
  -0.189587E+02   0.000000E+00
  -0.191652E+02   0.000000E+00
  -0.210434E+02   0.000000E+00
  -0.222122E+02   0.000000E+00
  -0.194995E+02   0.000000E+00
  -0.204589E+02   0.000000E+00
  -0.206214E+02   0.000000E+00
  -0.206676E+02   0.000000E+00
  -0.230606E+02   0.000000E+00
  -0.224839E+02   0.000000E+00
  -0.175890E+02   0.000000E+00
  -0.183115E+02   0.000000E+00
  -0.223925E+02   0.000000E+00
  -0.215534E+02   0.000000E+00
  -0.191798E+02   0.000000E+00
  -0.200734E+02   0.000000E+00
  -0.208517E+02   0.000000E+00
  -0.193806E+02   0.000000E+00
  -0.236186E+02   0.000000E+00
  -0.218829E+02   0.000000E+00
  -0.207866E+02   0.000000E+00
  -0.197327E+02   0.000000E+00
  -0.187194E+02   0.000000E+00
  -0.215757E+02   0.000000E+00
  -0.220796E+02   0.000000E+00
  -0.218858E+02   0.000000E+00
  -0.218743E+02   0.000000E+00
  -0.203602E+02   0.000000E+00
  -0.237616E+02   0.000000E+00
  -0.184304E+02   0.000000E+00
  -0.183473E+02   0.000000E+00
  -0.224701E+02   0.000000E+00
  -0.197791E+02   0.000000E+00
  -0.226651E+02   0.000000E+00
  -0.185841E+02   0.000000E+00
  -0.177721E+02   0.000000E+00
  -0.199215E+02   0.000000E+00
  -0.221662E+02   0.000000E+00
  -0.205201E+02   0.000000E+00
  -0.223737E+02   0.000000E+00
  -0.201181E+02   0.000000E+00
  -0.194856E+02   0.000000E+00
  -0.193282E+02   0.000000E+00
  -0.193525E+02   0.000000E+00
  -0.218070E+02   0.000000E+00
  -0.189636E+02   0.000000E+00
  -0.199011E+02   0.000000E+00
  -0.217816E+02   0.000000E+00
  -0.198651E+02   0.000000E+00
  -0.197256E+02   0.000000E+00
  -0.204064E+02   0.000000E+00
  -0.208534E+02   0.000000E+00
  -0.226367E+02   0.000000E+00
  -0.178708E+02   0.000000E+00
  -0.205979E+02   0.000000E+00
  -0.188196E+02   0.000000E+00
  -0.210759E+02   0.000000E+00
  -0.232720E+02   0.000000E+00
  -0.194695E+02   0.000000E+00
  -0.191241E+02   0.000000E+00
  -0.217371E+02   0.000000E+00
  -0.236115E+02   0.000000E+00
  -0.200699E+02   0.000000E+00
  -0.223953E+02   0.000000E+00
  -0.218530E+02   0.000000E+00
  -0.189450E+02   0.000000E+00
  -0.225622E+02   0.000000E+00
  -0.207692E+02   0.000000E+00
  -0.214205E+02   0.000000E+00
  -0.223764E+02   0.000000E+00
  -0.205636E+02   0.000000E+00
  -0.177604E+02   0.000000E+00
  -0.230332E+02   0.000000E+00
  -0.175123E+02   0.000000E+00
  -0.206649E+02   0.000000E+00
  -0.213244E+02   0.000000E+00
  -0.193995E+02   0.000000E+00
  -0.219268E+02   0.000000E+00
  -0.215407E+02   0.000000E+00
  -0.231153E+02   0.000000E+00
  -0.195887E+02   0.000000E+00
  -0.205876E+02   0.000000E+00
  -0.203203E+02   0.000000E+00
  -0.204567E+02   0.000000E+00
  -0.187367E+02   0.000000E+00
  -0.182373E+02   0.000000E+00
  -0.196233E+02   0.000000E+00
  -0.204740E+02   0.000000E+00
  -0.187376E+02   0.000000E+00
  -0.219779E+02   0.000000E+00
  -0.213536E+02   0.000000E+00
  -0.199004E+02   0.000000E+00
  -0.214061E+02   0.000000E+00
  -0.213740E+02   0.000000E+00
  -0.209151E+02   0.000000E+00
  -0.218452E+02   0.000000E+00
  -0.221732E+02   0.000000E+00
  -0.194831E+02   0.000000E+00
  -0.191958E+02   0.000000E+00
  -0.187861E+02   0.000000E+00
  -0.200493E+02   0.000000E+00
  -0.205820E+02   0.000000E+00
  -0.202301E+02   0.000000E+00
  -0.214345E+02   0.000000E+00
  -0.195910E+02   0.000000E+00
  -0.204899E+02   0.000000E+00
  -0.209669E+02   0.000000E+00
  -0.196729E+02   0.000000E+00
  -0.206170E+02   0.000000E+00
  -0.212497E+02   0.000000E+00
  -0.190036E+02   0.000000E+00
  -0.205965E+02   0.000000E+00
  -0.244459E+02   0.000000E+00
  -0.207206E+02   0.000000E+00
  -0.200606E+02   0.000000E+00
  -0.212033E+02   0.000000E+00
  -0.199154E+02   0.000000E+00
  -0.204975E+02   0.000000E+00
  -0.193924E+02   0.000000E+00
  -0.210389E+02   0.000000E+00
  -0.217180E+02   0.000000E+00
  -0.229471E+02   0.000000E+00
  -0.193020E+02   0.000000E+00
  -0.209838E+02   0.000000E+00
  -0.205963E+02   0.000000E+00
  -0.183518E+02   0.000000E+00
  -0.207061E+02   0.000000E+00
  -0.204717E+02   0.000000E+00
  -0.200079E+02   0.000000E+00
  -0.195833E+02   0.000000E+00
  -0.221402E+02   0.000000E+00
  -0.202373E+02   0.000000E+00
  -0.232785E+02   0.000000E+00
  -0.204823E+02   0.000000E+00
  -0.215414E+02   0.000000E+00
  -0.227380E+02   0.000000E+00
  -0.204130E+02   0.000000E+00
  -0.190995E+02   0.000000E+00
  -0.220133E+02   0.000000E+00
  -0.226694E+02   0.000000E+00
  -0.195713E+02   0.000000E+00
  -0.199291E+02   0.000000E+00
  -0.206664E+02   0.000000E+00
  -0.193068E+02   0.000000E+00
  -0.199778E+02   0.000000E+00
  -0.202995E+02   0.000000E+00
  -0.215134E+02   0.000000E+00
  -0.195564E+02   0.000000E+00
  -0.189032E+02   0.000000E+00
  -0.187185E+02   0.000000E+00
  -0.214978E+02   0.000000E+00
  -0.188931E+02   0.000000E+00
  -0.218236E+02   0.000000E+00
  -0.225936E+02   0.000000E+00
  -0.208692E+02   0.000000E+00
  -0.202463E+02   0.000000E+00
  -0.218069E+02   0.000000E+00
  -0.207031E+02   0.000000E+00
  -0.238616E+02   0.000000E+00
  -0.184115E+02   0.000000E+00
  -0.204923E+02   0.000000E+00
  -0.197267E+02   0.000000E+00
  -0.209879E+02   0.000000E+00
  -0.202099E+02   0.000000E+00
  -0.221453E+02   0.000000E+00
  -0.208662E+02   0.000000E+00
  -0.231763E+02   0.000000E+00
  -0.188818E+02   0.000000E+00
  -0.182833E+02   0.000000E+00
  -0.210159E+02   0.000000E+00
  -0.201881E+02   0.000000E+00
  -0.202954E+02   0.000000E+00
  -0.214662E+02   0.000000E+00
  -0.192212E+02   0.000000E+00
  -0.223405E+02   0.000000E+00
  -0.188217E+02   0.000000E+00
  -0.209735E+02   0.000000E+00
  -0.196966E+02   0.000000E+00
  -0.218782E+02   0.000000E+00
  -0.210833E+02   0.000000E+00
  -0.230393E+02   0.000000E+00
  -0.201131E+02   0.000000E+00
  -0.207260E+02   0.000000E+00
  -0.208681E+02   0.000000E+00
  -0.231032E+02   0.000000E+00
  -0.210766E+02   0.000000E+00
  -0.215590E+02   0.000000E+00
  -0.203596E+02   0.000000E+00
  -0.190388E+02   0.000000E+00
  -0.206710E+02   0.000000E+00
  -0.198726E+02   0.000000E+00
  -0.237287E+02   0.000000E+00
  -0.216790E+02   0.000000E+00
  -0.215488E+02   0.000000E+00
  -0.247458E+02   0.000000E+00
  -0.199042E+02   0.000000E+00
  -0.188773E+02   0.000000E+00
  -0.216762E+02   0.000000E+00
  -0.218066E+02   0.000000E+00
  -0.191564E+02   0.000000E+00
  -0.207206E+02   0.000000E+00
  -0.209101E+02   0.000000E+00
  -0.196096E+02   0.000000E+00
  -0.217740E+02   0.000000E+00
  -0.210698E+02   0.000000E+00
  -0.208977E+02   0.000000E+00
  -0.188439E+02   0.000000E+00
  -0.171629E+02   0.000000E+00
  -0.225539E+02   0.000000E+00
  -0.207216E+02   0.000000E+00
  -0.227927E+02   0.000000E+00
  -0.211448E+02   0.000000E+00
  -0.164479E+02   0.000000E+00
  -0.215538E+02   0.000000E+00
  -0.219460E+02   0.000000E+00
  -0.188498E+02   0.000000E+00
  -0.211345E+02   0.000000E+00
  -0.186580E+02   0.000000E+00
  -0.222064E+02   0.000000E+00
  -0.205645E+02   0.000000E+00
  -0.192618E+02   0.000000E+00
  -0.218532E+02   0.000000E+00
  -0.192872E+02   0.000000E+00
  -0.207090E+02   0.000000E+00
  -0.198771E+02   0.000000E+00
  -0.210339E+02   0.000000E+00
  -0.226946E+02   0.000000E+00
  -0.184971E+02   0.000000E+00
  -0.218286E+02   0.000000E+00
  -0.204334E+02   0.000000E+00
  -0.218073E+02   0.000000E+00
  -0.200663E+02   0.000000E+00
  -0.211920E+02   0.000000E+00
  -0.228652E+02   0.000000E+00
  -0.185301E+02   0.000000E+00
  -0.214684E+02   0.000000E+00
  -0.212195E+02   0.000000E+00
  -0.190779E+02   0.000000E+00
  -0.197557E+02   0.000000E+00
  -0.220368E+02   0.000000E+00
  -0.265275E+02   0.000000E+00
  -0.218073E+02   0.000000E+00
  -0.231571E+02   0.000000E+00
  -0.227162E+02   0.000000E+00
  -0.216496E+02   0.000000E+00
  -0.187781E+02   0.000000E+00
  -0.206564E+02   0.000000E+00
  -0.195954E+02   0.000000E+00
  -0.209894E+02   0.000000E+00
  -0.235974E+02   0.000000E+00
  -0.213876E+02   0.000000E+00
  -0.202134E+02   0.000000E+00
  -0.220453E+02   0.000000E+00
  -0.207586E+02   0.000000E+00
  -0.187396E+02   0.000000E+00
  -0.223391E+02   0.000000E+00
  -0.193925E+02   0.000000E+00
  -0.214453E+02   0.000000E+00
  -0.192769E+02   0.000000E+00
  -0.234475E+02   0.000000E+00
  -0.181139E+02   0.000000E+00
  -0.196583E+02   0.000000E+00
  -0.214943E+02   0.000000E+00
  -0.184924E+02   0.000000E+00
  -0.180664E+02   0.000000E+00
  -0.225120E+02   0.000000E+00
  -0.210419E+02   0.000000E+00
  -0.228552E+02   0.000000E+00
  -0.214916E+02   0.000000E+00
  -0.204902E+02   0.000000E+00
  -0.212959E+02   0.000000E+00
  -0.191528E+02   0.000000E+00
  -0.176658E+02   0.000000E+00
  -0.229621E+02   0.000000E+00
  -0.188151E+02   0.000000E+00
  -0.185600E+02   0.000000E+00
  -0.226164E+02   0.000000E+00
  -0.191193E+02   0.000000E+00
  -0.198756E+02   0.000000E+00
  -0.212142E+02   0.000000E+00
  -0.223826E+02   0.000000E+00
  -0.213745E+02   0.000000E+00
  -0.207323E+02   0.000000E+00
  -0.197761E+02   0.000000E+00
  -0.192497E+02   0.000000E+00
  -0.217455E+02   0.000000E+00
  -0.218365E+02   0.000000E+00
  -0.185737E+02   0.000000E+00
  -0.204598E+02   0.000000E+00
  -0.188770E+02   0.000000E+00
  -0.196044E+02   0.000000E+00
  -0.200031E+02   0.000000E+00
  -0.234582E+02   0.000000E+00
  -0.192648E+02   0.000000E+00
  -0.221598E+02   0.000000E+00
  -0.193534E+02   0.000000E+00
  -0.211639E+02   0.000000E+00
  -0.196455E+02   0.000000E+00
  -0.242703E+02   0.000000E+00
  -0.201588E+02   0.000000E+00
  -0.200137E+02   0.000000E+00
  -0.224022E+02   0.000000E+00
  -0.204820E+02   0.000000E+00
  -0.212533E+02   0.000000E+00
  -0.199396E+02   0.000000E+00
  -0.202499E+02   0.000000E+00
  -0.217133E+02   0.000000E+00
  -0.212492E+02   0.000000E+00
  -0.211552E+02   0.000000E+00
  -0.226456E+02   0.000000E+00
  -0.227539E+02   0.000000E+00
  -0.190713E+02   0.000000E+00
  -0.192074E+02   0.000000E+00
  -0.223489E+02   0.000000E+00
  -0.209848E+02   0.000000E+00
  -0.190715E+02   0.000000E+00
  -0.194688E+02   0.000000E+00
  -0.226541E+02   0.000000E+00
  -0.207424E+02   0.000000E+00
  -0.186351E+02   0.000000E+00
  -0.184803E+02   0.000000E+00
  -0.201630E+02   0.000000E+00
  -0.194227E+02   0.000000E+00
  -0.197365E+02   0.000000E+00
  -0.194455E+02   0.000000E+00
  -0.187089E+02   0.000000E+00
  -0.213986E+02   0.000000E+00
  -0.184538E+02   0.000000E+00
  -0.208185E+02   0.000000E+00
  -0.211333E+02   0.000000E+00
  -0.187747E+02   0.000000E+00
  -0.215788E+02   0.000000E+00
  -0.219750E+02   0.000000E+00
  -0.189058E+02   0.000000E+00
  -0.182314E+02   0.000000E+00
  -0.234880E+02   0.000000E+00
  -0.210650E+02   0.000000E+00
  -0.184824E+02   0.000000E+00
  -0.202160E+02   0.000000E+00
  -0.200246E+02   0.000000E+00
  -0.200871E+02   0.000000E+00
  -0.222700E+02   0.000000E+00
  -0.180926E+02   0.000000E+00
  -0.206027E+02   0.000000E+00
  -0.209328E+02   0.000000E+00
  -0.216924E+02   0.000000E+00
  -0.201629E+02   0.000000E+00
  -0.204516E+02   0.000000E+00
  -0.198394E+02   0.000000E+00
  -0.168966E+02   0.000000E+00
  -0.203078E+02   0.000000E+00
  -0.202164E+02   0.000000E+00
  -0.214850E+02   0.000000E+00
  -0.190483E+02   0.000000E+00
  -0.182694E+02   0.000000E+00
  -0.195682E+02   0.000000E+00
  -0.266635E+02   0.000000E+00
  -0.193656E+02   0.000000E+00
  -0.203673E+02   0.000000E+00
  -0.201179E+02   0.000000E+00
  -0.199714E+02   0.000000E+00
  -0.213901E+02   0.000000E+00
  -0.193769E+02   0.000000E+00
  -0.205527E+02   0.000000E+00
  -0.175837E+02   0.000000E+00
  -0.169046E+02   0.000000E+00
  -0.195023E+02   0.000000E+00
  -0.265231E+02   0.000000E+00
  -0.226525E+02   0.000000E+00
  -0.176685E+02   0.000000E+00
  -0.202195E+02   0.000000E+00
  -0.205260E+02   0.000000E+00
  -0.215256E+02   0.000000E+00
  -0.182801E+02   0.000000E+00
  -0.211637E+02   0.000000E+00
  -0.190223E+02   0.000000E+00
  -0.201207E+02   0.000000E+00
  -0.222955E+02   0.000000E+00
  -0.240332E+02   0.000000E+00
  -0.208784E+02   0.000000E+00
  -0.206592E+02   0.000000E+00
  -0.236458E+02   0.000000E+00
  -0.221599E+02   0.000000E+00
  -0.174929E+02   0.000000E+00
  -0.205180E+02   0.000000E+00
  -0.210281E+02   0.000000E+00
  -0.215647E+02   0.000000E+00
  -0.189157E+02   0.000000E+00
  -0.204211E+02   0.000000E+00
  -0.218929E+02   0.000000E+00
  -0.190911E+02   0.000000E+00
  -0.194639E+02   0.000000E+00
  -0.243740E+02   0.000000E+00
  -0.220304E+02   0.000000E+00
  -0.223461E+02   0.000000E+00
  -0.192570E+02   0.000000E+00
  -0.211542E+02   0.000000E+00
  -0.208893E+02   0.000000E+00
  -0.204400E+02   0.000000E+00
  -0.232758E+02   0.000000E+00
  -0.200104E+02   0.000000E+00
  -0.203465E+02   0.000000E+00
  -0.208886E+02   0.000000E+00
  -0.172294E+02   0.000000E+00
  -0.202287E+02   0.000000E+00
  -0.215611E+02   0.000000E+00
  -0.220131E+02   0.000000E+00
  -0.204156E+02   0.000000E+00
  -0.174727E+02   0.000000E+00
  -0.199505E+02   0.000000E+00
  -0.245177E+02   0.000000E+00
  -0.207941E+02   0.000000E+00
  -0.205521E+02   0.000000E+00
  -0.226528E+02   0.000000E+00
  -0.202364E+02   0.000000E+00
  -0.203443E+02   0.000000E+00
  -0.209555E+02   0.000000E+00
  -0.215798E+02   0.000000E+00
  -0.217831E+02   0.000000E+00
  -0.193905E+02   0.000000E+00
  -0.190945E+02   0.000000E+00
  -0.176024E+02   0.000000E+00
  -0.203890E+02   0.000000E+00
  -0.239217E+02   0.000000E+00
  -0.208461E+02   0.000000E+00
  -0.193442E+02   0.000000E+00
  -0.193034E+02   0.000000E+00
  -0.200070E+02   0.000000E+00
  -0.167636E+02   0.000000E+00
  -0.208116E+02   0.000000E+00
  -0.204991E+02   0.000000E+00
  -0.186946E+02   0.000000E+00
  -0.245494E+02   0.000000E+00
  -0.204068E+02   0.000000E+00
  -0.202317E+02   0.000000E+00
  -0.208631E+02   0.000000E+00
  -0.194131E+02   0.000000E+00
  -0.185495E+02   0.000000E+00
  -0.175302E+02   0.000000E+00
  -0.196839E+02   0.000000E+00
  -0.209635E+02   0.000000E+00
  -0.174752E+02   0.000000E+00
  -0.217305E+02   0.000000E+00
  -0.188058E+02   0.000000E+00
  -0.207737E+02   0.000000E+00
  -0.215757E+02   0.000000E+00
  -0.178090E+02   0.000000E+00
  -0.185361E+02   0.000000E+00
  -0.191631E+02   0.000000E+00
  -0.214526E+02   0.000000E+00
  -0.229430E+02   0.000000E+00
  -0.223495E+02   0.000000E+00
  -0.168612E+02   0.000000E+00
  -0.202362E+02   0.000000E+00
  -0.191263E+02   0.000000E+00
  -0.215116E+02   0.000000E+00
  -0.221644E+02   0.000000E+00
  -0.185918E+02   0.000000E+00
  -0.198510E+02   0.000000E+00
  -0.227287E+02   0.000000E+00
  -0.238174E+02   0.000000E+00
  -0.237386E+02   0.000000E+00
  -0.235436E+02   0.000000E+00
  -0.197677E+02   0.000000E+00
  -0.236577E+02   0.000000E+00
  -0.192282E+02   0.000000E+00
  -0.202974E+02   0.000000E+00
  -0.187696E+02   0.000000E+00
  -0.192785E+02   0.000000E+00
  -0.209472E+02   0.000000E+00
  -0.207244E+02   0.000000E+00
  -0.193737E+02   0.000000E+00
  -0.212807E+02   0.000000E+00
  -0.181462E+02   0.000000E+00
  -0.212709E+02   0.000000E+00
  -0.215350E+02   0.000000E+00
  -0.186213E+02   0.000000E+00
  -0.226257E+02   0.000000E+00
  -0.194042E+02   0.000000E+00
  -0.217870E+02   0.000000E+00
  -0.188217E+02   0.000000E+00
  -0.232398E+02   0.000000E+00
  -0.214062E+02   0.000000E+00
  -0.209167E+02   0.000000E+00
  -0.216174E+02   0.000000E+00
  -0.200920E+02   0.000000E+00
  -0.228949E+02   0.000000E+00
  -0.177709E+02   0.000000E+00
  -0.213123E+02   0.000000E+00
  -0.213789E+02   0.000000E+00
  -0.207032E+02   0.000000E+00
  -0.252931E+02   0.000000E+00
  -0.235794E+02   0.000000E+00
  -0.199303E+02   0.000000E+00
  -0.197804E+02   0.000000E+00
  -0.208146E+02   0.000000E+00
  -0.176605E+02   0.000000E+00
  -0.192212E+02   0.000000E+00
  -0.197158E+02   0.000000E+00
  -0.180142E+02   0.000000E+00
  -0.210412E+02   0.000000E+00
  -0.209125E+02   0.000000E+00
  -0.195388E+02   0.000000E+00
  -0.197875E+02   0.000000E+00
  -0.213750E+02   0.000000E+00
  -0.190040E+02   0.000000E+00
  -0.192492E+02   0.000000E+00
  -0.229244E+02   0.000000E+00
  -0.194179E+02   0.000000E+00
  -0.211471E+02   0.000000E+00
  -0.210883E+02   0.000000E+00
  -0.208367E+02   0.000000E+00
  -0.216293E+02   0.000000E+00
  -0.205107E+02   0.000000E+00
  -0.215030E+02   0.000000E+00
  -0.180415E+02   0.000000E+00
  -0.199149E+02   0.000000E+00
  -0.190976E+02   0.000000E+00
  -0.214743E+02   0.000000E+00
  -0.181724E+02   0.000000E+00
  -0.203190E+02   0.000000E+00
  -0.216688E+02   0.000000E+00
  -0.184868E+02   0.000000E+00
  -0.203085E+02   0.000000E+00
  -0.205069E+02   0.000000E+00
  -0.205419E+02   0.000000E+00
  -0.192034E+02   0.000000E+00
  -0.221260E+02   0.000000E+00
  -0.206531E+02   0.000000E+00
  -0.209047E+02   0.000000E+00
  -0.196623E+02   0.000000E+00
  -0.194829E+02   0.000000E+00
  -0.201107E+02   0.000000E+00
  -0.204578E+02   0.000000E+00
  -0.224684E+02   0.000000E+00
  -0.188790E+02   0.000000E+00
  -0.198223E+02   0.000000E+00
  -0.181630E+02   0.000000E+00
  -0.202448E+02   0.000000E+00
  -0.215562E+02   0.000000E+00
  -0.195083E+02   0.000000E+00
  -0.214650E+02   0.000000E+00
  -0.239321E+02   0.000000E+00
  -0.184253E+02   0.000000E+00
  -0.221930E+02   0.000000E+00
  -0.232948E+02   0.000000E+00
  -0.237010E+02   0.000000E+00
  -0.202538E+02   0.000000E+00
  -0.209096E+02   0.000000E+00
  -0.234415E+02   0.000000E+00
  -0.234565E+02   0.000000E+00
  -0.199385E+02   0.000000E+00
  -0.230096E+02   0.000000E+00
  -0.220233E+02   0.000000E+00
  -0.212087E+02   0.000000E+00
  -0.209658E+02   0.000000E+00
  -0.223875E+02   0.000000E+00
  -0.203450E+02   0.000000E+00
  -0.220366E+02   0.000000E+00
  -0.226976E+02   0.000000E+00
  -0.204062E+02   0.000000E+00
  -0.191457E+02   0.000000E+00
  -0.196810E+02   0.000000E+00
  -0.231156E+02   0.000000E+00
  -0.237406E+02   0.000000E+00
  -0.211613E+02   0.000000E+00
  -0.212116E+02   0.000000E+00
  -0.203349E+02   0.000000E+00
  -0.193403E+02   0.000000E+00
  -0.197079E+02   0.000000E+00
  -0.229702E+02   0.000000E+00
  -0.218970E+02   0.000000E+00
  -0.209760E+02   0.000000E+00
  -0.207967E+02   0.000000E+00
  -0.201974E+02   0.000000E+00
  -0.202057E+02   0.000000E+00
  -0.218611E+02   0.000000E+00
  -0.249142E+02   0.000000E+00
  -0.202862E+02   0.000000E+00
  -0.220543E+02   0.000000E+00
  -0.230462E+02   0.000000E+00
  -0.214188E+02   0.000000E+00
  -0.226011E+02   0.000000E+00
  -0.202210E+02   0.000000E+00
  -0.208459E+02   0.000000E+00
  -0.181422E+02   0.000000E+00
  -0.210955E+02   0.000000E+00
  -0.211697E+02   0.000000E+00
  -0.197968E+02   0.000000E+00
  -0.210876E+02   0.000000E+00
  -0.205201E+02   0.000000E+00
  -0.188594E+02   0.000000E+00
  -0.211128E+02   0.000000E+00
  -0.186836E+02   0.000000E+00
  -0.217425E+02   0.000000E+00
  -0.218578E+02   0.000000E+00
  -0.220490E+02   0.000000E+00
  -0.204224E+02   0.000000E+00
  -0.214982E+02   0.000000E+00
  -0.232470E+02   0.000000E+00
  -0.188143E+02   0.000000E+00
  -0.217389E+02   0.000000E+00
  -0.219324E+02   0.000000E+00
  -0.238522E+02   0.000000E+00
  -0.203562E+02   0.000000E+00
  -0.191794E+02   0.000000E+00
  -0.220236E+02   0.000000E+00
  -0.174908E+02   0.000000E+00
  -0.214761E+02   0.000000E+00
  -0.203747E+02   0.000000E+00
  -0.229531E+02   0.000000E+00
  -0.175263E+02   0.000000E+00
  -0.197508E+02   0.000000E+00
  -0.201856E+02   0.000000E+00
  -0.209436E+02   0.000000E+00
  -0.219632E+02   0.000000E+00
  -0.182855E+02   0.000000E+00
  -0.190478E+02   0.000000E+00
  -0.199513E+02   0.000000E+00
  -0.210809E+02   0.000000E+00
  -0.203347E+02   0.000000E+00
  -0.204476E+02   0.000000E+00
  -0.191064E+02   0.000000E+00
  -0.214848E+02   0.000000E+00
  -0.199293E+02   0.000000E+00
  -0.184840E+02   0.000000E+00
  -0.198965E+02   0.000000E+00
  -0.211706E+02   0.000000E+00
  -0.218301E+02   0.000000E+00
  -0.227840E+02   0.000000E+00
  -0.214799E+02   0.000000E+00
  -0.227809E+02   0.000000E+00
  -0.233273E+02   0.000000E+00
  -0.189027E+02   0.000000E+00
  -0.220564E+02   0.000000E+00
  -0.207059E+02   0.000000E+00
  -0.206671E+02   0.000000E+00
  -0.181921E+02   0.000000E+00
  -0.211715E+02   0.000000E+00
  -0.211777E+02   0.000000E+00
  -0.214177E+02   0.000000E+00
  -0.184723E+02   0.000000E+00
  -0.187355E+02   0.000000E+00
  -0.196559E+02   0.000000E+00
  -0.230805E+02   0.000000E+00
  -0.193994E+02   0.000000E+00
  -0.194970E+02   0.000000E+00
  -0.197803E+02   0.000000E+00
  -0.173366E+02   0.000000E+00
  -0.178802E+02   0.000000E+00
  -0.210940E+02   0.000000E+00
  -0.184584E+02   0.000000E+00
  -0.233124E+02   0.000000E+00
  -0.214470E+02   0.000000E+00
  -0.151344E+02   0.000000E+00
  -0.198393E+02   0.000000E+00
  -0.239999E+02   0.000000E+00
  -0.219338E+02   0.000000E+00
  -0.218983E+02   0.000000E+00
  -0.207555E+02   0.000000E+00
  -0.159402E+02   0.000000E+00
  -0.182873E+02   0.000000E+00
  -0.185917E+02   0.000000E+00
  -0.235499E+02   0.000000E+00
  -0.216324E+02   0.000000E+00
  -0.191313E+02   0.000000E+00
  -0.190311E+02   0.000000E+00
  -0.184695E+02   0.000000E+00
  -0.232039E+02   0.000000E+00
  -0.233013E+02   0.000000E+00
  -0.196082E+02   0.000000E+00
  -0.201820E+02   0.000000E+00
  -0.216499E+02   0.000000E+00
  -0.194815E+02   0.000000E+00
  -0.197620E+02   0.000000E+00
  -0.206109E+02   0.000000E+00
  -0.227217E+02   0.000000E+00
  -0.207870E+02   0.000000E+00
  -0.210802E+02   0.000000E+00
  -0.226293E+02   0.000000E+00
  -0.219315E+02   0.000000E+00
  -0.220126E+02   0.000000E+00
  -0.194226E+02   0.000000E+00
  -0.196086E+02   0.000000E+00
  -0.213149E+02   0.000000E+00
  -0.208200E+02   0.000000E+00
  -0.232626E+02   0.000000E+00
  -0.183845E+02   0.000000E+00
  -0.201667E+02   0.000000E+00
  -0.234707E+02   0.000000E+00
  -0.207678E+02   0.000000E+00
  -0.196369E+02   0.000000E+00
  -0.183309E+02   0.000000E+00
  -0.215478E+02   0.000000E+00
  -0.208833E+02   0.000000E+00
  -0.235810E+02   0.000000E+00
  -0.181572E+02   0.000000E+00
  -0.198923E+02   0.000000E+00
  -0.236589E+02   0.000000E+00
  -0.194874E+02   0.000000E+00
  -0.214039E+02   0.000000E+00
  -0.211605E+02   0.000000E+00
  -0.217206E+02   0.000000E+00
  -0.182032E+02   0.000000E+00
  -0.226673E+02   0.000000E+00
  -0.209321E+02   0.000000E+00
  -0.181437E+02   0.000000E+00
  -0.182899E+02   0.000000E+00
  -0.227900E+02   0.000000E+00
  -0.201877E+02   0.000000E+00
  -0.204509E+02   0.000000E+00
  -0.234006E+02   0.000000E+00
  -0.219336E+02   0.000000E+00
  -0.233106E+02   0.000000E+00
  -0.204381E+02   0.000000E+00
  -0.157530E+02   0.000000E+00
  -0.234685E+02   0.000000E+00
  -0.226535E+02   0.000000E+00
  -0.203696E+02   0.000000E+00
  -0.185252E+02   0.000000E+00
  -0.226385E+02   0.000000E+00
  -0.200306E+02   0.000000E+00
  -0.192916E+02   0.000000E+00
  -0.215139E+02   0.000000E+00
  -0.206253E+02   0.000000E+00
  -0.208717E+02   0.000000E+00
  -0.204164E+02   0.000000E+00
  -0.195118E+02   0.000000E+00
  -0.217946E+02   0.000000E+00
  -0.176100E+02   0.000000E+00
  -0.234543E+02   0.000000E+00
  -0.246917E+02   0.000000E+00
  -0.232382E+02   0.000000E+00
  -0.192874E+02   0.000000E+00
  -0.217966E+02   0.000000E+00
  -0.215676E+02   0.000000E+00
  -0.186866E+02   0.000000E+00
  -0.207968E+02   0.000000E+00
  -0.186303E+02   0.000000E+00
  -0.203470E+02   0.000000E+00
  -0.206101E+02   0.000000E+00
  -0.211060E+02   0.000000E+00
  -0.191156E+02   0.000000E+00
  -0.196750E+02   0.000000E+00
  -0.196047E+02   0.000000E+00
  -0.237185E+02   0.000000E+00
  -0.178265E+02   0.000000E+00
  -0.188886E+02   0.000000E+00
  -0.187456E+02   0.000000E+00
  -0.173207E+02   0.000000E+00
  -0.192783E+02   0.000000E+00
  -0.193025E+02   0.000000E+00
  -0.213156E+02   0.000000E+00
  -0.187214E+02   0.000000E+00
  -0.203584E+02   0.000000E+00
  -0.223716E+02   0.000000E+00
  -0.187446E+02   0.000000E+00
  -0.219815E+02   0.000000E+00
  -0.187929E+02   0.000000E+00
  -0.192462E+02   0.000000E+00
  -0.200978E+02   0.000000E+00
  -0.209370E+02   0.000000E+00
  -0.218395E+02   0.000000E+00
  -0.220129E+02   0.000000E+00
  -0.211588E+02   0.000000E+00
  -0.201995E+02   0.000000E+00
  -0.207728E+02   0.000000E+00
  -0.203810E+02   0.000000E+00
  -0.205514E+02   0.000000E+00
  -0.203754E+02   0.000000E+00
  -0.179588E+02   0.000000E+00
  -0.189736E+02   0.000000E+00
  -0.210174E+02   0.000000E+00
  -0.195035E+02   0.000000E+00
  -0.216258E+02   0.000000E+00
  -0.225851E+02   0.000000E+00
  -0.191608E+02   0.000000E+00
  -0.172369E+02   0.000000E+00
  -0.173017E+02   0.000000E+00
  -0.210853E+02   0.000000E+00
  -0.213739E+02   0.000000E+00
  -0.193756E+02   0.000000E+00
  -0.167919E+02   0.000000E+00
  -0.197302E+02   0.000000E+00
  -0.217449E+02   0.000000E+00
  -0.200945E+02   0.000000E+00
  -0.182284E+02   0.000000E+00
  -0.197581E+02   0.000000E+00
  -0.193763E+02   0.000000E+00
  -0.207547E+02   0.000000E+00
  -0.223382E+02   0.000000E+00
  -0.169824E+02   0.000000E+00
  -0.206115E+02   0.000000E+00
  -0.237958E+02   0.000000E+00
  -0.229615E+02   0.000000E+00
  -0.181243E+02   0.000000E+00
  -0.185405E+02   0.000000E+00
  -0.245359E+02   0.000000E+00
  -0.228122E+02   0.000000E+00
  -0.196971E+02   0.000000E+00
  -0.195301E+02   0.000000E+00
  -0.203498E+02   0.000000E+00
  -0.250898E+02   0.000000E+00
  -0.209349E+02   0.000000E+00
  -0.192594E+02   0.000000E+00
  -0.198161E+02   0.000000E+00
  -0.233435E+02   0.000000E+00
  -0.197205E+02   0.000000E+00
  -0.195437E+02   0.000000E+00
  -0.190596E+02   0.000000E+00
  -0.209020E+02   0.000000E+00
  -0.188098E+02   0.000000E+00
  -0.224940E+02   0.000000E+00
  -0.232065E+02   0.000000E+00
  -0.209379E+02   0.000000E+00
  -0.210477E+02   0.000000E+00
  -0.203079E+02   0.000000E+00
  -0.192660E+02   0.000000E+00
  -0.193692E+02   0.000000E+00
  -0.184201E+02   0.000000E+00
  -0.196047E+02   0.000000E+00
  -0.216022E+02   0.000000E+00
  -0.214135E+02   0.000000E+00
  -0.215077E+02   0.000000E+00
  -0.257261E+02   0.000000E+00
  -0.211115E+02   0.000000E+00
  -0.219093E+02   0.000000E+00
  -0.210701E+02   0.000000E+00
  -0.216061E+02   0.000000E+00
  -0.205227E+02   0.000000E+00
  -0.203157E+02   0.000000E+00
  -0.187153E+02   0.000000E+00
  -0.195622E+02   0.000000E+00
  -0.203143E+02   0.000000E+00
  -0.224325E+02   0.000000E+00
  -0.223491E+02   0.000000E+00
  -0.208528E+02   0.000000E+00
  -0.239165E+02   0.000000E+00
  -0.202070E+02   0.000000E+00
  -0.207971E+02   0.000000E+00
  -0.193026E+02   0.000000E+00
  -0.184833E+02   0.000000E+00
  -0.188576E+02   0.000000E+00
  -0.235751E+02   0.000000E+00
  -0.246097E+02   0.000000E+00
  -0.201642E+02   0.000000E+00
  -0.212666E+02   0.000000E+00
  -0.221572E+02   0.000000E+00
  -0.181312E+02   0.000000E+00
  -0.198296E+02   0.000000E+00
  -0.198573E+02   0.000000E+00
  -0.202538E+02   0.000000E+00
  -0.171154E+02   0.000000E+00
  -0.182621E+02   0.000000E+00
  -0.235710E+02   0.000000E+00
  -0.205204E+02   0.000000E+00
  -0.210347E+02   0.000000E+00
  -0.254339E+02   0.000000E+00
  -0.208332E+02   0.000000E+00
  -0.205164E+02   0.000000E+00
  -0.184062E+02   0.000000E+00
  -0.205548E+02   0.000000E+00
  -0.225361E+02   0.000000E+00
  -0.180383E+02   0.000000E+00
  -0.229702E+02   0.000000E+00
  -0.195279E+02   0.000000E+00
  -0.216942E+02   0.000000E+00
  -0.204194E+02   0.000000E+00
  -0.175645E+02   0.000000E+00
  -0.184355E+02   0.000000E+00
  -0.196462E+02   0.000000E+00
  -0.198601E+02   0.000000E+00
  -0.195648E+02   0.000000E+00
  -0.204213E+02   0.000000E+00
  -0.216218E+02   0.000000E+00
  -0.220113E+02   0.000000E+00
  -0.226509E+02   0.000000E+00
  -0.199909E+02   0.000000E+00
  -0.220723E+02   0.000000E+00
  -0.190196E+02   0.000000E+00
  -0.213318E+02   0.000000E+00
  -0.192628E+02   0.000000E+00
  -0.217638E+02   0.000000E+00
  -0.211202E+02   0.000000E+00
  -0.204542E+02   0.000000E+00
  -0.200248E+02   0.000000E+00
  -0.197080E+02   0.000000E+00
  -0.218574E+02   0.000000E+00
  -0.199832E+02   0.000000E+00
  -0.229649E+02   0.000000E+00
  -0.215517E+02   0.000000E+00
  -0.210159E+02   0.000000E+00
  -0.189858E+02   0.000000E+00
  -0.196860E+02   0.000000E+00
  -0.199954E+02   0.000000E+00
  -0.219415E+02   0.000000E+00
  -0.169530E+02   0.000000E+00
  -0.238725E+02   0.000000E+00
  -0.208955E+02   0.000000E+00
  -0.206110E+02   0.000000E+00
  -0.184051E+02   0.000000E+00
  -0.230646E+02   0.000000E+00
  -0.204036E+02   0.000000E+00
  -0.206929E+02   0.000000E+00
  -0.200081E+02   0.000000E+00
  -0.229398E+02   0.000000E+00
  -0.200435E+02   0.000000E+00
  -0.218094E+02   0.000000E+00
  -0.195779E+02   0.000000E+00
  -0.216048E+02   0.000000E+00
  -0.213205E+02   0.000000E+00
  -0.187282E+02   0.000000E+00
  -0.191953E+02   0.000000E+00
  -0.194566E+02   0.000000E+00
  -0.240442E+02   0.000000E+00
  -0.161057E+02   0.000000E+00
  -0.183681E+02   0.000000E+00
  -0.199005E+02   0.000000E+00
  -0.189200E+02   0.000000E+00
  -0.196830E+02   0.000000E+00
  -0.200465E+02   0.000000E+00
  -0.195521E+02   0.000000E+00
  -0.168050E+02   0.000000E+00
  -0.191537E+02   0.000000E+00
  -0.214467E+02   0.000000E+00
  -0.190318E+02   0.000000E+00
  -0.210023E+02   0.000000E+00
  -0.192654E+02   0.000000E+00
  -0.204109E+02   0.000000E+00
  -0.183575E+02   0.000000E+00
  -0.232755E+02   0.000000E+00
  -0.183619E+02   0.000000E+00
  -0.220869E+02   0.000000E+00
  -0.207879E+02   0.000000E+00
  -0.204186E+02   0.000000E+00
  -0.228884E+02   0.000000E+00
  -0.209431E+02   0.000000E+00
  -0.205363E+02   0.000000E+00
  -0.200379E+02   0.000000E+00
  -0.199731E+02   0.000000E+00
  -0.218430E+02   0.000000E+00
  -0.210138E+02   0.000000E+00
  -0.207614E+02   0.000000E+00
  -0.218425E+02   0.000000E+00
  -0.199432E+02   0.000000E+00
  -0.220964E+02   0.000000E+00
  -0.193663E+02   0.000000E+00
  -0.189149E+02   0.000000E+00
  -0.171244E+02   0.000000E+00
  -0.200986E+02   0.000000E+00
  -0.210479E+02   0.000000E+00
  -0.185019E+02   0.000000E+00
  -0.208946E+02   0.000000E+00
  -0.199594E+02   0.000000E+00
  -0.214182E+02   0.000000E+00
  -0.249565E+02   0.000000E+00
  -0.171412E+02   0.000000E+00
  -0.217008E+02   0.000000E+00
  -0.211083E+02   0.000000E+00
  -0.212087E+02   0.000000E+00
  -0.212091E+02   0.000000E+00
  -0.212347E+02   0.000000E+00
  -0.196235E+02   0.000000E+00
  -0.219960E+02   0.000000E+00
  -0.193310E+02   0.000000E+00
  -0.214001E+02   0.000000E+00
  -0.200273E+02   0.000000E+00
  -0.220197E+02   0.000000E+00
  -0.219055E+02   0.000000E+00
  -0.182511E+02   0.000000E+00
  -0.247515E+02   0.000000E+00
  -0.219839E+02   0.000000E+00
  -0.177214E+02   0.000000E+00
  -0.195522E+02   0.000000E+00
  -0.221376E+02   0.000000E+00
  -0.248791E+02   0.000000E+00
  -0.199978E+02   0.000000E+00
  -0.185498E+02   0.000000E+00
  -0.210837E+02   0.000000E+00
  -0.209887E+02   0.000000E+00
  -0.200240E+02   0.000000E+00
  -0.208693E+02   0.000000E+00
  -0.218974E+02   0.000000E+00
  -0.202011E+02   0.000000E+00
  -0.198894E+02   0.000000E+00
  -0.207125E+02   0.000000E+00
  -0.205494E+02   0.000000E+00
  -0.230505E+02   0.000000E+00
  -0.201846E+02   0.000000E+00
  -0.212626E+02   0.000000E+00
  -0.198459E+02   0.000000E+00
  -0.245355E+02   0.000000E+00
  -0.219345E+02   0.000000E+00
  -0.203711E+02   0.000000E+00
  -0.215413E+02   0.000000E+00
  -0.197552E+02   0.000000E+00
  -0.208819E+02   0.000000E+00
  -0.231125E+02   0.000000E+00
  -0.179180E+02   0.000000E+00
  -0.174213E+02   0.000000E+00
  -0.240956E+02   0.000000E+00
  -0.196888E+02   0.000000E+00
  -0.195652E+02   0.000000E+00
  -0.197499E+02   0.000000E+00
  -0.201871E+02   0.000000E+00
  -0.197143E+02   0.000000E+00
  -0.200796E+02   0.000000E+00
  -0.221498E+02   0.000000E+00
  -0.216585E+02   0.000000E+00
  -0.246069E+02   0.000000E+00
  -0.170447E+02   0.000000E+00
  -0.205928E+02   0.000000E+00
  -0.211465E+02   0.000000E+00
  -0.246164E+02   0.000000E+00
  -0.185739E+02   0.000000E+00
  -0.200836E+02   0.000000E+00
  -0.249898E+02   0.000000E+00
  -0.219480E+02   0.000000E+00
  -0.204234E+02   0.000000E+00
  -0.183837E+02   0.000000E+00
  -0.207155E+02   0.000000E+00
  -0.201928E+02   0.000000E+00
  -0.200124E+02   0.000000E+00
  -0.175842E+02   0.000000E+00
  -0.192971E+02   0.000000E+00
  -0.212533E+02   0.000000E+00
  -0.195157E+02   0.000000E+00
  -0.197109E+02   0.000000E+00
  -0.193727E+02   0.000000E+00
  -0.215989E+02   0.000000E+00
  -0.200578E+02   0.000000E+00
  -0.208162E+02   0.000000E+00
  -0.200288E+02   0.000000E+00
  -0.227782E+02   0.000000E+00
  -0.222191E+02   0.000000E+00
  -0.220066E+02   0.000000E+00
  -0.203527E+02   0.000000E+00
  -0.209364E+02   0.000000E+00
  -0.207375E+02   0.000000E+00
  -0.200992E+02   0.000000E+00
  -0.170796E+02   0.000000E+00
  -0.202544E+02   0.000000E+00
  -0.233094E+02   0.000000E+00
  -0.200480E+02   0.000000E+00
  -0.214424E+02   0.000000E+00
  -0.234178E+02   0.000000E+00
  -0.180282E+02   0.000000E+00
  -0.188055E+02   0.000000E+00
  -0.218469E+02   0.000000E+00
  -0.217969E+02   0.000000E+00
  -0.242032E+02   0.000000E+00
  -0.174382E+02   0.000000E+00
  -0.242169E+02   0.000000E+00
  -0.196349E+02   0.000000E+00
  -0.217419E+02   0.000000E+00
  -0.224692E+02   0.000000E+00
  -0.193280E+02   0.000000E+00
  -0.221427E+02   0.000000E+00
  -0.188694E+02   0.000000E+00
  -0.193403E+02   0.000000E+00
  -0.207737E+02   0.000000E+00
  -0.220139E+02   0.000000E+00
  -0.205712E+02   0.000000E+00
  -0.197307E+02   0.000000E+00
  -0.207211E+02   0.000000E+00
  -0.212469E+02   0.000000E+00
  -0.205558E+02   0.000000E+00
  -0.201381E+02   0.000000E+00
  -0.195344E+02   0.000000E+00
  -0.182643E+02   0.000000E+00
  -0.184197E+02   0.000000E+00
  -0.214721E+02   0.000000E+00
  -0.215784E+02   0.000000E+00
  -0.188997E+02   0.000000E+00
  -0.203048E+02   0.000000E+00
  -0.212831E+02   0.000000E+00
  -0.180138E+02   0.000000E+00
  -0.207916E+02   0.000000E+00
  -0.210913E+02   0.000000E+00
  -0.210267E+02   0.000000E+00
  -0.192687E+02   0.000000E+00
  -0.224221E+02   0.000000E+00
  -0.208032E+02   0.000000E+00
  -0.217203E+02   0.000000E+00
  -0.219739E+02   0.000000E+00
  -0.200504E+02   0.000000E+00
  -0.200357E+02   0.000000E+00
  -0.219255E+02   0.000000E+00
  -0.224941E+02   0.000000E+00
  -0.212851E+02   0.000000E+00
  -0.176283E+02   0.000000E+00
  -0.215854E+02   0.000000E+00
  -0.231196E+02   0.000000E+00
  -0.186807E+02   0.000000E+00
  -0.237120E+02   0.000000E+00
  -0.200233E+02   0.000000E+00
  -0.202905E+02   0.000000E+00
  -0.206832E+02   0.000000E+00
  -0.188912E+02   0.000000E+00
  -0.197504E+02   0.000000E+00
  -0.232236E+02   0.000000E+00
  -0.234407E+02   0.000000E+00
  -0.229980E+02   0.000000E+00
  -0.191384E+02   0.000000E+00
  -0.189767E+02   0.000000E+00
  -0.191463E+02   0.000000E+00
  -0.206495E+02   0.000000E+00
  -0.208750E+02   0.000000E+00
  -0.203117E+02   0.000000E+00
  -0.211193E+02   0.000000E+00
  -0.219132E+02   0.000000E+00
  -0.233473E+02   0.000000E+00
  -0.214098E+02   0.000000E+00
  -0.205850E+02   0.000000E+00
  -0.231427E+02   0.000000E+00
  -0.205560E+02   0.000000E+00
  -0.198099E+02   0.000000E+00
  -0.228929E+02   0.000000E+00
  -0.213521E+02   0.000000E+00
  -0.205855E+02   0.000000E+00
  -0.211180E+02   0.000000E+00
  -0.165818E+02   0.000000E+00
  -0.189726E+02   0.000000E+00
  -0.232852E+02   0.000000E+00
  -0.194108E+02   0.000000E+00
  -0.180927E+02   0.000000E+00
  -0.199014E+02   0.000000E+00
  -0.188331E+02   0.000000E+00
  -0.193039E+02   0.000000E+00
  -0.234825E+02   0.000000E+00
  -0.192100E+02   0.000000E+00
  -0.219861E+02   0.000000E+00
  -0.206871E+02   0.000000E+00
  -0.187113E+02   0.000000E+00
  -0.230991E+02   0.000000E+00
  -0.220903E+02   0.000000E+00
  -0.203748E+02   0.000000E+00
  -0.188870E+02   0.000000E+00
  -0.207870E+02   0.000000E+00
  -0.203144E+02   0.000000E+00
  -0.195035E+02   0.000000E+00
  -0.186048E+02   0.000000E+00
  -0.185368E+02   0.000000E+00
  -0.218111E+02   0.000000E+00
  -0.213271E+02   0.000000E+00
  -0.210782E+02   0.000000E+00
  -0.217758E+02   0.000000E+00
  -0.213578E+02   0.000000E+00
  -0.205002E+02   0.000000E+00
  -0.186461E+02   0.000000E+00
  -0.193846E+02   0.000000E+00
  -0.223033E+02   0.000000E+00
  -0.191186E+02   0.000000E+00
  -0.189421E+02   0.000000E+00
  -0.228614E+02   0.000000E+00
  -0.227834E+02   0.000000E+00
  -0.209809E+02   0.000000E+00
  -0.223624E+02   0.000000E+00
  -0.218604E+02   0.000000E+00
  -0.217473E+02   0.000000E+00
  -0.216052E+02   0.000000E+00
  -0.223556E+02   0.000000E+00
  -0.194099E+02   0.000000E+00
  -0.229133E+02   0.000000E+00
  -0.231518E+02   0.000000E+00
  -0.188018E+02   0.000000E+00
  -0.251233E+02   0.000000E+00
  -0.186684E+02   0.000000E+00
  -0.180797E+02   0.000000E+00
  -0.202924E+02   0.000000E+00
  -0.207173E+02   0.000000E+00
  -0.207150E+02   0.000000E+00
  -0.202429E+02   0.000000E+00
  -0.188235E+02   0.000000E+00
  -0.195521E+02   0.000000E+00
  -0.199174E+02   0.000000E+00
  -0.219477E+02   0.000000E+00
  -0.219118E+02   0.000000E+00
  -0.168849E+02   0.000000E+00
  -0.199436E+02   0.000000E+00
  -0.218924E+02   0.000000E+00
  -0.226490E+02   0.000000E+00
  -0.212646E+02   0.000000E+00
  -0.205265E+02   0.000000E+00
  -0.215729E+02   0.000000E+00
  -0.200981E+02   0.000000E+00
  -0.201720E+02   0.000000E+00
  -0.205134E+02   0.000000E+00
  -0.202530E+02   0.000000E+00
  -0.218694E+02   0.000000E+00
  -0.207421E+02   0.000000E+00
  -0.193453E+02   0.000000E+00
  -0.194738E+02   0.000000E+00
  -0.211636E+02   0.000000E+00
  -0.186288E+02   0.000000E+00
  -0.209535E+02   0.000000E+00
  -0.169274E+02   0.000000E+00
  -0.209545E+02   0.000000E+00
  -0.206870E+02   0.000000E+00
  -0.200386E+02   0.000000E+00
  -0.216028E+02   0.000000E+00
  -0.203317E+02   0.000000E+00
  -0.191822E+02   0.000000E+00
  -0.211754E+02   0.000000E+00
  -0.230010E+02   0.000000E+00
  -0.228099E+02   0.000000E+00
  -0.225036E+02   0.000000E+00
  -0.185943E+02   0.000000E+00
  -0.216224E+02   0.000000E+00
  -0.203836E+02   0.000000E+00
  -0.214390E+02   0.000000E+00
  -0.208891E+02   0.000000E+00
  -0.195201E+02   0.000000E+00
  -0.180147E+02   0.000000E+00
  -0.198095E+02   0.000000E+00
  -0.236035E+02   0.000000E+00
  -0.210198E+02   0.000000E+00
  -0.191640E+02   0.000000E+00
  -0.186363E+02   0.000000E+00
  -0.208650E+02   0.000000E+00
  -0.193275E+02   0.000000E+00
  -0.241264E+02   0.000000E+00
  -0.208719E+02   0.000000E+00
  -0.179772E+02   0.000000E+00
  -0.263442E+02   0.000000E+00
  -0.189759E+02   0.000000E+00
  -0.237940E+02   0.000000E+00
  -0.230861E+02   0.000000E+00
  -0.194503E+02   0.000000E+00
  -0.206143E+02   0.000000E+00
  -0.216689E+02   0.000000E+00
  -0.170245E+02   0.000000E+00
  -0.201096E+02   0.000000E+00
  -0.203044E+02   0.000000E+00
  -0.188579E+02   0.000000E+00
  -0.213493E+02   0.000000E+00
  -0.179007E+02   0.000000E+00
  -0.200491E+02   0.000000E+00
  -0.222003E+02   0.000000E+00
  -0.187868E+02   0.000000E+00
  -0.190524E+02   0.000000E+00
  -0.223116E+02   0.000000E+00
  -0.197968E+02   0.000000E+00
  -0.203551E+02   0.000000E+00
  -0.203570E+02   0.000000E+00
  -0.209547E+02   0.000000E+00
  -0.238125E+02   0.000000E+00
  -0.234291E+02   0.000000E+00
  -0.208785E+02   0.000000E+00
  -0.186960E+02   0.000000E+00
  -0.182884E+02   0.000000E+00
  -0.223849E+02   0.000000E+00
  -0.205878E+02   0.000000E+00
  -0.184639E+02   0.000000E+00
  -0.207863E+02   0.000000E+00
  -0.185424E+02   0.000000E+00
  -0.195888E+02   0.000000E+00
  -0.167970E+02   0.000000E+00
  -0.191783E+02   0.000000E+00
  -0.208464E+02   0.000000E+00
  -0.203995E+02   0.000000E+00
  -0.215451E+02   0.000000E+00
  -0.218112E+02   0.000000E+00
  -0.212774E+02   0.000000E+00
  -0.209908E+02   0.000000E+00
  -0.199355E+02   0.000000E+00
  -0.235446E+02   0.000000E+00
  -0.240060E+02   0.000000E+00
  -0.212909E+02   0.000000E+00
  -0.201777E+02   0.000000E+00
  -0.193193E+02   0.000000E+00
  -0.202158E+02   0.000000E+00
  -0.195648E+02   0.000000E+00
  -0.232220E+02   0.000000E+00
  -0.222495E+02   0.000000E+00
  -0.228726E+02   0.000000E+00
  -0.197493E+02   0.000000E+00
  -0.226794E+02   0.000000E+00
  -0.178732E+02   0.000000E+00
  -0.202758E+02   0.000000E+00
  -0.208102E+02   0.000000E+00
  -0.198374E+02   0.000000E+00
  -0.194873E+02   0.000000E+00
  -0.218283E+02   0.000000E+00
  -0.228218E+02   0.000000E+00
  -0.219569E+02   0.000000E+00
  -0.233971E+02   0.000000E+00
  -0.182411E+02   0.000000E+00
  -0.199367E+02   0.000000E+00
  -0.237445E+02   0.000000E+00
  -0.176593E+02   0.000000E+00
  -0.195473E+02   0.000000E+00
  -0.219618E+02   0.000000E+00
  -0.199551E+02   0.000000E+00
  -0.189506E+02   0.000000E+00
  -0.184276E+02   0.000000E+00
  -0.211954E+02   0.000000E+00
  -0.216930E+02   0.000000E+00
  -0.205803E+02   0.000000E+00
  -0.191778E+02   0.000000E+00
  -0.212601E+02   0.000000E+00
  -0.198314E+02   0.000000E+00
  -0.200767E+02   0.000000E+00
  -0.189568E+02   0.000000E+00
  -0.220669E+02   0.000000E+00
  -0.212549E+02   0.000000E+00
  -0.220412E+02   0.000000E+00
  -0.190468E+02   0.000000E+00
  -0.182163E+02   0.000000E+00
  -0.236187E+02   0.000000E+00
  -0.197190E+02   0.000000E+00
  -0.193510E+02   0.000000E+00
  -0.195559E+02   0.000000E+00
  -0.201991E+02   0.000000E+00
  -0.203627E+02   0.000000E+00
  -0.189905E+02   0.000000E+00
  -0.196546E+02   0.000000E+00
  -0.210936E+02   0.000000E+00
  -0.194435E+02   0.000000E+00
  -0.197803E+02   0.000000E+00
  -0.212077E+02   0.000000E+00
  -0.201160E+02   0.000000E+00
  -0.240886E+02   0.000000E+00
  -0.188568E+02   0.000000E+00
  -0.211958E+02   0.000000E+00
  -0.185206E+02   0.000000E+00
  -0.221836E+02   0.000000E+00
  -0.207350E+02   0.000000E+00
  -0.210383E+02   0.000000E+00
  -0.239225E+02   0.000000E+00
  -0.193731E+02   0.000000E+00
  -0.210109E+02   0.000000E+00
  -0.208564E+02   0.000000E+00
  -0.209666E+02   0.000000E+00
  -0.202932E+02   0.000000E+00
  -0.229707E+02   0.000000E+00
  -0.218785E+02   0.000000E+00
  -0.214582E+02   0.000000E+00
  -0.211928E+02   0.000000E+00
  -0.185499E+02   0.000000E+00
  -0.193910E+02   0.000000E+00
  -0.207858E+02   0.000000E+00
  -0.231617E+02   0.000000E+00
  -0.221108E+02   0.000000E+00
  -0.194664E+02   0.000000E+00
  -0.211034E+02   0.000000E+00
  -0.188588E+02   0.000000E+00
  -0.206316E+02   0.000000E+00
  -0.205438E+02   0.000000E+00
  -0.181964E+02   0.000000E+00
  -0.208100E+02   0.000000E+00
  -0.240409E+02   0.000000E+00
  -0.227023E+02   0.000000E+00
  -0.199466E+02   0.000000E+00
  -0.219675E+02   0.000000E+00
  -0.223235E+02   0.000000E+00
  -0.234830E+02   0.000000E+00
  -0.188742E+02   0.000000E+00
  -0.209362E+02   0.000000E+00
  -0.189575E+02   0.000000E+00
  -0.171168E+02   0.000000E+00
  -0.210135E+02   0.000000E+00
  -0.193827E+02   0.000000E+00
  -0.203653E+02   0.000000E+00
  -0.190082E+02   0.000000E+00
  -0.214459E+02   0.000000E+00
  -0.202412E+02   0.000000E+00
  -0.206970E+02   0.000000E+00
  -0.157479E+02   0.000000E+00
  -0.198723E+02   0.000000E+00
  -0.222891E+02   0.000000E+00
  -0.212598E+02   0.000000E+00
  -0.213610E+02   0.000000E+00
  -0.220247E+02   0.000000E+00
  -0.205018E+02   0.000000E+00
  -0.224716E+02   0.000000E+00
  -0.210359E+02   0.000000E+00
  -0.192916E+02   0.000000E+00
  -0.223301E+02   0.000000E+00
  -0.196133E+02   0.000000E+00
  -0.227188E+02   0.000000E+00
  -0.240804E+02   0.000000E+00
  -0.182781E+02   0.000000E+00
  -0.231085E+02   0.000000E+00
  -0.228351E+02   0.000000E+00
  -0.233252E+02   0.000000E+00
  -0.193819E+02   0.000000E+00
  -0.235114E+02   0.000000E+00
  -0.203999E+02   0.000000E+00
  -0.198235E+02   0.000000E+00
  -0.205361E+02   0.000000E+00
  -0.202221E+02   0.000000E+00
  -0.227079E+02   0.000000E+00
  -0.204231E+02   0.000000E+00
  -0.251216E+02   0.000000E+00
  -0.214869E+02   0.000000E+00
  -0.202452E+02   0.000000E+00
  -0.215789E+02   0.000000E+00
  -0.218350E+02   0.000000E+00
  -0.216371E+02   0.000000E+00
  -0.195315E+02   0.000000E+00
  -0.212530E+02   0.000000E+00
  -0.215166E+02   0.000000E+00
  -0.232386E+02   0.000000E+00
  -0.168433E+02   0.000000E+00
  -0.212583E+02   0.000000E+00
  -0.225700E+02   0.000000E+00
  -0.199753E+02   0.000000E+00
  -0.218870E+02   0.000000E+00
  -0.171440E+02   0.000000E+00
  -0.228277E+02   0.000000E+00
  -0.228027E+02   0.000000E+00
  -0.228022E+02   0.000000E+00
  -0.206484E+02   0.000000E+00
  -0.199907E+02   0.000000E+00
  -0.228216E+02   0.000000E+00
  -0.193743E+02   0.000000E+00
  -0.209525E+02   0.000000E+00
  -0.213616E+02   0.000000E+00
  -0.205243E+02   0.000000E+00
  -0.187076E+02   0.000000E+00
  -0.235337E+02   0.000000E+00
  -0.204880E+02   0.000000E+00
  -0.187639E+02   0.000000E+00
  -0.193733E+02   0.000000E+00
  -0.210890E+02   0.000000E+00
  -0.204268E+02   0.000000E+00
  -0.232603E+02   0.000000E+00
  -0.225317E+02   0.000000E+00
  -0.208493E+02   0.000000E+00
  -0.229589E+02   0.000000E+00
  -0.222283E+02   0.000000E+00
  -0.217831E+02   0.000000E+00
  -0.192581E+02   0.000000E+00
  -0.209181E+02   0.000000E+00
  -0.196583E+02   0.000000E+00
  -0.213370E+02   0.000000E+00
  -0.188612E+02   0.000000E+00
  -0.206804E+02   0.000000E+00
  -0.200067E+02   0.000000E+00
  -0.207854E+02   0.000000E+00
  -0.225332E+02   0.000000E+00
  -0.188758E+02   0.000000E+00
  -0.199437E+02   0.000000E+00
  -0.199444E+02   0.000000E+00
  -0.216800E+02   0.000000E+00
  -0.181352E+02   0.000000E+00
  -0.222232E+02   0.000000E+00
  -0.208445E+02   0.000000E+00
  -0.214252E+02   0.000000E+00
  -0.221226E+02   0.000000E+00
  -0.222328E+02   0.000000E+00
  -0.219072E+02   0.000000E+00
  -0.224611E+02   0.000000E+00
  -0.200440E+02   0.000000E+00
  -0.228757E+02   0.000000E+00
  -0.206694E+02   0.000000E+00
  -0.204706E+02   0.000000E+00
  -0.200486E+02   0.000000E+00
  -0.199116E+02   0.000000E+00
  -0.167352E+02   0.000000E+00
  -0.171297E+02   0.000000E+00
  -0.190995E+02   0.000000E+00
  -0.205108E+02   0.000000E+00
  -0.213620E+02   0.000000E+00
  -0.205194E+02   0.000000E+00
  -0.207874E+02   0.000000E+00
  -0.204482E+02   0.000000E+00
  -0.203059E+02   0.000000E+00
  -0.216224E+02   0.000000E+00
  -0.197270E+02   0.000000E+00
  -0.215938E+02   0.000000E+00
  -0.206830E+02   0.000000E+00
  -0.196931E+02   0.000000E+00
  -0.185412E+02   0.000000E+00
  -0.209277E+02   0.000000E+00
  -0.220985E+02   0.000000E+00
  -0.219746E+02   0.000000E+00
  -0.193475E+02   0.000000E+00
  -0.213880E+02   0.000000E+00
  -0.225128E+02   0.000000E+00
  -0.210756E+02   0.000000E+00
  -0.192614E+02   0.000000E+00
  -0.206322E+02   0.000000E+00
  -0.188086E+02   0.000000E+00
  -0.196671E+02   0.000000E+00
  -0.229940E+02   0.000000E+00
  -0.193937E+02   0.000000E+00
  -0.165228E+02   0.000000E+00
  -0.199124E+02   0.000000E+00
  -0.223120E+02   0.000000E+00
  -0.231490E+02   0.000000E+00
  -0.192532E+02   0.000000E+00
  -0.211906E+02   0.000000E+00
  -0.207489E+02   0.000000E+00
  -0.190488E+02   0.000000E+00
  -0.206807E+02   0.000000E+00
  -0.186011E+02   0.000000E+00
  -0.182990E+02   0.000000E+00
  -0.219015E+02   0.000000E+00
  -0.178887E+02   0.000000E+00
  -0.183513E+02   0.000000E+00
  -0.215195E+02   0.000000E+00
  -0.205598E+02   0.000000E+00
  -0.197277E+02   0.000000E+00
  -0.193138E+02   0.000000E+00
  -0.197176E+02   0.000000E+00
  -0.186373E+02   0.000000E+00
  -0.221297E+02   0.000000E+00
  -0.191134E+02   0.000000E+00
  -0.184809E+02   0.000000E+00
  -0.214758E+02   0.000000E+00
  -0.241112E+02   0.000000E+00
  -0.206922E+02   0.000000E+00
  -0.204354E+02   0.000000E+00
  -0.207771E+02   0.000000E+00
  -0.179860E+02   0.000000E+00
  -0.225052E+02   0.000000E+00
  -0.231725E+02   0.000000E+00
  -0.191870E+02   0.000000E+00
  -0.238564E+02   0.000000E+00
  -0.210302E+02   0.000000E+00
  -0.224563E+02   0.000000E+00
  -0.213680E+02   0.000000E+00
  -0.193641E+02   0.000000E+00
  -0.178107E+02   0.000000E+00
  -0.195066E+02   0.000000E+00
  -0.190192E+02   0.000000E+00
  -0.226602E+02   0.000000E+00
  -0.184785E+02   0.000000E+00
  -0.196035E+02   0.000000E+00
  -0.197979E+02   0.000000E+00
  -0.184138E+02   0.000000E+00
  -0.206759E+02   0.000000E+00
  -0.189448E+02   0.000000E+00
  -0.237590E+02   0.000000E+00
  -0.205730E+02   0.000000E+00
  -0.212636E+02   0.000000E+00
  -0.188209E+02   0.000000E+00
  -0.222666E+02   0.000000E+00
  -0.213840E+02   0.000000E+00
  -0.190830E+02   0.000000E+00
  -0.244906E+02   0.000000E+00
  -0.221893E+02   0.000000E+00
  -0.233821E+02   0.000000E+00
  -0.233307E+02   0.000000E+00
  -0.207785E+02   0.000000E+00
  -0.208018E+02   0.000000E+00
  -0.197750E+02   0.000000E+00
  -0.199147E+02   0.000000E+00
  -0.209800E+02   0.000000E+00
  -0.223965E+02   0.000000E+00
  -0.234000E+02   0.000000E+00
  -0.210945E+02   0.000000E+00
  -0.219443E+02   0.000000E+00
  -0.188821E+02   0.000000E+00
  -0.211161E+02   0.000000E+00
  -0.206876E+02   0.000000E+00
  -0.207310E+02   0.000000E+00
  -0.212447E+02   0.000000E+00
  -0.197904E+02   0.000000E+00
  -0.235087E+02   0.000000E+00
  -0.187740E+02   0.000000E+00
  -0.217126E+02   0.000000E+00
  -0.200792E+02   0.000000E+00
  -0.198207E+02   0.000000E+00
  -0.214404E+02   0.000000E+00
  -0.203110E+02   0.000000E+00
  -0.192024E+02   0.000000E+00
  -0.203686E+02   0.000000E+00
  -0.181534E+02   0.000000E+00
  -0.190056E+02   0.000000E+00
  -0.207017E+02   0.000000E+00
  -0.213648E+02   0.000000E+00
  -0.206938E+02   0.000000E+00
  -0.204773E+02   0.000000E+00
  -0.194156E+02   0.000000E+00
  -0.225579E+02   0.000000E+00
  -0.228136E+02   0.000000E+00
  -0.196527E+02   0.000000E+00
  -0.235288E+02   0.000000E+00
  -0.196067E+02   0.000000E+00
  -0.197821E+02   0.000000E+00
  -0.212585E+02   0.000000E+00
  -0.193028E+02   0.000000E+00
  -0.179569E+02   0.000000E+00
  -0.212973E+02   0.000000E+00
  -0.188169E+02   0.000000E+00
  -0.218217E+02   0.000000E+00
  -0.211673E+02   0.000000E+00
  -0.177684E+02   0.000000E+00
  -0.189073E+02   0.000000E+00
  -0.194265E+02   0.000000E+00
  -0.229237E+02   0.000000E+00
  -0.200283E+02   0.000000E+00
  -0.238456E+02   0.000000E+00
  -0.206934E+02   0.000000E+00
  -0.222162E+02   0.000000E+00
  -0.211633E+02   0.000000E+00
  -0.209856E+02   0.000000E+00
  -0.212583E+02   0.000000E+00
  -0.208696E+02   0.000000E+00
  -0.221487E+02   0.000000E+00
  -0.196905E+02   0.000000E+00
  -0.190962E+02   0.000000E+00
  -0.214681E+02   0.000000E+00
  -0.182895E+02   0.000000E+00
  -0.206357E+02   0.000000E+00
  -0.213957E+02   0.000000E+00
  -0.207364E+02   0.000000E+00
  -0.202418E+02   0.000000E+00
  -0.221283E+02   0.000000E+00
  -0.220354E+02   0.000000E+00
  -0.189076E+02   0.000000E+00
  -0.244551E+02   0.000000E+00
  -0.184912E+02   0.000000E+00
  -0.211616E+02   0.000000E+00
  -0.184557E+02   0.000000E+00
  -0.199253E+02   0.000000E+00
  -0.216657E+02   0.000000E+00
  -0.209814E+02   0.000000E+00
  -0.204239E+02   0.000000E+00
  -0.217366E+02   0.000000E+00
  -0.175955E+02   0.000000E+00
  -0.163611E+02   0.000000E+00
  -0.192470E+02   0.000000E+00
  -0.234969E+02   0.000000E+00
  -0.197249E+02   0.000000E+00
  -0.193903E+02   0.000000E+00
  -0.196178E+02   0.000000E+00
  -0.215981E+02   0.000000E+00
  -0.203388E+02   0.000000E+00
  -0.204920E+02   0.000000E+00
  -0.207926E+02   0.000000E+00
  -0.203469E+02   0.000000E+00
  -0.198698E+02   0.000000E+00
  -0.229217E+02   0.000000E+00
  -0.191035E+02   0.000000E+00
  -0.219309E+02   0.000000E+00
  -0.204676E+02   0.000000E+00
  -0.198961E+02   0.000000E+00
  -0.215684E+02   0.000000E+00
  -0.192050E+02   0.000000E+00
  -0.197611E+02   0.000000E+00
  -0.201705E+02   0.000000E+00
  -0.217368E+02   0.000000E+00
  -0.206470E+02   0.000000E+00
  -0.216182E+02   0.000000E+00
  -0.232374E+02   0.000000E+00
  -0.220491E+02   0.000000E+00
  -0.194601E+02   0.000000E+00
  -0.208853E+02   0.000000E+00
  -0.198621E+02   0.000000E+00
  -0.234654E+02   0.000000E+00
  -0.196064E+02   0.000000E+00
  -0.191879E+02   0.000000E+00
  -0.205118E+02   0.000000E+00
  -0.189062E+02   0.000000E+00
  -0.203611E+02   0.000000E+00
  -0.205641E+02   0.000000E+00
  -0.222671E+02   0.000000E+00
  -0.231254E+02   0.000000E+00
  -0.169815E+02   0.000000E+00
  -0.202415E+02   0.000000E+00
  -0.257287E+02   0.000000E+00
  -0.211986E+02   0.000000E+00
  -0.225775E+02   0.000000E+00
  -0.175408E+02   0.000000E+00
  -0.235708E+02   0.000000E+00
  -0.192362E+02   0.000000E+00
  -0.222378E+02   0.000000E+00
  -0.198030E+02   0.000000E+00
  -0.213419E+02   0.000000E+00
  -0.193982E+02   0.000000E+00
  -0.204178E+02   0.000000E+00
  -0.182987E+02   0.000000E+00
  -0.227377E+02   0.000000E+00
  -0.208093E+02   0.000000E+00
  -0.169699E+02   0.000000E+00
  -0.197488E+02   0.000000E+00
  -0.232945E+02   0.000000E+00
  -0.196170E+02   0.000000E+00
  -0.216594E+02   0.000000E+00
  -0.192367E+02   0.000000E+00
  -0.197817E+02   0.000000E+00
  -0.213555E+02   0.000000E+00
  -0.210078E+02   0.000000E+00
  -0.223495E+02   0.000000E+00
  -0.234571E+02   0.000000E+00
  -0.205159E+02   0.000000E+00
  -0.191365E+02   0.000000E+00
  -0.249977E+02   0.000000E+00
  -0.187846E+02   0.000000E+00
  -0.234609E+02   0.000000E+00
  -0.214365E+02   0.000000E+00
  -0.214126E+02   0.000000E+00
  -0.197880E+02   0.000000E+00
  -0.213640E+02   0.000000E+00
  -0.175623E+02   0.000000E+00
  -0.214074E+02   0.000000E+00
  -0.179954E+02   0.000000E+00
  -0.232724E+02   0.000000E+00
  -0.207863E+02   0.000000E+00
  -0.200516E+02   0.000000E+00
  -0.197649E+02   0.000000E+00
  -0.222331E+02   0.000000E+00
  -0.218563E+02   0.000000E+00
  -0.240634E+02   0.000000E+00
  -0.231513E+02   0.000000E+00
  -0.225500E+02   0.000000E+00
  -0.211363E+02   0.000000E+00
  -0.228347E+02   0.000000E+00
  -0.202611E+02   0.000000E+00
  -0.210331E+02   0.000000E+00
  -0.200787E+02   0.000000E+00
  -0.209455E+02   0.000000E+00
  -0.235007E+02   0.000000E+00
  -0.219273E+02   0.000000E+00
  -0.214467E+02   0.000000E+00
  -0.190494E+02   0.000000E+00
  -0.175540E+02   0.000000E+00
  -0.200410E+02   0.000000E+00
  -0.188660E+02   0.000000E+00
  -0.165487E+02   0.000000E+00
  -0.217602E+02   0.000000E+00
  -0.199524E+02   0.000000E+00
  -0.211705E+02   0.000000E+00
  -0.191212E+02   0.000000E+00
  -0.205032E+02   0.000000E+00
  -0.201867E+02   0.000000E+00
  -0.185323E+02   0.000000E+00
  -0.219748E+02   0.000000E+00
  -0.207241E+02   0.000000E+00
  -0.202297E+02   0.000000E+00
  -0.205178E+02   0.000000E+00
  -0.242888E+02   0.000000E+00
  -0.196365E+02   0.000000E+00
  -0.205004E+02   0.000000E+00
  -0.209292E+02   0.000000E+00
  -0.190980E+02   0.000000E+00
  -0.206007E+02   0.000000E+00
  -0.196272E+02   0.000000E+00
  -0.215540E+02   0.000000E+00
  -0.227900E+02   0.000000E+00
  -0.193284E+02   0.000000E+00
  -0.209058E+02   0.000000E+00
  -0.215468E+02   0.000000E+00
  -0.205690E+02   0.000000E+00
  -0.224712E+02   0.000000E+00
  -0.170264E+02   0.000000E+00
  -0.198804E+02   0.000000E+00
  -0.203126E+02   0.000000E+00
  -0.213371E+02   0.000000E+00
  -0.225158E+02   0.000000E+00
  -0.202181E+02   0.000000E+00
  -0.199560E+02   0.000000E+00
  -0.189820E+02   0.000000E+00
  -0.218855E+02   0.000000E+00
  -0.201105E+02   0.000000E+00
  -0.237875E+02   0.000000E+00
  -0.218622E+02   0.000000E+00
  -0.220761E+02   0.000000E+00
  -0.187247E+02   0.000000E+00
  -0.228363E+02   0.000000E+00
  -0.207146E+02   0.000000E+00
  -0.242587E+02   0.000000E+00
  -0.182832E+02   0.000000E+00
  -0.255414E+02   0.000000E+00
  -0.184592E+02   0.000000E+00
  -0.198369E+02   0.000000E+00
  -0.189333E+02   0.000000E+00
  -0.202895E+02   0.000000E+00
  -0.195497E+02   0.000000E+00
  -0.208997E+02   0.000000E+00
  -0.194995E+02   0.000000E+00
  -0.215037E+02   0.000000E+00
  -0.220494E+02   0.000000E+00
  -0.220741E+02   0.000000E+00
  -0.207471E+02   0.000000E+00
  -0.208871E+02   0.000000E+00
  -0.199359E+02   0.000000E+00
  -0.219628E+02   0.000000E+00
  -0.209151E+02   0.000000E+00
  -0.195615E+02   0.000000E+00
  -0.217085E+02   0.000000E+00
  -0.206064E+02   0.000000E+00
  -0.191474E+02   0.000000E+00
  -0.226196E+02   0.000000E+00
  -0.185014E+02   0.000000E+00
  -0.179051E+02   0.000000E+00
  -0.208690E+02   0.000000E+00
  -0.196079E+02   0.000000E+00
  -0.203248E+02   0.000000E+00
  -0.216596E+02   0.000000E+00
  -0.213438E+02   0.000000E+00
  -0.205370E+02   0.000000E+00
  -0.190937E+02   0.000000E+00
  -0.211461E+02   0.000000E+00
  -0.242284E+02   0.000000E+00
  -0.208011E+02   0.000000E+00
  -0.182871E+02   0.000000E+00
  -0.224227E+02   0.000000E+00
  -0.201993E+02   0.000000E+00
  -0.211944E+02   0.000000E+00
  -0.202775E+02   0.000000E+00
  -0.225285E+02   0.000000E+00
  -0.211735E+02   0.000000E+00
  -0.234944E+02   0.000000E+00
  -0.209062E+02   0.000000E+00
  -0.217515E+02   0.000000E+00
  -0.216134E+02   0.000000E+00
  -0.221964E+02   0.000000E+00
  -0.169588E+02   0.000000E+00
  -0.213005E+02   0.000000E+00
  -0.211320E+02   0.000000E+00
  -0.208745E+02   0.000000E+00
  -0.253515E+02   0.000000E+00
  -0.186315E+02   0.000000E+00
  -0.191416E+02   0.000000E+00
  -0.207439E+02   0.000000E+00
  -0.197041E+02   0.000000E+00
  -0.194068E+02   0.000000E+00
  -0.197903E+02   0.000000E+00
  -0.203998E+02   0.000000E+00
  -0.196859E+02   0.000000E+00
  -0.190586E+02   0.000000E+00
  -0.195158E+02   0.000000E+00
  -0.207224E+02   0.000000E+00
  -0.191772E+02   0.000000E+00
  -0.191844E+02   0.000000E+00
  -0.208569E+02   0.000000E+00
  -0.177945E+02   0.000000E+00
  -0.177303E+02   0.000000E+00
  -0.200289E+02   0.000000E+00
  -0.206697E+02   0.000000E+00
  -0.178981E+02   0.000000E+00
  -0.200314E+02   0.000000E+00
  -0.196979E+02   0.000000E+00
  -0.222235E+02   0.000000E+00
  -0.210745E+02   0.000000E+00
  -0.225574E+02   0.000000E+00
  -0.187796E+02   0.000000E+00
  -0.213325E+02   0.000000E+00
  -0.192946E+02   0.000000E+00
  -0.216956E+02   0.000000E+00
  -0.236887E+02   0.000000E+00
  -0.204213E+02   0.000000E+00
  -0.200609E+02   0.000000E+00
  -0.176083E+02   0.000000E+00
  -0.189140E+02   0.000000E+00
  -0.189515E+02   0.000000E+00
  -0.220671E+02   0.000000E+00
  -0.240568E+02   0.000000E+00
  -0.192230E+02   0.000000E+00
  -0.190997E+02   0.000000E+00
  -0.233211E+02   0.000000E+00
  -0.212147E+02   0.000000E+00
  -0.212260E+02   0.000000E+00
  -0.207050E+02   0.000000E+00
  -0.216777E+02   0.000000E+00
  -0.251617E+02   0.000000E+00
  -0.240443E+02   0.000000E+00
  -0.196974E+02   0.000000E+00
  -0.184596E+02   0.000000E+00
  -0.206006E+02   0.000000E+00
  -0.202050E+02   0.000000E+00
  -0.190269E+02   0.000000E+00
  -0.200189E+02   0.000000E+00
  -0.223450E+02   0.000000E+00
  -0.236505E+02   0.000000E+00
  -0.222937E+02   0.000000E+00
  -0.204822E+02   0.000000E+00
  -0.181818E+02   0.000000E+00
  -0.189250E+02   0.000000E+00
  -0.220860E+02   0.000000E+00
  -0.237467E+02   0.000000E+00
  -0.211440E+02   0.000000E+00
  -0.201081E+02   0.000000E+00
  -0.228126E+02   0.000000E+00
  -0.204779E+02   0.000000E+00
  -0.209324E+02   0.000000E+00
  -0.194966E+02   0.000000E+00
  -0.234178E+02   0.000000E+00
  -0.188297E+02   0.000000E+00
  -0.196966E+02   0.000000E+00
  -0.203702E+02   0.000000E+00
  -0.200444E+02   0.000000E+00
  -0.195155E+02   0.000000E+00
  -0.234737E+02   0.000000E+00
  -0.208389E+02   0.000000E+00
  -0.201526E+02   0.000000E+00
  -0.182567E+02   0.000000E+00
  -0.212824E+02   0.000000E+00
  -0.209865E+02   0.000000E+00
  -0.181658E+02   0.000000E+00
  -0.196818E+02   0.000000E+00
  -0.233788E+02   0.000000E+00
  -0.243372E+02   0.000000E+00
  -0.184610E+02   0.000000E+00
  -0.217642E+02   0.000000E+00
  -0.177672E+02   0.000000E+00
  -0.208318E+02   0.000000E+00
  -0.194877E+02   0.000000E+00
  -0.203065E+02   0.000000E+00
  -0.200094E+02   0.000000E+00
  -0.224990E+02   0.000000E+00
  -0.214031E+02   0.000000E+00
  -0.206192E+02   0.000000E+00
  -0.198809E+02   0.000000E+00
  -0.219579E+02   0.000000E+00
  -0.214346E+02   0.000000E+00
  -0.196104E+02   0.000000E+00
  -0.182152E+02   0.000000E+00
  -0.212096E+02   0.000000E+00
  -0.215474E+02   0.000000E+00
  -0.185280E+02   0.000000E+00
  -0.192694E+02   0.000000E+00
  -0.205649E+02   0.000000E+00
  -0.212375E+02   0.000000E+00
  -0.194830E+02   0.000000E+00
  -0.225655E+02   0.000000E+00
  -0.217979E+02   0.000000E+00
  -0.200963E+02   0.000000E+00
  -0.194568E+02   0.000000E+00
  -0.205896E+02   0.000000E+00
  -0.236389E+02   0.000000E+00
  -0.181674E+02   0.000000E+00
  -0.213987E+02   0.000000E+00
  -0.180027E+02   0.000000E+00
  -0.214615E+02   0.000000E+00
  -0.176796E+02   0.000000E+00
  -0.220277E+02   0.000000E+00
  -0.210747E+02   0.000000E+00
  -0.219400E+02   0.000000E+00
  -0.251158E+02   0.000000E+00
  -0.218199E+02   0.000000E+00
  -0.213017E+02   0.000000E+00
  -0.202096E+02   0.000000E+00
  -0.220540E+02   0.000000E+00
  -0.204694E+02   0.000000E+00
  -0.189335E+02   0.000000E+00
  -0.197152E+02   0.000000E+00
  -0.192120E+02   0.000000E+00
  -0.198365E+02   0.000000E+00
  -0.182034E+02   0.000000E+00
  -0.191394E+02   0.000000E+00
  -0.210684E+02   0.000000E+00
  -0.190925E+02   0.000000E+00
  -0.231737E+02   0.000000E+00
  -0.202628E+02   0.000000E+00
  -0.217738E+02   0.000000E+00
  -0.212478E+02   0.000000E+00
  -0.191141E+02   0.000000E+00
  -0.206865E+02   0.000000E+00
  -0.201848E+02   0.000000E+00
  -0.208636E+02   0.000000E+00
  -0.219592E+02   0.000000E+00
  -0.176152E+02   0.000000E+00
  -0.193431E+02   0.000000E+00
  -0.214025E+02   0.000000E+00
  -0.223095E+02   0.000000E+00
  -0.220987E+02   0.000000E+00
  -0.191562E+02   0.000000E+00
  -0.178784E+02   0.000000E+00
  -0.219951E+02   0.000000E+00
  -0.200277E+02   0.000000E+00
  -0.227197E+02   0.000000E+00
  -0.213183E+02   0.000000E+00
  -0.193117E+02   0.000000E+00
  -0.204717E+02   0.000000E+00
  -0.240393E+02   0.000000E+00
  -0.208096E+02   0.000000E+00
  -0.212108E+02   0.000000E+00
  -0.182393E+02   0.000000E+00
  -0.238179E+02   0.000000E+00
  -0.189004E+02   0.000000E+00
  -0.240047E+02   0.000000E+00
  -0.241020E+02   0.000000E+00
  -0.222124E+02   0.000000E+00
  -0.205692E+02   0.000000E+00
  -0.226683E+02   0.000000E+00
  -0.220171E+02   0.000000E+00
  -0.199075E+02   0.000000E+00
  -0.192033E+02   0.000000E+00
  -0.201224E+02   0.000000E+00
  -0.204165E+02   0.000000E+00
  -0.236466E+02   0.000000E+00
  -0.198538E+02   0.000000E+00
  -0.178095E+02   0.000000E+00
  -0.227253E+02   0.000000E+00
  -0.202989E+02   0.000000E+00
  -0.202541E+02   0.000000E+00
  -0.188539E+02   0.000000E+00
  -0.195410E+02   0.000000E+00
  -0.177869E+02   0.000000E+00
  -0.210410E+02   0.000000E+00
  -0.221211E+02   0.000000E+00
  -0.204411E+02   0.000000E+00
  -0.232527E+02   0.000000E+00
  -0.205949E+02   0.000000E+00
  -0.198008E+02   0.000000E+00
  -0.188863E+02   0.000000E+00
  -0.204377E+02   0.000000E+00
  -0.228648E+02   0.000000E+00
  -0.196600E+02   0.000000E+00
  -0.226360E+02   0.000000E+00
  -0.213535E+02   0.000000E+00
  -0.229054E+02   0.000000E+00
  -0.236892E+02   0.000000E+00
  -0.188249E+02   0.000000E+00
  -0.201788E+02   0.000000E+00
  -0.230553E+02   0.000000E+00
  -0.208982E+02   0.000000E+00
  -0.227073E+02   0.000000E+00
  -0.219850E+02   0.000000E+00
  -0.234687E+02   0.000000E+00
  -0.192144E+02   0.000000E+00
  -0.195728E+02   0.000000E+00
  -0.220352E+02   0.000000E+00
  -0.189057E+02   0.000000E+00
  -0.198455E+02   0.000000E+00
  -0.207313E+02   0.000000E+00
  -0.233102E+02   0.000000E+00
  -0.219524E+02   0.000000E+00
  -0.193631E+02   0.000000E+00
  -0.196200E+02   0.000000E+00
  -0.194313E+02   0.000000E+00
  -0.213060E+02   0.000000E+00
  -0.209412E+02   0.000000E+00
  -0.206379E+02   0.000000E+00
  -0.215283E+02   0.000000E+00
  -0.182664E+02   0.000000E+00
  -0.206521E+02   0.000000E+00
  -0.236089E+02   0.000000E+00
  -0.209602E+02   0.000000E+00
  -0.192724E+02   0.000000E+00
  -0.189151E+02   0.000000E+00
  -0.215194E+02   0.000000E+00
  -0.181420E+02   0.000000E+00
  -0.206667E+02   0.000000E+00
  -0.215866E+02   0.000000E+00
  -0.208564E+02   0.000000E+00
  -0.229422E+02   0.000000E+00
  -0.194508E+02   0.000000E+00
  -0.207054E+02   0.000000E+00
  -0.218242E+02   0.000000E+00
  -0.208324E+02   0.000000E+00
  -0.189832E+02   0.000000E+00
  -0.199492E+02   0.000000E+00
  -0.232682E+02   0.000000E+00
  -0.213965E+02   0.000000E+00
  -0.204225E+02   0.000000E+00
  -0.203236E+02   0.000000E+00
  -0.242537E+02   0.000000E+00
  -0.213552E+02   0.000000E+00
  -0.221360E+02   0.000000E+00
  -0.223575E+02   0.000000E+00
  -0.189119E+02   0.000000E+00
  -0.225207E+02   0.000000E+00
  -0.190706E+02   0.000000E+00
  -0.196409E+02   0.000000E+00
  -0.193860E+02   0.000000E+00
  -0.175988E+02   0.000000E+00
  -0.237140E+02   0.000000E+00
  -0.225197E+02   0.000000E+00
  -0.172663E+02   0.000000E+00
  -0.206162E+02   0.000000E+00
  -0.196527E+02   0.000000E+00
  -0.198825E+02   0.000000E+00
  -0.207401E+02   0.000000E+00
  -0.182342E+02   0.000000E+00
  -0.187206E+02   0.000000E+00
  -0.221558E+02   0.000000E+00
  -0.203940E+02   0.000000E+00
  -0.207544E+02   0.000000E+00
  -0.194788E+02   0.000000E+00
  -0.222037E+02   0.000000E+00
  -0.205449E+02   0.000000E+00
  -0.213707E+02   0.000000E+00
  -0.235159E+02   0.000000E+00
  -0.221111E+02   0.000000E+00
  -0.176801E+02   0.000000E+00
  -0.187615E+02   0.000000E+00
  -0.194021E+02   0.000000E+00
  -0.193856E+02   0.000000E+00
  -0.220960E+02   0.000000E+00
  -0.183831E+02   0.000000E+00
  -0.205854E+02   0.000000E+00
  -0.203508E+02   0.000000E+00
  -0.201507E+02   0.000000E+00
  -0.193229E+02   0.000000E+00
  -0.223404E+02   0.000000E+00
  -0.206995E+02   0.000000E+00
  -0.161157E+02   0.000000E+00
  -0.205040E+02   0.000000E+00
  -0.211030E+02   0.000000E+00
  -0.217339E+02   0.000000E+00
  -0.237776E+02   0.000000E+00
  -0.202108E+02   0.000000E+00
  -0.221334E+02   0.000000E+00
  -0.234984E+02   0.000000E+00
  -0.196179E+02   0.000000E+00
  -0.219413E+02   0.000000E+00
  -0.228697E+02   0.000000E+00
  -0.216603E+02   0.000000E+00
  -0.234245E+02   0.000000E+00
  -0.183077E+02   0.000000E+00
  -0.183680E+02   0.000000E+00
  -0.224609E+02   0.000000E+00
  -0.216036E+02   0.000000E+00
  -0.201880E+02   0.000000E+00
  -0.227687E+02   0.000000E+00
  -0.195786E+02   0.000000E+00
  -0.202258E+02   0.000000E+00
  -0.216439E+02   0.000000E+00
  -0.217506E+02   0.000000E+00
  -0.197177E+02   0.000000E+00
  -0.211664E+02   0.000000E+00
  -0.171986E+02   0.000000E+00
  -0.199790E+02   0.000000E+00
  -0.179008E+02   0.000000E+00
  -0.170608E+02   0.000000E+00
  -0.222033E+02   0.000000E+00
  -0.200334E+02   0.000000E+00
  -0.202818E+02   0.000000E+00
  -0.228112E+02   0.000000E+00
  -0.200068E+02   0.000000E+00
  -0.211046E+02   0.000000E+00
  -0.192789E+02   0.000000E+00
  -0.190054E+02   0.000000E+00
  -0.199607E+02   0.000000E+00
  -0.241232E+02   0.000000E+00
  -0.198638E+02   0.000000E+00
  -0.228309E+02   0.000000E+00
  -0.172075E+02   0.000000E+00
  -0.186877E+02   0.000000E+00
  -0.224509E+02   0.000000E+00
  -0.189258E+02   0.000000E+00
  -0.193929E+02   0.000000E+00
  -0.209602E+02   0.000000E+00
  -0.188911E+02   0.000000E+00
  -0.230919E+02   0.000000E+00
  -0.187870E+02   0.000000E+00
  -0.187383E+02   0.000000E+00
  -0.212982E+02   0.000000E+00
  -0.223259E+02   0.000000E+00
  -0.215716E+02   0.000000E+00
  -0.210458E+02   0.000000E+00
  -0.196720E+02   0.000000E+00
  -0.214204E+02   0.000000E+00
  -0.202766E+02   0.000000E+00
  -0.203260E+02   0.000000E+00
  -0.218087E+02   0.000000E+00
  -0.196669E+02   0.000000E+00
  -0.255569E+02   0.000000E+00
  -0.198989E+02   0.000000E+00
  -0.239911E+02   0.000000E+00
  -0.204381E+02   0.000000E+00
  -0.204783E+02   0.000000E+00
  -0.224570E+02   0.000000E+00
  -0.162271E+02   0.000000E+00
  -0.190022E+02   0.000000E+00
  -0.215130E+02   0.000000E+00
  -0.209862E+02   0.000000E+00
  -0.210132E+02   0.000000E+00
  -0.207094E+02   0.000000E+00
  -0.239775E+02   0.000000E+00
  -0.225743E+02   0.000000E+00
  -0.217811E+02   0.000000E+00
  -0.217541E+02   0.000000E+00
  -0.190696E+02   0.000000E+00
  -0.199122E+02   0.000000E+00
  -0.186170E+02   0.000000E+00
  -0.207948E+02   0.000000E+00
  -0.217452E+02   0.000000E+00
  -0.204809E+02   0.000000E+00
  -0.189713E+02   0.000000E+00
  -0.221058E+02   0.000000E+00
  -0.203412E+02   0.000000E+00
  -0.204842E+02   0.000000E+00
  -0.210733E+02   0.000000E+00
  -0.197200E+02   0.000000E+00
  -0.211257E+02   0.000000E+00
  -0.202528E+02   0.000000E+00
  -0.193322E+02   0.000000E+00
  -0.203006E+02   0.000000E+00
  -0.222194E+02   0.000000E+00
  -0.184062E+02   0.000000E+00
  -0.223886E+02   0.000000E+00
  -0.199314E+02   0.000000E+00
  -0.211956E+02   0.000000E+00
  -0.201273E+02   0.000000E+00
  -0.200907E+02   0.000000E+00
  -0.209512E+02   0.000000E+00
  -0.201924E+02   0.000000E+00
  -0.249726E+02   0.000000E+00
  -0.196618E+02   0.000000E+00
  -0.215027E+02   0.000000E+00
  -0.209479E+02   0.000000E+00
  -0.203316E+02   0.000000E+00
  -0.207532E+02   0.000000E+00
  -0.213042E+02   0.000000E+00
  -0.212825E+02   0.000000E+00
  -0.222743E+02   0.000000E+00
  -0.204811E+02   0.000000E+00
  -0.214751E+02   0.000000E+00
  -0.179392E+02   0.000000E+00
  -0.185449E+02   0.000000E+00
  -0.182342E+02   0.000000E+00
  -0.188952E+02   0.000000E+00
  -0.178047E+02   0.000000E+00
  -0.192090E+02   0.000000E+00
  -0.179710E+02   0.000000E+00
  -0.222652E+02   0.000000E+00
  -0.203353E+02   0.000000E+00
  -0.207202E+02   0.000000E+00
  -0.206123E+02   0.000000E+00
  -0.238303E+02   0.000000E+00
  -0.213214E+02   0.000000E+00
  -0.213669E+02   0.000000E+00
  -0.191478E+02   0.000000E+00
  -0.212291E+02   0.000000E+00
  -0.180309E+02   0.000000E+00
  -0.203089E+02   0.000000E+00
  -0.190462E+02   0.000000E+00
  -0.197992E+02   0.000000E+00
  -0.210443E+02   0.000000E+00
  -0.213394E+02   0.000000E+00
  -0.207355E+02   0.000000E+00
  -0.214911E+02   0.000000E+00
  -0.218330E+02   0.000000E+00
  -0.200907E+02   0.000000E+00
  -0.182208E+02   0.000000E+00
  -0.191800E+02   0.000000E+00
  -0.201758E+02   0.000000E+00
  -0.197470E+02   0.000000E+00
  -0.196402E+02   0.000000E+00
  -0.199138E+02   0.000000E+00
  -0.203053E+02   0.000000E+00
  -0.206068E+02   0.000000E+00
  -0.194799E+02   0.000000E+00
  -0.201399E+02   0.000000E+00
  -0.214915E+02   0.000000E+00
  -0.190115E+02   0.000000E+00
  -0.199045E+02   0.000000E+00
  -0.200908E+02   0.000000E+00
  -0.200698E+02   0.000000E+00
  -0.212811E+02   0.000000E+00
  -0.217428E+02   0.000000E+00
  -0.217968E+02   0.000000E+00
  -0.218886E+02   0.000000E+00
  -0.222113E+02   0.000000E+00
  -0.199893E+02   0.000000E+00
  -0.192264E+02   0.000000E+00
  -0.210302E+02   0.000000E+00
  -0.200638E+02   0.000000E+00
  -0.205424E+02   0.000000E+00
  -0.217897E+02   0.000000E+00
  -0.179462E+02   0.000000E+00
  -0.189827E+02   0.000000E+00
  -0.183106E+02   0.000000E+00
  -0.203735E+02   0.000000E+00
  -0.216380E+02   0.000000E+00
  -0.209513E+02   0.000000E+00
  -0.223974E+02   0.000000E+00
  -0.192590E+02   0.000000E+00
  -0.183681E+02   0.000000E+00
  -0.205115E+02   0.000000E+00
  -0.230410E+02   0.000000E+00
  -0.182242E+02   0.000000E+00
  -0.217394E+02   0.000000E+00
  -0.205543E+02   0.000000E+00
  -0.192106E+02   0.000000E+00
  -0.203709E+02   0.000000E+00
  -0.183215E+02   0.000000E+00
  -0.208251E+02   0.000000E+00
  -0.184155E+02   0.000000E+00
  -0.153450E+02   0.000000E+00
  -0.206406E+02   0.000000E+00
  -0.208742E+02   0.000000E+00
  -0.236494E+02   0.000000E+00
  -0.210342E+02   0.000000E+00
  -0.210667E+02   0.000000E+00
  -0.200496E+02   0.000000E+00
  -0.215999E+02   0.000000E+00
  -0.215772E+02   0.000000E+00
  -0.197646E+02   0.000000E+00
  -0.212695E+02   0.000000E+00
  -0.236913E+02   0.000000E+00
  -0.215732E+02   0.000000E+00
  -0.185014E+02   0.000000E+00
  -0.210195E+02   0.000000E+00
  -0.203985E+02   0.000000E+00
  -0.224844E+02   0.000000E+00
  -0.211277E+02   0.000000E+00
  -0.227547E+02   0.000000E+00
  -0.237356E+02   0.000000E+00
  -0.189263E+02   0.000000E+00
  -0.221350E+02   0.000000E+00
  -0.211937E+02   0.000000E+00
  -0.221623E+02   0.000000E+00
  -0.201853E+02   0.000000E+00
  -0.215865E+02   0.000000E+00
  -0.196362E+02   0.000000E+00
  -0.203585E+02   0.000000E+00
  -0.199390E+02   0.000000E+00
  -0.202042E+02   0.000000E+00
  -0.183937E+02   0.000000E+00
  -0.208035E+02   0.000000E+00
  -0.219862E+02   0.000000E+00
  -0.196276E+02   0.000000E+00
  -0.165012E+02   0.000000E+00
  -0.181718E+02   0.000000E+00
  -0.194907E+02   0.000000E+00
  -0.192564E+02   0.000000E+00
  -0.204035E+02   0.000000E+00
  -0.217267E+02   0.000000E+00
  -0.202901E+02   0.000000E+00
  -0.229647E+02   0.000000E+00
  -0.209625E+02   0.000000E+00
  -0.226814E+02   0.000000E+00
  -0.206261E+02   0.000000E+00
  -0.206401E+02   0.000000E+00
  -0.208294E+02   0.000000E+00
  -0.205714E+02   0.000000E+00
  -0.179462E+02   0.000000E+00
  -0.219647E+02   0.000000E+00
  -0.199627E+02   0.000000E+00
  -0.189350E+02   0.000000E+00
  -0.192451E+02   0.000000E+00
  -0.220857E+02   0.000000E+00
  -0.181465E+02   0.000000E+00
  -0.184318E+02   0.000000E+00
  -0.219818E+02   0.000000E+00
  -0.220390E+02   0.000000E+00
  -0.187380E+02   0.000000E+00
  -0.198733E+02   0.000000E+00
  -0.189541E+02   0.000000E+00
  -0.217168E+02   0.000000E+00
  -0.190976E+02   0.000000E+00
  -0.188075E+02   0.000000E+00
  -0.204319E+02   0.000000E+00
  -0.193636E+02   0.000000E+00
  -0.178951E+02   0.000000E+00
  -0.203330E+02   0.000000E+00
  -0.202875E+02   0.000000E+00
  -0.193027E+02   0.000000E+00
  -0.195311E+02   0.000000E+00
  -0.228917E+02   0.000000E+00
  -0.201693E+02   0.000000E+00
  -0.210571E+02   0.000000E+00
  -0.213594E+02   0.000000E+00
  -0.196538E+02   0.000000E+00
  -0.184599E+02   0.000000E+00
  -0.181028E+02   0.000000E+00
  -0.171952E+02   0.000000E+00
  -0.222600E+02   0.000000E+00
  -0.221526E+02   0.000000E+00
  -0.224128E+02   0.000000E+00
  -0.176407E+02   0.000000E+00
  -0.197246E+02   0.000000E+00
  -0.195873E+02   0.000000E+00
  -0.196157E+02   0.000000E+00
  -0.216326E+02   0.000000E+00
  -0.220517E+02   0.000000E+00
  -0.245171E+02   0.000000E+00
  -0.209111E+02   0.000000E+00
  -0.204378E+02   0.000000E+00
  -0.217197E+02   0.000000E+00
  -0.190882E+02   0.000000E+00
  -0.192226E+02   0.000000E+00
  -0.226047E+02   0.000000E+00
  -0.191929E+02   0.000000E+00
  -0.213788E+02   0.000000E+00
  -0.194983E+02   0.000000E+00
  -0.194305E+02   0.000000E+00
  -0.192069E+02   0.000000E+00
  -0.219641E+02   0.000000E+00
  -0.213413E+02   0.000000E+00
  -0.217370E+02   0.000000E+00
  -0.222497E+02   0.000000E+00
  -0.198703E+02   0.000000E+00
  -0.215325E+02   0.000000E+00
  -0.190461E+02   0.000000E+00
  -0.202808E+02   0.000000E+00
  -0.194100E+02   0.000000E+00
  -0.228821E+02   0.000000E+00
  -0.202027E+02   0.000000E+00
  -0.211016E+02   0.000000E+00
  -0.221546E+02   0.000000E+00
  -0.178302E+02   0.000000E+00
  -0.190229E+02   0.000000E+00
  -0.224295E+02   0.000000E+00
  -0.185659E+02   0.000000E+00
  -0.198778E+02   0.000000E+00
  -0.209595E+02   0.000000E+00
  -0.205330E+02   0.000000E+00
  -0.212182E+02   0.000000E+00
  -0.209840E+02   0.000000E+00
  -0.226759E+02   0.000000E+00
  -0.186553E+02   0.000000E+00
  -0.201822E+02   0.000000E+00
  -0.238901E+02   0.000000E+00
  -0.205839E+02   0.000000E+00
  -0.185655E+02   0.000000E+00
  -0.190818E+02   0.000000E+00
  -0.169576E+02   0.000000E+00
  -0.216431E+02   0.000000E+00
  -0.225073E+02   0.000000E+00
  -0.237319E+02   0.000000E+00
  -0.203298E+02   0.000000E+00
  -0.186577E+02   0.000000E+00
  -0.212813E+02   0.000000E+00
  -0.206783E+02   0.000000E+00
  -0.194650E+02   0.000000E+00
  -0.223460E+02   0.000000E+00
  -0.200964E+02   0.000000E+00
  -0.173737E+02   0.000000E+00
  -0.178810E+02   0.000000E+00
  -0.234542E+02   0.000000E+00
  -0.231191E+02   0.000000E+00
  -0.188383E+02   0.000000E+00
  -0.214578E+02   0.000000E+00
  -0.216398E+02   0.000000E+00
  -0.219675E+02   0.000000E+00
  -0.230596E+02   0.000000E+00
  -0.207957E+02   0.000000E+00
  -0.176926E+02   0.000000E+00
  -0.220180E+02   0.000000E+00
  -0.204094E+02   0.000000E+00
  -0.242271E+02   0.000000E+00
  -0.215697E+02   0.000000E+00
  -0.203960E+02   0.000000E+00
  -0.208103E+02   0.000000E+00
  -0.199590E+02   0.000000E+00
  -0.213247E+02   0.000000E+00
  -0.205218E+02   0.000000E+00
  -0.166414E+02   0.000000E+00
  -0.211545E+02   0.000000E+00
  -0.220319E+02   0.000000E+00
  -0.202739E+02   0.000000E+00
  -0.184616E+02   0.000000E+00
  -0.197545E+02   0.000000E+00
  -0.212902E+02   0.000000E+00
  -0.196393E+02   0.000000E+00
  -0.188539E+02   0.000000E+00
  -0.235786E+02   0.000000E+00
  -0.202656E+02   0.000000E+00
  -0.183510E+02   0.000000E+00
  -0.194524E+02   0.000000E+00
  -0.200626E+02   0.000000E+00
  -0.208355E+02   0.000000E+00
  -0.195842E+02   0.000000E+00
  -0.215518E+02   0.000000E+00
  -0.237675E+02   0.000000E+00
  -0.195499E+02   0.000000E+00
  -0.191568E+02   0.000000E+00
  -0.176172E+02   0.000000E+00
  -0.214724E+02   0.000000E+00
  -0.200830E+02   0.000000E+00
  -0.212604E+02   0.000000E+00
  -0.194114E+02   0.000000E+00
  -0.229448E+02   0.000000E+00
  -0.188579E+02   0.000000E+00
  -0.189100E+02   0.000000E+00
  -0.222646E+02   0.000000E+00
  -0.188822E+02   0.000000E+00
  -0.199537E+02   0.000000E+00
  -0.186868E+02   0.000000E+00
  -0.200505E+02   0.000000E+00
  -0.195519E+02   0.000000E+00
  -0.178154E+02   0.000000E+00
  -0.188877E+02   0.000000E+00
  -0.214913E+02   0.000000E+00
  -0.195541E+02   0.000000E+00
  -0.211532E+02   0.000000E+00
  -0.230868E+02   0.000000E+00
  -0.206147E+02   0.000000E+00
  -0.208406E+02   0.000000E+00
  -0.185186E+02   0.000000E+00
  -0.218643E+02   0.000000E+00
  -0.219003E+02   0.000000E+00
  -0.193301E+02   0.000000E+00
  -0.216195E+02   0.000000E+00
  -0.196273E+02   0.000000E+00
  -0.204846E+02   0.000000E+00
  -0.224424E+02   0.000000E+00
  -0.188875E+02   0.000000E+00
  -0.209388E+02   0.000000E+00
  -0.206871E+02   0.000000E+00
  -0.225897E+02   0.000000E+00
  -0.218020E+02   0.000000E+00
  -0.196006E+02   0.000000E+00
  -0.216555E+02   0.000000E+00
  -0.224389E+02   0.000000E+00
  -0.187934E+02   0.000000E+00
  -0.209246E+02   0.000000E+00
  -0.199471E+02   0.000000E+00
  -0.200275E+02   0.000000E+00
  -0.202684E+02   0.000000E+00
  -0.216007E+02   0.000000E+00
  -0.227802E+02   0.000000E+00
  -0.204044E+02   0.000000E+00
  -0.217157E+02   0.000000E+00
  -0.204052E+02   0.000000E+00
  -0.204175E+02   0.000000E+00
  -0.198610E+02   0.000000E+00
  -0.212299E+02   0.000000E+00
  -0.226127E+02   0.000000E+00
  -0.227324E+02   0.000000E+00
  -0.239456E+02   0.000000E+00
  -0.226918E+02   0.000000E+00
  -0.174865E+02   0.000000E+00
  -0.262993E+02   0.000000E+00
  -0.201958E+02   0.000000E+00
  -0.221976E+02   0.000000E+00
  -0.223232E+02   0.000000E+00
  -0.220822E+02   0.000000E+00
  -0.217362E+02   0.000000E+00
  -0.232688E+02   0.000000E+00
  -0.190755E+02   0.000000E+00
  -0.178792E+02   0.000000E+00
  -0.193367E+02   0.000000E+00
  -0.230714E+02   0.000000E+00
  -0.191218E+02   0.000000E+00
  -0.198706E+02   0.000000E+00
  -0.218165E+02   0.000000E+00
  -0.198869E+02   0.000000E+00
  -0.208032E+02   0.000000E+00
  -0.217364E+02   0.000000E+00
  -0.204587E+02   0.000000E+00
  -0.171484E+02   0.000000E+00
  -0.210292E+02   0.000000E+00
  -0.187307E+02   0.000000E+00
  -0.213984E+02   0.000000E+00
  -0.208959E+02   0.000000E+00
  -0.236685E+02   0.000000E+00
  -0.205951E+02   0.000000E+00
  -0.254417E+02   0.000000E+00
  -0.217743E+02   0.000000E+00
  -0.212933E+02   0.000000E+00
  -0.211235E+02   0.000000E+00
  -0.184563E+02   0.000000E+00
  -0.214084E+02   0.000000E+00
  -0.231750E+02   0.000000E+00
  -0.182292E+02   0.000000E+00
  -0.198586E+02   0.000000E+00
  -0.187990E+02   0.000000E+00
  -0.179338E+02   0.000000E+00
  -0.224815E+02   0.000000E+00
  -0.197399E+02   0.000000E+00
  -0.235706E+02   0.000000E+00
  -0.206521E+02   0.000000E+00
  -0.228899E+02   0.000000E+00
  -0.179613E+02   0.000000E+00
  -0.216047E+02   0.000000E+00
  -0.195819E+02   0.000000E+00
  -0.191881E+02   0.000000E+00
  -0.205279E+02   0.000000E+00
  -0.201795E+02   0.000000E+00
  -0.210953E+02   0.000000E+00
  -0.213541E+02   0.000000E+00
  -0.194001E+02   0.000000E+00
  -0.197799E+02   0.000000E+00
  -0.212303E+02   0.000000E+00
  -0.212023E+02   0.000000E+00
  -0.204026E+02   0.000000E+00
  -0.189129E+02   0.000000E+00
  -0.204094E+02   0.000000E+00
  -0.197642E+02   0.000000E+00
  -0.218797E+02   0.000000E+00
  -0.186103E+02   0.000000E+00
  -0.201523E+02   0.000000E+00
  -0.237952E+02   0.000000E+00
  -0.197930E+02   0.000000E+00
  -0.206245E+02   0.000000E+00
  -0.199985E+02   0.000000E+00
  -0.208683E+02   0.000000E+00
  -0.231765E+02   0.000000E+00
  -0.201253E+02   0.000000E+00
  -0.228785E+02   0.000000E+00
  -0.214264E+02   0.000000E+00
  -0.207895E+02   0.000000E+00
  -0.213607E+02   0.000000E+00
  -0.197569E+02   0.000000E+00
  -0.219853E+02   0.000000E+00
  -0.176959E+02   0.000000E+00
  -0.193300E+02   0.000000E+00
  -0.214839E+02   0.000000E+00
  -0.192443E+02   0.000000E+00
  -0.219236E+02   0.000000E+00
  -0.183518E+02   0.000000E+00
  -0.185984E+02   0.000000E+00
  -0.193975E+02   0.000000E+00
  -0.209820E+02   0.000000E+00
  -0.186587E+02   0.000000E+00
  -0.197016E+02   0.000000E+00
  -0.213668E+02   0.000000E+00
  -0.222646E+02   0.000000E+00
  -0.169058E+02   0.000000E+00
  -0.206500E+02   0.000000E+00
  -0.194016E+02   0.000000E+00
  -0.187731E+02   0.000000E+00
  -0.231015E+02   0.000000E+00
  -0.178071E+02   0.000000E+00
  -0.199469E+02   0.000000E+00
  -0.164061E+02   0.000000E+00
  -0.195582E+02   0.000000E+00
  -0.208224E+02   0.000000E+00
  -0.178391E+02   0.000000E+00
  -0.183979E+02   0.000000E+00
  -0.210267E+02   0.000000E+00
  -0.236455E+02   0.000000E+00
  -0.206358E+02   0.000000E+00
  -0.191068E+02   0.000000E+00
  -0.241259E+02   0.000000E+00
  -0.230243E+02   0.000000E+00
  -0.204487E+02   0.000000E+00
  -0.209529E+02   0.000000E+00
  -0.225049E+02   0.000000E+00
  -0.206004E+02   0.000000E+00
  -0.165491E+02   0.000000E+00
  -0.213823E+02   0.000000E+00
  -0.198478E+02   0.000000E+00
  -0.225772E+02   0.000000E+00
  -0.191807E+02   0.000000E+00
  -0.189930E+02   0.000000E+00
  -0.205449E+02   0.000000E+00
  -0.226923E+02   0.000000E+00
  -0.212802E+02   0.000000E+00
  -0.201680E+02   0.000000E+00
  -0.237547E+02   0.000000E+00
  -0.215736E+02   0.000000E+00
  -0.208896E+02   0.000000E+00
  -0.219132E+02   0.000000E+00
  -0.183855E+02   0.000000E+00
  -0.177732E+02   0.000000E+00
  -0.196681E+02   0.000000E+00
  -0.215360E+02   0.000000E+00
  -0.247731E+02   0.000000E+00
  -0.214984E+02   0.000000E+00
  -0.218973E+02   0.000000E+00
  -0.212664E+02   0.000000E+00
  -0.211113E+02   0.000000E+00
  -0.225731E+02   0.000000E+00
  -0.200117E+02   0.000000E+00
  -0.193605E+02   0.000000E+00
  -0.180685E+02   0.000000E+00
  -0.203248E+02   0.000000E+00
  -0.176878E+02   0.000000E+00
  -0.231632E+02   0.000000E+00
  -0.213240E+02   0.000000E+00
  -0.192520E+02   0.000000E+00
  -0.189228E+02   0.000000E+00
  -0.186629E+02   0.000000E+00
  -0.200465E+02   0.000000E+00
  -0.190980E+02   0.000000E+00
  -0.212931E+02   0.000000E+00
  -0.193832E+02   0.000000E+00
  -0.212037E+02   0.000000E+00
  -0.214360E+02   0.000000E+00
  -0.221490E+02   0.000000E+00
  -0.230359E+02   0.000000E+00
  -0.193178E+02   0.000000E+00
  -0.182653E+02   0.000000E+00
  -0.184324E+02   0.000000E+00
  -0.215093E+02   0.000000E+00
  -0.226847E+02   0.000000E+00
  -0.200605E+02   0.000000E+00
  -0.219420E+02   0.000000E+00
  -0.201154E+02   0.000000E+00
  -0.218199E+02   0.000000E+00
  -0.201393E+02   0.000000E+00
  -0.226137E+02   0.000000E+00
  -0.197579E+02   0.000000E+00
  -0.216347E+02   0.000000E+00
  -0.220822E+02   0.000000E+00
  -0.222221E+02   0.000000E+00
  -0.213321E+02   0.000000E+00
  -0.244368E+02   0.000000E+00
  -0.204167E+02   0.000000E+00
  -0.216386E+02   0.000000E+00
  -0.238630E+02   0.000000E+00
  -0.232994E+02   0.000000E+00
  -0.200693E+02   0.000000E+00
  -0.216868E+02   0.000000E+00
  -0.204994E+02   0.000000E+00
  -0.217431E+02   0.000000E+00
  -0.231506E+02   0.000000E+00
  -0.214820E+02   0.000000E+00
  -0.211235E+02   0.000000E+00
  -0.167388E+02   0.000000E+00
  -0.202962E+02   0.000000E+00
  -0.219242E+02   0.000000E+00
  -0.189467E+02   0.000000E+00
  -0.217306E+02   0.000000E+00
  -0.224484E+02   0.000000E+00
  -0.270804E+02   0.000000E+00
  -0.214400E+02   0.000000E+00
  -0.228908E+02   0.000000E+00
  -0.202288E+02   0.000000E+00
  -0.210800E+02   0.000000E+00
  -0.216666E+02   0.000000E+00
  -0.239558E+02   0.000000E+00
  -0.197263E+02   0.000000E+00
  -0.225584E+02   0.000000E+00
  -0.221557E+02   0.000000E+00
  -0.178821E+02   0.000000E+00
  -0.203647E+02   0.000000E+00
  -0.214906E+02   0.000000E+00
  -0.201051E+02   0.000000E+00
  -0.196068E+02   0.000000E+00
  -0.208734E+02   0.000000E+00
  -0.212106E+02   0.000000E+00
  -0.204243E+02   0.000000E+00
  -0.195697E+02   0.000000E+00
  -0.233756E+02   0.000000E+00
  -0.242570E+02   0.000000E+00
  -0.212270E+02   0.000000E+00
  -0.205733E+02   0.000000E+00
  -0.208833E+02   0.000000E+00
  -0.193952E+02   0.000000E+00
  -0.201365E+02   0.000000E+00
  -0.202731E+02   0.000000E+00
  -0.216749E+02   0.000000E+00
  -0.218467E+02   0.000000E+00
  -0.184624E+02   0.000000E+00
  -0.193143E+02   0.000000E+00
  -0.196613E+02   0.000000E+00
  -0.203639E+02   0.000000E+00
  -0.202614E+02   0.000000E+00
  -0.221092E+02   0.000000E+00
  -0.204504E+02   0.000000E+00
  -0.185313E+02   0.000000E+00
  -0.202716E+02   0.000000E+00
  -0.227751E+02   0.000000E+00
  -0.208347E+02   0.000000E+00
  -0.231355E+02   0.000000E+00
  -0.203055E+02   0.000000E+00
  -0.202255E+02   0.000000E+00
  -0.218181E+02   0.000000E+00
  -0.187569E+02   0.000000E+00
  -0.184757E+02   0.000000E+00
  -0.205784E+02   0.000000E+00
  -0.219015E+02   0.000000E+00
  -0.169833E+02   0.000000E+00
  -0.196945E+02   0.000000E+00
  -0.220957E+02   0.000000E+00
  -0.224466E+02   0.000000E+00
  -0.218183E+02   0.000000E+00
  -0.195686E+02   0.000000E+00
  -0.231690E+02   0.000000E+00
  -0.199642E+02   0.000000E+00
  -0.215586E+02   0.000000E+00
  -0.214777E+02   0.000000E+00
  -0.190431E+02   0.000000E+00
  -0.205502E+02   0.000000E+00
  -0.215694E+02   0.000000E+00
  -0.227856E+02   0.000000E+00
  -0.199894E+02   0.000000E+00
  -0.213532E+02   0.000000E+00
  -0.211877E+02   0.000000E+00
  -0.233598E+02   0.000000E+00
  -0.205220E+02   0.000000E+00
  -0.186520E+02   0.000000E+00
  -0.202673E+02   0.000000E+00
  -0.219271E+02   0.000000E+00
  -0.190319E+02   0.000000E+00
  -0.191674E+02   0.000000E+00
  -0.200266E+02   0.000000E+00
  -0.196956E+02   0.000000E+00
  -0.214034E+02   0.000000E+00
  -0.221181E+02   0.000000E+00
  -0.191519E+02   0.000000E+00
  -0.212034E+02   0.000000E+00
  -0.180541E+02   0.000000E+00
  -0.243211E+02   0.000000E+00
  -0.183463E+02   0.000000E+00
  -0.238623E+02   0.000000E+00
  -0.189457E+02   0.000000E+00
  -0.210196E+02   0.000000E+00
  -0.229852E+02   0.000000E+00
  -0.195341E+02   0.000000E+00
  -0.200313E+02   0.000000E+00
  -0.205974E+02   0.000000E+00
  -0.210051E+02   0.000000E+00
  -0.205962E+02   0.000000E+00
  -0.195831E+02   0.000000E+00
  -0.211834E+02   0.000000E+00
  -0.198462E+02   0.000000E+00
  -0.184412E+02   0.000000E+00
  -0.193709E+02   0.000000E+00
  -0.190166E+02   0.000000E+00
  -0.237527E+02   0.000000E+00
  -0.223352E+02   0.000000E+00
  -0.196940E+02   0.000000E+00
  -0.193248E+02   0.000000E+00
  -0.185563E+02   0.000000E+00
  -0.189042E+02   0.000000E+00
  -0.189530E+02   0.000000E+00
  -0.217646E+02   0.000000E+00
  -0.201392E+02   0.000000E+00
  -0.236704E+02   0.000000E+00
  -0.205029E+02   0.000000E+00
  -0.224650E+02   0.000000E+00
  -0.207529E+02   0.000000E+00
  -0.206894E+02   0.000000E+00
  -0.233110E+02   0.000000E+00
  -0.211040E+02   0.000000E+00
  -0.191253E+02   0.000000E+00
  -0.194378E+02   0.000000E+00
  -0.188790E+02   0.000000E+00
  -0.199799E+02   0.000000E+00
  -0.162535E+02   0.000000E+00
  -0.196856E+02   0.000000E+00
  -0.241000E+02   0.000000E+00
  -0.213973E+02   0.000000E+00
  -0.186586E+02   0.000000E+00
  -0.172735E+02   0.000000E+00
  -0.217597E+02   0.000000E+00
  -0.215808E+02   0.000000E+00
  -0.175677E+02   0.000000E+00
  -0.204659E+02   0.000000E+00
  -0.188486E+02   0.000000E+00
  -0.218577E+02   0.000000E+00
  -0.179507E+02   0.000000E+00
  -0.172860E+02   0.000000E+00
  -0.226466E+02   0.000000E+00
  -0.191589E+02   0.000000E+00
  -0.210863E+02   0.000000E+00
  -0.229127E+02   0.000000E+00
  -0.172770E+02   0.000000E+00
  -0.222234E+02   0.000000E+00
  -0.208188E+02   0.000000E+00
  -0.219856E+02   0.000000E+00
  -0.208170E+02   0.000000E+00
  -0.200350E+02   0.000000E+00
  -0.208494E+02   0.000000E+00
  -0.226282E+02   0.000000E+00
  -0.218635E+02   0.000000E+00
  -0.213284E+02   0.000000E+00
  -0.211227E+02   0.000000E+00
  -0.213010E+02   0.000000E+00
  -0.214960E+02   0.000000E+00
  -0.219680E+02   0.000000E+00
  -0.224198E+02   0.000000E+00
  -0.230170E+02   0.000000E+00
  -0.232515E+02   0.000000E+00
  -0.186424E+02   0.000000E+00
  -0.201948E+02   0.000000E+00
  -0.245744E+02   0.000000E+00
  -0.180533E+02   0.000000E+00
  -0.174211E+02   0.000000E+00
  -0.174339E+02   0.000000E+00
  -0.205440E+02   0.000000E+00
  -0.227987E+02   0.000000E+00
  -0.185331E+02   0.000000E+00
  -0.192550E+02   0.000000E+00
  -0.176099E+02   0.000000E+00
  -0.253798E+02   0.000000E+00
  -0.213546E+02   0.000000E+00
  -0.226035E+02   0.000000E+00
  -0.189113E+02   0.000000E+00
  -0.191070E+02   0.000000E+00
  -0.209599E+02   0.000000E+00
  -0.222715E+02   0.000000E+00
  -0.198174E+02   0.000000E+00
  -0.236972E+02   0.000000E+00
  -0.229951E+02   0.000000E+00
  -0.228277E+02   0.000000E+00
  -0.166177E+02   0.000000E+00
  -0.202233E+02   0.000000E+00
  -0.215576E+02   0.000000E+00
  -0.203328E+02   0.000000E+00
  -0.223452E+02   0.000000E+00
  -0.222044E+02   0.000000E+00
  -0.221933E+02   0.000000E+00
  -0.211727E+02   0.000000E+00
  -0.214440E+02   0.000000E+00
  -0.213617E+02   0.000000E+00
  -0.201931E+02   0.000000E+00
  -0.202296E+02   0.000000E+00
  -0.191889E+02   0.000000E+00
  -0.207803E+02   0.000000E+00
  -0.228465E+02   0.000000E+00
  -0.226534E+02   0.000000E+00
  -0.207313E+02   0.000000E+00
  -0.201510E+02   0.000000E+00
  -0.215496E+02   0.000000E+00
  -0.215656E+02   0.000000E+00
  -0.197219E+02   0.000000E+00
  -0.198130E+02   0.000000E+00
  -0.184985E+02   0.000000E+00
  -0.201613E+02   0.000000E+00
  -0.211098E+02   0.000000E+00
  -0.218458E+02   0.000000E+00
  -0.217119E+02   0.000000E+00
  -0.213695E+02   0.000000E+00
  -0.248222E+02   0.000000E+00
  -0.204086E+02   0.000000E+00
  -0.205779E+02   0.000000E+00
  -0.207065E+02   0.000000E+00
  -0.188402E+02   0.000000E+00
  -0.225960E+02   0.000000E+00
  -0.208129E+02   0.000000E+00
  -0.198766E+02   0.000000E+00
  -0.194027E+02   0.000000E+00
  -0.226772E+02   0.000000E+00
  -0.199116E+02   0.000000E+00
  -0.200789E+02   0.000000E+00
  -0.210599E+02   0.000000E+00
  -0.203377E+02   0.000000E+00
  -0.195489E+02   0.000000E+00
  -0.219273E+02   0.000000E+00
  -0.208471E+02   0.000000E+00
  -0.195916E+02   0.000000E+00
  -0.233107E+02   0.000000E+00
  -0.252041E+02   0.000000E+00
  -0.217033E+02   0.000000E+00
  -0.184693E+02   0.000000E+00
  -0.215548E+02   0.000000E+00
  -0.215091E+02   0.000000E+00
  -0.201437E+02   0.000000E+00
  -0.220243E+02   0.000000E+00
  -0.234047E+02   0.000000E+00
  -0.231441E+02   0.000000E+00
  -0.192909E+02   0.000000E+00
  -0.218584E+02   0.000000E+00
  -0.204843E+02   0.000000E+00
  -0.227455E+02   0.000000E+00
  -0.204019E+02   0.000000E+00
  -0.194187E+02   0.000000E+00
  -0.248413E+02   0.000000E+00
  -0.207029E+02   0.000000E+00
  -0.225214E+02   0.000000E+00
  -0.214391E+02   0.000000E+00
  -0.189616E+02   0.000000E+00
  -0.215354E+02   0.000000E+00
  -0.210895E+02   0.000000E+00
  -0.207790E+02   0.000000E+00
  -0.225115E+02   0.000000E+00
  -0.207683E+02   0.000000E+00
  -0.190776E+02   0.000000E+00
  -0.205613E+02   0.000000E+00
  -0.228529E+02   0.000000E+00
  -0.203000E+02   0.000000E+00
  -0.219301E+02   0.000000E+00
  -0.202764E+02   0.000000E+00
  -0.181951E+02   0.000000E+00
  -0.186107E+02   0.000000E+00
  -0.198658E+02   0.000000E+00
  -0.224839E+02   0.000000E+00
  -0.201895E+02   0.000000E+00
  -0.218531E+02   0.000000E+00
  -0.220063E+02   0.000000E+00
  -0.203825E+02   0.000000E+00
  -0.208215E+02   0.000000E+00
  -0.223792E+02   0.000000E+00
  -0.234628E+02   0.000000E+00
  -0.223873E+02   0.000000E+00
  -0.215757E+02   0.000000E+00
  -0.190565E+02   0.000000E+00
  -0.239931E+02   0.000000E+00
  -0.239264E+02   0.000000E+00
  -0.225746E+02   0.000000E+00
  -0.231251E+02   0.000000E+00
  -0.205108E+02   0.000000E+00
  -0.194857E+02   0.000000E+00
  -0.224263E+02   0.000000E+00
  -0.201568E+02   0.000000E+00
  -0.221880E+02   0.000000E+00
  -0.197133E+02   0.000000E+00
  -0.210675E+02   0.000000E+00
  -0.178182E+02   0.000000E+00
  -0.187297E+02   0.000000E+00
  -0.177785E+02   0.000000E+00
  -0.197668E+02   0.000000E+00
  -0.235823E+02   0.000000E+00
  -0.210388E+02   0.000000E+00
  -0.189043E+02   0.000000E+00
  -0.212500E+02   0.000000E+00
  -0.175705E+02   0.000000E+00
  -0.191128E+02   0.000000E+00
  -0.199011E+02   0.000000E+00
  -0.262205E+02   0.000000E+00
  -0.212583E+02   0.000000E+00
  -0.221163E+02   0.000000E+00
  -0.194450E+02   0.000000E+00
  -0.192525E+02   0.000000E+00
  -0.251007E+02   0.000000E+00
  -0.232852E+02   0.000000E+00
  -0.192716E+02   0.000000E+00
  -0.202245E+02   0.000000E+00
  -0.190518E+02   0.000000E+00
  -0.210777E+02   0.000000E+00
  -0.207933E+02   0.000000E+00
  -0.198684E+02   0.000000E+00
  -0.189369E+02   0.000000E+00
  -0.203686E+02   0.000000E+00
  -0.231070E+02   0.000000E+00
  -0.214714E+02   0.000000E+00
  -0.171994E+02   0.000000E+00
  -0.243737E+02   0.000000E+00
  -0.201331E+02   0.000000E+00
  -0.200133E+02   0.000000E+00
  -0.182012E+02   0.000000E+00
  -0.198271E+02   0.000000E+00
  -0.191487E+02   0.000000E+00
  -0.192869E+02   0.000000E+00
  -0.227121E+02   0.000000E+00
  -0.226291E+02   0.000000E+00
  -0.186750E+02   0.000000E+00
  -0.192788E+02   0.000000E+00
  -0.214021E+02   0.000000E+00
  -0.198863E+02   0.000000E+00
  -0.201021E+02   0.000000E+00
  -0.221469E+02   0.000000E+00
  -0.218187E+02   0.000000E+00
  -0.193168E+02   0.000000E+00
  -0.178442E+02   0.000000E+00
  -0.204817E+02   0.000000E+00
  -0.196652E+02   0.000000E+00
  -0.188949E+02   0.000000E+00
  -0.182751E+02   0.000000E+00
  -0.179650E+02   0.000000E+00
  -0.238846E+02   0.000000E+00
  -0.235995E+02   0.000000E+00
  -0.212215E+02   0.000000E+00
  -0.182376E+02   0.000000E+00
  -0.196069E+02   0.000000E+00
  -0.199902E+02   0.000000E+00
  -0.181778E+02   0.000000E+00
  -0.209955E+02   0.000000E+00
  -0.210086E+02   0.000000E+00
  -0.205596E+02   0.000000E+00
  -0.222348E+02   0.000000E+00
  -0.201898E+02   0.000000E+00
  -0.196525E+02   0.000000E+00
  -0.194071E+02   0.000000E+00
  -0.180108E+02   0.000000E+00
  -0.223415E+02   0.000000E+00
  -0.212693E+02   0.000000E+00
  -0.183106E+02   0.000000E+00
  -0.184828E+02   0.000000E+00
  -0.219287E+02   0.000000E+00
  -0.189392E+02   0.000000E+00
  -0.219943E+02   0.000000E+00
  -0.198314E+02   0.000000E+00
  -0.191385E+02   0.000000E+00
  -0.201005E+02   0.000000E+00
  -0.225061E+02   0.000000E+00
  -0.197642E+02   0.000000E+00
  -0.227541E+02   0.000000E+00
  -0.202544E+02   0.000000E+00
  -0.224953E+02   0.000000E+00
  -0.218328E+02   0.000000E+00
  -0.213817E+02   0.000000E+00
  -0.213278E+02   0.000000E+00
  -0.196139E+02   0.000000E+00
  -0.197858E+02   0.000000E+00
  -0.181267E+02   0.000000E+00
  -0.192578E+02   0.000000E+00
  -0.219527E+02   0.000000E+00
  -0.225021E+02   0.000000E+00
  -0.213489E+02   0.000000E+00
  -0.181648E+02   0.000000E+00
  -0.183113E+02   0.000000E+00
  -0.192232E+02   0.000000E+00
  -0.179222E+02   0.000000E+00
  -0.203383E+02   0.000000E+00
  -0.219847E+02   0.000000E+00
  -0.210472E+02   0.000000E+00
  -0.200200E+02   0.000000E+00
  -0.198667E+02   0.000000E+00
  -0.221509E+02   0.000000E+00
  -0.214016E+02   0.000000E+00
  -0.214119E+02   0.000000E+00
  -0.212543E+02   0.000000E+00
  -0.195776E+02   0.000000E+00
  -0.190466E+02   0.000000E+00
  -0.222235E+02   0.000000E+00
  -0.189602E+02   0.000000E+00
  -0.262810E+02   0.000000E+00
  -0.203496E+02   0.000000E+00
  -0.229078E+02   0.000000E+00
  -0.216887E+02   0.000000E+00
  -0.173453E+02   0.000000E+00
  -0.215060E+02   0.000000E+00
  -0.206495E+02   0.000000E+00
  -0.202927E+02   0.000000E+00
  -0.203946E+02   0.000000E+00
  -0.213860E+02   0.000000E+00
  -0.199436E+02   0.000000E+00
  -0.206395E+02   0.000000E+00
  -0.232926E+02   0.000000E+00
  -0.226798E+02   0.000000E+00
  -0.202919E+02   0.000000E+00


==> results/A_0_0_2to200_0_15000/histograms/simulations/A0066_10000.dat <==
   0.671461E+03   0.000000E+00
   0.500314E+03   0.000000E+00
   0.808238E+03   0.000000E+00
   0.632610E+03   0.000000E+00
   0.230801E+03   0.000000E+00
   0.612591E+03   0.000000E+00
   0.576423E+03   0.000000E+00
   0.276956E+03   0.000000E+00
   0.458553E+03   0.000000E+00
   0.335722E+03   0.000000E+00
   0.665563E+03   0.000000E+00
   0.499531E+03   0.000000E+00
   0.336555E+03   0.000000E+00
   0.604974E+03   0.000000E+00
   0.715844E+03   0.000000E+00
   0.244512E+03   0.000000E+00
   0.304620E+03   0.000000E+00
   0.642076E+03   0.000000E+00
   0.281050E+03   0.000000E+00
   0.316856E+03   0.000000E+00
   0.478696E+03   0.000000E+00
   0.505843E+03   0.000000E+00
   0.561773E+03   0.000000E+00
   0.277656E+03   0.000000E+00
   0.270304E+03   0.000000E+00
   0.408723E+03   0.000000E+00
   0.620953E+03   0.000000E+00
   0.696747E+03   0.000000E+00
   0.384711E+03   0.000000E+00
   0.700464E+03   0.000000E+00
   0.797884E+03   0.000000E+00
   0.526915E+03   0.000000E+00
   0.571942E+03   0.000000E+00
   0.294153E+03   0.000000E+00
   0.221596E+03   0.000000E+00
   0.339079E+03   0.000000E+00
   0.320853E+03   0.000000E+00
   0.445451E+03   0.000000E+00
   0.716501E+03   0.000000E+00
   0.629640E+03   0.000000E+00
   0.795019E+03   0.000000E+00
   0.333496E+03   0.000000E+00
   0.520389E+03   0.000000E+00
   0.771731E+03   0.000000E+00
   0.131828E+04   0.000000E+00
   0.420268E+03   0.000000E+00
   0.654442E+03   0.000000E+00
   0.656631E+03   0.000000E+00
   0.360332E+03   0.000000E+00
   0.458898E+03   0.000000E+00
   0.290189E+03   0.000000E+00
   0.745613E+03   0.000000E+00
   0.300557E+03   0.000000E+00
   0.444808E+03   0.000000E+00
   0.794665E+03   0.000000E+00
   0.587174E+03   0.000000E+00
   0.395916E+03   0.000000E+00
   0.539839E+03   0.000000E+00
   0.473396E+03   0.000000E+00
   0.408948E+03   0.000000E+00
   0.434488E+03   0.000000E+00
   0.302150E+03   0.000000E+00
   0.286156E+03   0.000000E+00
   0.109964E+04   0.000000E+00
   0.932581E+03   0.000000E+00
   0.446551E+03   0.000000E+00
   0.133492E+03   0.000000E+00
   0.510268E+03   0.000000E+00
   0.680093E+03   0.000000E+00
   0.791541E+03   0.000000E+00
   0.678622E+03   0.000000E+00
   0.520818E+03   0.000000E+00
   0.261525E+03   0.000000E+00
   0.407614E+03   0.000000E+00
   0.435130E+03   0.000000E+00
   0.657191E+03   0.000000E+00
   0.710159E+03   0.000000E+00
   0.183256E+03   0.000000E+00
   0.442110E+03   0.000000E+00
   0.543680E+03   0.000000E+00
   0.421448E+03   0.000000E+00
   0.102422E+04   0.000000E+00
   0.844252E+03   0.000000E+00
   0.231008E+03   0.000000E+00
   0.435626E+03   0.000000E+00
   0.178737E+03   0.000000E+00
   0.478206E+03   0.000000E+00
   0.771788E+03   0.000000E+00
   0.105460E+04   0.000000E+00
   0.451232E+03   0.000000E+00
   0.305401E+03   0.000000E+00
   0.436503E+03   0.000000E+00
   0.506643E+03   0.000000E+00
   0.701536E+03   0.000000E+00
   0.545417E+03   0.000000E+00
   0.253305E+03   0.000000E+00
   0.712871E+03   0.000000E+00
   0.577379E+03   0.000000E+00
   0.519369E+03   0.000000E+00
   0.557331E+03   0.000000E+00
   0.201822E+03   0.000000E+00
   0.563742E+03   0.000000E+00
   0.722779E+03   0.000000E+00
   0.400640E+03   0.000000E+00
   0.288686E+03   0.000000E+00
   0.517622E+03   0.000000E+00
   0.483165E+03   0.000000E+00
   0.673866E+03   0.000000E+00
   0.186956E+03   0.000000E+00
   0.515601E+03   0.000000E+00
   0.688152E+03   0.000000E+00
   0.460855E+03   0.000000E+00
   0.760185E+03   0.000000E+00
   0.789911E+03   0.000000E+00
   0.721825E+03   0.000000E+00
   0.686014E+03   0.000000E+00
   0.327353E+03   0.000000E+00
   0.455334E+03   0.000000E+00
   0.482589E+03   0.000000E+00
   0.215919E+03   0.000000E+00
   0.473413E+03   0.000000E+00
   0.356065E+03   0.000000E+00
   0.592312E+03   0.000000E+00
   0.572864E+03   0.000000E+00
   0.700460E+03   0.000000E+00
   0.474322E+03   0.000000E+00
   0.755648E+03   0.000000E+00
   0.377988E+03   0.000000E+00
   0.819722E+03   0.000000E+00
   0.505615E+03   0.000000E+00
   0.882139E+03   0.000000E+00
   0.267825E+03   0.000000E+00
   0.320194E+03   0.000000E+00
   0.614725E+03   0.000000E+00
   0.376032E+03   0.000000E+00
   0.630087E+03   0.000000E+00
   0.676513E+03   0.000000E+00
   0.213660E+03   0.000000E+00
   0.266567E+03   0.000000E+00
   0.215356E+03   0.000000E+00
   0.573135E+03   0.000000E+00
   0.621509E+03   0.000000E+00
   0.759032E+03   0.000000E+00
   0.511096E+03   0.000000E+00
   0.723591E+03   0.000000E+00
   0.843508E+03   0.000000E+00
   0.565366E+03   0.000000E+00
   0.636819E+03   0.000000E+00
   0.446120E+03   0.000000E+00
   0.759451E+03   0.000000E+00
   0.393874E+03   0.000000E+00
   0.613319E+03   0.000000E+00
   0.418205E+03   0.000000E+00
   0.859279E+03   0.000000E+00
   0.559075E+03   0.000000E+00
   0.784488E+03   0.000000E+00
   0.885309E+03   0.000000E+00
   0.322670E+03   0.000000E+00
   0.471460E+03   0.000000E+00
   0.369257E+03   0.000000E+00
   0.284601E+03   0.000000E+00
   0.165704E+03   0.000000E+00
   0.458495E+03   0.000000E+00
   0.257656E+03   0.000000E+00
   0.375117E+03   0.000000E+00
   0.642211E+03   0.000000E+00
   0.400934E+03   0.000000E+00
   0.266007E+03   0.000000E+00
   0.397901E+03   0.000000E+00
   0.587555E+03   0.000000E+00
   0.605449E+03   0.000000E+00
   0.298621E+03   0.000000E+00
   0.529896E+03   0.000000E+00
   0.358415E+03   0.000000E+00
   0.516998E+03   0.000000E+00
   0.630162E+03   0.000000E+00
   0.664910E+03   0.000000E+00
   0.566781E+03   0.000000E+00
   0.866692E+03   0.000000E+00
   0.541433E+03   0.000000E+00
   0.378874E+03   0.000000E+00
   0.221866E+03   0.000000E+00
   0.805607E+03   0.000000E+00
   0.853694E+03   0.000000E+00
   0.567572E+03   0.000000E+00
   0.635790E+03   0.000000E+00
   0.351602E+03   0.000000E+00
   0.472480E+03   0.000000E+00
   0.678821E+03   0.000000E+00
   0.866880E+03   0.000000E+00
   0.512936E+03   0.000000E+00
   0.550221E+03   0.000000E+00
   0.408609E+03   0.000000E+00
   0.667922E+03   0.000000E+00
   0.420923E+03   0.000000E+00
   0.402611E+03   0.000000E+00
   0.392737E+03   0.000000E+00
   0.282365E+03   0.000000E+00
   0.515388E+03   0.000000E+00
   0.308224E+03   0.000000E+00
   0.273735E+03   0.000000E+00
   0.419589E+03   0.000000E+00
   0.317580E+03   0.000000E+00
   0.483179E+03   0.000000E+00
   0.229833E+03   0.000000E+00
   0.553304E+03   0.000000E+00
   0.641844E+03   0.000000E+00
   0.402943E+03   0.000000E+00
   0.267493E+03   0.000000E+00
   0.517574E+03   0.000000E+00
   0.484523E+03   0.000000E+00
   0.434495E+03   0.000000E+00
   0.416683E+03   0.000000E+00
   0.554345E+03   0.000000E+00
   0.538894E+03   0.000000E+00
   0.725233E+03   0.000000E+00
   0.549465E+03   0.000000E+00
   0.473297E+03   0.000000E+00
   0.460912E+03   0.000000E+00
   0.914214E+03   0.000000E+00
   0.436309E+03   0.000000E+00
   0.353800E+03   0.000000E+00
   0.652917E+03   0.000000E+00
   0.794897E+03   0.000000E+00
   0.389618E+03   0.000000E+00
   0.231630E+03   0.000000E+00
   0.249494E+03   0.000000E+00
   0.475774E+03   0.000000E+00
   0.286433E+03   0.000000E+00
   0.523627E+03   0.000000E+00
   0.384705E+03   0.000000E+00
   0.654868E+03   0.000000E+00
   0.590383E+03   0.000000E+00
   0.677499E+03   0.000000E+00
   0.385914E+03   0.000000E+00
   0.366789E+03   0.000000E+00
   0.378113E+03   0.000000E+00
   0.286995E+03   0.000000E+00
   0.525171E+03   0.000000E+00
   0.380057E+03   0.000000E+00
   0.636384E+03   0.000000E+00
   0.779057E+03   0.000000E+00
   0.907625E+03   0.000000E+00
   0.532770E+03   0.000000E+00
   0.609963E+03   0.000000E+00
   0.523276E+03   0.000000E+00
   0.356123E+03   0.000000E+00
   0.248788E+03   0.000000E+00
   0.267662E+03   0.000000E+00
   0.506630E+03   0.000000E+00
   0.584950E+03   0.000000E+00
   0.297713E+03   0.000000E+00
   0.290304E+03   0.000000E+00
   0.635050E+03   0.000000E+00
   0.734272E+03   0.000000E+00
   0.581533E+03   0.000000E+00
   0.584204E+03   0.000000E+00
   0.458424E+03   0.000000E+00
   0.257394E+03   0.000000E+00
   0.316149E+03   0.000000E+00
   0.833966E+03   0.000000E+00
   0.501234E+03   0.000000E+00
   0.748806E+03   0.000000E+00
   0.454061E+03   0.000000E+00
   0.680650E+03   0.000000E+00
   0.338971E+03   0.000000E+00
   0.602128E+03   0.000000E+00
   0.840562E+03   0.000000E+00
   0.439625E+03   0.000000E+00
   0.367271E+03   0.000000E+00
   0.646660E+03   0.000000E+00
   0.469282E+03   0.000000E+00
   0.360630E+03   0.000000E+00
   0.298607E+03   0.000000E+00
   0.685418E+03   0.000000E+00
   0.256730E+03   0.000000E+00
   0.499869E+03   0.000000E+00
   0.396584E+03   0.000000E+00
   0.622572E+03   0.000000E+00
   0.445300E+03   0.000000E+00
   0.362701E+03   0.000000E+00
   0.633514E+03   0.000000E+00
   0.630381E+03   0.000000E+00
   0.499190E+03   0.000000E+00
   0.584600E+03   0.000000E+00
   0.292099E+03   0.000000E+00
   0.117881E+03   0.000000E+00
   0.462994E+03   0.000000E+00
   0.554901E+03   0.000000E+00
   0.463917E+03   0.000000E+00
   0.308348E+03   0.000000E+00
   0.614291E+03   0.000000E+00
   0.526188E+03   0.000000E+00
   0.912022E+03   0.000000E+00
   0.674253E+03   0.000000E+00
   0.381817E+03   0.000000E+00
   0.338421E+03   0.000000E+00
   0.555806E+03   0.000000E+00
   0.462884E+03   0.000000E+00
   0.419079E+03   0.000000E+00
   0.524259E+03   0.000000E+00
   0.428885E+03   0.000000E+00
   0.504422E+03   0.000000E+00
   0.565112E+03   0.000000E+00
   0.919930E+03   0.000000E+00
   0.485828E+03   0.000000E+00
   0.288366E+03   0.000000E+00
   0.459828E+03   0.000000E+00
   0.553345E+03   0.000000E+00
   0.454981E+03   0.000000E+00
   0.320401E+03   0.000000E+00
   0.493358E+03   0.000000E+00
   0.400342E+03   0.000000E+00
   0.386906E+03   0.000000E+00
   0.720564E+03   0.000000E+00
   0.404380E+03   0.000000E+00
   0.642033E+03   0.000000E+00
   0.429592E+03   0.000000E+00
   0.407871E+03   0.000000E+00
   0.823547E+03   0.000000E+00
   0.458839E+03   0.000000E+00
   0.424140E+03   0.000000E+00
   0.556044E+03   0.000000E+00
   0.384642E+03   0.000000E+00
   0.706234E+03   0.000000E+00
   0.237813E+03   0.000000E+00
   0.407928E+03   0.000000E+00
   0.874361E+03   0.000000E+00
   0.753700E+03   0.000000E+00
   0.520829E+03   0.000000E+00
   0.237027E+03   0.000000E+00
   0.592452E+03   0.000000E+00
   0.619391E+03   0.000000E+00
   0.771996E+03   0.000000E+00
   0.431519E+03   0.000000E+00
   0.543509E+03   0.000000E+00
   0.429810E+03   0.000000E+00
   0.574291E+03   0.000000E+00
   0.560082E+03   0.000000E+00
   0.447842E+03   0.000000E+00
   0.841872E+03   0.000000E+00
   0.452053E+03   0.000000E+00
   0.633114E+03   0.000000E+00
   0.219049E+03   0.000000E+00
   0.288377E+03   0.000000E+00
   0.432977E+03   0.000000E+00
   0.373118E+03   0.000000E+00
   0.858961E+03   0.000000E+00
   0.524269E+03   0.000000E+00
   0.662087E+03   0.000000E+00
   0.635023E+03   0.000000E+00
   0.381448E+03   0.000000E+00
   0.598959E+03   0.000000E+00
   0.651571E+03   0.000000E+00
   0.731639E+03   0.000000E+00
   0.844997E+03   0.000000E+00
   0.613676E+03   0.000000E+00
   0.528315E+03   0.000000E+00
   0.637760E+03   0.000000E+00
   0.578726E+03   0.000000E+00
   0.389826E+03   0.000000E+00
   0.619907E+03   0.000000E+00
   0.444634E+03   0.000000E+00
   0.721454E+03   0.000000E+00
   0.316934E+03   0.000000E+00
   0.484941E+03   0.000000E+00
   0.326373E+03   0.000000E+00
   0.516654E+03   0.000000E+00
   0.459672E+03   0.000000E+00
   0.359449E+03   0.000000E+00
   0.498784E+03   0.000000E+00
   0.354475E+03   0.000000E+00
   0.416242E+03   0.000000E+00
   0.381732E+03   0.000000E+00
   0.310252E+03   0.000000E+00
   0.232425E+03   0.000000E+00
   0.332658E+03   0.000000E+00
   0.447778E+03   0.000000E+00
   0.688453E+03   0.000000E+00
   0.388783E+03   0.000000E+00
   0.733588E+03   0.000000E+00
   0.238319E+03   0.000000E+00
   0.440416E+03   0.000000E+00
   0.499036E+03   0.000000E+00
   0.472648E+03   0.000000E+00
   0.341035E+03   0.000000E+00
   0.411708E+03   0.000000E+00
   0.344886E+03   0.000000E+00
   0.473671E+03   0.000000E+00
   0.228809E+03   0.000000E+00
   0.244810E+03   0.000000E+00
   0.330922E+03   0.000000E+00
   0.513091E+03   0.000000E+00
   0.468360E+03   0.000000E+00
   0.284235E+03   0.000000E+00
   0.328318E+03   0.000000E+00
   0.483161E+03   0.000000E+00
   0.605545E+03   0.000000E+00
   0.393735E+03   0.000000E+00
   0.456569E+03   0.000000E+00
   0.476754E+03   0.000000E+00
   0.562747E+03   0.000000E+00
   0.532510E+03   0.000000E+00
   0.363926E+03   0.000000E+00
   0.570505E+03   0.000000E+00
   0.100775E+04   0.000000E+00
   0.405467E+03   0.000000E+00
   0.479644E+03   0.000000E+00
   0.697918E+03   0.000000E+00
   0.582102E+03   0.000000E+00
   0.653368E+03   0.000000E+00
   0.197389E+03   0.000000E+00
   0.400936E+03   0.000000E+00
   0.525898E+03   0.000000E+00
   0.813490E+03   0.000000E+00
   0.475770E+03   0.000000E+00
   0.519989E+03   0.000000E+00
   0.451810E+03   0.000000E+00
   0.460564E+03   0.000000E+00
   0.815753E+03   0.000000E+00
   0.273522E+03   0.000000E+00
   0.302471E+03   0.000000E+00
   0.523932E+03   0.000000E+00
   0.566348E+03   0.000000E+00
   0.580470E+03   0.000000E+00
   0.516974E+03   0.000000E+00
   0.589196E+03   0.000000E+00
   0.529628E+03   0.000000E+00
   0.727614E+03   0.000000E+00
   0.279514E+03   0.000000E+00
   0.134941E+03   0.000000E+00
   0.427319E+03   0.000000E+00
   0.897855E+03   0.000000E+00
   0.480873E+03   0.000000E+00
   0.659958E+03   0.000000E+00
   0.516891E+03   0.000000E+00
   0.241364E+03   0.000000E+00
   0.794014E+03   0.000000E+00
   0.114066E+03   0.000000E+00
   0.496452E+03   0.000000E+00
   0.446456E+03   0.000000E+00
   0.178917E+03   0.000000E+00
   0.434107E+03   0.000000E+00
   0.205934E+03   0.000000E+00
   0.670547E+03   0.000000E+00
   0.573132E+03   0.000000E+00
   0.328402E+03   0.000000E+00
   0.318885E+03   0.000000E+00
   0.383274E+03   0.000000E+00
   0.360202E+03   0.000000E+00
   0.540313E+03   0.000000E+00
   0.515016E+03   0.000000E+00
   0.335276E+03   0.000000E+00
   0.325172E+03   0.000000E+00
   0.200055E+03   0.000000E+00
   0.361852E+03   0.000000E+00
   0.327611E+03   0.000000E+00
   0.319329E+03   0.000000E+00
   0.442822E+03   0.000000E+00
   0.476373E+03   0.000000E+00
   0.501854E+03   0.000000E+00
   0.721244E+03   0.000000E+00
   0.898154E+03   0.000000E+00
   0.452303E+03   0.000000E+00
   0.409782E+03   0.000000E+00
   0.503903E+03   0.000000E+00
   0.468091E+03   0.000000E+00
   0.380267E+03   0.000000E+00
   0.612878E+03   0.000000E+00
   0.550622E+03   0.000000E+00
   0.473327E+03   0.000000E+00
   0.930816E+03   0.000000E+00
   0.388031E+03   0.000000E+00
   0.170402E+03   0.000000E+00
   0.488661E+03   0.000000E+00
   0.740865E+03   0.000000E+00
   0.794731E+03   0.000000E+00
   0.314764E+03   0.000000E+00
   0.354744E+03   0.000000E+00
   0.168195E+03   0.000000E+00
   0.453546E+03   0.000000E+00
   0.438348E+03   0.000000E+00
   0.599240E+03   0.000000E+00
   0.288600E+03   0.000000E+00
   0.958099E+03   0.000000E+00
   0.488970E+03   0.000000E+00
   0.567927E+03   0.000000E+00
   0.683934E+03   0.000000E+00
   0.694656E+03   0.000000E+00
   0.641997E+03   0.000000E+00
   0.451583E+03   0.000000E+00
   0.299221E+03   0.000000E+00
   0.499369E+03   0.000000E+00
   0.391868E+03   0.000000E+00
   0.314384E+03   0.000000E+00
   0.429841E+03   0.000000E+00
   0.437162E+03   0.000000E+00
   0.221671E+03   0.000000E+00
   0.563324E+03   0.000000E+00
   0.418271E+03   0.000000E+00
   0.265073E+03   0.000000E+00
   0.482701E+03   0.000000E+00
   0.749806E+03   0.000000E+00
   0.164488E+03   0.000000E+00
   0.435473E+03   0.000000E+00
   0.860608E+03   0.000000E+00
   0.582438E+03   0.000000E+00
   0.382230E+03   0.000000E+00
   0.588798E+03   0.000000E+00
   0.500440E+03   0.000000E+00
   0.667583E+03   0.000000E+00
   0.462321E+03   0.000000E+00
   0.318245E+03   0.000000E+00
   0.671073E+03   0.000000E+00
   0.491550E+03   0.000000E+00
   0.374463E+03   0.000000E+00
   0.896391E+03   0.000000E+00
   0.418135E+03   0.000000E+00
   0.229094E+03   0.000000E+00
   0.589752E+03   0.000000E+00
   0.605735E+03   0.000000E+00
   0.347931E+03   0.000000E+00
   0.425459E+03   0.000000E+00
   0.947070E+03   0.000000E+00
   0.718283E+03   0.000000E+00
   0.223822E+03   0.000000E+00
   0.551785E+03   0.000000E+00
   0.499839E+03   0.000000E+00
   0.389449E+03   0.000000E+00
   0.311094E+03   0.000000E+00
   0.666210E+03   0.000000E+00
   0.266386E+03   0.000000E+00
   0.725861E+03   0.000000E+00
   0.384815E+03   0.000000E+00
   0.546315E+03   0.000000E+00
   0.855075E+03   0.000000E+00
   0.482713E+03   0.000000E+00
   0.786507E+03   0.000000E+00
   0.477434E+03   0.000000E+00
   0.512252E+03   0.000000E+00
   0.433239E+03   0.000000E+00
   0.436219E+03   0.000000E+00
   0.313484E+03   0.000000E+00
   0.426058E+03   0.000000E+00
   0.607639E+03   0.000000E+00
   0.482009E+03   0.000000E+00
   0.382771E+03   0.000000E+00
   0.280747E+03   0.000000E+00
   0.573058E+03   0.000000E+00
   0.525373E+03   0.000000E+00
   0.684413E+03   0.000000E+00
   0.104519E+03   0.000000E+00
   0.682366E+03   0.000000E+00
   0.795469E+03   0.000000E+00
   0.537787E+03   0.000000E+00
   0.563021E+03   0.000000E+00
   0.993960E+03   0.000000E+00
   0.363319E+03   0.000000E+00
   0.527719E+03   0.000000E+00
   0.330358E+03   0.000000E+00
   0.387868E+03   0.000000E+00
   0.827448E+03   0.000000E+00
   0.366185E+03   0.000000E+00
   0.399554E+03   0.000000E+00
   0.206078E+03   0.000000E+00
   0.466357E+03   0.000000E+00
   0.628589E+03   0.000000E+00
   0.407900E+03   0.000000E+00
   0.593230E+03   0.000000E+00
   0.581217E+03   0.000000E+00
   0.526925E+03   0.000000E+00
   0.476959E+03   0.000000E+00
   0.463321E+03   0.000000E+00
   0.294511E+03   0.000000E+00
   0.383201E+03   0.000000E+00
   0.377239E+03   0.000000E+00
   0.428049E+03   0.000000E+00
   0.928444E+03   0.000000E+00
   0.620794E+03   0.000000E+00
   0.155112E+03   0.000000E+00
   0.627612E+03   0.000000E+00
   0.481526E+03   0.000000E+00
   0.725623E+03   0.000000E+00
   0.549829E+03   0.000000E+00
   0.581703E+03   0.000000E+00
   0.543342E+03   0.000000E+00
   0.559445E+03   0.000000E+00
   0.411728E+03   0.000000E+00
   0.286822E+03   0.000000E+00
   0.477887E+03   0.000000E+00
   0.602055E+03   0.000000E+00
   0.416695E+03   0.000000E+00
   0.632045E+03   0.000000E+00
   0.819462E+03   0.000000E+00
   0.311813E+03   0.000000E+00
   0.727406E+03   0.000000E+00
   0.388230E+03   0.000000E+00
   0.187346E+03   0.000000E+00
   0.357000E+03   0.000000E+00
   0.430157E+03   0.000000E+00
   0.388764E+03   0.000000E+00
   0.444973E+03   0.000000E+00
   0.223127E+03   0.000000E+00
   0.497016E+03   0.000000E+00
   0.621862E+03   0.000000E+00
   0.353148E+03   0.000000E+00
   0.425746E+03   0.000000E+00
   0.622272E+03   0.000000E+00
   0.868871E+03   0.000000E+00
   0.298426E+03   0.000000E+00
   0.346839E+03   0.000000E+00
   0.552021E+03   0.000000E+00
   0.716502E+03   0.000000E+00
   0.312651E+03   0.000000E+00
   0.498821E+03   0.000000E+00
   0.742281E+03   0.000000E+00
   0.306598E+03   0.000000E+00
   0.496628E+03   0.000000E+00
   0.307627E+03   0.000000E+00
   0.426862E+03   0.000000E+00
   0.864813E+03   0.000000E+00
   0.361635E+03   0.000000E+00
   0.315151E+03   0.000000E+00
   0.938542E+03   0.000000E+00
   0.305217E+03   0.000000E+00
   0.478715E+03   0.000000E+00
   0.560687E+03   0.000000E+00
   0.670628E+03   0.000000E+00
   0.627965E+03   0.000000E+00
   0.392551E+03   0.000000E+00
   0.406249E+03   0.000000E+00
   0.559246E+03   0.000000E+00
   0.119568E+04   0.000000E+00
   0.762207E+03   0.000000E+00
   0.606757E+03   0.000000E+00
   0.339418E+03   0.000000E+00
   0.488172E+03   0.000000E+00
   0.348629E+03   0.000000E+00
   0.441833E+03   0.000000E+00
   0.569011E+03   0.000000E+00
   0.858134E+03   0.000000E+00
   0.769501E+03   0.000000E+00
   0.276856E+03   0.000000E+00
   0.527319E+03   0.000000E+00
   0.589286E+03   0.000000E+00
   0.307287E+03   0.000000E+00
   0.761168E+03   0.000000E+00
   0.479924E+03   0.000000E+00
   0.458138E+03   0.000000E+00
   0.501822E+03   0.000000E+00
   0.274212E+03   0.000000E+00
   0.406215E+03   0.000000E+00
   0.640130E+03   0.000000E+00
   0.555935E+03   0.000000E+00
   0.554253E+03   0.000000E+00
   0.950232E+03   0.000000E+00
   0.610889E+03   0.000000E+00
   0.654644E+03   0.000000E+00
   0.664458E+03   0.000000E+00
   0.484537E+03   0.000000E+00
   0.904014E+03   0.000000E+00
   0.439845E+03   0.000000E+00
   0.163158E+03   0.000000E+00
   0.850376E+03   0.000000E+00
   0.862929E+03   0.000000E+00
   0.649887E+03   0.000000E+00
   0.630707E+03   0.000000E+00
   0.337975E+03   0.000000E+00
   0.418332E+03   0.000000E+00
   0.266502E+03   0.000000E+00
   0.286710E+03   0.000000E+00
   0.301795E+03   0.000000E+00
   0.445155E+03   0.000000E+00
   0.530979E+03   0.000000E+00
   0.302733E+03   0.000000E+00
   0.614590E+03   0.000000E+00
   0.439167E+03   0.000000E+00
   0.349878E+03   0.000000E+00
   0.435105E+03   0.000000E+00
   0.575211E+03   0.000000E+00
   0.338083E+03   0.000000E+00
   0.405003E+03   0.000000E+00
   0.192592E+03   0.000000E+00
   0.207138E+03   0.000000E+00
   0.345411E+03   0.000000E+00
   0.504094E+03   0.000000E+00
   0.600389E+03   0.000000E+00
   0.403701E+03   0.000000E+00
   0.458723E+03   0.000000E+00
   0.714434E+03   0.000000E+00
   0.312188E+03   0.000000E+00
   0.432288E+03   0.000000E+00
   0.225151E+03   0.000000E+00
   0.469315E+03   0.000000E+00
   0.485054E+03   0.000000E+00
   0.208932E+03   0.000000E+00
   0.176902E+03   0.000000E+00
   0.627589E+03   0.000000E+00
   0.694715E+03   0.000000E+00
   0.503946E+03   0.000000E+00
   0.637765E+03   0.000000E+00
   0.394600E+03   0.000000E+00
   0.399545E+03   0.000000E+00
   0.694098E+03   0.000000E+00
   0.718731E+03   0.000000E+00
   0.559114E+03   0.000000E+00
   0.355369E+03   0.000000E+00
   0.459475E+03   0.000000E+00
   0.243018E+03   0.000000E+00
   0.366851E+03   0.000000E+00
   0.336853E+03   0.000000E+00
   0.369139E+03   0.000000E+00
   0.542300E+03   0.000000E+00
   0.347580E+03   0.000000E+00
   0.300512E+03   0.000000E+00
   0.480846E+03   0.000000E+00
   0.505697E+03   0.000000E+00
   0.455682E+03   0.000000E+00
   0.268904E+03   0.000000E+00
   0.463100E+03   0.000000E+00
   0.567584E+03   0.000000E+00
   0.627357E+03   0.000000E+00
   0.774920E+03   0.000000E+00
   0.329660E+03   0.000000E+00
   0.446147E+03   0.000000E+00
   0.109372E+04   0.000000E+00
   0.459193E+03   0.000000E+00
   0.687655E+03   0.000000E+00
   0.239500E+03   0.000000E+00
   0.664586E+03   0.000000E+00
   0.429623E+03   0.000000E+00
   0.603226E+03   0.000000E+00
   0.169846E+03   0.000000E+00
   0.625412E+03   0.000000E+00
   0.331773E+03   0.000000E+00
   0.369297E+03   0.000000E+00
   0.541752E+03   0.000000E+00
   0.362949E+03   0.000000E+00
   0.153600E+03   0.000000E+00
   0.616564E+03   0.000000E+00
   0.350974E+03   0.000000E+00
   0.658131E+03   0.000000E+00
   0.706673E+03   0.000000E+00
   0.546883E+03   0.000000E+00
   0.616054E+03   0.000000E+00
   0.888121E+03   0.000000E+00
   0.102152E+04   0.000000E+00
   0.438873E+03   0.000000E+00
   0.405282E+03   0.000000E+00
   0.538472E+03   0.000000E+00
   0.218901E+03   0.000000E+00
   0.429458E+03   0.000000E+00
   0.490447E+03   0.000000E+00
   0.591869E+03   0.000000E+00
   0.492718E+03   0.000000E+00
   0.557324E+03   0.000000E+00
   0.722852E+03   0.000000E+00
   0.373494E+03   0.000000E+00
   0.559796E+03   0.000000E+00
   0.367024E+03   0.000000E+00
   0.689733E+03   0.000000E+00
   0.230019E+03   0.000000E+00
   0.492589E+03   0.000000E+00
   0.341184E+03   0.000000E+00
   0.710340E+03   0.000000E+00
   0.751669E+03   0.000000E+00
   0.254706E+03   0.000000E+00
   0.764888E+03   0.000000E+00
   0.338372E+03   0.000000E+00
   0.422826E+03   0.000000E+00
   0.404520E+03   0.000000E+00
   0.752342E+03   0.000000E+00
   0.234629E+03   0.000000E+00
   0.507528E+03   0.000000E+00
   0.827402E+03   0.000000E+00
   0.610649E+03   0.000000E+00
   0.978538E+03   0.000000E+00
   0.429255E+03   0.000000E+00
   0.491401E+03   0.000000E+00
   0.484160E+03   0.000000E+00
   0.509085E+03   0.000000E+00
   0.561537E+03   0.000000E+00
   0.420830E+03   0.000000E+00
   0.397021E+03   0.000000E+00
   0.200367E+03   0.000000E+00
   0.538350E+03   0.000000E+00
   0.484245E+03   0.000000E+00
   0.662073E+03   0.000000E+00
   0.426165E+03   0.000000E+00
   0.287098E+03   0.000000E+00
   0.333092E+03   0.000000E+00
   0.416326E+03   0.000000E+00
   0.739719E+03   0.000000E+00
   0.260533E+03   0.000000E+00
   0.429554E+03   0.000000E+00
   0.664302E+03   0.000000E+00
   0.236741E+03   0.000000E+00
   0.795929E+03   0.000000E+00
   0.496045E+03   0.000000E+00
   0.550393E+03   0.000000E+00
   0.369653E+03   0.000000E+00
   0.297243E+03   0.000000E+00
   0.334499E+03   0.000000E+00
   0.253005E+03   0.000000E+00
   0.315553E+03   0.000000E+00
   0.517472E+03   0.000000E+00
   0.439559E+03   0.000000E+00
   0.316404E+03   0.000000E+00
   0.647892E+03   0.000000E+00
   0.529870E+03   0.000000E+00
   0.461178E+03   0.000000E+00
   0.681301E+03   0.000000E+00
   0.745543E+03   0.000000E+00
   0.810519E+03   0.000000E+00
   0.649342E+03   0.000000E+00
   0.489890E+03   0.000000E+00
   0.406820E+03   0.000000E+00
   0.557530E+03   0.000000E+00
   0.563920E+03   0.000000E+00
   0.771927E+03   0.000000E+00
   0.362472E+03   0.000000E+00
   0.676741E+03   0.000000E+00
   0.613905E+03   0.000000E+00
   0.306897E+03   0.000000E+00
   0.382331E+03   0.000000E+00
   0.494470E+03   0.000000E+00
   0.659411E+03   0.000000E+00
   0.373103E+03   0.000000E+00
   0.569533E+03   0.000000E+00
   0.293064E+03   0.000000E+00
   0.351622E+03   0.000000E+00
   0.287914E+03   0.000000E+00
   0.480602E+03   0.000000E+00
   0.645065E+03   0.000000E+00
   0.857972E+03   0.000000E+00
   0.755119E+03   0.000000E+00
   0.374385E+03   0.000000E+00
   0.668814E+03   0.000000E+00
   0.653893E+03   0.000000E+00
   0.605906E+03   0.000000E+00
   0.499754E+03   0.000000E+00
   0.780362E+03   0.000000E+00
   0.604211E+03   0.000000E+00
   0.793963E+03   0.000000E+00
   0.478207E+03   0.000000E+00
   0.537641E+03   0.000000E+00
   0.698805E+03   0.000000E+00
   0.229872E+03   0.000000E+00
   0.400523E+03   0.000000E+00
   0.549242E+03   0.000000E+00
   0.532447E+03   0.000000E+00
   0.677803E+03   0.000000E+00
   0.446100E+03   0.000000E+00
   0.392144E+03   0.000000E+00
   0.506540E+03   0.000000E+00
   0.342989E+03   0.000000E+00
   0.345119E+03   0.000000E+00
   0.685230E+03   0.000000E+00
   0.499729E+03   0.000000E+00
   0.477865E+03   0.000000E+00
   0.620306E+03   0.000000E+00
   0.768946E+03   0.000000E+00
   0.503371E+03   0.000000E+00
   0.474703E+03   0.000000E+00
   0.333661E+03   0.000000E+00
   0.269996E+03   0.000000E+00
   0.244804E+03   0.000000E+00
   0.110740E+04   0.000000E+00
   0.336670E+03   0.000000E+00
   0.251039E+03   0.000000E+00
   0.494570E+03   0.000000E+00
   0.208414E+03   0.000000E+00
   0.143941E+03   0.000000E+00
   0.451552E+03   0.000000E+00
   0.803478E+03   0.000000E+00
   0.569369E+03   0.000000E+00
   0.590496E+03   0.000000E+00
   0.894206E+03   0.000000E+00
   0.742936E+03   0.000000E+00
   0.660036E+03   0.000000E+00
   0.648189E+03   0.000000E+00
   0.327024E+03   0.000000E+00
   0.492538E+03   0.000000E+00
   0.532425E+03   0.000000E+00
   0.317632E+03   0.000000E+00
   0.854260E+03   0.000000E+00
   0.835612E+03   0.000000E+00
   0.495790E+03   0.000000E+00
   0.338920E+03   0.000000E+00
   0.264762E+03   0.000000E+00
   0.655655E+03   0.000000E+00
   0.270256E+03   0.000000E+00
   0.427119E+03   0.000000E+00
   0.374598E+03   0.000000E+00
   0.486096E+03   0.000000E+00
   0.441566E+03   0.000000E+00
   0.426677E+03   0.000000E+00
   0.479575E+03   0.000000E+00
   0.682338E+03   0.000000E+00
   0.357904E+03   0.000000E+00
   0.275800E+03   0.000000E+00
   0.530537E+03   0.000000E+00
   0.454039E+03   0.000000E+00
   0.403044E+03   0.000000E+00
   0.388142E+03   0.000000E+00
   0.328508E+03   0.000000E+00
   0.184215E+03   0.000000E+00
   0.570784E+03   0.000000E+00
   0.205244E+03   0.000000E+00
   0.597869E+03   0.000000E+00
   0.615469E+03   0.000000E+00
   0.523947E+03   0.000000E+00
   0.352170E+03   0.000000E+00
   0.672442E+03   0.000000E+00
   0.351320E+03   0.000000E+00
   0.629718E+03   0.000000E+00
   0.491067E+03   0.000000E+00
   0.488762E+03   0.000000E+00
   0.277220E+03   0.000000E+00
   0.737454E+03   0.000000E+00
   0.692095E+03   0.000000E+00
   0.563599E+03   0.000000E+00
   0.482160E+03   0.000000E+00
   0.518904E+03   0.000000E+00
   0.718853E+03   0.000000E+00
   0.672506E+03   0.000000E+00
   0.605400E+03   0.000000E+00
   0.479622E+03   0.000000E+00
   0.429530E+03   0.000000E+00
   0.394793E+03   0.000000E+00
   0.498142E+03   0.000000E+00
   0.382448E+03   0.000000E+00
   0.121753E+03   0.000000E+00
   0.433745E+03   0.000000E+00
   0.730135E+03   0.000000E+00
   0.488583E+03   0.000000E+00
   0.255726E+03   0.000000E+00
   0.370157E+03   0.000000E+00
   0.546320E+03   0.000000E+00
   0.713789E+03   0.000000E+00
   0.231108E+03   0.000000E+00
   0.505374E+03   0.000000E+00
   0.465816E+03   0.000000E+00
   0.481062E+03   0.000000E+00
   0.381081E+03   0.000000E+00
   0.668198E+03   0.000000E+00
   0.874168E+03   0.000000E+00
   0.718233E+03   0.000000E+00
   0.331601E+03   0.000000E+00
   0.350339E+03   0.000000E+00
   0.462806E+03   0.000000E+00
   0.500951E+03   0.000000E+00
   0.244221E+03   0.000000E+00
   0.419594E+03   0.000000E+00
   0.454667E+03   0.000000E+00
   0.253372E+03   0.000000E+00
   0.634841E+03   0.000000E+00
   0.356808E+03   0.000000E+00
   0.296833E+03   0.000000E+00
   0.510843E+03   0.000000E+00
   0.465467E+03   0.000000E+00
   0.610208E+03   0.000000E+00
   0.730926E+03   0.000000E+00
   0.157438E+03   0.000000E+00
   0.524006E+03   0.000000E+00
   0.346641E+03   0.000000E+00
   0.362264E+03   0.000000E+00
   0.519397E+03   0.000000E+00
   0.519602E+03   0.000000E+00
   0.247732E+03   0.000000E+00
   0.382551E+03   0.000000E+00
   0.444666E+03   0.000000E+00
   0.177249E+03   0.000000E+00
   0.605205E+03   0.000000E+00
   0.487140E+03   0.000000E+00
   0.267678E+03   0.000000E+00
   0.221163E+03   0.000000E+00
   0.253838E+03   0.000000E+00
   0.330800E+03   0.000000E+00
   0.353513E+03   0.000000E+00
   0.540412E+03   0.000000E+00
   0.717331E+03   0.000000E+00
   0.772654E+03   0.000000E+00
   0.404946E+03   0.000000E+00
   0.139616E+03   0.000000E+00
   0.102578E+04   0.000000E+00
   0.111605E+04   0.000000E+00
   0.883426E+03   0.000000E+00
   0.438895E+03   0.000000E+00
   0.425849E+03   0.000000E+00
   0.324156E+03   0.000000E+00
   0.584130E+03   0.000000E+00
   0.504182E+03   0.000000E+00
   0.227388E+03   0.000000E+00
   0.219224E+03   0.000000E+00
   0.365046E+03   0.000000E+00
   0.317093E+03   0.000000E+00
   0.708062E+03   0.000000E+00
   0.575868E+03   0.000000E+00
   0.570447E+03   0.000000E+00
   0.484694E+03   0.000000E+00
   0.603001E+03   0.000000E+00
   0.684875E+03   0.000000E+00
   0.559912E+03   0.000000E+00
   0.651985E+03   0.000000E+00
   0.111923E+04   0.000000E+00
   0.637113E+03   0.000000E+00
   0.310305E+03   0.000000E+00
   0.848563E+03   0.000000E+00
   0.460421E+03   0.000000E+00
   0.855043E+03   0.000000E+00
   0.766840E+03   0.000000E+00
   0.559800E+03   0.000000E+00
   0.761396E+03   0.000000E+00
   0.293717E+03   0.000000E+00
   0.280170E+03   0.000000E+00
   0.441969E+03   0.000000E+00
   0.289871E+03   0.000000E+00
   0.467449E+03   0.000000E+00
   0.480269E+03   0.000000E+00
   0.432194E+03   0.000000E+00
   0.618848E+03   0.000000E+00
   0.407486E+03   0.000000E+00
   0.973470E+03   0.000000E+00
   0.594833E+03   0.000000E+00
   0.351057E+03   0.000000E+00
   0.354385E+03   0.000000E+00
   0.465948E+03   0.000000E+00
   0.396881E+03   0.000000E+00
   0.464673E+03   0.000000E+00
   0.142553E+03   0.000000E+00
   0.474057E+03   0.000000E+00
   0.483150E+03   0.000000E+00
   0.441758E+03   0.000000E+00
   0.891068E+03   0.000000E+00
   0.385160E+03   0.000000E+00
   0.948665E+03   0.000000E+00
   0.402468E+03   0.000000E+00
   0.711351E+03   0.000000E+00
   0.969592E+03   0.000000E+00
   0.807418E+03   0.000000E+00
   0.365893E+03   0.000000E+00
   0.472156E+03   0.000000E+00
   0.585879E+03   0.000000E+00
   0.558053E+03   0.000000E+00
   0.508281E+03   0.000000E+00
   0.548538E+03   0.000000E+00
   0.401487E+03   0.000000E+00
   0.276037E+03   0.000000E+00
   0.434507E+03   0.000000E+00
   0.305788E+03   0.000000E+00
   0.746060E+03   0.000000E+00
   0.296795E+03   0.000000E+00
   0.219303E+03   0.000000E+00
   0.369721E+03   0.000000E+00
   0.332556E+03   0.000000E+00
   0.426395E+03   0.000000E+00
   0.569832E+03   0.000000E+00
   0.929785E+03   0.000000E+00
   0.447721E+03   0.000000E+00
   0.184772E+03   0.000000E+00
   0.431471E+03   0.000000E+00
   0.549518E+03   0.000000E+00
   0.771514E+03   0.000000E+00
   0.516490E+03   0.000000E+00
   0.444405E+03   0.000000E+00
   0.265303E+03   0.000000E+00
   0.309179E+03   0.000000E+00
   0.308934E+03   0.000000E+00
   0.508607E+03   0.000000E+00
   0.665155E+03   0.000000E+00
   0.480707E+03   0.000000E+00
   0.598886E+03   0.000000E+00
   0.591209E+03   0.000000E+00
   0.355296E+03   0.000000E+00
   0.356054E+03   0.000000E+00
   0.528047E+03   0.000000E+00
   0.346653E+03   0.000000E+00
   0.563721E+03   0.000000E+00
   0.568296E+03   0.000000E+00
   0.463270E+03   0.000000E+00
   0.322991E+03   0.000000E+00
   0.279800E+03   0.000000E+00
   0.819134E+03   0.000000E+00
   0.918164E+03   0.000000E+00
   0.356082E+03   0.000000E+00
   0.629076E+03   0.000000E+00
   0.188913E+03   0.000000E+00
   0.357659E+03   0.000000E+00
   0.653170E+03   0.000000E+00
   0.601150E+03   0.000000E+00
   0.496776E+03   0.000000E+00
   0.365413E+03   0.000000E+00
   0.334330E+03   0.000000E+00
   0.409419E+03   0.000000E+00
   0.662146E+03   0.000000E+00
   0.402913E+03   0.000000E+00
   0.370794E+03   0.000000E+00
   0.943018E+03   0.000000E+00
   0.727268E+03   0.000000E+00
   0.673065E+03   0.000000E+00
   0.674377E+03   0.000000E+00
   0.476831E+03   0.000000E+00
   0.321371E+03   0.000000E+00
   0.120162E+04   0.000000E+00
   0.386344E+03   0.000000E+00
   0.248992E+03   0.000000E+00
   0.495029E+03   0.000000E+00
   0.211090E+03   0.000000E+00
   0.327132E+03   0.000000E+00
   0.494559E+03   0.000000E+00
   0.439903E+03   0.000000E+00
   0.170057E+03   0.000000E+00
   0.335400E+03   0.000000E+00
   0.288091E+03   0.000000E+00
   0.264321E+03   0.000000E+00
   0.511818E+03   0.000000E+00
   0.296782E+03   0.000000E+00
   0.534798E+03   0.000000E+00
   0.514466E+03   0.000000E+00
   0.434573E+03   0.000000E+00
   0.668877E+03   0.000000E+00
   0.397370E+03   0.000000E+00
   0.481599E+03   0.000000E+00
   0.568210E+03   0.000000E+00
   0.451189E+03   0.000000E+00
   0.668975E+03   0.000000E+00
   0.508154E+03   0.000000E+00
   0.702222E+03   0.000000E+00
   0.570000E+03   0.000000E+00
   0.456587E+03   0.000000E+00
   0.417764E+03   0.000000E+00
   0.868701E+03   0.000000E+00
   0.172220E+03   0.000000E+00
   0.292488E+03   0.000000E+00
   0.467256E+03   0.000000E+00
   0.484551E+03   0.000000E+00
   0.576517E+03   0.000000E+00
   0.282684E+03   0.000000E+00
   0.378807E+03   0.000000E+00
   0.604395E+03   0.000000E+00
   0.537164E+03   0.000000E+00
   0.464034E+03   0.000000E+00
   0.652096E+03   0.000000E+00
   0.580392E+03   0.000000E+00
   0.355959E+03   0.000000E+00
   0.360262E+03   0.000000E+00
   0.776323E+03   0.000000E+00
   0.640344E+03   0.000000E+00
   0.526107E+03   0.000000E+00
   0.457463E+03   0.000000E+00
   0.490781E+03   0.000000E+00
   0.581896E+03   0.000000E+00
   0.335555E+03   0.000000E+00
   0.386789E+03   0.000000E+00
   0.413942E+03   0.000000E+00
   0.311324E+03   0.000000E+00
   0.555856E+03   0.000000E+00
   0.299198E+03   0.000000E+00
   0.767615E+03   0.000000E+00
   0.582028E+03   0.000000E+00
   0.609355E+03   0.000000E+00
   0.491415E+03   0.000000E+00
   0.321874E+03   0.000000E+00
   0.244580E+03   0.000000E+00
   0.676438E+03   0.000000E+00
   0.535442E+03   0.000000E+00
   0.836721E+03   0.000000E+00
   0.332639E+03   0.000000E+00
   0.324203E+03   0.000000E+00
   0.409335E+03   0.000000E+00
   0.480607E+03   0.000000E+00
   0.800876E+03   0.000000E+00
   0.498597E+03   0.000000E+00
   0.657532E+03   0.000000E+00
   0.962267E+03   0.000000E+00
   0.120338E+04   0.000000E+00
   0.305759E+03   0.000000E+00
   0.288747E+03   0.000000E+00
   0.628674E+03   0.000000E+00
   0.773640E+03   0.000000E+00
   0.175817E+03   0.000000E+00
   0.468154E+03   0.000000E+00
   0.592842E+03   0.000000E+00
   0.256242E+03   0.000000E+00
   0.597402E+03   0.000000E+00
   0.571187E+03   0.000000E+00
   0.612440E+03   0.000000E+00
   0.333183E+03   0.000000E+00
   0.393822E+03   0.000000E+00
   0.278569E+03   0.000000E+00
   0.435258E+03   0.000000E+00
   0.486718E+03   0.000000E+00
   0.162164E+03   0.000000E+00
   0.376832E+03   0.000000E+00
   0.449379E+03   0.000000E+00
   0.307244E+03   0.000000E+00
   0.439582E+03   0.000000E+00
   0.346498E+03   0.000000E+00
   0.401566E+03   0.000000E+00
   0.677774E+03   0.000000E+00
   0.600111E+03   0.000000E+00
   0.368125E+03   0.000000E+00
   0.321512E+03   0.000000E+00
   0.450071E+03   0.000000E+00
   0.661749E+03   0.000000E+00
   0.503853E+03   0.000000E+00
   0.338405E+03   0.000000E+00
   0.536757E+03   0.000000E+00
   0.451291E+03   0.000000E+00
   0.586596E+03   0.000000E+00
   0.301859E+03   0.000000E+00
   0.417972E+03   0.000000E+00
   0.110830E+04   0.000000E+00
   0.592482E+03   0.000000E+00
   0.639065E+03   0.000000E+00
   0.360944E+03   0.000000E+00
   0.469362E+03   0.000000E+00
   0.529753E+03   0.000000E+00
   0.401055E+03   0.000000E+00
   0.417605E+03   0.000000E+00
   0.296899E+03   0.000000E+00
   0.628830E+03   0.000000E+00
   0.392372E+03   0.000000E+00
   0.468707E+03   0.000000E+00
   0.762787E+03   0.000000E+00
   0.260260E+03   0.000000E+00
   0.407368E+03   0.000000E+00
   0.530748E+03   0.000000E+00
   0.775488E+03   0.000000E+00
   0.453546E+03   0.000000E+00
   0.309064E+03   0.000000E+00
   0.895349E+03   0.000000E+00
   0.263993E+03   0.000000E+00
   0.401606E+03   0.000000E+00
   0.253782E+03   0.000000E+00
   0.701994E+03   0.000000E+00
   0.962317E+03   0.000000E+00
   0.384405E+03   0.000000E+00
   0.233079E+03   0.000000E+00
   0.677441E+03   0.000000E+00
   0.500519E+03   0.000000E+00
   0.695063E+03   0.000000E+00
   0.436347E+03   0.000000E+00
   0.430227E+03   0.000000E+00
   0.252882E+03   0.000000E+00
   0.186610E+03   0.000000E+00
   0.530301E+03   0.000000E+00
   0.262670E+03   0.000000E+00
   0.620096E+03   0.000000E+00
   0.520055E+03   0.000000E+00
   0.307139E+03   0.000000E+00
   0.626180E+03   0.000000E+00
   0.701633E+03   0.000000E+00
   0.442566E+03   0.000000E+00
   0.477168E+03   0.000000E+00
   0.760712E+03   0.000000E+00
   0.347790E+03   0.000000E+00
   0.427179E+03   0.000000E+00
   0.427881E+03   0.000000E+00
   0.327079E+03   0.000000E+00
   0.666600E+03   0.000000E+00
   0.278194E+03   0.000000E+00
   0.321512E+03   0.000000E+00
   0.713003E+03   0.000000E+00
   0.700584E+03   0.000000E+00
   0.114945E+04   0.000000E+00
   0.852563E+03   0.000000E+00
   0.847436E+03   0.000000E+00
   0.565189E+03   0.000000E+00
   0.269357E+03   0.000000E+00
   0.373569E+03   0.000000E+00
   0.672262E+03   0.000000E+00
   0.608171E+03   0.000000E+00
   0.187908E+03   0.000000E+00
   0.373653E+03   0.000000E+00
   0.582239E+03   0.000000E+00
   0.525049E+03   0.000000E+00
   0.769046E+03   0.000000E+00
   0.847759E+03   0.000000E+00
   0.111119E+04   0.000000E+00
   0.284447E+03   0.000000E+00
   0.316833E+03   0.000000E+00
   0.735565E+03   0.000000E+00
   0.706201E+03   0.000000E+00
   0.342738E+03   0.000000E+00
   0.744082E+03   0.000000E+00
   0.603782E+03   0.000000E+00
   0.563124E+03   0.000000E+00
   0.406032E+03   0.000000E+00
   0.388696E+03   0.000000E+00
   0.322940E+03   0.000000E+00
   0.722827E+03   0.000000E+00
   0.466865E+03   0.000000E+00
   0.435224E+03   0.000000E+00
   0.539340E+03   0.000000E+00
   0.465173E+03   0.000000E+00
   0.489058E+03   0.000000E+00
   0.614425E+03   0.000000E+00
   0.818180E+03   0.000000E+00
   0.489133E+03   0.000000E+00
   0.520763E+03   0.000000E+00
   0.340728E+03   0.000000E+00
   0.246639E+03   0.000000E+00
   0.394995E+03   0.000000E+00
   0.222408E+03   0.000000E+00
   0.278836E+03   0.000000E+00
   0.524932E+03   0.000000E+00
   0.330831E+03   0.000000E+00
   0.604799E+03   0.000000E+00
   0.388636E+03   0.000000E+00
   0.207684E+03   0.000000E+00
   0.262583E+03   0.000000E+00
   0.676477E+03   0.000000E+00
   0.713866E+03   0.000000E+00
   0.575016E+03   0.000000E+00
   0.487106E+03   0.000000E+00
   0.683625E+03   0.000000E+00
   0.616178E+03   0.000000E+00
   0.685975E+03   0.000000E+00
   0.224766E+03   0.000000E+00
   0.724419E+03   0.000000E+00
   0.845216E+03   0.000000E+00
   0.122011E+04   0.000000E+00
   0.443301E+03   0.000000E+00
   0.514193E+03   0.000000E+00
   0.501242E+03   0.000000E+00
   0.278548E+03   0.000000E+00
   0.246914E+03   0.000000E+00
   0.258124E+03   0.000000E+00
   0.395430E+03   0.000000E+00
   0.364071E+03   0.000000E+00
   0.235815E+03   0.000000E+00
   0.446654E+03   0.000000E+00
   0.638627E+03   0.000000E+00
   0.404903E+03   0.000000E+00
   0.357053E+03   0.000000E+00
   0.406270E+03   0.000000E+00
   0.747996E+03   0.000000E+00
   0.238414E+03   0.000000E+00
   0.529599E+03   0.000000E+00
   0.446322E+03   0.000000E+00
   0.470283E+03   0.000000E+00
   0.281501E+03   0.000000E+00
   0.849064E+03   0.000000E+00
   0.583857E+03   0.000000E+00
   0.374508E+03   0.000000E+00
   0.353974E+03   0.000000E+00
   0.731365E+03   0.000000E+00
   0.720408E+03   0.000000E+00
   0.705930E+03   0.000000E+00
   0.470070E+03   0.000000E+00
   0.231929E+03   0.000000E+00
   0.569450E+03   0.000000E+00
   0.566968E+03   0.000000E+00
   0.813003E+03   0.000000E+00
   0.406029E+03   0.000000E+00
   0.278444E+03   0.000000E+00
   0.678990E+03   0.000000E+00
   0.431842E+03   0.000000E+00
   0.249467E+03   0.000000E+00
   0.330570E+03   0.000000E+00
   0.702632E+03   0.000000E+00
   0.555736E+03   0.000000E+00
   0.367996E+03   0.000000E+00
   0.275260E+03   0.000000E+00
   0.601211E+03   0.000000E+00
   0.343296E+03   0.000000E+00
   0.237496E+03   0.000000E+00
   0.494883E+03   0.000000E+00
   0.837909E+03   0.000000E+00
   0.799511E+03   0.000000E+00
   0.433737E+03   0.000000E+00
   0.429262E+03   0.000000E+00
   0.431498E+03   0.000000E+00
   0.201557E+03   0.000000E+00
   0.708805E+03   0.000000E+00
   0.271446E+03   0.000000E+00
   0.384914E+03   0.000000E+00
   0.604604E+03   0.000000E+00
   0.570106E+03   0.000000E+00
   0.354641E+03   0.000000E+00
   0.560227E+03   0.000000E+00
   0.269669E+03   0.000000E+00
   0.482789E+03   0.000000E+00
   0.595488E+03   0.000000E+00
   0.437071E+03   0.000000E+00
   0.843526E+03   0.000000E+00
   0.778465E+03   0.000000E+00
   0.730193E+03   0.000000E+00
   0.375934E+03   0.000000E+00
   0.447317E+03   0.000000E+00
   0.352841E+03   0.000000E+00
   0.558419E+03   0.000000E+00
   0.285335E+03   0.000000E+00
   0.475689E+03   0.000000E+00
   0.395771E+03   0.000000E+00
   0.483238E+03   0.000000E+00
   0.345202E+03   0.000000E+00
   0.334480E+03   0.000000E+00
   0.440824E+03   0.000000E+00
   0.467687E+03   0.000000E+00
   0.541477E+03   0.000000E+00
   0.509385E+03   0.000000E+00
   0.362000E+03   0.000000E+00
   0.461432E+03   0.000000E+00
   0.606633E+03   0.000000E+00
   0.163192E+03   0.000000E+00
   0.327128E+03   0.000000E+00
   0.336190E+03   0.000000E+00
   0.658724E+03   0.000000E+00
   0.575941E+03   0.000000E+00
   0.462686E+03   0.000000E+00
   0.650904E+03   0.000000E+00
   0.419700E+03   0.000000E+00
   0.414504E+03   0.000000E+00
   0.412025E+03   0.000000E+00
   0.548354E+03   0.000000E+00
   0.552269E+03   0.000000E+00
   0.387871E+03   0.000000E+00
   0.446994E+03   0.000000E+00
   0.537665E+03   0.000000E+00
   0.706941E+03   0.000000E+00
   0.492862E+03   0.000000E+00
   0.366149E+03   0.000000E+00
   0.384700E+03   0.000000E+00
   0.292950E+03   0.000000E+00
   0.717036E+03   0.000000E+00
   0.613468E+03   0.000000E+00
   0.681449E+03   0.000000E+00
   0.702154E+03   0.000000E+00
   0.636372E+03   0.000000E+00
   0.318955E+03   0.000000E+00
   0.297046E+03   0.000000E+00
   0.594096E+03   0.000000E+00
   0.367270E+03   0.000000E+00
   0.537481E+03   0.000000E+00
   0.307448E+03   0.000000E+00
   0.569568E+03   0.000000E+00
   0.772471E+03   0.000000E+00
   0.251176E+03   0.000000E+00
   0.444348E+03   0.000000E+00
   0.619943E+03   0.000000E+00
   0.145195E+03   0.000000E+00
   0.528263E+03   0.000000E+00
   0.764125E+03   0.000000E+00
   0.292140E+03   0.000000E+00
   0.539165E+03   0.000000E+00
   0.500148E+03   0.000000E+00
   0.898568E+03   0.000000E+00
   0.448340E+03   0.000000E+00
   0.589144E+03   0.000000E+00
   0.359465E+03   0.000000E+00
   0.198392E+03   0.000000E+00
   0.291020E+03   0.000000E+00
   0.368537E+03   0.000000E+00
   0.411812E+03   0.000000E+00
   0.534519E+03   0.000000E+00
   0.897337E+03   0.000000E+00
   0.371015E+03   0.000000E+00
   0.264847E+03   0.000000E+00
   0.494864E+03   0.000000E+00
   0.431574E+03   0.000000E+00
   0.224677E+03   0.000000E+00
   0.450921E+03   0.000000E+00
   0.743149E+03   0.000000E+00
   0.695605E+03   0.000000E+00
   0.201504E+03   0.000000E+00
   0.472167E+03   0.000000E+00
   0.413027E+03   0.000000E+00
   0.416606E+03   0.000000E+00
   0.218737E+03   0.000000E+00
   0.499557E+03   0.000000E+00
   0.607077E+03   0.000000E+00
   0.826638E+03   0.000000E+00
   0.439850E+03   0.000000E+00
   0.377550E+03   0.000000E+00
   0.488021E+03   0.000000E+00
   0.252549E+03   0.000000E+00
   0.397911E+03   0.000000E+00
   0.133813E+03   0.000000E+00
   0.420648E+03   0.000000E+00
   0.934041E+03   0.000000E+00
   0.434503E+03   0.000000E+00
   0.350723E+03   0.000000E+00
   0.256033E+03   0.000000E+00
   0.617773E+03   0.000000E+00
   0.385272E+03   0.000000E+00
   0.203448E+03   0.000000E+00
   0.215847E+03   0.000000E+00
   0.393773E+03   0.000000E+00
   0.596792E+03   0.000000E+00
   0.566739E+03   0.000000E+00
   0.951411E+03   0.000000E+00
   0.893466E+03   0.000000E+00
   0.543891E+03   0.000000E+00
   0.692476E+03   0.000000E+00
   0.597554E+03   0.000000E+00
   0.995224E+03   0.000000E+00
   0.275588E+03   0.000000E+00
   0.456203E+03   0.000000E+00
   0.275048E+03   0.000000E+00
   0.336486E+03   0.000000E+00
   0.311958E+03   0.000000E+00
   0.503910E+03   0.000000E+00
   0.242076E+03   0.000000E+00
   0.447538E+03   0.000000E+00
   0.636714E+03   0.000000E+00
   0.297723E+03   0.000000E+00
   0.810250E+03   0.000000E+00
   0.441689E+03   0.000000E+00
   0.309016E+03   0.000000E+00
   0.587851E+03   0.000000E+00
   0.149851E+03   0.000000E+00
   0.679553E+03   0.000000E+00
   0.487316E+03   0.000000E+00
   0.320851E+03   0.000000E+00
   0.243389E+03   0.000000E+00
   0.537051E+03   0.000000E+00
   0.900654E+03   0.000000E+00
   0.345291E+03   0.000000E+00
   0.426773E+03   0.000000E+00
   0.728338E+03   0.000000E+00
   0.539081E+03   0.000000E+00
   0.775486E+03   0.000000E+00
   0.299247E+03   0.000000E+00
   0.385927E+03   0.000000E+00
   0.483260E+03   0.000000E+00
   0.625358E+03   0.000000E+00
   0.346192E+03   0.000000E+00
   0.175833E+03   0.000000E+00
   0.903618E+03   0.000000E+00
   0.386320E+03   0.000000E+00
   0.573189E+03   0.000000E+00
   0.733078E+03   0.000000E+00
   0.533134E+03   0.000000E+00
   0.369717E+03   0.000000E+00
   0.801299E+03   0.000000E+00
   0.423733E+03   0.000000E+00
   0.572694E+03   0.000000E+00
   0.407112E+03   0.000000E+00
   0.688603E+03   0.000000E+00
   0.640494E+03   0.000000E+00
   0.220763E+03   0.000000E+00
   0.193323E+03   0.000000E+00
   0.595892E+03   0.000000E+00
   0.718943E+03   0.000000E+00
   0.495621E+03   0.000000E+00
   0.567352E+03   0.000000E+00
   0.586478E+03   0.000000E+00
   0.696306E+03   0.000000E+00
   0.351481E+03   0.000000E+00
   0.533790E+03   0.000000E+00
   0.404932E+03   0.000000E+00
   0.269167E+03   0.000000E+00
   0.303796E+03   0.000000E+00
   0.541162E+03   0.000000E+00
   0.781089E+03   0.000000E+00
   0.389906E+03   0.000000E+00
   0.379546E+03   0.000000E+00
   0.718986E+03   0.000000E+00
   0.576653E+03   0.000000E+00
   0.322743E+03   0.000000E+00
   0.282250E+03   0.000000E+00
   0.379121E+03   0.000000E+00
   0.701974E+03   0.000000E+00
   0.447579E+03   0.000000E+00
   0.729959E+03   0.000000E+00
   0.395899E+03   0.000000E+00
   0.766770E+03   0.000000E+00
   0.312726E+03   0.000000E+00
   0.703708E+03   0.000000E+00
   0.378114E+03   0.000000E+00
   0.857697E+02   0.000000E+00
   0.399024E+03   0.000000E+00
   0.749783E+03   0.000000E+00
   0.567181E+03   0.000000E+00
   0.502586E+03   0.000000E+00
   0.653947E+03   0.000000E+00
   0.679431E+03   0.000000E+00
   0.365358E+03   0.000000E+00
   0.429637E+03   0.000000E+00
   0.625193E+03   0.000000E+00
   0.763548E+03   0.000000E+00
   0.423375E+03   0.000000E+00
   0.712870E+03   0.000000E+00
   0.427357E+03   0.000000E+00
   0.585454E+03   0.000000E+00
   0.395971E+03   0.000000E+00
   0.474591E+03   0.000000E+00
   0.534811E+03   0.000000E+00
   0.593159E+03   0.000000E+00
   0.357768E+03   0.000000E+00
   0.599323E+03   0.000000E+00
   0.405428E+03   0.000000E+00
   0.304559E+03   0.000000E+00
   0.283737E+03   0.000000E+00
   0.437340E+03   0.000000E+00
   0.766104E+03   0.000000E+00
   0.301594E+03   0.000000E+00
   0.424473E+03   0.000000E+00
   0.389407E+03   0.000000E+00
   0.377752E+03   0.000000E+00
   0.654366E+03   0.000000E+00
   0.499670E+03   0.000000E+00
   0.488104E+03   0.000000E+00
   0.819701E+03   0.000000E+00
   0.668283E+03   0.000000E+00
   0.634273E+03   0.000000E+00
   0.520096E+03   0.000000E+00
   0.760356E+03   0.000000E+00
   0.607233E+03   0.000000E+00
   0.385467E+03   0.000000E+00
   0.266018E+03   0.000000E+00
   0.214665E+03   0.000000E+00
   0.623820E+03   0.000000E+00
   0.342835E+03   0.000000E+00
   0.487893E+03   0.000000E+00
   0.343516E+03   0.000000E+00
   0.346113E+03   0.000000E+00
   0.809962E+03   0.000000E+00
   0.241217E+03   0.000000E+00
   0.631673E+03   0.000000E+00
   0.967853E+03   0.000000E+00
   0.430362E+03   0.000000E+00
   0.400955E+03   0.000000E+00
   0.438727E+03   0.000000E+00
   0.363267E+03   0.000000E+00
   0.401587E+03   0.000000E+00
   0.268830E+03   0.000000E+00
   0.573739E+03   0.000000E+00
   0.379481E+03   0.000000E+00
   0.318445E+03   0.000000E+00
   0.845007E+03   0.000000E+00
   0.417474E+03   0.000000E+00
   0.439444E+03   0.000000E+00
   0.499357E+03   0.000000E+00
   0.443426E+03   0.000000E+00
   0.633706E+03   0.000000E+00
   0.783089E+03   0.000000E+00
   0.870908E+03   0.000000E+00
   0.523853E+03   0.000000E+00
   0.407540E+03   0.000000E+00
   0.862325E+03   0.000000E+00
   0.403378E+03   0.000000E+00
   0.759307E+03   0.000000E+00
   0.569300E+03   0.000000E+00
   0.360768E+03   0.000000E+00
   0.409229E+03   0.000000E+00
   0.392823E+03   0.000000E+00
   0.483050E+03   0.000000E+00
   0.322719E+03   0.000000E+00
   0.256833E+03   0.000000E+00
   0.745425E+03   0.000000E+00
   0.552122E+03   0.000000E+00
   0.457741E+03   0.000000E+00
   0.221227E+03   0.000000E+00
   0.461079E+03   0.000000E+00
   0.904766E+03   0.000000E+00
   0.249314E+03   0.000000E+00
   0.596989E+03   0.000000E+00
   0.295898E+03   0.000000E+00
   0.446476E+03   0.000000E+00
   0.763637E+03   0.000000E+00
   0.442069E+03   0.000000E+00
   0.407939E+03   0.000000E+00
   0.714476E+03   0.000000E+00
   0.476812E+03   0.000000E+00
   0.433096E+03   0.000000E+00
   0.199185E+03   0.000000E+00
   0.596347E+03   0.000000E+00
   0.608098E+03   0.000000E+00
   0.718786E+03   0.000000E+00
   0.587482E+03   0.000000E+00
   0.211500E+03   0.000000E+00
   0.447632E+03   0.000000E+00
   0.841189E+03   0.000000E+00
   0.353588E+03   0.000000E+00
   0.375448E+03   0.000000E+00
   0.108800E+04   0.000000E+00
   0.476419E+03   0.000000E+00
   0.318054E+03   0.000000E+00
   0.547041E+03   0.000000E+00
   0.311740E+03   0.000000E+00
   0.491430E+03   0.000000E+00
   0.790938E+03   0.000000E+00
   0.584916E+03   0.000000E+00
   0.390328E+03   0.000000E+00
   0.474452E+03   0.000000E+00
   0.601986E+03   0.000000E+00
   0.104216E+04   0.000000E+00
   0.815404E+03   0.000000E+00
   0.193565E+03   0.000000E+00
   0.553116E+03   0.000000E+00
   0.490021E+03   0.000000E+00
   0.100309E+04   0.000000E+00
   0.224021E+03   0.000000E+00
   0.236353E+03   0.000000E+00
   0.278317E+03   0.000000E+00
   0.237360E+03   0.000000E+00
   0.409451E+03   0.000000E+00
   0.747730E+03   0.000000E+00
   0.470894E+03   0.000000E+00
   0.661122E+03   0.000000E+00
   0.282050E+03   0.000000E+00
   0.720058E+03   0.000000E+00
   0.392375E+03   0.000000E+00
   0.369054E+03   0.000000E+00
   0.480749E+03   0.000000E+00
   0.226932E+03   0.000000E+00
   0.398622E+03   0.000000E+00
   0.296812E+03   0.000000E+00
   0.368803E+03   0.000000E+00
   0.505866E+03   0.000000E+00
   0.605857E+03   0.000000E+00
   0.218539E+03   0.000000E+00
   0.702660E+03   0.000000E+00
   0.340021E+03   0.000000E+00
   0.564653E+03   0.000000E+00
   0.588712E+03   0.000000E+00
   0.537633E+03   0.000000E+00
   0.465177E+03   0.000000E+00
   0.796722E+03   0.000000E+00
   0.509695E+03   0.000000E+00
   0.365846E+03   0.000000E+00
   0.380556E+03   0.000000E+00
   0.598505E+03   0.000000E+00
   0.692082E+03   0.000000E+00
   0.685298E+03   0.000000E+00
   0.441352E+03   0.000000E+00
   0.100950E+04   0.000000E+00
   0.356834E+03   0.000000E+00
   0.418377E+03   0.000000E+00
   0.307340E+03   0.000000E+00
   0.315670E+03   0.000000E+00
   0.753747E+03   0.000000E+00
   0.195302E+03   0.000000E+00
   0.175252E+03   0.000000E+00
   0.383951E+03   0.000000E+00
   0.406904E+03   0.000000E+00
   0.366536E+03   0.000000E+00
   0.483135E+03   0.000000E+00
   0.540457E+03   0.000000E+00
   0.686745E+03   0.000000E+00
   0.439312E+03   0.000000E+00
   0.457243E+03   0.000000E+00
   0.396660E+03   0.000000E+00
   0.563470E+03   0.000000E+00
   0.399054E+03   0.000000E+00
   0.412327E+03   0.000000E+00
   0.427625E+03   0.000000E+00
   0.493724E+03   0.000000E+00
   0.566213E+03   0.000000E+00
   0.669015E+03   0.000000E+00
   0.790201E+03   0.000000E+00
   0.413300E+03   0.000000E+00
   0.495245E+03   0.000000E+00
   0.587355E+03   0.000000E+00
   0.168908E+03   0.000000E+00
   0.374995E+03   0.000000E+00
   0.136363E+03   0.000000E+00
   0.440685E+03   0.000000E+00
   0.613185E+03   0.000000E+00
   0.285096E+03   0.000000E+00
   0.395433E+03   0.000000E+00
   0.502604E+03   0.000000E+00
   0.410063E+03   0.000000E+00
   0.507594E+03   0.000000E+00
   0.352921E+03   0.000000E+00
   0.479741E+03   0.000000E+00
   0.653386E+03   0.000000E+00
   0.577459E+03   0.000000E+00
   0.324480E+03   0.000000E+00
   0.656180E+03   0.000000E+00
   0.406378E+03   0.000000E+00
   0.547549E+03   0.000000E+00
   0.500201E+03   0.000000E+00
   0.755603E+03   0.000000E+00
   0.974616E+03   0.000000E+00
   0.998595E+03   0.000000E+00
   0.645661E+03   0.000000E+00
   0.635931E+03   0.000000E+00
   0.552451E+03   0.000000E+00
   0.284876E+03   0.000000E+00
   0.224265E+03   0.000000E+00
   0.537553E+03   0.000000E+00
   0.321522E+03   0.000000E+00
   0.348037E+03   0.000000E+00
   0.300909E+03   0.000000E+00
   0.419166E+03   0.000000E+00
   0.511924E+03   0.000000E+00
   0.706249E+03   0.000000E+00
   0.414949E+03   0.000000E+00
   0.969488E+03   0.000000E+00
   0.811107E+03   0.000000E+00
   0.808666E+03   0.000000E+00
   0.495777E+03   0.000000E+00
   0.730499E+03   0.000000E+00
   0.567684E+03   0.000000E+00
   0.226305E+03   0.000000E+00
   0.658384E+03   0.000000E+00
   0.849349E+03   0.000000E+00
   0.370760E+03   0.000000E+00
   0.339771E+03   0.000000E+00
   0.514862E+03   0.000000E+00
   0.615254E+03   0.000000E+00
   0.679305E+03   0.000000E+00
   0.502300E+03   0.000000E+00
   0.789756E+03   0.000000E+00
   0.317062E+03   0.000000E+00
   0.379519E+03   0.000000E+00
   0.586357E+03   0.000000E+00
   0.598081E+03   0.000000E+00
   0.273895E+03   0.000000E+00
   0.374975E+03   0.000000E+00
   0.229652E+03   0.000000E+00
   0.368854E+03   0.000000E+00
   0.397423E+03   0.000000E+00
   0.415932E+03   0.000000E+00
   0.372366E+03   0.000000E+00
   0.837886E+03   0.000000E+00
   0.588546E+03   0.000000E+00
   0.207714E+03   0.000000E+00
   0.516339E+03   0.000000E+00
   0.627943E+03   0.000000E+00
   0.324622E+03   0.000000E+00
   0.743387E+03   0.000000E+00
   0.754659E+03   0.000000E+00
   0.698131E+03   0.000000E+00
   0.350466E+03   0.000000E+00
   0.637734E+03   0.000000E+00
   0.520274E+03   0.000000E+00
   0.368662E+03   0.000000E+00
   0.445780E+03   0.000000E+00
   0.389222E+03   0.000000E+00
   0.505332E+03   0.000000E+00
   0.569066E+03   0.000000E+00
   0.620295E+03   0.000000E+00
   0.150401E+03   0.000000E+00
   0.549419E+03   0.000000E+00
   0.729606E+03   0.000000E+00
   0.590336E+03   0.000000E+00
   0.277695E+03   0.000000E+00
   0.577650E+03   0.000000E+00
   0.504252E+03   0.000000E+00
   0.296991E+03   0.000000E+00
   0.281705E+03   0.000000E+00
   0.411970E+03   0.000000E+00
   0.294012E+03   0.000000E+00
   0.255791E+03   0.000000E+00
   0.249172E+03   0.000000E+00
   0.119791E+04   0.000000E+00
   0.539399E+03   0.000000E+00
   0.402271E+03   0.000000E+00
   0.578673E+03   0.000000E+00
   0.405547E+03   0.000000E+00
   0.703211E+03   0.000000E+00
   0.614558E+03   0.000000E+00
   0.188311E+03   0.000000E+00
   0.916715E+03   0.000000E+00
   0.498006E+03   0.000000E+00
   0.404671E+03   0.000000E+00
   0.498796E+03   0.000000E+00
   0.567885E+03   0.000000E+00
   0.396275E+03   0.000000E+00
   0.408201E+03   0.000000E+00
   0.681480E+03   0.000000E+00
   0.612953E+03   0.000000E+00
   0.965441E+03   0.000000E+00
   0.737808E+03   0.000000E+00
   0.496350E+03   0.000000E+00
   0.233284E+03   0.000000E+00
   0.721439E+03   0.000000E+00
   0.270139E+03   0.000000E+00
   0.683208E+03   0.000000E+00
   0.640026E+03   0.000000E+00
   0.438881E+03   0.000000E+00
   0.389971E+03   0.000000E+00
   0.544722E+03   0.000000E+00
   0.442736E+03   0.000000E+00
   0.399043E+03   0.000000E+00
   0.222173E+03   0.000000E+00
   0.410446E+03   0.000000E+00
   0.380402E+03   0.000000E+00
   0.212117E+03   0.000000E+00
   0.213384E+03   0.000000E+00
   0.392000E+03   0.000000E+00
   0.305063E+03   0.000000E+00
   0.403757E+03   0.000000E+00
   0.652952E+03   0.000000E+00
   0.215183E+03   0.000000E+00
   0.238898E+03   0.000000E+00
   0.728195E+03   0.000000E+00
   0.731375E+03   0.000000E+00
   0.473946E+03   0.000000E+00
   0.230965E+03   0.000000E+00
   0.370825E+03   0.000000E+00
   0.571579E+03   0.000000E+00
   0.784723E+03   0.000000E+00
   0.709550E+03   0.000000E+00
   0.285653E+03   0.000000E+00
   0.530654E+03   0.000000E+00
   0.497262E+03   0.000000E+00
   0.406069E+03   0.000000E+00
   0.458589E+03   0.000000E+00
   0.439721E+03   0.000000E+00
   0.963320E+03   0.000000E+00
   0.595161E+03   0.000000E+00
   0.617563E+03   0.000000E+00
   0.411527E+03   0.000000E+00
   0.240483E+03   0.000000E+00
   0.832563E+03   0.000000E+00
   0.827789E+03   0.000000E+00
   0.548696E+03   0.000000E+00
   0.607223E+03   0.000000E+00
   0.249926E+03   0.000000E+00
   0.408807E+03   0.000000E+00
   0.448043E+03   0.000000E+00
   0.259406E+03   0.000000E+00
   0.140830E+03   0.000000E+00
   0.288192E+03   0.000000E+00
   0.557430E+03   0.000000E+00
   0.399937E+03   0.000000E+00
   0.581798E+03   0.000000E+00
   0.725929E+03   0.000000E+00
   0.579152E+03   0.000000E+00
   0.401575E+03   0.000000E+00
   0.265779E+03   0.000000E+00
   0.777031E+03   0.000000E+00
   0.241511E+03   0.000000E+00
   0.575060E+03   0.000000E+00
   0.430296E+03   0.000000E+00
   0.545263E+03   0.000000E+00
   0.322447E+03   0.000000E+00
   0.525809E+03   0.000000E+00
   0.585010E+03   0.000000E+00
   0.543148E+03   0.000000E+00
   0.210992E+03   0.000000E+00
   0.367489E+03   0.000000E+00
   0.749756E+03   0.000000E+00
   0.302050E+03   0.000000E+00
   0.692018E+03   0.000000E+00
   0.888582E+03   0.000000E+00
   0.572989E+03   0.000000E+00
   0.733394E+03   0.000000E+00
   0.628662E+03   0.000000E+00
   0.582290E+03   0.000000E+00
   0.354092E+03   0.000000E+00
   0.649001E+03   0.000000E+00
   0.672713E+03   0.000000E+00
   0.322378E+03   0.000000E+00
   0.426909E+03   0.000000E+00
   0.559965E+03   0.000000E+00
   0.425388E+03   0.000000E+00
   0.345268E+03   0.000000E+00
   0.196843E+03   0.000000E+00
   0.588385E+03   0.000000E+00
   0.387824E+03   0.000000E+00
   0.287149E+03   0.000000E+00
   0.538697E+03   0.000000E+00
   0.418454E+03   0.000000E+00
   0.413606E+03   0.000000E+00
   0.433223E+03   0.000000E+00
   0.253519E+03   0.000000E+00
   0.263275E+03   0.000000E+00
   0.552671E+03   0.000000E+00
   0.305092E+03   0.000000E+00
   0.526286E+03   0.000000E+00
   0.814182E+03   0.000000E+00
   0.535899E+03   0.000000E+00
   0.468888E+03   0.000000E+00
   0.755698E+03   0.000000E+00
   0.733319E+03   0.000000E+00
   0.416514E+03   0.000000E+00
   0.377949E+03   0.000000E+00
   0.159738E+03   0.000000E+00
   0.469641E+03   0.000000E+00
   0.322320E+03   0.000000E+00
   0.323709E+03   0.000000E+00
   0.617882E+03   0.000000E+00
   0.691991E+03   0.000000E+00
   0.583545E+03   0.000000E+00
   0.413325E+03   0.000000E+00
   0.651854E+03   0.000000E+00
   0.563020E+03   0.000000E+00
   0.382379E+03   0.000000E+00
   0.515269E+03   0.000000E+00
   0.691688E+03   0.000000E+00
   0.462600E+03   0.000000E+00
   0.733851E+03   0.000000E+00
   0.497067E+03   0.000000E+00
   0.168471E+03   0.000000E+00
   0.313777E+03   0.000000E+00
   0.407176E+03   0.000000E+00
   0.636340E+03   0.000000E+00
   0.177061E+03   0.000000E+00
   0.869021E+03   0.000000E+00
   0.629952E+03   0.000000E+00
   0.177254E+03   0.000000E+00
   0.460104E+03   0.000000E+00
   0.356759E+03   0.000000E+00
   0.541747E+03   0.000000E+00
   0.345047E+03   0.000000E+00
   0.729211E+03   0.000000E+00
   0.730887E+03   0.000000E+00
   0.638499E+03   0.000000E+00
   0.510725E+03   0.000000E+00
   0.522201E+03   0.000000E+00
   0.553706E+03   0.000000E+00
   0.144115E+03   0.000000E+00
   0.247013E+03   0.000000E+00
   0.601343E+03   0.000000E+00
   0.343406E+03   0.000000E+00
   0.789006E+03   0.000000E+00
   0.371335E+03   0.000000E+00
   0.179809E+03   0.000000E+00
   0.280050E+03   0.000000E+00
   0.648401E+03   0.000000E+00
   0.390897E+03   0.000000E+00
   0.385251E+03   0.000000E+00
   0.460290E+03   0.000000E+00
   0.274077E+03   0.000000E+00
   0.324002E+03   0.000000E+00
   0.462585E+03   0.000000E+00
   0.709187E+03   0.000000E+00
   0.505977E+03   0.000000E+00
   0.272344E+03   0.000000E+00
   0.299866E+03   0.000000E+00
   0.154799E+03   0.000000E+00
   0.314762E+03   0.000000E+00
   0.521637E+03   0.000000E+00
   0.237234E+03   0.000000E+00
   0.651012E+03   0.000000E+00
   0.511891E+03   0.000000E+00
   0.712494E+03   0.000000E+00
   0.860860E+03   0.000000E+00
   0.490229E+03   0.000000E+00
   0.545539E+03   0.000000E+00
   0.429069E+03   0.000000E+00
   0.359462E+03   0.000000E+00
   0.498430E+03   0.000000E+00
   0.278182E+03   0.000000E+00
   0.325870E+03   0.000000E+00
   0.921205E+03   0.000000E+00
   0.548830E+03   0.000000E+00
   0.907158E+03   0.000000E+00
   0.429726E+03   0.000000E+00
   0.101311E+04   0.000000E+00
   0.598578E+03   0.000000E+00
   0.376917E+03   0.000000E+00
   0.265154E+03   0.000000E+00
   0.940450E+03   0.000000E+00
   0.485234E+03   0.000000E+00
   0.691865E+03   0.000000E+00
   0.112119E+04   0.000000E+00
   0.774084E+03   0.000000E+00
   0.490812E+03   0.000000E+00
   0.394010E+03   0.000000E+00
   0.329344E+03   0.000000E+00
   0.416804E+03   0.000000E+00
   0.567336E+03   0.000000E+00
   0.245031E+03   0.000000E+00
   0.523567E+03   0.000000E+00
   0.513383E+03   0.000000E+00
   0.415355E+03   0.000000E+00
   0.747422E+03   0.000000E+00
   0.645841E+03   0.000000E+00
   0.208646E+03   0.000000E+00
   0.521182E+03   0.000000E+00
   0.395797E+03   0.000000E+00
   0.639390E+03   0.000000E+00
   0.350976E+03   0.000000E+00
   0.450208E+03   0.000000E+00
   0.267344E+03   0.000000E+00
   0.510325E+03   0.000000E+00
   0.810136E+03   0.000000E+00
   0.227235E+03   0.000000E+00
   0.397812E+03   0.000000E+00
   0.581642E+03   0.000000E+00
   0.519339E+03   0.000000E+00
   0.349962E+03   0.000000E+00
   0.332324E+03   0.000000E+00
   0.627635E+03   0.000000E+00
   0.842484E+03   0.000000E+00
   0.584282E+03   0.000000E+00
   0.364290E+03   0.000000E+00
   0.641294E+03   0.000000E+00
   0.300171E+03   0.000000E+00
   0.626617E+03   0.000000E+00
   0.575759E+03   0.000000E+00
   0.191185E+03   0.000000E+00
   0.264969E+03   0.000000E+00
   0.587403E+03   0.000000E+00
   0.593496E+03   0.000000E+00
   0.448830E+03   0.000000E+00
   0.525890E+03   0.000000E+00
   0.101844E+04   0.000000E+00
   0.768938E+03   0.000000E+00
   0.732290E+03   0.000000E+00
   0.560504E+03   0.000000E+00
   0.428343E+03   0.000000E+00
   0.708755E+03   0.000000E+00
   0.189845E+03   0.000000E+00
   0.380462E+03   0.000000E+00
   0.406426E+03   0.000000E+00
   0.264133E+03   0.000000E+00
   0.294709E+03   0.000000E+00
   0.339787E+03   0.000000E+00
   0.546098E+03   0.000000E+00
   0.320703E+03   0.000000E+00
   0.521400E+03   0.000000E+00
   0.893621E+03   0.000000E+00
   0.697622E+03   0.000000E+00
   0.595166E+03   0.000000E+00
   0.472120E+03   0.000000E+00
   0.374489E+03   0.000000E+00
   0.463986E+03   0.000000E+00
   0.540213E+03   0.000000E+00
   0.437433E+03   0.000000E+00
   0.610925E+03   0.000000E+00
   0.368533E+03   0.000000E+00
   0.340617E+03   0.000000E+00
   0.477286E+03   0.000000E+00
   0.621361E+03   0.000000E+00
   0.526416E+03   0.000000E+00
   0.669414E+03   0.000000E+00
   0.607276E+03   0.000000E+00
   0.208715E+03   0.000000E+00
   0.453466E+03   0.000000E+00
   0.427448E+03   0.000000E+00
   0.422057E+03   0.000000E+00
   0.461122E+03   0.000000E+00
   0.107049E+04   0.000000E+00
   0.688899E+03   0.000000E+00
   0.298857E+03   0.000000E+00
   0.520276E+03   0.000000E+00
   0.490500E+03   0.000000E+00
   0.568244E+03   0.000000E+00
   0.364076E+03   0.000000E+00
   0.746354E+03   0.000000E+00
   0.432421E+03   0.000000E+00
   0.357883E+03   0.000000E+00
   0.459549E+03   0.000000E+00
   0.352235E+03   0.000000E+00
   0.528515E+03   0.000000E+00
   0.100402E+04   0.000000E+00
   0.357528E+03   0.000000E+00
   0.384880E+03   0.000000E+00
   0.330295E+03   0.000000E+00
   0.517684E+03   0.000000E+00
   0.627154E+03   0.000000E+00
   0.560146E+03   0.000000E+00
   0.679254E+03   0.000000E+00
   0.155886E+03   0.000000E+00
   0.496523E+03   0.000000E+00
   0.109036E+04   0.000000E+00
   0.500678E+03   0.000000E+00
   0.418204E+03   0.000000E+00
   0.754382E+03   0.000000E+00
   0.565262E+03   0.000000E+00
   0.710816E+03   0.000000E+00
   0.291174E+03   0.000000E+00
   0.417313E+03   0.000000E+00
   0.583162E+03   0.000000E+00
   0.449143E+03   0.000000E+00
   0.697582E+03   0.000000E+00
   0.831539E+03   0.000000E+00
   0.493412E+03   0.000000E+00
   0.873511E+03   0.000000E+00
   0.834017E+03   0.000000E+00
   0.639631E+03   0.000000E+00
   0.513230E+03   0.000000E+00
   0.618813E+03   0.000000E+00
   0.411336E+03   0.000000E+00
   0.363944E+03   0.000000E+00
   0.445784E+03   0.000000E+00
   0.569165E+03   0.000000E+00
   0.614661E+03   0.000000E+00
   0.392220E+03   0.000000E+00
   0.466998E+03   0.000000E+00
   0.391195E+03   0.000000E+00
   0.632737E+03   0.000000E+00
   0.404555E+03   0.000000E+00
   0.506696E+03   0.000000E+00
   0.446919E+03   0.000000E+00
   0.551605E+03   0.000000E+00
   0.722386E+03   0.000000E+00
   0.739478E+03   0.000000E+00
   0.224785E+03   0.000000E+00
   0.373410E+03   0.000000E+00
   0.349065E+03   0.000000E+00
   0.192803E+03   0.000000E+00
   0.655145E+03   0.000000E+00
   0.283401E+03   0.000000E+00
   0.307860E+03   0.000000E+00
   0.362836E+03   0.000000E+00
   0.274249E+03   0.000000E+00
   0.319498E+03   0.000000E+00
   0.462950E+03   0.000000E+00
   0.589132E+03   0.000000E+00
   0.492287E+03   0.000000E+00
   0.359074E+03   0.000000E+00
   0.177314E+03   0.000000E+00
   0.335723E+03   0.000000E+00
   0.115749E+04   0.000000E+00
   0.792016E+03   0.000000E+00
   0.616502E+03   0.000000E+00
   0.560177E+03   0.000000E+00
   0.422023E+03   0.000000E+00
   0.468427E+03   0.000000E+00
   0.191335E+03   0.000000E+00
   0.723419E+03   0.000000E+00
   0.468740E+03   0.000000E+00
   0.225148E+03   0.000000E+00
   0.730296E+03   0.000000E+00
   0.361344E+03   0.000000E+00
   0.328357E+03   0.000000E+00
   0.570151E+03   0.000000E+00
   0.572631E+03   0.000000E+00
   0.462521E+03   0.000000E+00
   0.510149E+03   0.000000E+00
   0.322789E+03   0.000000E+00
   0.556437E+03   0.000000E+00
   0.421850E+03   0.000000E+00
   0.258054E+03   0.000000E+00
   0.340186E+03   0.000000E+00
   0.195145E+03   0.000000E+00
   0.543335E+03   0.000000E+00
   0.718301E+03   0.000000E+00
   0.458565E+03   0.000000E+00
   0.817193E+03   0.000000E+00
   0.484590E+03   0.000000E+00
   0.381606E+03   0.000000E+00
   0.818613E+03   0.000000E+00
   0.987116E+03   0.000000E+00
   0.398478E+03   0.000000E+00
   0.331059E+03   0.000000E+00
   0.533022E+03   0.000000E+00
   0.669698E+03   0.000000E+00
   0.633933E+03   0.000000E+00
   0.480823E+03   0.000000E+00
   0.534940E+03   0.000000E+00
   0.842699E+03   0.000000E+00
   0.672557E+03   0.000000E+00
   0.654564E+03   0.000000E+00
   0.139465E+03   0.000000E+00
   0.497932E+03   0.000000E+00
   0.545577E+03   0.000000E+00
   0.284440E+03   0.000000E+00
   0.452718E+03   0.000000E+00
   0.202659E+03   0.000000E+00
   0.612329E+03   0.000000E+00
   0.130222E+03   0.000000E+00
   0.686552E+03   0.000000E+00
   0.420549E+03   0.000000E+00
   0.308567E+03   0.000000E+00
   0.664974E+03   0.000000E+00
   0.907113E+03   0.000000E+00
   0.589727E+03   0.000000E+00
   0.636017E+03   0.000000E+00
   0.460889E+03   0.000000E+00
   0.445327E+03   0.000000E+00
   0.281018E+03   0.000000E+00
   0.307294E+03   0.000000E+00
   0.417615E+03   0.000000E+00
   0.398830E+03   0.000000E+00
   0.638732E+03   0.000000E+00
   0.416849E+03   0.000000E+00
   0.533233E+03   0.000000E+00
   0.242942E+03   0.000000E+00
   0.870366E+03   0.000000E+00
   0.608803E+03   0.000000E+00
   0.516669E+03   0.000000E+00
   0.386681E+03   0.000000E+00
   0.382014E+03   0.000000E+00
   0.542009E+03   0.000000E+00
   0.429785E+03   0.000000E+00
   0.284193E+03   0.000000E+00
   0.337002E+03   0.000000E+00
   0.406101E+03   0.000000E+00
   0.676254E+03   0.000000E+00
   0.434679E+03   0.000000E+00
   0.351529E+03   0.000000E+00
   0.540412E+03   0.000000E+00
   0.786623E+03   0.000000E+00
   0.524030E+03   0.000000E+00
   0.759967E+03   0.000000E+00
   0.928367E+03   0.000000E+00
   0.536243E+03   0.000000E+00
   0.707321E+03   0.000000E+00
   0.420285E+03   0.000000E+00
   0.576442E+03   0.000000E+00
   0.999294E+03   0.000000E+00
   0.480400E+03   0.000000E+00
   0.982137E+03   0.000000E+00
   0.517108E+03   0.000000E+00
   0.578412E+03   0.000000E+00
   0.501999E+03   0.000000E+00
   0.386633E+03   0.000000E+00
   0.461700E+03   0.000000E+00
   0.342354E+03   0.000000E+00
   0.412528E+03   0.000000E+00
   0.709983E+03   0.000000E+00
   0.335232E+03   0.000000E+00
   0.441799E+03   0.000000E+00
   0.776874E+03   0.000000E+00
   0.672292E+03   0.000000E+00
   0.448987E+03   0.000000E+00
   0.407043E+03   0.000000E+00
   0.468858E+03   0.000000E+00
   0.369838E+03   0.000000E+00
   0.749599E+03   0.000000E+00
   0.519169E+03   0.000000E+00
   0.368913E+03   0.000000E+00
   0.478693E+03   0.000000E+00
   0.416983E+03   0.000000E+00
   0.389260E+03   0.000000E+00
   0.466413E+03   0.000000E+00
   0.457857E+03   0.000000E+00
   0.686501E+03   0.000000E+00
   0.257057E+03   0.000000E+00
   0.523893E+03   0.000000E+00
   0.495681E+03   0.000000E+00
   0.434519E+03   0.000000E+00
   0.328371E+03   0.000000E+00
   0.407239E+03   0.000000E+00
   0.435591E+03   0.000000E+00
   0.424364E+03   0.000000E+00
   0.344990E+03   0.000000E+00
   0.666538E+03   0.000000E+00
   0.470595E+03   0.000000E+00
   0.435469E+03   0.000000E+00
   0.547027E+03   0.000000E+00
   0.361249E+03   0.000000E+00
   0.699688E+03   0.000000E+00
   0.428787E+03   0.000000E+00
   0.994557E+03   0.000000E+00
   0.864273E+03   0.000000E+00
   0.894848E+03   0.000000E+00
   0.447217E+03   0.000000E+00
   0.648639E+03   0.000000E+00
   0.783811E+03   0.000000E+00
   0.498040E+03   0.000000E+00
   0.373527E+03   0.000000E+00
   0.333418E+03   0.000000E+00
   0.459275E+03   0.000000E+00
   0.739163E+03   0.000000E+00
   0.727198E+03   0.000000E+00
   0.232830E+03   0.000000E+00
   0.361595E+03   0.000000E+00
   0.665505E+03   0.000000E+00
   0.338998E+03   0.000000E+00
   0.442047E+03   0.000000E+00
   0.294975E+03   0.000000E+00
   0.360861E+03   0.000000E+00
   0.759492E+03   0.000000E+00
   0.291582E+03   0.000000E+00
   0.456385E+03   0.000000E+00
   0.383833E+03   0.000000E+00
   0.371004E+03   0.000000E+00
   0.333084E+03   0.000000E+00
   0.793503E+03   0.000000E+00
   0.661174E+03   0.000000E+00
   0.199088E+03   0.000000E+00
   0.559452E+03   0.000000E+00
   0.475611E+03   0.000000E+00
   0.179083E+03   0.000000E+00
   0.789169E+03   0.000000E+00
   0.196181E+03   0.000000E+00
   0.365045E+03   0.000000E+00
   0.426259E+03   0.000000E+00
   0.428935E+03   0.000000E+00
   0.664331E+03   0.000000E+00
   0.361964E+03   0.000000E+00
   0.403456E+03   0.000000E+00
   0.573698E+03   0.000000E+00
   0.136711E+04   0.000000E+00
   0.807694E+03   0.000000E+00
   0.468838E+03   0.000000E+00
   0.670654E+03   0.000000E+00
   0.391121E+03   0.000000E+00
   0.760063E+03   0.000000E+00
   0.412230E+03   0.000000E+00
   0.189474E+03   0.000000E+00
   0.302101E+03   0.000000E+00
   0.473238E+03   0.000000E+00
   0.784740E+03   0.000000E+00
   0.366684E+03   0.000000E+00
   0.458063E+03   0.000000E+00
   0.450214E+03   0.000000E+00
   0.381966E+03   0.000000E+00
   0.538030E+03   0.000000E+00
   0.719232E+03   0.000000E+00
   0.555355E+03   0.000000E+00
   0.513520E+03   0.000000E+00
   0.520491E+03   0.000000E+00
   0.707634E+03   0.000000E+00
   0.541003E+03   0.000000E+00
   0.133157E+03   0.000000E+00
   0.273117E+03   0.000000E+00
   0.449308E+03   0.000000E+00
   0.657934E+03   0.000000E+00
   0.633426E+03   0.000000E+00
   0.420108E+03   0.000000E+00
   0.513260E+03   0.000000E+00
   0.659895E+03   0.000000E+00
   0.731412E+03   0.000000E+00
   0.298112E+03   0.000000E+00
   0.378504E+03   0.000000E+00
   0.905992E+03   0.000000E+00
   0.456982E+03   0.000000E+00
   0.474086E+03   0.000000E+00
   0.101709E+04   0.000000E+00
   0.409534E+03   0.000000E+00
   0.286359E+03   0.000000E+00
   0.634908E+03   0.000000E+00
   0.353582E+03   0.000000E+00
   0.473036E+03   0.000000E+00
   0.492200E+03   0.000000E+00
   0.457700E+03   0.000000E+00
   0.565099E+03   0.000000E+00
   0.120529E+04   0.000000E+00
   0.292456E+03   0.000000E+00
   0.559426E+03   0.000000E+00
   0.305669E+03   0.000000E+00
   0.230021E+03   0.000000E+00
   0.558030E+03   0.000000E+00
   0.582501E+03   0.000000E+00
   0.445103E+03   0.000000E+00
   0.593325E+03   0.000000E+00
   0.356931E+03   0.000000E+00
   0.633400E+03   0.000000E+00
   0.301738E+03   0.000000E+00
   0.832114E+03   0.000000E+00
   0.417027E+03   0.000000E+00
   0.266491E+03   0.000000E+00
   0.369523E+03   0.000000E+00
   0.612495E+03   0.000000E+00
   0.465954E+03   0.000000E+00
   0.413378E+03   0.000000E+00
   0.695899E+03   0.000000E+00
   0.542971E+03   0.000000E+00
   0.757714E+03   0.000000E+00
   0.369231E+03   0.000000E+00
   0.770336E+03   0.000000E+00
   0.106338E+04   0.000000E+00
   0.317116E+03   0.000000E+00
   0.246674E+03   0.000000E+00
   0.522220E+03   0.000000E+00
   0.525568E+03   0.000000E+00
   0.343625E+03   0.000000E+00
   0.532626E+03   0.000000E+00
   0.757794E+03   0.000000E+00
   0.355324E+03   0.000000E+00
   0.304036E+03   0.000000E+00
   0.312051E+03   0.000000E+00
   0.571357E+03   0.000000E+00
   0.222483E+03   0.000000E+00
   0.308379E+03   0.000000E+00
   0.402564E+03   0.000000E+00
   0.738582E+03   0.000000E+00
   0.501883E+03   0.000000E+00
   0.474963E+03   0.000000E+00
   0.814101E+03   0.000000E+00
   0.489860E+03   0.000000E+00
   0.640661E+03   0.000000E+00
   0.397042E+03   0.000000E+00
   0.352588E+03   0.000000E+00
   0.287983E+03   0.000000E+00
   0.901110E+03   0.000000E+00
   0.264446E+03   0.000000E+00
   0.465877E+03   0.000000E+00
   0.698915E+03   0.000000E+00
   0.495278E+03   0.000000E+00
   0.349244E+03   0.000000E+00
   0.225652E+03   0.000000E+00
   0.682747E+03   0.000000E+00
   0.393203E+03   0.000000E+00
   0.892425E+03   0.000000E+00
   0.478001E+03   0.000000E+00
   0.456836E+03   0.000000E+00
   0.275861E+03   0.000000E+00
   0.577783E+03   0.000000E+00
   0.283022E+03   0.000000E+00
   0.335572E+03   0.000000E+00
   0.618913E+03   0.000000E+00
   0.505738E+03   0.000000E+00
   0.759518E+03   0.000000E+00
   0.428832E+03   0.000000E+00
   0.882705E+03   0.000000E+00
   0.728207E+03   0.000000E+00
   0.495003E+03   0.000000E+00
   0.271344E+03   0.000000E+00
   0.296761E+03   0.000000E+00
   0.499878E+03   0.000000E+00
   0.309731E+03   0.000000E+00
   0.193260E+03   0.000000E+00
   0.671780E+03   0.000000E+00
   0.105606E+04   0.000000E+00
   0.209858E+03   0.000000E+00
   0.461889E+03   0.000000E+00
   0.377782E+03   0.000000E+00
   0.630317E+03   0.000000E+00
   0.515382E+03   0.000000E+00
   0.200852E+03   0.000000E+00
   0.143687E+04   0.000000E+00
   0.560450E+03   0.000000E+00
   0.667826E+03   0.000000E+00
   0.221432E+03   0.000000E+00
   0.711829E+03   0.000000E+00
   0.803024E+03   0.000000E+00
   0.352853E+03   0.000000E+00
   0.317319E+03   0.000000E+00
   0.599609E+03   0.000000E+00
   0.983596E+03   0.000000E+00
   0.658309E+03   0.000000E+00
   0.341315E+03   0.000000E+00
   0.443437E+03   0.000000E+00
   0.528492E+03   0.000000E+00
   0.555949E+03   0.000000E+00
   0.565175E+03   0.000000E+00
   0.506285E+03   0.000000E+00
   0.310395E+03   0.000000E+00
   0.438816E+03   0.000000E+00
   0.377776E+03   0.000000E+00
   0.581459E+03   0.000000E+00
   0.787721E+03   0.000000E+00
   0.314033E+03   0.000000E+00
   0.719973E+03   0.000000E+00
   0.597933E+03   0.000000E+00
   0.590289E+03   0.000000E+00
   0.739395E+03   0.000000E+00
   0.168290E+03   0.000000E+00
   0.497167E+03   0.000000E+00
   0.444060E+03   0.000000E+00
   0.485334E+03   0.000000E+00
   0.342616E+03   0.000000E+00
   0.308579E+03   0.000000E+00
   0.354496E+03   0.000000E+00
   0.344111E+03   0.000000E+00
   0.707961E+03   0.000000E+00
   0.726947E+03   0.000000E+00
   0.571452E+03   0.000000E+00
   0.339012E+03   0.000000E+00
   0.816710E+03   0.000000E+00
   0.491841E+03   0.000000E+00
   0.727397E+03   0.000000E+00
   0.448263E+03   0.000000E+00
   0.740156E+03   0.000000E+00
   0.678275E+03   0.000000E+00
   0.512697E+03   0.000000E+00
   0.348234E+03   0.000000E+00
   0.389610E+03   0.000000E+00
   0.466285E+03   0.000000E+00
   0.361841E+03   0.000000E+00
   0.313945E+03   0.000000E+00
   0.443431E+03   0.000000E+00
   0.632468E+03   0.000000E+00
   0.466078E+03   0.000000E+00
   0.593522E+03   0.000000E+00
   0.470446E+03   0.000000E+00
   0.999878E+03   0.000000E+00
   0.966423E+03   0.000000E+00
   0.178213E+03   0.000000E+00
   0.144152E+03   0.000000E+00
   0.429020E+03   0.000000E+00
   0.377946E+03   0.000000E+00
   0.714405E+03   0.000000E+00
   0.542590E+03   0.000000E+00
   0.322440E+03   0.000000E+00
   0.489883E+03   0.000000E+00
   0.461000E+03   0.000000E+00
   0.417157E+03   0.000000E+00
   0.998522E+03   0.000000E+00
   0.653943E+03   0.000000E+00
   0.927771E+03   0.000000E+00
   0.835935E+03   0.000000E+00
   0.307938E+03   0.000000E+00
   0.911069E+03   0.000000E+00
   0.402802E+03   0.000000E+00
   0.659849E+03   0.000000E+00
   0.626958E+03   0.000000E+00
   0.456817E+03   0.000000E+00
   0.512483E+03   0.000000E+00
   0.290408E+03   0.000000E+00
   0.200578E+03   0.000000E+00
   0.479534E+03   0.000000E+00
   0.566993E+03   0.000000E+00
   0.479692E+03   0.000000E+00
   0.495104E+03   0.000000E+00
   0.628614E+03   0.000000E+00
   0.596372E+03   0.000000E+00
   0.627125E+03   0.000000E+00
   0.236906E+03   0.000000E+00
   0.427661E+03   0.000000E+00
   0.536905E+03   0.000000E+00
   0.265321E+03   0.000000E+00
   0.623821E+03   0.000000E+00
   0.702534E+03   0.000000E+00
   0.678690E+03   0.000000E+00
   0.493871E+03   0.000000E+00
   0.569968E+03   0.000000E+00
   0.657244E+03   0.000000E+00
   0.272243E+03   0.000000E+00
   0.420102E+03   0.000000E+00
   0.352996E+03   0.000000E+00
   0.172023E+03   0.000000E+00
   0.620820E+03   0.000000E+00
   0.360404E+03   0.000000E+00
   0.461987E+03   0.000000E+00
   0.476022E+03   0.000000E+00
   0.530047E+03   0.000000E+00
   0.480864E+03   0.000000E+00
   0.300458E+03   0.000000E+00
   0.312886E+03   0.000000E+00
   0.694544E+03   0.000000E+00
   0.103006E+04   0.000000E+00
   0.607017E+03   0.000000E+00
   0.288145E+03   0.000000E+00
   0.317674E+03   0.000000E+00
   0.785302E+03   0.000000E+00
   0.457124E+03   0.000000E+00
   0.556152E+03   0.000000E+00
   0.611447E+03   0.000000E+00
   0.466474E+03   0.000000E+00
   0.649022E+03   0.000000E+00
   0.306874E+03   0.000000E+00
   0.299369E+03   0.000000E+00
   0.480103E+03   0.000000E+00
   0.197747E+03   0.000000E+00
   0.279353E+03   0.000000E+00
   0.282122E+03   0.000000E+00
   0.622391E+03   0.000000E+00
   0.856188E+03   0.000000E+00
   0.536299E+03   0.000000E+00
   0.386230E+03   0.000000E+00
   0.606102E+03   0.000000E+00
   0.895703E+03   0.000000E+00
   0.563975E+03   0.000000E+00
   0.455135E+03   0.000000E+00
   0.349894E+03   0.000000E+00
   0.235691E+03   0.000000E+00
   0.203562E+03   0.000000E+00
   0.269218E+03   0.000000E+00
   0.875774E+03   0.000000E+00
   0.420310E+03   0.000000E+00
   0.437796E+03   0.000000E+00
   0.373434E+03   0.000000E+00
   0.534001E+03   0.000000E+00
   0.574594E+03   0.000000E+00
   0.380293E+03   0.000000E+00
   0.291526E+03   0.000000E+00
   0.449366E+03   0.000000E+00
   0.461256E+03   0.000000E+00
   0.233660E+03   0.000000E+00
   0.407674E+03   0.000000E+00
   0.504908E+03   0.000000E+00
   0.496680E+03   0.000000E+00
   0.524248E+03   0.000000E+00
   0.817767E+03   0.000000E+00
   0.391413E+03   0.000000E+00
   0.370921E+03   0.000000E+00
   0.795327E+03   0.000000E+00
   0.391813E+03   0.000000E+00
   0.497717E+03   0.000000E+00
   0.759561E+03   0.000000E+00
   0.797364E+03   0.000000E+00
   0.457881E+03   0.000000E+00
   0.595905E+03   0.000000E+00
   0.464596E+03   0.000000E+00
   0.407298E+03   0.000000E+00
   0.454352E+03   0.000000E+00
   0.472854E+03   0.000000E+00
   0.753096E+03   0.000000E+00
   0.351508E+03   0.000000E+00
   0.108105E+03   0.000000E+00
   0.223245E+03   0.000000E+00
   0.537118E+03   0.000000E+00
   0.410060E+03   0.000000E+00
   0.519111E+03   0.000000E+00
   0.197019E+03   0.000000E+00
   0.824131E+03   0.000000E+00
   0.640893E+03   0.000000E+00
   0.519303E+03   0.000000E+00
   0.112862E+04   0.000000E+00
   0.421617E+03   0.000000E+00
   0.352935E+03   0.000000E+00
   0.683236E+03   0.000000E+00
   0.196181E+03   0.000000E+00
   0.316922E+03   0.000000E+00
   0.470329E+03   0.000000E+00
   0.397912E+03   0.000000E+00
   0.680573E+03   0.000000E+00
   0.566386E+03   0.000000E+00
   0.358124E+03   0.000000E+00
   0.394433E+03   0.000000E+00
   0.754944E+03   0.000000E+00
   0.565626E+03   0.000000E+00
   0.565784E+03   0.000000E+00
   0.188563E+03   0.000000E+00
   0.190816E+03   0.000000E+00
   0.508929E+03   0.000000E+00
   0.224300E+03   0.000000E+00
   0.178741E+03   0.000000E+00
   0.511630E+03   0.000000E+00
   0.133872E+04   0.000000E+00
   0.527026E+03   0.000000E+00
   0.214603E+03   0.000000E+00
   0.411484E+03   0.000000E+00
   0.391783E+03   0.000000E+00
   0.314437E+03   0.000000E+00
   0.499926E+03   0.000000E+00
   0.369806E+03   0.000000E+00
   0.462898E+03   0.000000E+00
   0.409885E+03   0.000000E+00
   0.561056E+03   0.000000E+00
   0.310885E+03   0.000000E+00
   0.623663E+03   0.000000E+00
   0.104916E+04   0.000000E+00
   0.597699E+03   0.000000E+00
   0.509572E+03   0.000000E+00
   0.467662E+03   0.000000E+00
   0.342012E+03   0.000000E+00
   0.413610E+03   0.000000E+00
   0.535354E+03   0.000000E+00
   0.569452E+03   0.000000E+00
   0.437948E+03   0.000000E+00
   0.251551E+03   0.000000E+00
   0.381762E+03   0.000000E+00
   0.546164E+03   0.000000E+00
   0.374352E+03   0.000000E+00
   0.118989E+03   0.000000E+00
   0.380718E+03   0.000000E+00
   0.357650E+03   0.000000E+00
   0.649997E+03   0.000000E+00
   0.428621E+03   0.000000E+00
   0.393158E+03   0.000000E+00
   0.289465E+03   0.000000E+00
   0.230711E+03   0.000000E+00
   0.592225E+03   0.000000E+00
   0.607788E+03   0.000000E+00
   0.559282E+03   0.000000E+00
   0.449668E+03   0.000000E+00
   0.504248E+03   0.000000E+00
   0.520230E+03   0.000000E+00
   0.764400E+03   0.000000E+00
   0.709782E+03   0.000000E+00
   0.644447E+03   0.000000E+00
   0.394072E+03   0.000000E+00
   0.530448E+03   0.000000E+00
   0.568392E+03   0.000000E+00
   0.619008E+03   0.000000E+00
   0.347092E+03   0.000000E+00
   0.382999E+03   0.000000E+00
   0.412487E+03   0.000000E+00
   0.407302E+03   0.000000E+00
   0.476666E+03   0.000000E+00
   0.658669E+03   0.000000E+00
   0.792420E+03   0.000000E+00
   0.759118E+03   0.000000E+00
   0.294644E+03   0.000000E+00
   0.616090E+03   0.000000E+00
   0.335004E+03   0.000000E+00
   0.644514E+03   0.000000E+00
   0.454124E+03   0.000000E+00
   0.291746E+03   0.000000E+00
   0.655155E+03   0.000000E+00
   0.391581E+03   0.000000E+00
   0.821432E+03   0.000000E+00
   0.706543E+03   0.000000E+00
   0.656222E+03   0.000000E+00
   0.681165E+03   0.000000E+00
   0.443029E+03   0.000000E+00
   0.407400E+03   0.000000E+00
   0.295244E+03   0.000000E+00
   0.626980E+03   0.000000E+00
   0.785445E+03   0.000000E+00
   0.314434E+03   0.000000E+00
   0.382901E+03   0.000000E+00
   0.350510E+03   0.000000E+00
   0.210466E+03   0.000000E+00
   0.372076E+03   0.000000E+00
   0.571329E+03   0.000000E+00
   0.316854E+03   0.000000E+00
   0.447563E+03   0.000000E+00
   0.790597E+03   0.000000E+00
   0.981262E+03   0.000000E+00
   0.623793E+03   0.000000E+00
   0.350615E+03   0.000000E+00
   0.526599E+03   0.000000E+00
   0.717824E+03   0.000000E+00
   0.273788E+03   0.000000E+00
   0.304516E+03   0.000000E+00
   0.438948E+03   0.000000E+00
   0.578253E+03   0.000000E+00
   0.467201E+03   0.000000E+00
   0.458963E+03   0.000000E+00
   0.666545E+03   0.000000E+00
   0.593187E+03   0.000000E+00
   0.271270E+03   0.000000E+00
   0.922337E+03   0.000000E+00
   0.754821E+03   0.000000E+00
   0.401702E+03   0.000000E+00
   0.353681E+03   0.000000E+00
   0.504467E+03   0.000000E+00
   0.760356E+03   0.000000E+00
   0.577690E+03   0.000000E+00
   0.280341E+03   0.000000E+00
   0.504002E+03   0.000000E+00
   0.612777E+03   0.000000E+00
   0.597972E+03   0.000000E+00
   0.256001E+03   0.000000E+00
   0.748031E+03   0.000000E+00
   0.474626E+03   0.000000E+00
   0.620442E+03   0.000000E+00
   0.657903E+03   0.000000E+00
   0.324630E+03   0.000000E+00
   0.526931E+03   0.000000E+00
   0.563513E+03   0.000000E+00
   0.533681E+03   0.000000E+00
   0.435929E+03   0.000000E+00
   0.768264E+03   0.000000E+00
   0.995798E+03   0.000000E+00
   0.463610E+03   0.000000E+00
   0.844742E+03   0.000000E+00
   0.513817E+03   0.000000E+00
   0.537818E+03   0.000000E+00
   0.708929E+03   0.000000E+00
   0.293781E+03   0.000000E+00
   0.558457E+03   0.000000E+00
   0.595042E+03   0.000000E+00
   0.333363E+03   0.000000E+00
   0.326387E+03   0.000000E+00
   0.228463E+03   0.000000E+00
   0.427150E+03   0.000000E+00
   0.408819E+03   0.000000E+00
   0.345222E+03   0.000000E+00
   0.406501E+03   0.000000E+00
   0.405835E+03   0.000000E+00
   0.225774E+03   0.000000E+00
   0.104092E+04   0.000000E+00
   0.268255E+03   0.000000E+00
   0.474406E+03   0.000000E+00
   0.549635E+03   0.000000E+00
   0.319686E+03   0.000000E+00
   0.525064E+03   0.000000E+00
   0.340827E+03   0.000000E+00
   0.678945E+03   0.000000E+00
   0.704513E+03   0.000000E+00
   0.247816E+03   0.000000E+00
   0.716676E+03   0.000000E+00
   0.985052E+03   0.000000E+00
   0.945695E+03   0.000000E+00
   0.149607E+03   0.000000E+00
   0.448530E+03   0.000000E+00
   0.481327E+03   0.000000E+00
   0.461128E+03   0.000000E+00
   0.350098E+03   0.000000E+00
   0.337174E+03   0.000000E+00
   0.529002E+03   0.000000E+00
   0.435243E+03   0.000000E+00
   0.715882E+03   0.000000E+00
   0.544187E+03   0.000000E+00
   0.587205E+03   0.000000E+00
   0.298656E+03   0.000000E+00
   0.821104E+03   0.000000E+00
   0.609937E+03   0.000000E+00
   0.351624E+03   0.000000E+00
   0.376894E+03   0.000000E+00
   0.576796E+03   0.000000E+00
   0.397504E+03   0.000000E+00
   0.633282E+03   0.000000E+00
   0.283525E+03   0.000000E+00
   0.173367E+03   0.000000E+00
   0.597794E+03   0.000000E+00
   0.311181E+03   0.000000E+00
   0.635419E+03   0.000000E+00
   0.518869E+03   0.000000E+00
   0.337575E+03   0.000000E+00
   0.498307E+03   0.000000E+00
   0.445213E+03   0.000000E+00
   0.189100E+03   0.000000E+00
   0.341575E+03   0.000000E+00
   0.459253E+03   0.000000E+00
   0.476421E+03   0.000000E+00
   0.490469E+03   0.000000E+00
   0.548547E+03   0.000000E+00
   0.647345E+03   0.000000E+00
   0.495666E+03   0.000000E+00
   0.301461E+03   0.000000E+00
   0.801100E+03   0.000000E+00
   0.583461E+03   0.000000E+00
   0.996399E+03   0.000000E+00
   0.580798E+03   0.000000E+00
   0.811500E+03   0.000000E+00
   0.433347E+03   0.000000E+00
   0.345903E+03   0.000000E+00
   0.438418E+03   0.000000E+00
   0.264432E+03   0.000000E+00
   0.620405E+03   0.000000E+00
   0.434122E+03   0.000000E+00
   0.306062E+03   0.000000E+00
   0.361442E+03   0.000000E+00
   0.389720E+03   0.000000E+00
   0.492108E+03   0.000000E+00
   0.407574E+03   0.000000E+00
   0.368448E+03   0.000000E+00
   0.876323E+03   0.000000E+00
   0.683486E+03   0.000000E+00
   0.429805E+03   0.000000E+00
   0.523516E+03   0.000000E+00
   0.475850E+03   0.000000E+00
   0.692652E+03   0.000000E+00
   0.343720E+03   0.000000E+00
   0.353375E+03   0.000000E+00
   0.402490E+03   0.000000E+00
   0.404317E+03   0.000000E+00
   0.359722E+03   0.000000E+00
   0.710437E+03   0.000000E+00
   0.396842E+03   0.000000E+00
   0.411235E+03   0.000000E+00
   0.320232E+03   0.000000E+00
   0.270568E+03   0.000000E+00
   0.661236E+03   0.000000E+00
   0.353859E+03   0.000000E+00
   0.630434E+03   0.000000E+00
   0.541060E+03   0.000000E+00
   0.561860E+03   0.000000E+00
   0.390271E+03   0.000000E+00
   0.443648E+03   0.000000E+00
   0.657880E+03   0.000000E+00
   0.833369E+03   0.000000E+00
   0.170225E+03   0.000000E+00
   0.996122E+03   0.000000E+00
   0.577360E+03   0.000000E+00
   0.474412E+03   0.000000E+00
   0.455965E+03   0.000000E+00
   0.458227E+03   0.000000E+00
   0.864652E+03   0.000000E+00
   0.519565E+03   0.000000E+00
   0.400913E+03   0.000000E+00
   0.259500E+03   0.000000E+00
   0.332929E+03   0.000000E+00
   0.376506E+03   0.000000E+00
   0.331282E+03   0.000000E+00
   0.557340E+03   0.000000E+00
   0.364664E+03   0.000000E+00
   0.213149E+03   0.000000E+00
   0.682098E+03   0.000000E+00
   0.605198E+03   0.000000E+00
   0.348604E+03   0.000000E+00
   0.683016E+03   0.000000E+00
   0.795031E+03   0.000000E+00
   0.643337E+03   0.000000E+00
   0.338982E+03   0.000000E+00
   0.832847E+03   0.000000E+00
   0.217202E+03   0.000000E+00
   0.350679E+03   0.000000E+00
   0.412823E+03   0.000000E+00
   0.273506E+03   0.000000E+00
   0.330727E+03   0.000000E+00
   0.497863E+03   0.000000E+00
   0.495363E+03   0.000000E+00
   0.854534E+03   0.000000E+00
   0.470236E+03   0.000000E+00
   0.532951E+03   0.000000E+00
   0.798731E+03   0.000000E+00
   0.482667E+03   0.000000E+00
   0.459908E+03   0.000000E+00
   0.928868E+03   0.000000E+00
   0.864170E+03   0.000000E+00
   0.265035E+03   0.000000E+00
   0.454015E+03   0.000000E+00
   0.789078E+03   0.000000E+00
   0.284565E+03   0.000000E+00
   0.451905E+03   0.000000E+00
   0.334598E+03   0.000000E+00
   0.241502E+03   0.000000E+00
   0.191963E+03   0.000000E+00
   0.613502E+03   0.000000E+00
   0.372839E+03   0.000000E+00
   0.476578E+03   0.000000E+00
   0.528000E+03   0.000000E+00
   0.310939E+03   0.000000E+00
   0.244639E+03   0.000000E+00
   0.352464E+03   0.000000E+00
   0.398809E+03   0.000000E+00
   0.377027E+03   0.000000E+00
   0.498409E+03   0.000000E+00
   0.572175E+03   0.000000E+00
   0.578874E+03   0.000000E+00
   0.385151E+03   0.000000E+00
   0.379578E+03   0.000000E+00
   0.153266E+03   0.000000E+00
   0.406918E+03   0.000000E+00
   0.706114E+03   0.000000E+00
   0.451589E+03   0.000000E+00
   0.223852E+03   0.000000E+00
   0.390894E+03   0.000000E+00
   0.909770E+03   0.000000E+00
   0.534467E+03   0.000000E+00
   0.719209E+03   0.000000E+00
   0.508315E+03   0.000000E+00
   0.846643E+03   0.000000E+00
   0.509528E+03   0.000000E+00
   0.180232E+03   0.000000E+00
   0.397142E+03   0.000000E+00
   0.544529E+03   0.000000E+00
   0.457767E+03   0.000000E+00
   0.172516E+03   0.000000E+00
   0.600134E+03   0.000000E+00
   0.877591E+03   0.000000E+00
   0.660048E+03   0.000000E+00
   0.503546E+03   0.000000E+00
   0.528981E+03   0.000000E+00
   0.480994E+03   0.000000E+00
   0.856089E+03   0.000000E+00
   0.289007E+03   0.000000E+00
   0.622368E+03   0.000000E+00
   0.359298E+03   0.000000E+00
   0.260770E+03   0.000000E+00
   0.367373E+03   0.000000E+00
   0.258736E+03   0.000000E+00
   0.556332E+03   0.000000E+00
   0.335812E+03   0.000000E+00
   0.478414E+03   0.000000E+00
   0.285696E+03   0.000000E+00
   0.759236E+03   0.000000E+00
   0.758268E+03   0.000000E+00
   0.703329E+03   0.000000E+00
   0.272371E+03   0.000000E+00
   0.336072E+03   0.000000E+00
   0.531469E+03   0.000000E+00
   0.510793E+03   0.000000E+00
   0.286603E+03   0.000000E+00
   0.426708E+03   0.000000E+00
   0.578105E+03   0.000000E+00
   0.411474E+03   0.000000E+00
   0.349378E+03   0.000000E+00
   0.849621E+03   0.000000E+00
   0.581326E+03   0.000000E+00
   0.256319E+03   0.000000E+00
   0.478380E+03   0.000000E+00
   0.512312E+03   0.000000E+00
   0.387763E+03   0.000000E+00
   0.559225E+03   0.000000E+00
   0.308909E+03   0.000000E+00
   0.326170E+03   0.000000E+00
   0.157671E+03   0.000000E+00
   0.257014E+03   0.000000E+00
   0.626554E+03   0.000000E+00
   0.154810E+04   0.000000E+00
   0.440754E+03   0.000000E+00
   0.319225E+03   0.000000E+00
   0.326328E+03   0.000000E+00
   0.497270E+03   0.000000E+00
   0.546815E+03   0.000000E+00
   0.515152E+03   0.000000E+00
   0.649641E+03   0.000000E+00
   0.756743E+03   0.000000E+00
   0.454630E+03   0.000000E+00
   0.482839E+03   0.000000E+00
   0.932597E+03   0.000000E+00
   0.509086E+03   0.000000E+00
   0.667936E+03   0.000000E+00
   0.659879E+03   0.000000E+00
   0.709282E+03   0.000000E+00
   0.502832E+03   0.000000E+00
   0.487664E+03   0.000000E+00
   0.287215E+03   0.000000E+00
   0.260511E+03   0.000000E+00
   0.442690E+03   0.000000E+00
   0.458371E+03   0.000000E+00
   0.887627E+03   0.000000E+00
   0.414778E+03   0.000000E+00
   0.236155E+03   0.000000E+00
   0.331406E+03   0.000000E+00
   0.449457E+03   0.000000E+00
   0.369069E+03   0.000000E+00
   0.423151E+03   0.000000E+00
   0.838245E+03   0.000000E+00
   0.113556E+04   0.000000E+00
   0.412311E+03   0.000000E+00
   0.416939E+03   0.000000E+00
   0.334271E+03   0.000000E+00
   0.548411E+03   0.000000E+00
   0.371547E+03   0.000000E+00
   0.549152E+03   0.000000E+00
   0.616003E+03   0.000000E+00
   0.273309E+03   0.000000E+00
   0.196917E+03   0.000000E+00
   0.493577E+03   0.000000E+00
   0.423887E+03   0.000000E+00
   0.708743E+03   0.000000E+00
   0.763698E+03   0.000000E+00
   0.317539E+03   0.000000E+00
   0.297973E+03   0.000000E+00
   0.741962E+03   0.000000E+00
   0.637768E+03   0.000000E+00
   0.359744E+03   0.000000E+00
   0.423966E+03   0.000000E+00
   0.491571E+03   0.000000E+00
   0.541947E+03   0.000000E+00
   0.764269E+03   0.000000E+00
   0.301103E+03   0.000000E+00
   0.431507E+03   0.000000E+00
   0.443870E+03   0.000000E+00
   0.323483E+03   0.000000E+00
   0.688460E+03   0.000000E+00
   0.667870E+03   0.000000E+00
   0.517396E+03   0.000000E+00
   0.489695E+03   0.000000E+00
   0.548121E+03   0.000000E+00
   0.387185E+03   0.000000E+00
   0.767128E+03   0.000000E+00
   0.621447E+03   0.000000E+00
   0.574843E+03   0.000000E+00
   0.302560E+03   0.000000E+00
   0.387881E+03   0.000000E+00
   0.236554E+03   0.000000E+00
   0.251430E+03   0.000000E+00
   0.186244E+03   0.000000E+00
   0.457635E+03   0.000000E+00
   0.265881E+03   0.000000E+00
   0.331171E+03   0.000000E+00
   0.641975E+03   0.000000E+00
   0.410272E+03   0.000000E+00
   0.837094E+03   0.000000E+00
   0.101699E+04   0.000000E+00
   0.367545E+03   0.000000E+00
   0.401168E+03   0.000000E+00
   0.593667E+03   0.000000E+00
   0.503196E+03   0.000000E+00
   0.455062E+03   0.000000E+00
   0.625599E+03   0.000000E+00
   0.525108E+03   0.000000E+00
   0.774201E+03   0.000000E+00
   0.366138E+03   0.000000E+00
   0.260971E+03   0.000000E+00
   0.370781E+03   0.000000E+00
   0.592633E+03   0.000000E+00
   0.879773E+03   0.000000E+00
   0.445253E+03   0.000000E+00
   0.596644E+03   0.000000E+00
   0.728775E+03   0.000000E+00
   0.678612E+03   0.000000E+00
   0.557124E+03   0.000000E+00
   0.393592E+03   0.000000E+00
   0.550787E+03   0.000000E+00
   0.353301E+03   0.000000E+00
   0.454270E+03   0.000000E+00
   0.771558E+03   0.000000E+00
   0.407924E+03   0.000000E+00
   0.623101E+03   0.000000E+00
   0.441718E+03   0.000000E+00
   0.448051E+03   0.000000E+00
   0.334559E+03   0.000000E+00
   0.521083E+03   0.000000E+00
   0.875334E+03   0.000000E+00
   0.368500E+03   0.000000E+00
   0.380520E+03   0.000000E+00
   0.451412E+03   0.000000E+00
   0.504828E+03   0.000000E+00
   0.380976E+03   0.000000E+00
   0.710717E+03   0.000000E+00
   0.426277E+03   0.000000E+00
   0.516343E+03   0.000000E+00
   0.268639E+03   0.000000E+00
   0.688066E+03   0.000000E+00
   0.101994E+04   0.000000E+00
   0.673149E+03   0.000000E+00
   0.366153E+03   0.000000E+00
   0.427200E+03   0.000000E+00
   0.420188E+03   0.000000E+00
   0.622708E+03   0.000000E+00
   0.478484E+03   0.000000E+00
   0.244496E+03   0.000000E+00
   0.739808E+03   0.000000E+00
   0.470004E+03   0.000000E+00
   0.135892E+03   0.000000E+00
   0.586132E+03   0.000000E+00
   0.721097E+03   0.000000E+00
   0.322238E+03   0.000000E+00
   0.478210E+03   0.000000E+00
   0.647473E+03   0.000000E+00
   0.755739E+03   0.000000E+00
   0.322760E+03   0.000000E+00
   0.410397E+03   0.000000E+00
   0.475952E+03   0.000000E+00
   0.229796E+03   0.000000E+00
   0.342875E+03   0.000000E+00
   0.435447E+03   0.000000E+00
   0.644875E+03   0.000000E+00
   0.476506E+03   0.000000E+00
   0.359144E+03   0.000000E+00
   0.387014E+03   0.000000E+00
   0.408123E+03   0.000000E+00
   0.577382E+03   0.000000E+00
   0.481464E+03   0.000000E+00
   0.642546E+03   0.000000E+00
   0.326560E+03   0.000000E+00
   0.980642E+03   0.000000E+00
   0.413793E+03   0.000000E+00
   0.340576E+03   0.000000E+00
   0.441279E+03   0.000000E+00
   0.308839E+03   0.000000E+00
   0.500260E+03   0.000000E+00
   0.547412E+03   0.000000E+00
   0.199799E+03   0.000000E+00
   0.619766E+03   0.000000E+00
   0.329667E+03   0.000000E+00
   0.417394E+03   0.000000E+00
   0.478569E+03   0.000000E+00
   0.416843E+03   0.000000E+00
   0.682505E+03   0.000000E+00
   0.850998E+03   0.000000E+00
   0.552352E+03   0.000000E+00
   0.674623E+03   0.000000E+00
   0.581305E+03   0.000000E+00
   0.862080E+03   0.000000E+00
   0.126807E+03   0.000000E+00
   0.373203E+03   0.000000E+00
   0.604734E+03   0.000000E+00
   0.336644E+03   0.000000E+00
   0.348971E+03   0.000000E+00
   0.552452E+03   0.000000E+00
   0.482641E+03   0.000000E+00
   0.274207E+03   0.000000E+00
   0.395228E+03   0.000000E+00
   0.517883E+03   0.000000E+00
   0.920135E+03   0.000000E+00
   0.509152E+03   0.000000E+00
   0.345281E+03   0.000000E+00
   0.888694E+03   0.000000E+00
   0.612766E+03   0.000000E+00
   0.506134E+03   0.000000E+00
   0.547576E+03   0.000000E+00
   0.184109E+03   0.000000E+00
   0.280780E+03   0.000000E+00
   0.489027E+03   0.000000E+00
   0.544296E+03   0.000000E+00
   0.284855E+03   0.000000E+00
   0.183722E+03   0.000000E+00
   0.394894E+03   0.000000E+00
   0.236856E+03   0.000000E+00
   0.319945E+03   0.000000E+00
   0.559786E+03   0.000000E+00
   0.375671E+03   0.000000E+00
   0.848316E+03   0.000000E+00
   0.521312E+03   0.000000E+00
   0.593599E+03   0.000000E+00
   0.530102E+03   0.000000E+00
   0.669495E+03   0.000000E+00
   0.436037E+03   0.000000E+00
   0.195791E+03   0.000000E+00
   0.578716E+03   0.000000E+00
   0.782287E+03   0.000000E+00
   0.562050E+03   0.000000E+00
   0.551578E+03   0.000000E+00
   0.583065E+03   0.000000E+00
   0.459399E+03   0.000000E+00
   0.917585E+03   0.000000E+00
   0.348531E+03   0.000000E+00
   0.202045E+03   0.000000E+00
   0.552259E+03   0.000000E+00
   0.193001E+03   0.000000E+00
   0.174159E+03   0.000000E+00
   0.507861E+03   0.000000E+00
   0.350956E+03   0.000000E+00
   0.556821E+03   0.000000E+00
   0.310592E+03   0.000000E+00
   0.229185E+03   0.000000E+00
   0.818700E+03   0.000000E+00
   0.847965E+03   0.000000E+00
   0.804138E+03   0.000000E+00
   0.633500E+03   0.000000E+00
   0.450435E+03   0.000000E+00
   0.290857E+03   0.000000E+00
   0.323944E+03   0.000000E+00
   0.368793E+03   0.000000E+00
   0.436529E+03   0.000000E+00
   0.322705E+03   0.000000E+00
   0.506222E+03   0.000000E+00
   0.534369E+03   0.000000E+00
   0.628234E+03   0.000000E+00
   0.718380E+03   0.000000E+00
   0.653794E+03   0.000000E+00
   0.493804E+03   0.000000E+00
   0.104419E+04   0.000000E+00
   0.653075E+03   0.000000E+00
   0.250426E+03   0.000000E+00
   0.545648E+03   0.000000E+00
   0.552807E+03   0.000000E+00
   0.304010E+03   0.000000E+00
   0.619446E+03   0.000000E+00
   0.484586E+03   0.000000E+00
   0.714069E+03   0.000000E+00
   0.474299E+03   0.000000E+00
   0.647912E+03   0.000000E+00
   0.188895E+03   0.000000E+00
   0.544707E+03   0.000000E+00
   0.360134E+03   0.000000E+00
   0.323521E+03   0.000000E+00
   0.609309E+03   0.000000E+00
   0.604265E+03   0.000000E+00
   0.193930E+03   0.000000E+00
   0.267931E+03   0.000000E+00
   0.327942E+03   0.000000E+00
   0.402694E+03   0.000000E+00
   0.604376E+03   0.000000E+00
   0.548651E+03   0.000000E+00
   0.337948E+03   0.000000E+00
   0.308609E+03   0.000000E+00
   0.449212E+03   0.000000E+00
   0.604869E+03   0.000000E+00
   0.206795E+03   0.000000E+00
   0.351747E+03   0.000000E+00
   0.842537E+03   0.000000E+00
   0.585265E+03   0.000000E+00
   0.781293E+03   0.000000E+00
   0.215965E+03   0.000000E+00
   0.106123E+04   0.000000E+00
   0.714805E+03   0.000000E+00
   0.915291E+03   0.000000E+00
   0.180973E+03   0.000000E+00
   0.548782E+03   0.000000E+00
   0.799770E+03   0.000000E+00
   0.142241E+03   0.000000E+00
   0.551360E+03   0.000000E+00
   0.401611E+03   0.000000E+00
   0.497833E+03   0.000000E+00
   0.616798E+03   0.000000E+00
   0.524113E+03   0.000000E+00
   0.434603E+03   0.000000E+00
   0.756519E+03   0.000000E+00
   0.847773E+03   0.000000E+00
   0.447976E+03   0.000000E+00
   0.273411E+03   0.000000E+00
   0.664746E+03   0.000000E+00
   0.398796E+03   0.000000E+00
   0.372069E+03   0.000000E+00
   0.444593E+03   0.000000E+00
   0.534759E+03   0.000000E+00
   0.488985E+03   0.000000E+00
   0.440720E+03   0.000000E+00
   0.191483E+03   0.000000E+00
   0.390578E+03   0.000000E+00
   0.439072E+03   0.000000E+00
   0.539654E+03   0.000000E+00
   0.396125E+03   0.000000E+00
   0.544912E+03   0.000000E+00
   0.476310E+03   0.000000E+00
   0.812056E+03   0.000000E+00
   0.469518E+03   0.000000E+00
   0.511588E+03   0.000000E+00
   0.766464E+03   0.000000E+00
   0.438516E+03   0.000000E+00
   0.469152E+03   0.000000E+00
   0.241091E+03   0.000000E+00
   0.187070E+03   0.000000E+00
   0.430612E+03   0.000000E+00
   0.447084E+03   0.000000E+00
   0.537561E+03   0.000000E+00
   0.448626E+03   0.000000E+00
   0.461525E+03   0.000000E+00
   0.320338E+03   0.000000E+00
   0.619457E+03   0.000000E+00
   0.726587E+03   0.000000E+00
   0.702795E+03   0.000000E+00
   0.624758E+03   0.000000E+00
   0.517835E+03   0.000000E+00
   0.645046E+03   0.000000E+00
   0.494111E+03   0.000000E+00
   0.420309E+03   0.000000E+00
   0.705766E+03   0.000000E+00
   0.644343E+03   0.000000E+00
   0.623581E+03   0.000000E+00
   0.290502E+03   0.000000E+00
   0.429818E+03   0.000000E+00
   0.564662E+03   0.000000E+00
   0.466997E+03   0.000000E+00
   0.312166E+03   0.000000E+00
   0.118700E+03   0.000000E+00
   0.438640E+03   0.000000E+00
   0.270121E+03   0.000000E+00
   0.403433E+03   0.000000E+00
   0.416985E+03   0.000000E+00
   0.657209E+03   0.000000E+00
   0.365952E+03   0.000000E+00
   0.494765E+03   0.000000E+00
   0.315733E+03   0.000000E+00
   0.306225E+03   0.000000E+00
   0.484921E+03   0.000000E+00
   0.228925E+03   0.000000E+00
   0.620868E+03   0.000000E+00
   0.911257E+03   0.000000E+00
   0.487998E+03   0.000000E+00
   0.479903E+03   0.000000E+00
   0.586146E+03   0.000000E+00
   0.653006E+03   0.000000E+00
   0.275045E+03   0.000000E+00
   0.381882E+03   0.000000E+00
   0.503201E+03   0.000000E+00
   0.504967E+03   0.000000E+00
   0.551268E+03   0.000000E+00
   0.273425E+03   0.000000E+00
   0.152317E+03   0.000000E+00
   0.507103E+03   0.000000E+00
   0.879591E+03   0.000000E+00
   0.286886E+03   0.000000E+00
   0.969754E+03   0.000000E+00
   0.390825E+03   0.000000E+00
   0.359508E+03   0.000000E+00
   0.541660E+03   0.000000E+00
   0.611574E+03   0.000000E+00
   0.256696E+03   0.000000E+00
   0.403675E+03   0.000000E+00
   0.323525E+03   0.000000E+00
   0.464176E+03   0.000000E+00
   0.735678E+03   0.000000E+00
   0.555161E+03   0.000000E+00
   0.466716E+03   0.000000E+00
   0.518290E+03   0.000000E+00
   0.804738E+03   0.000000E+00
   0.515569E+03   0.000000E+00
   0.777082E+03   0.000000E+00
   0.408019E+03   0.000000E+00
   0.263425E+03   0.000000E+00
   0.367373E+03   0.000000E+00
   0.311748E+03   0.000000E+00
   0.509664E+03   0.000000E+00
   0.644755E+03   0.000000E+00
   0.639561E+03   0.000000E+00
   0.313360E+03   0.000000E+00
   0.755184E+03   0.000000E+00
   0.794905E+03   0.000000E+00
   0.421558E+03   0.000000E+00
   0.496982E+03   0.000000E+00
   0.447949E+03   0.000000E+00
   0.335449E+03   0.000000E+00
   0.830222E+03   0.000000E+00
   0.242225E+03   0.000000E+00
   0.322171E+03   0.000000E+00
   0.448759E+03   0.000000E+00
   0.339987E+03   0.000000E+00
   0.571051E+03   0.000000E+00
   0.351855E+03   0.000000E+00
   0.643519E+03   0.000000E+00
   0.262183E+03   0.000000E+00
   0.214243E+03   0.000000E+00
   0.399561E+03   0.000000E+00
   0.347165E+03   0.000000E+00
   0.426559E+03   0.000000E+00
   0.719022E+03   0.000000E+00
   0.235179E+03   0.000000E+00
   0.219317E+03   0.000000E+00
   0.529008E+03   0.000000E+00
   0.362000E+03   0.000000E+00
   0.663870E+03   0.000000E+00
   0.581571E+03   0.000000E+00
   0.698526E+03   0.000000E+00
   0.366062E+03   0.000000E+00
   0.424176E+03   0.000000E+00
   0.273453E+03   0.000000E+00
   0.408060E+03   0.000000E+00
   0.373373E+03   0.000000E+00
   0.509177E+03   0.000000E+00
   0.403297E+03   0.000000E+00
   0.290812E+03   0.000000E+00
   0.438738E+03   0.000000E+00
   0.259093E+03   0.000000E+00
   0.418513E+03   0.000000E+00
   0.307850E+03   0.000000E+00
   0.640361E+03   0.000000E+00
   0.469406E+03   0.000000E+00
   0.106410E+04   0.000000E+00
   0.372935E+03   0.000000E+00
   0.622665E+03   0.000000E+00
   0.513866E+03   0.000000E+00
   0.386764E+03   0.000000E+00
   0.427092E+03   0.000000E+00
   0.404297E+03   0.000000E+00
   0.590410E+03   0.000000E+00
   0.628548E+03   0.000000E+00
   0.102931E+04   0.000000E+00
   0.630708E+03   0.000000E+00
   0.462902E+03   0.000000E+00
   0.280991E+03   0.000000E+00
   0.707665E+03   0.000000E+00
   0.451197E+03   0.000000E+00
   0.772481E+03   0.000000E+00
   0.665368E+03   0.000000E+00
   0.294751E+03   0.000000E+00
   0.201610E+03   0.000000E+00
   0.145093E+03   0.000000E+00
   0.354735E+03   0.000000E+00
   0.291434E+03   0.000000E+00
   0.404140E+03   0.000000E+00
   0.331411E+03   0.000000E+00
   0.425782E+03   0.000000E+00
   0.776166E+03   0.000000E+00
   0.476353E+03   0.000000E+00
   0.185203E+03   0.000000E+00
   0.684804E+03   0.000000E+00
   0.472171E+03   0.000000E+00
   0.644669E+03   0.000000E+00
   0.711074E+03   0.000000E+00
   0.286200E+03   0.000000E+00
   0.748925E+03   0.000000E+00
   0.354053E+03   0.000000E+00
   0.283131E+03   0.000000E+00
   0.708160E+03   0.000000E+00
   0.350819E+03   0.000000E+00
   0.321114E+03   0.000000E+00
   0.117764E+03   0.000000E+00
   0.602010E+03   0.000000E+00
   0.530054E+03   0.000000E+00
   0.394692E+03   0.000000E+00
   0.689271E+03   0.000000E+00
   0.602706E+03   0.000000E+00
   0.639535E+03   0.000000E+00
   0.530908E+03   0.000000E+00
   0.705127E+03   0.000000E+00
   0.385778E+03   0.000000E+00
   0.563227E+03   0.000000E+00
   0.675328E+03   0.000000E+00
   0.549177E+03   0.000000E+00
   0.434442E+03   0.000000E+00
   0.523640E+03   0.000000E+00
   0.106975E+04   0.000000E+00
   0.370840E+03   0.000000E+00
   0.404556E+03   0.000000E+00
   0.285368E+03   0.000000E+00
   0.320860E+03   0.000000E+00
   0.391137E+03   0.000000E+00
   0.494737E+03   0.000000E+00
   0.538382E+03   0.000000E+00
   0.253947E+03   0.000000E+00
   0.338820E+03   0.000000E+00
   0.458220E+03   0.000000E+00
   0.726586E+03   0.000000E+00
   0.510399E+03   0.000000E+00
   0.231092E+03   0.000000E+00
   0.609070E+03   0.000000E+00
   0.609285E+03   0.000000E+00
   0.348676E+03   0.000000E+00
   0.842667E+03   0.000000E+00
   0.741579E+03   0.000000E+00
   0.931574E+03   0.000000E+00
   0.487714E+03   0.000000E+00
   0.631986E+03   0.000000E+00
   0.104792E+04   0.000000E+00
   0.266919E+03   0.000000E+00
   0.427130E+03   0.000000E+00
   0.249728E+03   0.000000E+00
   0.656929E+03   0.000000E+00
   0.274820E+03   0.000000E+00
   0.292949E+03   0.000000E+00
   0.293232E+03   0.000000E+00
   0.482253E+03   0.000000E+00
   0.578644E+03   0.000000E+00
   0.534892E+03   0.000000E+00
   0.588520E+03   0.000000E+00
   0.393453E+03   0.000000E+00
   0.657999E+03   0.000000E+00
   0.411453E+03   0.000000E+00
   0.595522E+03   0.000000E+00
   0.552566E+03   0.000000E+00
   0.332322E+03   0.000000E+00
   0.333277E+03   0.000000E+00
   0.508502E+03   0.000000E+00
   0.243438E+03   0.000000E+00
   0.207370E+03   0.000000E+00
   0.480479E+03   0.000000E+00
   0.411118E+03   0.000000E+00
   0.642330E+03   0.000000E+00
   0.393184E+03   0.000000E+00
   0.631956E+03   0.000000E+00
   0.676962E+03   0.000000E+00
   0.459447E+03   0.000000E+00
   0.167376E+03   0.000000E+00
   0.378090E+03   0.000000E+00
   0.436797E+03   0.000000E+00
   0.460631E+03   0.000000E+00
   0.451961E+03   0.000000E+00
   0.462211E+03   0.000000E+00
   0.226952E+03   0.000000E+00
   0.379369E+03   0.000000E+00
   0.568877E+03   0.000000E+00
   0.690766E+03   0.000000E+00
   0.248906E+03   0.000000E+00
   0.625891E+03   0.000000E+00
   0.594152E+03   0.000000E+00
   0.673876E+03   0.000000E+00
   0.590798E+03   0.000000E+00
   0.556334E+03   0.000000E+00
   0.413049E+03   0.000000E+00
   0.456957E+03   0.000000E+00
   0.462320E+03   0.000000E+00
   0.751201E+03   0.000000E+00
   0.333892E+03   0.000000E+00
   0.274707E+03   0.000000E+00
   0.362943E+03   0.000000E+00
   0.430685E+03   0.000000E+00
   0.325179E+03   0.000000E+00
   0.289351E+03   0.000000E+00
   0.411858E+03   0.000000E+00
   0.732108E+03   0.000000E+00
   0.738105E+03   0.000000E+00
   0.385496E+03   0.000000E+00
   0.547865E+03   0.000000E+00
   0.460289E+03   0.000000E+00
   0.649745E+03   0.000000E+00
   0.982384E+03   0.000000E+00
   0.576025E+03   0.000000E+00
   0.667866E+03   0.000000E+00
   0.402912E+03   0.000000E+00
   0.369933E+03   0.000000E+00
   0.614845E+03   0.000000E+00
   0.395206E+03   0.000000E+00
   0.702608E+03   0.000000E+00
   0.414132E+03   0.000000E+00
   0.430117E+03   0.000000E+00
   0.823428E+03   0.000000E+00
   0.722337E+03   0.000000E+00
   0.602581E+03   0.000000E+00
   0.509973E+03   0.000000E+00
   0.750202E+03   0.000000E+00
   0.312958E+03   0.000000E+00
   0.829714E+03   0.000000E+00
   0.668866E+03   0.000000E+00
   0.590898E+03   0.000000E+00
   0.376205E+03   0.000000E+00
   0.498978E+03   0.000000E+00
   0.208389E+03   0.000000E+00
   0.675259E+03   0.000000E+00
   0.377796E+03   0.000000E+00
   0.331471E+03   0.000000E+00
   0.466398E+03   0.000000E+00
   0.723835E+03   0.000000E+00
   0.229726E+03   0.000000E+00
   0.203443E+03   0.000000E+00
   0.680728E+03   0.000000E+00
   0.293224E+03   0.000000E+00
   0.555896E+03   0.000000E+00
   0.265296E+03   0.000000E+00
   0.211121E+03   0.000000E+00
   0.569708E+03   0.000000E+00
   0.613675E+03   0.000000E+00
   0.569455E+03   0.000000E+00
   0.762543E+03   0.000000E+00
   0.488953E+03   0.000000E+00
   0.248995E+03   0.000000E+00
   0.374410E+03   0.000000E+00
   0.864131E+03   0.000000E+00
   0.465092E+03   0.000000E+00
   0.262855E+03   0.000000E+00
   0.456786E+03   0.000000E+00
   0.334094E+03   0.000000E+00
   0.253527E+03   0.000000E+00
   0.524090E+03   0.000000E+00
   0.509533E+03   0.000000E+00
   0.684238E+03   0.000000E+00
   0.529971E+03   0.000000E+00
   0.561341E+03   0.000000E+00
   0.411253E+03   0.000000E+00
   0.650332E+03   0.000000E+00
   0.340162E+03   0.000000E+00
   0.480215E+03   0.000000E+00
   0.374973E+03   0.000000E+00
   0.230462E+03   0.000000E+00
   0.358941E+03   0.000000E+00
   0.326788E+03   0.000000E+00
   0.208911E+03   0.000000E+00
   0.498631E+03   0.000000E+00
   0.661899E+03   0.000000E+00
   0.519019E+03   0.000000E+00
   0.700778E+03   0.000000E+00
   0.563631E+03   0.000000E+00
   0.711504E+03   0.000000E+00
   0.104991E+04   0.000000E+00
   0.460205E+03   0.000000E+00
   0.526659E+03   0.000000E+00
   0.392277E+03   0.000000E+00
   0.676850E+03   0.000000E+00
   0.356439E+03   0.000000E+00
   0.431629E+03   0.000000E+00
   0.969973E+03   0.000000E+00
   0.540633E+03   0.000000E+00
   0.314968E+03   0.000000E+00
   0.480722E+03   0.000000E+00
   0.702468E+03   0.000000E+00
   0.743510E+03   0.000000E+00
   0.554828E+03   0.000000E+00
   0.505477E+03   0.000000E+00
   0.337464E+03   0.000000E+00
   0.534292E+03   0.000000E+00
   0.535644E+03   0.000000E+00
   0.421451E+03   0.000000E+00
   0.388964E+03   0.000000E+00
   0.335552E+03   0.000000E+00
   0.519001E+03   0.000000E+00
   0.687337E+03   0.000000E+00
   0.780186E+03   0.000000E+00
   0.936675E+03   0.000000E+00
   0.272474E+03   0.000000E+00
   0.462194E+03   0.000000E+00
   0.599066E+03   0.000000E+00
   0.247766E+03   0.000000E+00
   0.306998E+03   0.000000E+00
   0.239983E+03   0.000000E+00
   0.243264E+03   0.000000E+00
   0.340524E+03   0.000000E+00
   0.212123E+03   0.000000E+00
   0.353397E+03   0.000000E+00
   0.327618E+03   0.000000E+00
   0.576576E+03   0.000000E+00
   0.651835E+03   0.000000E+00
   0.633524E+03   0.000000E+00
   0.875461E+03   0.000000E+00
   0.631326E+03   0.000000E+00
   0.149489E+03   0.000000E+00
   0.672209E+03   0.000000E+00
   0.544661E+03   0.000000E+00
   0.470162E+03   0.000000E+00
   0.319680E+03   0.000000E+00
   0.494461E+03   0.000000E+00
   0.436553E+03   0.000000E+00
   0.833087E+03   0.000000E+00
   0.537437E+03   0.000000E+00
   0.317373E+03   0.000000E+00
   0.921889E+03   0.000000E+00
   0.380823E+03   0.000000E+00
   0.412191E+03   0.000000E+00
   0.928516E+03   0.000000E+00
   0.775664E+03   0.000000E+00
   0.731636E+03   0.000000E+00
   0.652898E+03   0.000000E+00
   0.430953E+03   0.000000E+00
   0.478087E+03   0.000000E+00
   0.554139E+03   0.000000E+00
   0.284748E+03   0.000000E+00
   0.919017E+03   0.000000E+00
   0.632693E+03   0.000000E+00
   0.460186E+03   0.000000E+00
   0.289651E+03   0.000000E+00
   0.754481E+03   0.000000E+00
   0.257231E+03   0.000000E+00
   0.306110E+03   0.000000E+00
   0.256419E+03   0.000000E+00
   0.166952E+03   0.000000E+00
   0.446923E+03   0.000000E+00
   0.455723E+03   0.000000E+00
   0.575717E+03   0.000000E+00
   0.141584E+03   0.000000E+00
   0.207881E+03   0.000000E+00
   0.287913E+03   0.000000E+00
   0.363773E+03   0.000000E+00
   0.662441E+03   0.000000E+00
   0.579634E+03   0.000000E+00
   0.679108E+03   0.000000E+00
   0.581627E+03   0.000000E+00
   0.653629E+03   0.000000E+00
   0.449332E+03   0.000000E+00
   0.269288E+03   0.000000E+00
   0.412039E+03   0.000000E+00
   0.639970E+03   0.000000E+00
   0.208769E+03   0.000000E+00
   0.505512E+03   0.000000E+00
   0.407419E+03   0.000000E+00
   0.216217E+03   0.000000E+00
   0.457660E+03   0.000000E+00
   0.447555E+03   0.000000E+00
   0.301081E+03   0.000000E+00
   0.413989E+03   0.000000E+00
   0.455766E+03   0.000000E+00
   0.378115E+03   0.000000E+00
   0.333066E+03   0.000000E+00
   0.566888E+03   0.000000E+00
   0.367967E+03   0.000000E+00
   0.636739E+03   0.000000E+00
   0.404976E+03   0.000000E+00
   0.248169E+03   0.000000E+00
   0.331312E+03   0.000000E+00
   0.228096E+03   0.000000E+00
   0.235131E+03   0.000000E+00
   0.404059E+03   0.000000E+00
   0.655849E+03   0.000000E+00
   0.444886E+03   0.000000E+00
   0.203992E+03   0.000000E+00
   0.300393E+03   0.000000E+00
   0.411637E+03   0.000000E+00
   0.407789E+03   0.000000E+00
   0.427985E+03   0.000000E+00
   0.401139E+03   0.000000E+00
   0.485667E+03   0.000000E+00
   0.486031E+03   0.000000E+00
   0.548696E+03   0.000000E+00
   0.515866E+03   0.000000E+00
   0.224407E+03   0.000000E+00
   0.848915E+03   0.000000E+00
   0.113506E+04   0.000000E+00
   0.654823E+03   0.000000E+00
   0.302374E+03   0.000000E+00
   0.690705E+03   0.000000E+00
   0.372089E+03   0.000000E+00
   0.712549E+03   0.000000E+00
   0.716435E+03   0.000000E+00
   0.401406E+03   0.000000E+00
   0.564182E+03   0.000000E+00
   0.272274E+03   0.000000E+00
   0.710148E+03   0.000000E+00
   0.549809E+03   0.000000E+00
   0.693730E+03   0.000000E+00
   0.408623E+03   0.000000E+00
   0.341372E+03   0.000000E+00
   0.356805E+03   0.000000E+00
   0.508301E+03   0.000000E+00
   0.706739E+03   0.000000E+00
   0.306466E+03   0.000000E+00
   0.517012E+03   0.000000E+00
   0.231692E+03   0.000000E+00
   0.971130E+03   0.000000E+00
   0.100795E+04   0.000000E+00
   0.430434E+03   0.000000E+00
   0.226559E+03   0.000000E+00
   0.496695E+03   0.000000E+00
   0.704040E+03   0.000000E+00
   0.573841E+03   0.000000E+00
   0.185943E+03   0.000000E+00
   0.476703E+03   0.000000E+00
   0.632893E+03   0.000000E+00
   0.712257E+03   0.000000E+00
   0.251601E+03   0.000000E+00
   0.318834E+03   0.000000E+00
   0.556520E+03   0.000000E+00
   0.391403E+03   0.000000E+00
   0.397203E+03   0.000000E+00
   0.551535E+03   0.000000E+00
   0.446839E+03   0.000000E+00
   0.496505E+03   0.000000E+00
   0.127310E+04   0.000000E+00
   0.372102E+03   0.000000E+00
   0.809100E+03   0.000000E+00
   0.410428E+03   0.000000E+00
   0.271928E+03   0.000000E+00
   0.432196E+03   0.000000E+00
   0.303923E+03   0.000000E+00
   0.547752E+03   0.000000E+00
   0.474234E+03   0.000000E+00
   0.101932E+04   0.000000E+00
   0.358219E+03   0.000000E+00
   0.924737E+03   0.000000E+00
   0.627037E+03   0.000000E+00
   0.168527E+03   0.000000E+00
   0.558460E+03   0.000000E+00
   0.590957E+03   0.000000E+00
   0.500433E+03   0.000000E+00
   0.199345E+03   0.000000E+00
   0.240497E+03   0.000000E+00
   0.506436E+03   0.000000E+00
   0.549512E+03   0.000000E+00
   0.679589E+03   0.000000E+00
   0.426543E+03   0.000000E+00
   0.308197E+03   0.000000E+00
   0.441075E+03   0.000000E+00
   0.568042E+03   0.000000E+00
   0.360476E+03   0.000000E+00
   0.308548E+03   0.000000E+00
   0.659017E+03   0.000000E+00
   0.294385E+03   0.000000E+00
   0.526665E+03   0.000000E+00
   0.367178E+03   0.000000E+00
   0.401701E+03   0.000000E+00
   0.670411E+03   0.000000E+00
   0.302217E+03   0.000000E+00
   0.320690E+03   0.000000E+00
   0.547654E+03   0.000000E+00
   0.485030E+03   0.000000E+00
   0.550624E+03   0.000000E+00
   0.622288E+03   0.000000E+00
   0.503044E+03   0.000000E+00
   0.604944E+03   0.000000E+00
   0.355314E+03   0.000000E+00
   0.398782E+03   0.000000E+00
   0.841890E+03   0.000000E+00
   0.594166E+03   0.000000E+00
   0.568919E+03   0.000000E+00
   0.189291E+03   0.000000E+00
   0.615767E+03   0.000000E+00
   0.434026E+03   0.000000E+00
   0.216033E+03   0.000000E+00
   0.975907E+02   0.000000E+00
   0.570119E+03   0.000000E+00
   0.246368E+03   0.000000E+00
   0.331662E+03   0.000000E+00
   0.482165E+03   0.000000E+00
   0.273320E+03   0.000000E+00
   0.673159E+03   0.000000E+00
   0.429221E+03   0.000000E+00
   0.274805E+03   0.000000E+00
   0.631531E+03   0.000000E+00
   0.903701E+03   0.000000E+00
   0.337740E+03   0.000000E+00
   0.353949E+03   0.000000E+00
   0.370481E+03   0.000000E+00
   0.756895E+03   0.000000E+00
   0.659975E+03   0.000000E+00
   0.314713E+03   0.000000E+00
   0.639265E+03   0.000000E+00
   0.444896E+03   0.000000E+00
   0.497059E+03   0.000000E+00
   0.446564E+03   0.000000E+00
   0.352045E+03   0.000000E+00
   0.103905E+04   0.000000E+00
   0.488550E+03   0.000000E+00
   0.390496E+03   0.000000E+00
   0.549815E+03   0.000000E+00
   0.425740E+03   0.000000E+00
   0.554625E+03   0.000000E+00
   0.781511E+03   0.000000E+00
   0.488610E+03   0.000000E+00
   0.384772E+03   0.000000E+00
   0.690844E+03   0.000000E+00
   0.327394E+03   0.000000E+00
   0.640979E+03   0.000000E+00
   0.775986E+03   0.000000E+00
   0.471750E+03   0.000000E+00
   0.312448E+03   0.000000E+00
   0.488894E+03   0.000000E+00
   0.468789E+03   0.000000E+00
   0.254335E+03   0.000000E+00
   0.476899E+03   0.000000E+00
   0.272507E+03   0.000000E+00
   0.598168E+03   0.000000E+00
   0.402612E+03   0.000000E+00
   0.110147E+04   0.000000E+00
   0.474841E+03   0.000000E+00
   0.489042E+03   0.000000E+00
   0.864947E+03   0.000000E+00
   0.620874E+03   0.000000E+00
   0.231704E+03   0.000000E+00
   0.530536E+03   0.000000E+00
   0.709001E+03   0.000000E+00
   0.588021E+03   0.000000E+00
   0.421026E+03   0.000000E+00
   0.832901E+03   0.000000E+00
   0.508690E+03   0.000000E+00
   0.447280E+03   0.000000E+00
   0.394628E+03   0.000000E+00
   0.193643E+03   0.000000E+00
   0.635124E+03   0.000000E+00
   0.226834E+03   0.000000E+00
   0.992209E+03   0.000000E+00
   0.322648E+03   0.000000E+00
   0.395204E+03   0.000000E+00
   0.423375E+03   0.000000E+00
   0.300048E+03   0.000000E+00
   0.287777E+03   0.000000E+00
   0.491760E+03   0.000000E+00
   0.411369E+03   0.000000E+00
   0.632075E+03   0.000000E+00
   0.553638E+03   0.000000E+00
   0.893906E+03   0.000000E+00
   0.355168E+03   0.000000E+00
   0.125426E+04   0.000000E+00
   0.913721E+03   0.000000E+00
   0.395343E+03   0.000000E+00
   0.375214E+03   0.000000E+00
   0.278989E+03   0.000000E+00
   0.381621E+03   0.000000E+00
   0.626239E+03   0.000000E+00
   0.153568E+03   0.000000E+00
   0.344103E+03   0.000000E+00
   0.791903E+03   0.000000E+00
   0.314050E+03   0.000000E+00
   0.382838E+03   0.000000E+00
   0.565450E+03   0.000000E+00
   0.343813E+03   0.000000E+00
   0.279446E+03   0.000000E+00
   0.527800E+03   0.000000E+00
   0.487617E+03   0.000000E+00
   0.223529E+03   0.000000E+00
   0.122952E+04   0.000000E+00
   0.875492E+03   0.000000E+00
   0.892978E+03   0.000000E+00
   0.104678E+04   0.000000E+00
   0.571335E+03   0.000000E+00
   0.106880E+04   0.000000E+00
   0.594143E+03   0.000000E+00
   0.331430E+03   0.000000E+00
   0.448420E+03   0.000000E+00
   0.291417E+03   0.000000E+00
   0.250369E+03   0.000000E+00
   0.352579E+03   0.000000E+00
   0.411014E+03   0.000000E+00
   0.395838E+03   0.000000E+00
   0.743713E+03   0.000000E+00
   0.485724E+03   0.000000E+00
   0.355311E+03   0.000000E+00
   0.296945E+03   0.000000E+00
   0.861699E+03   0.000000E+00
   0.432789E+03   0.000000E+00
   0.592514E+03   0.000000E+00
   0.296222E+03   0.000000E+00
   0.864680E+03   0.000000E+00
   0.247821E+03   0.000000E+00
   0.836177E+03   0.000000E+00
   0.203270E+03   0.000000E+00
   0.353942E+03   0.000000E+00
   0.472867E+03   0.000000E+00
   0.396263E+03   0.000000E+00
   0.305517E+03   0.000000E+00
   0.476951E+03   0.000000E+00
   0.671629E+03   0.000000E+00
   0.195298E+03   0.000000E+00
   0.706377E+03   0.000000E+00
   0.437323E+03   0.000000E+00
   0.418799E+03   0.000000E+00
   0.160504E+03   0.000000E+00
   0.527137E+03   0.000000E+00
   0.630829E+03   0.000000E+00
   0.741643E+03   0.000000E+00
   0.386686E+03   0.000000E+00
   0.106240E+04   0.000000E+00
   0.743561E+03   0.000000E+00
   0.376688E+03   0.000000E+00
   0.529297E+03   0.000000E+00
   0.434498E+03   0.000000E+00
   0.688589E+03   0.000000E+00
   0.447868E+03   0.000000E+00
   0.117893E+03   0.000000E+00
   0.203732E+03   0.000000E+00
   0.425233E+03   0.000000E+00
   0.326097E+03   0.000000E+00
   0.345387E+03   0.000000E+00
   0.593516E+03   0.000000E+00
   0.606112E+03   0.000000E+00
   0.326765E+03   0.000000E+00
   0.609263E+03   0.000000E+00
   0.641362E+03   0.000000E+00
   0.935091E+03   0.000000E+00
   0.325786E+03   0.000000E+00
   0.528730E+03   0.000000E+00
   0.817826E+03   0.000000E+00
   0.315697E+03   0.000000E+00
   0.200759E+03   0.000000E+00
   0.270773E+03   0.000000E+00
   0.496522E+03   0.000000E+00
   0.524057E+03   0.000000E+00
   0.770760E+03   0.000000E+00
   0.827299E+03   0.000000E+00
   0.421562E+03   0.000000E+00
   0.762184E+03   0.000000E+00
   0.607383E+03   0.000000E+00
   0.251011E+03   0.000000E+00
   0.466627E+03   0.000000E+00
   0.853994E+03   0.000000E+00
   0.675676E+03   0.000000E+00
   0.399111E+03   0.000000E+00
   0.350330E+03   0.000000E+00
   0.419234E+03   0.000000E+00
   0.107946E+04   0.000000E+00
   0.908128E+02   0.000000E+00
   0.239588E+03   0.000000E+00
   0.468095E+03   0.000000E+00
   0.541416E+03   0.000000E+00
   0.386895E+03   0.000000E+00
   0.616847E+03   0.000000E+00
   0.311931E+03   0.000000E+00
   0.563142E+03   0.000000E+00
   0.763436E+03   0.000000E+00
   0.247719E+03   0.000000E+00
   0.716979E+03   0.000000E+00
   0.234910E+03   0.000000E+00
   0.341673E+03   0.000000E+00
   0.706769E+03   0.000000E+00
   0.648472E+03   0.000000E+00
   0.595124E+03   0.000000E+00
   0.211626E+03   0.000000E+00
   0.297590E+03   0.000000E+00
   0.551646E+03   0.000000E+00
   0.401732E+03   0.000000E+00
   0.237129E+03   0.000000E+00
   0.510735E+03   0.000000E+00
   0.133710E+03   0.000000E+00
   0.300109E+03   0.000000E+00
   0.327389E+03   0.000000E+00
   0.786839E+03   0.000000E+00
   0.818206E+03   0.000000E+00
   0.548524E+03   0.000000E+00
   0.850614E+03   0.000000E+00
   0.409182E+03   0.000000E+00
   0.349594E+03   0.000000E+00
   0.839308E+03   0.000000E+00
   0.542610E+03   0.000000E+00
   0.265273E+03   0.000000E+00
   0.326225E+03   0.000000E+00
   0.479963E+03   0.000000E+00
   0.295070E+03   0.000000E+00
   0.416677E+03   0.000000E+00
   0.493808E+03   0.000000E+00
   0.459923E+03   0.000000E+00
   0.389385E+03   0.000000E+00
   0.858445E+03   0.000000E+00
   0.462346E+03   0.000000E+00
   0.337339E+03   0.000000E+00
   0.802570E+03   0.000000E+00
   0.228601E+03   0.000000E+00
   0.744103E+03   0.000000E+00
   0.401051E+03   0.000000E+00
   0.231261E+03   0.000000E+00
   0.541579E+03   0.000000E+00
   0.659520E+03   0.000000E+00
   0.454239E+03   0.000000E+00
   0.595014E+03   0.000000E+00
   0.589949E+03   0.000000E+00
   0.431664E+03   0.000000E+00
   0.831003E+03   0.000000E+00
   0.617686E+03   0.000000E+00
   0.578993E+03   0.000000E+00
   0.806649E+03   0.000000E+00
   0.346900E+03   0.000000E+00
   0.779828E+03   0.000000E+00
   0.845392E+03   0.000000E+00
   0.254363E+03   0.000000E+00
   0.684430E+03   0.000000E+00
   0.610717E+03   0.000000E+00
   0.589994E+03   0.000000E+00
   0.408666E+03   0.000000E+00
   0.237406E+03   0.000000E+00
   0.603879E+03   0.000000E+00
   0.444174E+03   0.000000E+00
   0.481084E+03   0.000000E+00
   0.304715E+03   0.000000E+00
   0.491182E+03   0.000000E+00
   0.958290E+03   0.000000E+00
   0.171493E+03   0.000000E+00
   0.303671E+03   0.000000E+00
   0.546649E+03   0.000000E+00
   0.567517E+03   0.000000E+00
   0.448347E+03   0.000000E+00
   0.451008E+03   0.000000E+00
   0.485162E+03   0.000000E+00
   0.200818E+03   0.000000E+00
   0.377067E+03   0.000000E+00
   0.397324E+03   0.000000E+00
   0.305714E+03   0.000000E+00
   0.307518E+03   0.000000E+00
   0.472300E+03   0.000000E+00
   0.520359E+03   0.000000E+00
   0.350321E+03   0.000000E+00
   0.293943E+03   0.000000E+00
   0.562005E+03   0.000000E+00
   0.729875E+03   0.000000E+00
   0.389275E+03   0.000000E+00
   0.638425E+03   0.000000E+00
   0.646158E+03   0.000000E+00
   0.661973E+03   0.000000E+00
   0.514029E+03   0.000000E+00
   0.206392E+03   0.000000E+00
   0.429783E+03   0.000000E+00
   0.256198E+03   0.000000E+00
   0.568592E+03   0.000000E+00
   0.909519E+03   0.000000E+00
   0.192372E+03   0.000000E+00
   0.390490E+03   0.000000E+00
   0.373887E+03   0.000000E+00
   0.356544E+03   0.000000E+00
   0.284158E+03   0.000000E+00
   0.248179E+03   0.000000E+00
   0.706593E+03   0.000000E+00
   0.344048E+03   0.000000E+00
   0.818897E+03   0.000000E+00
   0.561365E+03   0.000000E+00
   0.196173E+03   0.000000E+00
   0.536288E+03   0.000000E+00
   0.701101E+03   0.000000E+00
   0.803243E+03   0.000000E+00
   0.103312E+04   0.000000E+00
   0.500807E+03   0.000000E+00
   0.819578E+03   0.000000E+00
   0.513933E+03   0.000000E+00
   0.401776E+03   0.000000E+00
   0.386619E+03   0.000000E+00
   0.365130E+03   0.000000E+00
   0.280318E+03   0.000000E+00
   0.162739E+03   0.000000E+00
   0.604664E+03   0.000000E+00
   0.401913E+03   0.000000E+00
   0.467893E+03   0.000000E+00
   0.548352E+03   0.000000E+00
   0.523806E+03   0.000000E+00
   0.451642E+03   0.000000E+00
   0.437655E+03   0.000000E+00
   0.869553E+03   0.000000E+00
   0.229120E+03   0.000000E+00
   0.402283E+03   0.000000E+00
   0.756044E+03   0.000000E+00
   0.308669E+03   0.000000E+00
   0.339915E+03   0.000000E+00
   0.679787E+03   0.000000E+00
   0.381956E+03   0.000000E+00
   0.650782E+03   0.000000E+00
   0.344208E+03   0.000000E+00
   0.224195E+03   0.000000E+00
   0.465412E+03   0.000000E+00
   0.256310E+03   0.000000E+00
   0.452337E+03   0.000000E+00
   0.239772E+03   0.000000E+00
   0.373084E+03   0.000000E+00
   0.395315E+03   0.000000E+00
   0.915309E+03   0.000000E+00
   0.472133E+03   0.000000E+00
   0.588927E+03   0.000000E+00
   0.562951E+03   0.000000E+00
   0.623283E+03   0.000000E+00
   0.669755E+03   0.000000E+00
   0.688930E+03   0.000000E+00
   0.989663E+03   0.000000E+00
   0.478572E+03   0.000000E+00
   0.473031E+03   0.000000E+00
   0.426838E+03   0.000000E+00
   0.664311E+03   0.000000E+00
   0.533470E+03   0.000000E+00
   0.293099E+03   0.000000E+00
   0.311941E+03   0.000000E+00
   0.616020E+03   0.000000E+00
   0.595937E+03   0.000000E+00
   0.249084E+03   0.000000E+00
   0.652570E+03   0.000000E+00
   0.761444E+03   0.000000E+00
   0.605384E+03   0.000000E+00
   0.374812E+03   0.000000E+00
   0.654239E+03   0.000000E+00
   0.681820E+03   0.000000E+00
   0.447299E+03   0.000000E+00
   0.894909E+03   0.000000E+00
   0.222980E+03   0.000000E+00
   0.571610E+03   0.000000E+00
   0.567045E+03   0.000000E+00
   0.795628E+03   0.000000E+00
   0.416452E+03   0.000000E+00
   0.524544E+03   0.000000E+00
   0.615138E+03   0.000000E+00
   0.353359E+03   0.000000E+00
   0.476844E+03   0.000000E+00
   0.365212E+03   0.000000E+00
   0.351734E+03   0.000000E+00
   0.151215E+03   0.000000E+00
   0.510720E+03   0.000000E+00
   0.659897E+03   0.000000E+00
   0.362670E+03   0.000000E+00
   0.626503E+03   0.000000E+00
   0.557594E+03   0.000000E+00
   0.558476E+03   0.000000E+00
   0.441609E+03   0.000000E+00
   0.775905E+03   0.000000E+00
   0.763522E+03   0.000000E+00
   0.539942E+03   0.000000E+00
   0.528047E+03   0.000000E+00
   0.595337E+03   0.000000E+00
   0.410414E+03   0.000000E+00
   0.509520E+03   0.000000E+00
   0.259166E+03   0.000000E+00
   0.404670E+03   0.000000E+00
   0.583339E+03   0.000000E+00
   0.631673E+03   0.000000E+00
   0.498521E+03   0.000000E+00
   0.795111E+03   0.000000E+00
   0.504573E+03   0.000000E+00
   0.526977E+03   0.000000E+00
   0.683748E+03   0.000000E+00
   0.272800E+03   0.000000E+00
   0.264190E+03   0.000000E+00
   0.554160E+03   0.000000E+00
   0.192105E+03   0.000000E+00
   0.587504E+03   0.000000E+00
   0.339350E+03   0.000000E+00
   0.496427E+03   0.000000E+00
   0.271045E+03   0.000000E+00
   0.435569E+03   0.000000E+00
   0.754826E+03   0.000000E+00
   0.513603E+03   0.000000E+00
   0.737954E+03   0.000000E+00
   0.261578E+03   0.000000E+00
   0.557562E+03   0.000000E+00
   0.578125E+03   0.000000E+00
   0.402677E+03   0.000000E+00
   0.466789E+03   0.000000E+00
   0.341774E+03   0.000000E+00
   0.368101E+03   0.000000E+00
   0.608514E+03   0.000000E+00
   0.455761E+03   0.000000E+00
   0.254184E+03   0.000000E+00
   0.597520E+03   0.000000E+00
   0.267925E+03   0.000000E+00
   0.490847E+03   0.000000E+00
   0.583231E+03   0.000000E+00
   0.609502E+03   0.000000E+00
   0.302207E+03   0.000000E+00
   0.910368E+03   0.000000E+00
   0.534199E+03   0.000000E+00
   0.559894E+03   0.000000E+00
   0.606354E+03   0.000000E+00
   0.528454E+03   0.000000E+00
   0.702658E+03   0.000000E+00
   0.218613E+03   0.000000E+00
   0.414486E+03   0.000000E+00
   0.853816E+03   0.000000E+00
   0.369595E+03   0.000000E+00
   0.696409E+03   0.000000E+00
   0.425236E+03   0.000000E+00
   0.449559E+03   0.000000E+00
   0.510422E+03   0.000000E+00
   0.407855E+03   0.000000E+00
   0.294815E+03   0.000000E+00
   0.467024E+03   0.000000E+00
   0.158930E+03   0.000000E+00
   0.263257E+03   0.000000E+00
   0.722890E+03   0.000000E+00
   0.559172E+03   0.000000E+00
   0.552284E+03   0.000000E+00
   0.574489E+03   0.000000E+00
   0.482324E+03   0.000000E+00
   0.370826E+03   0.000000E+00
   0.706670E+03   0.000000E+00
   0.432662E+03   0.000000E+00
   0.606565E+03   0.000000E+00
   0.349265E+03   0.000000E+00
   0.521546E+03   0.000000E+00
   0.671945E+03   0.000000E+00
   0.860372E+03   0.000000E+00
   0.780410E+03   0.000000E+00
   0.309230E+03   0.000000E+00
   0.376747E+03   0.000000E+00
   0.741426E+03   0.000000E+00
   0.198067E+03   0.000000E+00
   0.264554E+03   0.000000E+00
   0.425916E+03   0.000000E+00
   0.392665E+03   0.000000E+00
   0.270427E+03   0.000000E+00
   0.249097E+03   0.000000E+00
   0.254124E+03   0.000000E+00
   0.421757E+03   0.000000E+00
   0.911518E+03   0.000000E+00
   0.587047E+03   0.000000E+00
   0.783418E+03   0.000000E+00
   0.539474E+03   0.000000E+00
   0.265440E+03   0.000000E+00
   0.464371E+03   0.000000E+00
   0.605681E+03   0.000000E+00
   0.204063E+03   0.000000E+00
   0.667937E+03   0.000000E+00
   0.448220E+03   0.000000E+00
   0.345149E+03   0.000000E+00
   0.364810E+03   0.000000E+00
   0.534503E+03   0.000000E+00
   0.573727E+03   0.000000E+00
   0.414137E+03   0.000000E+00
   0.273595E+03   0.000000E+00
   0.522673E+03   0.000000E+00
   0.484532E+03   0.000000E+00
   0.807100E+03   0.000000E+00
   0.196755E+03   0.000000E+00
   0.477775E+03   0.000000E+00
   0.523952E+03   0.000000E+00
   0.549237E+03   0.000000E+00
   0.329827E+03   0.000000E+00
   0.899512E+03   0.000000E+00
   0.654043E+03   0.000000E+00
   0.415975E+03   0.000000E+00
   0.545360E+03   0.000000E+00
   0.227625E+03   0.000000E+00
   0.305307E+03   0.000000E+00
   0.870001E+03   0.000000E+00
   0.625624E+03   0.000000E+00
   0.201407E+03   0.000000E+00
   0.503982E+03   0.000000E+00
   0.829866E+03   0.000000E+00
   0.787180E+03   0.000000E+00
   0.678045E+03   0.000000E+00
   0.699123E+03   0.000000E+00
   0.669996E+03   0.000000E+00
   0.326561E+03   0.000000E+00
   0.461586E+03   0.000000E+00
   0.778792E+03   0.000000E+00
   0.311833E+03   0.000000E+00
   0.741884E+03   0.000000E+00
   0.178028E+03   0.000000E+00
   0.300776E+03   0.000000E+00
   0.328645E+03   0.000000E+00
   0.527287E+03   0.000000E+00
   0.629903E+03   0.000000E+00
   0.229929E+03   0.000000E+00
   0.367332E+03   0.000000E+00
   0.579235E+03   0.000000E+00
   0.135245E+04   0.000000E+00
   0.706429E+03   0.000000E+00
   0.191938E+03   0.000000E+00
   0.516190E+03   0.000000E+00
   0.575327E+03   0.000000E+00
   0.417929E+03   0.000000E+00
   0.351301E+03   0.000000E+00
   0.911470E+03   0.000000E+00
   0.688590E+03   0.000000E+00
   0.621560E+03   0.000000E+00
   0.409798E+03   0.000000E+00
   0.509847E+03   0.000000E+00
   0.801424E+03   0.000000E+00
   0.577551E+03   0.000000E+00
   0.355569E+03   0.000000E+00
   0.136711E+03   0.000000E+00
   0.377616E+03   0.000000E+00
   0.350202E+03   0.000000E+00
   0.520518E+03   0.000000E+00
   0.487227E+03   0.000000E+00
   0.342207E+03   0.000000E+00
   0.362933E+03   0.000000E+00
   0.295451E+03   0.000000E+00
   0.550486E+03   0.000000E+00
   0.541649E+03   0.000000E+00
   0.679943E+03   0.000000E+00
   0.319353E+03   0.000000E+00
   0.405861E+03   0.000000E+00
   0.750814E+03   0.000000E+00
   0.335535E+03   0.000000E+00
   0.539277E+03   0.000000E+00
   0.170104E+03   0.000000E+00
   0.344939E+03   0.000000E+00
   0.570819E+03   0.000000E+00
   0.224630E+03   0.000000E+00
   0.597265E+03   0.000000E+00
   0.720347E+03   0.000000E+00
   0.715035E+03   0.000000E+00
   0.402703E+03   0.000000E+00
   0.444688E+03   0.000000E+00
   0.374741E+03   0.000000E+00
   0.348073E+03   0.000000E+00
   0.348311E+03   0.000000E+00
   0.653009E+03   0.000000E+00
   0.888090E+03   0.000000E+00
   0.357987E+03   0.000000E+00
   0.381468E+03   0.000000E+00
   0.606672E+03   0.000000E+00
   0.309857E+03   0.000000E+00
   0.500219E+03   0.000000E+00
   0.529097E+03   0.000000E+00
   0.477784E+03   0.000000E+00
   0.562856E+03   0.000000E+00
   0.435020E+03   0.000000E+00
   0.554429E+03   0.000000E+00
   0.349160E+03   0.000000E+00
   0.818213E+03   0.000000E+00
   0.293451E+03   0.000000E+00
   0.270436E+03   0.000000E+00
   0.468598E+03   0.000000E+00
   0.327738E+03   0.000000E+00
   0.450439E+03   0.000000E+00
   0.428487E+03   0.000000E+00
   0.756864E+03   0.000000E+00
   0.672866E+03   0.000000E+00
   0.591610E+03   0.000000E+00
   0.719659E+03   0.000000E+00
   0.489502E+03   0.000000E+00
   0.458245E+03   0.000000E+00
   0.585365E+03   0.000000E+00
   0.600568E+03   0.000000E+00
   0.693880E+03   0.000000E+00
   0.279526E+03   0.000000E+00
   0.652231E+03   0.000000E+00
   0.629976E+03   0.000000E+00
   0.378336E+03   0.000000E+00
   0.747444E+03   0.000000E+00
   0.357393E+03   0.000000E+00
   0.474432E+03   0.000000E+00
   0.533243E+03   0.000000E+00
   0.264697E+03   0.000000E+00
   0.353090E+03   0.000000E+00
   0.438819E+03   0.000000E+00
   0.699800E+03   0.000000E+00
   0.767315E+03   0.000000E+00
   0.376302E+03   0.000000E+00
   0.755314E+03   0.000000E+00
   0.608589E+03   0.000000E+00
   0.741071E+03   0.000000E+00
   0.454055E+03   0.000000E+00
   0.506226E+03   0.000000E+00
   0.371785E+03   0.000000E+00
   0.249368E+03   0.000000E+00
   0.476011E+03   0.000000E+00
   0.775473E+03   0.000000E+00
   0.581022E+03   0.000000E+00
   0.840904E+03   0.000000E+00
   0.362905E+03   0.000000E+00
   0.284038E+03   0.000000E+00
   0.776603E+03   0.000000E+00
   0.686658E+03   0.000000E+00
   0.682725E+03   0.000000E+00
   0.127876E+03   0.000000E+00
   0.269705E+03   0.000000E+00
   0.300134E+03   0.000000E+00
   0.293818E+03   0.000000E+00
   0.853929E+03   0.000000E+00
   0.664677E+03   0.000000E+00
   0.690158E+03   0.000000E+00
   0.419819E+03   0.000000E+00
   0.520511E+03   0.000000E+00
   0.694549E+03   0.000000E+00
   0.632840E+03   0.000000E+00
   0.395943E+03   0.000000E+00
   0.637603E+03   0.000000E+00
   0.385927E+03   0.000000E+00
   0.214944E+03   0.000000E+00
   0.487982E+03   0.000000E+00
   0.499844E+03   0.000000E+00
   0.332924E+03   0.000000E+00
   0.730325E+03   0.000000E+00
   0.812821E+03   0.000000E+00
   0.374037E+03   0.000000E+00
   0.408745E+03   0.000000E+00
   0.848752E+03   0.000000E+00
   0.493838E+03   0.000000E+00
   0.538062E+03   0.000000E+00
   0.516804E+03   0.000000E+00
   0.686082E+03   0.000000E+00
   0.443987E+03   0.000000E+00
   0.515621E+03   0.000000E+00
   0.603187E+03   0.000000E+00
   0.424014E+03   0.000000E+00
   0.403726E+03   0.000000E+00
   0.421817E+03   0.000000E+00
   0.703120E+03   0.000000E+00
   0.703110E+03   0.000000E+00
   0.415746E+03   0.000000E+00
   0.852226E+03   0.000000E+00
   0.512634E+03   0.000000E+00
   0.260938E+03   0.000000E+00
   0.242232E+03   0.000000E+00
   0.531379E+03   0.000000E+00
   0.275784E+03   0.000000E+00
   0.350631E+03   0.000000E+00
   0.264470E+03   0.000000E+00
   0.382999E+03   0.000000E+00
   0.434546E+03   0.000000E+00
   0.469737E+03   0.000000E+00
   0.595350E+03   0.000000E+00
   0.533040E+03   0.000000E+00
   0.387984E+03   0.000000E+00
   0.325319E+03   0.000000E+00
   0.581734E+03   0.000000E+00
   0.470685E+03   0.000000E+00
   0.582741E+03   0.000000E+00
   0.734675E+03   0.000000E+00
   0.722404E+03   0.000000E+00
   0.654445E+03   0.000000E+00
   0.279801E+03   0.000000E+00
   0.709221E+03   0.000000E+00
   0.648458E+03   0.000000E+00
   0.221302E+03   0.000000E+00
   0.247283E+03   0.000000E+00
   0.472500E+03   0.000000E+00
   0.228213E+03   0.000000E+00
   0.356247E+03   0.000000E+00
   0.460733E+03   0.000000E+00
   0.708821E+03   0.000000E+00
   0.713925E+03   0.000000E+00
   0.273226E+03   0.000000E+00
   0.441885E+03   0.000000E+00
   0.577489E+03   0.000000E+00
   0.476950E+03   0.000000E+00
   0.351508E+03   0.000000E+00
   0.219385E+03   0.000000E+00
   0.407848E+03   0.000000E+00
   0.750997E+03   0.000000E+00
   0.727217E+03   0.000000E+00
   0.116288E+04   0.000000E+00
   0.788980E+03   0.000000E+00
   0.572015E+03   0.000000E+00
   0.279019E+03   0.000000E+00
   0.368244E+03   0.000000E+00
   0.574240E+03   0.000000E+00
   0.520839E+03   0.000000E+00
   0.253378E+03   0.000000E+00
   0.956011E+03   0.000000E+00
   0.509124E+03   0.000000E+00
   0.927665E+03   0.000000E+00
   0.513060E+03   0.000000E+00
   0.507588E+03   0.000000E+00
   0.476134E+03   0.000000E+00
   0.201761E+03   0.000000E+00
   0.612003E+03   0.000000E+00
   0.320557E+03   0.000000E+00
   0.713974E+03   0.000000E+00
   0.395210E+03   0.000000E+00
   0.550355E+03   0.000000E+00
   0.491272E+03   0.000000E+00
   0.577831E+03   0.000000E+00
   0.606864E+03   0.000000E+00
   0.607027E+03   0.000000E+00
   0.543568E+03   0.000000E+00
   0.435606E+03   0.000000E+00
   0.572166E+03   0.000000E+00
   0.276678E+03   0.000000E+00
   0.716315E+03   0.000000E+00
   0.458127E+03   0.000000E+00
   0.600931E+03   0.000000E+00
   0.202796E+03   0.000000E+00
   0.109539E+03   0.000000E+00
   0.698615E+03   0.000000E+00
   0.561663E+03   0.000000E+00
   0.541231E+03   0.000000E+00
   0.855035E+03   0.000000E+00
   0.403883E+03   0.000000E+00
   0.451311E+03   0.000000E+00
   0.371087E+03   0.000000E+00
   0.409703E+03   0.000000E+00
   0.619318E+03   0.000000E+00
   0.473414E+03   0.000000E+00
   0.536025E+03   0.000000E+00
   0.494948E+03   0.000000E+00
   0.375780E+03   0.000000E+00
   0.366831E+03   0.000000E+00
   0.278018E+03   0.000000E+00
   0.280353E+03   0.000000E+00
   0.615307E+03   0.000000E+00
   0.472268E+03   0.000000E+00
   0.487755E+03   0.000000E+00
   0.209685E+03   0.000000E+00
   0.123846E+04   0.000000E+00
   0.378946E+03   0.000000E+00
   0.507268E+03   0.000000E+00
   0.374710E+03   0.000000E+00
   0.434551E+03   0.000000E+00
   0.558100E+03   0.000000E+00
   0.346519E+03   0.000000E+00
   0.533366E+03   0.000000E+00
   0.381726E+03   0.000000E+00
   0.500159E+03   0.000000E+00
   0.936485E+03   0.000000E+00
   0.144038E+03   0.000000E+00
   0.464943E+03   0.000000E+00
   0.481884E+03   0.000000E+00
   0.528334E+03   0.000000E+00
   0.546464E+03   0.000000E+00
   0.450282E+03   0.000000E+00
   0.814727E+03   0.000000E+00
   0.294530E+03   0.000000E+00
   0.239530E+03   0.000000E+00
   0.111142E+04   0.000000E+00
   0.227701E+03   0.000000E+00
   0.500982E+03   0.000000E+00
   0.569972E+03   0.000000E+00
   0.423475E+03   0.000000E+00
   0.774659E+03   0.000000E+00
   0.389019E+03   0.000000E+00
   0.431778E+03   0.000000E+00
   0.653172E+03   0.000000E+00
   0.224492E+03   0.000000E+00
   0.596777E+03   0.000000E+00
   0.717420E+03   0.000000E+00
   0.416813E+03   0.000000E+00
   0.356683E+03   0.000000E+00
   0.496736E+03   0.000000E+00
   0.516365E+03   0.000000E+00
   0.880748E+03   0.000000E+00
   0.418393E+03   0.000000E+00
   0.786083E+03   0.000000E+00
   0.753771E+03   0.000000E+00
   0.171714E+03   0.000000E+00
   0.243279E+03   0.000000E+00
   0.629643E+03   0.000000E+00
   0.428445E+03   0.000000E+00
   0.297781E+03   0.000000E+00
   0.880929E+03   0.000000E+00
   0.221939E+03   0.000000E+00
   0.596143E+03   0.000000E+00
   0.633454E+03   0.000000E+00
   0.556712E+03   0.000000E+00
   0.509028E+03   0.000000E+00
   0.331367E+03   0.000000E+00
   0.608771E+03   0.000000E+00
   0.705241E+03   0.000000E+00
   0.361183E+03   0.000000E+00
   0.228945E+03   0.000000E+00
   0.479620E+03   0.000000E+00
   0.167543E+03   0.000000E+00
   0.285470E+03   0.000000E+00
   0.440615E+03   0.000000E+00
   0.802454E+03   0.000000E+00
   0.405662E+03   0.000000E+00
   0.409906E+03   0.000000E+00
   0.820916E+03   0.000000E+00
   0.468396E+03   0.000000E+00
   0.307603E+03   0.000000E+00
   0.501372E+03   0.000000E+00
   0.629152E+03   0.000000E+00
   0.108729E+04   0.000000E+00
   0.174401E+03   0.000000E+00
   0.579734E+03   0.000000E+00
   0.465050E+03   0.000000E+00
   0.342741E+03   0.000000E+00
   0.631755E+03   0.000000E+00
   0.464990E+03   0.000000E+00
   0.414269E+03   0.000000E+00
   0.680836E+03   0.000000E+00
   0.916434E+03   0.000000E+00
   0.287449E+03   0.000000E+00
   0.279298E+03   0.000000E+00
   0.382394E+03   0.000000E+00
   0.240637E+03   0.000000E+00
   0.298596E+03   0.000000E+00
   0.452976E+03   0.000000E+00
   0.307594E+03   0.000000E+00
   0.323830E+03   0.000000E+00
   0.409181E+03   0.000000E+00
   0.319502E+03   0.000000E+00
   0.566967E+03   0.000000E+00
   0.762434E+03   0.000000E+00
   0.476339E+03   0.000000E+00
   0.552763E+03   0.000000E+00
   0.352878E+03   0.000000E+00
   0.667512E+03   0.000000E+00
   0.692262E+03   0.000000E+00
   0.581337E+03   0.000000E+00
   0.465214E+03   0.000000E+00
   0.761281E+03   0.000000E+00
   0.861481E+03   0.000000E+00
   0.456977E+03   0.000000E+00
   0.635717E+03   0.000000E+00
   0.455696E+03   0.000000E+00
   0.189804E+03   0.000000E+00
   0.606100E+03   0.000000E+00
   0.657333E+03   0.000000E+00
   0.299377E+03   0.000000E+00
   0.791743E+03   0.000000E+00
   0.382730E+03   0.000000E+00
   0.138149E+04   0.000000E+00
   0.513716E+03   0.000000E+00
   0.328114E+03   0.000000E+00
   0.614684E+03   0.000000E+00
   0.546724E+03   0.000000E+00
   0.712048E+03   0.000000E+00
   0.785008E+03   0.000000E+00
   0.365918E+03   0.000000E+00
   0.380736E+03   0.000000E+00
   0.562435E+03   0.000000E+00
   0.439325E+03   0.000000E+00
   0.296968E+03   0.000000E+00
   0.699918E+03   0.000000E+00
   0.651294E+03   0.000000E+00
   0.308339E+03   0.000000E+00
   0.632045E+03   0.000000E+00
   0.322598E+03   0.000000E+00
   0.476748E+03   0.000000E+00
   0.481932E+03   0.000000E+00
   0.344933E+03   0.000000E+00
   0.413362E+03   0.000000E+00
   0.219508E+03   0.000000E+00
   0.377517E+03   0.000000E+00
   0.358033E+03   0.000000E+00
   0.510737E+03   0.000000E+00
   0.673859E+03   0.000000E+00
   0.437585E+03   0.000000E+00
   0.130764E+04   0.000000E+00
   0.662339E+03   0.000000E+00
   0.288468E+03   0.000000E+00
   0.841360E+03   0.000000E+00
   0.729523E+03   0.000000E+00
   0.257933E+03   0.000000E+00
   0.626893E+03   0.000000E+00
   0.107342E+04   0.000000E+00
   0.376847E+03   0.000000E+00
   0.412248E+03   0.000000E+00
   0.546546E+03   0.000000E+00
   0.448176E+03   0.000000E+00
   0.717814E+03   0.000000E+00
   0.599595E+03   0.000000E+00
   0.852219E+03   0.000000E+00
   0.690848E+03   0.000000E+00
   0.252980E+03   0.000000E+00
   0.427734E+03   0.000000E+00
   0.353810E+03   0.000000E+00
   0.751994E+03   0.000000E+00
   0.317966E+03   0.000000E+00
   0.388831E+03   0.000000E+00
   0.505243E+03   0.000000E+00
   0.634703E+03   0.000000E+00
   0.733421E+03   0.000000E+00
   0.518367E+03   0.000000E+00
   0.341120E+03   0.000000E+00
   0.538607E+03   0.000000E+00
   0.391466E+03   0.000000E+00
   0.388554E+03   0.000000E+00
   0.487951E+03   0.000000E+00
   0.167195E+03   0.000000E+00
   0.302812E+03   0.000000E+00
   0.761660E+03   0.000000E+00
   0.413214E+03   0.000000E+00
   0.430327E+03   0.000000E+00
   0.551511E+03   0.000000E+00
   0.521545E+03   0.000000E+00
   0.540331E+03   0.000000E+00
   0.589720E+03   0.000000E+00
   0.516435E+03   0.000000E+00
   0.860354E+03   0.000000E+00
   0.425204E+03   0.000000E+00
   0.909754E+03   0.000000E+00
   0.742991E+03   0.000000E+00
   0.469833E+03   0.000000E+00
   0.778300E+03   0.000000E+00
   0.478556E+03   0.000000E+00
   0.709156E+03   0.000000E+00
   0.100900E+04   0.000000E+00
   0.257025E+03   0.000000E+00
   0.403414E+03   0.000000E+00
   0.279321E+03   0.000000E+00
   0.349013E+03   0.000000E+00
   0.815695E+03   0.000000E+00
   0.258096E+03   0.000000E+00
   0.919232E+03   0.000000E+00
   0.471906E+03   0.000000E+00
   0.567879E+03   0.000000E+00
   0.194192E+03   0.000000E+00
   0.245814E+03   0.000000E+00
   0.228165E+03   0.000000E+00
   0.547303E+03   0.000000E+00
   0.856090E+03   0.000000E+00
   0.271350E+03   0.000000E+00
   0.527874E+03   0.000000E+00
   0.325081E+03   0.000000E+00
   0.344890E+03   0.000000E+00
   0.319340E+03   0.000000E+00
   0.578056E+03   0.000000E+00
   0.380186E+03   0.000000E+00
   0.300852E+03   0.000000E+00
   0.489204E+03   0.000000E+00
   0.591848E+03   0.000000E+00
   0.392205E+03   0.000000E+00
   0.845747E+03   0.000000E+00
   0.672024E+03   0.000000E+00
   0.504503E+03   0.000000E+00
   0.715134E+03   0.000000E+00
   0.525219E+03   0.000000E+00
   0.114644E+04   0.000000E+00
   0.128262E+04   0.000000E+00
   0.495860E+03   0.000000E+00
   0.482459E+03   0.000000E+00
   0.365764E+03   0.000000E+00
   0.720244E+03   0.000000E+00
   0.647398E+03   0.000000E+00
   0.344360E+03   0.000000E+00
   0.523852E+03   0.000000E+00
   0.428882E+03   0.000000E+00
   0.353540E+03   0.000000E+00
   0.442373E+03   0.000000E+00
   0.435978E+03   0.000000E+00
   0.349396E+03   0.000000E+00
   0.898124E+03   0.000000E+00
   0.260925E+03   0.000000E+00
   0.495548E+03   0.000000E+00
   0.432563E+03   0.000000E+00
   0.406275E+03   0.000000E+00
   0.326644E+03   0.000000E+00
   0.216311E+03   0.000000E+00
   0.250440E+03   0.000000E+00
   0.253051E+03   0.000000E+00
   0.463205E+03   0.000000E+00
   0.294805E+03   0.000000E+00
   0.193304E+03   0.000000E+00
   0.466295E+03   0.000000E+00
   0.525361E+03   0.000000E+00
   0.590091E+03   0.000000E+00
   0.240901E+03   0.000000E+00
   0.288592E+03   0.000000E+00
   0.728297E+03   0.000000E+00
   0.480557E+03   0.000000E+00
   0.244368E+03   0.000000E+00
   0.492757E+03   0.000000E+00
   0.520213E+03   0.000000E+00
   0.336942E+03   0.000000E+00
   0.593531E+03   0.000000E+00
   0.428911E+03   0.000000E+00
   0.657770E+03   0.000000E+00
   0.295843E+03   0.000000E+00
   0.511585E+03   0.000000E+00
   0.103472E+04   0.000000E+00
   0.689863E+03   0.000000E+00
   0.478275E+03   0.000000E+00
   0.315564E+03   0.000000E+00
   0.512215E+03   0.000000E+00
   0.515281E+03   0.000000E+00
   0.278149E+03   0.000000E+00
   0.488084E+03   0.000000E+00
   0.680263E+03   0.000000E+00
   0.529309E+03   0.000000E+00
   0.736112E+03   0.000000E+00
   0.432251E+03   0.000000E+00
   0.311573E+03   0.000000E+00
   0.409826E+03   0.000000E+00
   0.487492E+03   0.000000E+00
   0.789243E+03   0.000000E+00
   0.812644E+03   0.000000E+00
   0.230980E+03   0.000000E+00
   0.280872E+03   0.000000E+00
   0.608799E+03   0.000000E+00
   0.895830E+03   0.000000E+00
   0.370987E+03   0.000000E+00
   0.301178E+03   0.000000E+00
   0.201667E+03   0.000000E+00
   0.326538E+03   0.000000E+00
   0.577335E+03   0.000000E+00
   0.197461E+03   0.000000E+00
   0.289843E+03   0.000000E+00
   0.371388E+03   0.000000E+00
   0.548786E+03   0.000000E+00
   0.606528E+03   0.000000E+00
   0.762700E+03   0.000000E+00
   0.635750E+03   0.000000E+00
   0.574855E+03   0.000000E+00
   0.554454E+03   0.000000E+00
   0.775892E+03   0.000000E+00
   0.309143E+03   0.000000E+00
   0.471051E+03   0.000000E+00
   0.547193E+03   0.000000E+00
   0.264452E+03   0.000000E+00
   0.494581E+03   0.000000E+00
   0.475677E+03   0.000000E+00
   0.433213E+03   0.000000E+00
   0.336478E+03   0.000000E+00
   0.460278E+03   0.000000E+00
   0.559487E+03   0.000000E+00
   0.516834E+03   0.000000E+00
   0.145669E+03   0.000000E+00
   0.231329E+03   0.000000E+00
   0.484381E+03   0.000000E+00
   0.687731E+03   0.000000E+00
   0.251315E+03   0.000000E+00
   0.209774E+03   0.000000E+00
   0.434089E+03   0.000000E+00
   0.447022E+03   0.000000E+00
   0.188883E+03   0.000000E+00
   0.811620E+03   0.000000E+00
   0.616289E+03   0.000000E+00
   0.815490E+03   0.000000E+00
   0.889669E+03   0.000000E+00
   0.848495E+03   0.000000E+00
   0.940347E+03   0.000000E+00
   0.501213E+03   0.000000E+00
   0.356923E+03   0.000000E+00
   0.158263E+03   0.000000E+00
   0.652110E+03   0.000000E+00
   0.529925E+03   0.000000E+00
   0.313401E+03   0.000000E+00
   0.257814E+03   0.000000E+00
   0.339161E+03   0.000000E+00
   0.563192E+03   0.000000E+00
   0.557869E+03   0.000000E+00
   0.903784E+03   0.000000E+00
   0.535497E+03   0.000000E+00
   0.713961E+03   0.000000E+00
   0.241197E+03   0.000000E+00
   0.772129E+03   0.000000E+00
   0.899969E+03   0.000000E+00
   0.488921E+03   0.000000E+00
   0.352083E+03   0.000000E+00
   0.265702E+03   0.000000E+00
   0.719804E+03   0.000000E+00
   0.430697E+03   0.000000E+00
   0.288722E+03   0.000000E+00
   0.342717E+03   0.000000E+00
   0.668760E+03   0.000000E+00
   0.350749E+03   0.000000E+00
   0.426065E+03   0.000000E+00
   0.325888E+03   0.000000E+00
   0.271840E+03   0.000000E+00
   0.481504E+03   0.000000E+00
   0.264476E+03   0.000000E+00
   0.820973E+03   0.000000E+00
   0.269153E+03   0.000000E+00
   0.360420E+03   0.000000E+00
   0.122679E+04   0.000000E+00
   0.639877E+03   0.000000E+00
   0.587889E+03   0.000000E+00
   0.890222E+03   0.000000E+00
   0.452461E+03   0.000000E+00
   0.419116E+03   0.000000E+00
   0.483903E+03   0.000000E+00
   0.284921E+03   0.000000E+00
   0.385209E+03   0.000000E+00
   0.413448E+03   0.000000E+00
   0.429601E+03   0.000000E+00
   0.361956E+03   0.000000E+00
   0.468898E+03   0.000000E+00
   0.325578E+03   0.000000E+00
   0.572286E+03   0.000000E+00
   0.277574E+03   0.000000E+00
   0.489943E+03   0.000000E+00
   0.441548E+03   0.000000E+00
   0.554938E+03   0.000000E+00
   0.462380E+03   0.000000E+00
   0.512818E+03   0.000000E+00
   0.637233E+03   0.000000E+00
   0.482960E+03   0.000000E+00
   0.412015E+03   0.000000E+00
   0.794281E+03   0.000000E+00
   0.214196E+03   0.000000E+00
   0.416840E+03   0.000000E+00
   0.967666E+03   0.000000E+00
   0.578941E+03   0.000000E+00
   0.531398E+03   0.000000E+00
   0.396802E+03   0.000000E+00
   0.385527E+03   0.000000E+00
   0.372251E+03   0.000000E+00
   0.610756E+03   0.000000E+00
   0.388808E+03   0.000000E+00
   0.403276E+03   0.000000E+00
   0.689915E+03   0.000000E+00
   0.805315E+03   0.000000E+00
   0.752074E+03   0.000000E+00
   0.342154E+03   0.000000E+00
   0.449360E+03   0.000000E+00
   0.303227E+03   0.000000E+00
   0.510873E+03   0.000000E+00
   0.104181E+04   0.000000E+00
   0.305150E+03   0.000000E+00
   0.521415E+03   0.000000E+00
   0.941665E+03   0.000000E+00
   0.525282E+03   0.000000E+00
   0.448657E+03   0.000000E+00
   0.452480E+03   0.000000E+00
   0.867666E+03   0.000000E+00
   0.468038E+03   0.000000E+00
   0.402148E+03   0.000000E+00
   0.349663E+03   0.000000E+00
   0.302497E+03   0.000000E+00
   0.579898E+03   0.000000E+00
   0.254100E+03   0.000000E+00
   0.626423E+03   0.000000E+00
   0.945111E+03   0.000000E+00
   0.481629E+03   0.000000E+00
   0.466672E+03   0.000000E+00
   0.443413E+03   0.000000E+00
   0.713919E+03   0.000000E+00
   0.187844E+03   0.000000E+00
   0.283766E+03   0.000000E+00
   0.424323E+03   0.000000E+00
   0.613500E+03   0.000000E+00
   0.433814E+03   0.000000E+00
   0.278600E+03   0.000000E+00
   0.484212E+03   0.000000E+00
   0.423994E+03   0.000000E+00
   0.862965E+03   0.000000E+00
   0.340653E+03   0.000000E+00
   0.559991E+03   0.000000E+00
   0.378031E+03   0.000000E+00
   0.507979E+03   0.000000E+00
   0.443747E+03   0.000000E+00
   0.255851E+03   0.000000E+00
   0.485865E+03   0.000000E+00
   0.556958E+03   0.000000E+00
   0.460934E+03   0.000000E+00
   0.428041E+03   0.000000E+00
   0.293806E+03   0.000000E+00
   0.692933E+03   0.000000E+00
   0.340753E+03   0.000000E+00
   0.918216E+03   0.000000E+00
   0.468259E+03   0.000000E+00
   0.730095E+03   0.000000E+00
   0.143057E+03   0.000000E+00
   0.740320E+03   0.000000E+00
   0.736671E+03   0.000000E+00
   0.347482E+03   0.000000E+00
   0.242518E+03   0.000000E+00
   0.490141E+03   0.000000E+00
   0.249622E+03   0.000000E+00
   0.425882E+03   0.000000E+00
   0.301723E+03   0.000000E+00
   0.413048E+03   0.000000E+00
   0.138642E+04   0.000000E+00
   0.673982E+03   0.000000E+00
   0.553830E+03   0.000000E+00
   0.330875E+03   0.000000E+00
   0.450503E+03   0.000000E+00
   0.355672E+03   0.000000E+00
   0.714676E+03   0.000000E+00
   0.516802E+03   0.000000E+00
   0.399062E+03   0.000000E+00
   0.469416E+03   0.000000E+00
   0.918873E+03   0.000000E+00
   0.384663E+03   0.000000E+00
   0.423653E+03   0.000000E+00
   0.794445E+03   0.000000E+00
   0.392766E+03   0.000000E+00
   0.903518E+03   0.000000E+00
   0.473923E+03   0.000000E+00
   0.375987E+03   0.000000E+00
   0.599194E+03   0.000000E+00
   0.377437E+03   0.000000E+00
   0.777995E+03   0.000000E+00
   0.364372E+03   0.000000E+00
   0.757193E+03   0.000000E+00
   0.353534E+03   0.000000E+00
   0.364636E+03   0.000000E+00
   0.573201E+03   0.000000E+00
   0.515818E+03   0.000000E+00
   0.422436E+03   0.000000E+00
   0.435405E+03   0.000000E+00
   0.202032E+03   0.000000E+00
   0.357507E+03   0.000000E+00
   0.454548E+03   0.000000E+00
   0.808895E+03   0.000000E+00
   0.498754E+03   0.000000E+00
   0.282712E+03   0.000000E+00
   0.440929E+03   0.000000E+00
   0.305301E+03   0.000000E+00
   0.783632E+03   0.000000E+00
   0.349852E+03   0.000000E+00
   0.259371E+03   0.000000E+00
   0.460249E+03   0.000000E+00
   0.513684E+03   0.000000E+00
   0.415350E+03   0.000000E+00
   0.430628E+03   0.000000E+00
   0.388259E+03   0.000000E+00
   0.332816E+03   0.000000E+00
   0.532461E+03   0.000000E+00
   0.320390E+03   0.000000E+00
   0.273383E+03   0.000000E+00
   0.224236E+03   0.000000E+00
   0.502131E+03   0.000000E+00
   0.620849E+03   0.000000E+00
   0.404035E+03   0.000000E+00
   0.607911E+03   0.000000E+00
   0.372001E+03   0.000000E+00
   0.401996E+03   0.000000E+00
   0.400007E+03   0.000000E+00
   0.522054E+03   0.000000E+00
   0.628486E+03   0.000000E+00
   0.752321E+03   0.000000E+00
   0.702249E+03   0.000000E+00
   0.331519E+03   0.000000E+00
   0.352964E+03   0.000000E+00
   0.629128E+03   0.000000E+00
   0.282063E+03   0.000000E+00
   0.305312E+03   0.000000E+00
   0.544440E+03   0.000000E+00
   0.250717E+03   0.000000E+00
   0.195090E+03   0.000000E+00
   0.787897E+03   0.000000E+00
   0.713238E+03   0.000000E+00
   0.483847E+03   0.000000E+00
   0.306981E+03   0.000000E+00
   0.435935E+03   0.000000E+00
   0.709195E+03   0.000000E+00
   0.522617E+03   0.000000E+00
   0.250823E+03   0.000000E+00
   0.409368E+03   0.000000E+00
   0.486283E+03   0.000000E+00
   0.632787E+03   0.000000E+00
   0.375748E+03   0.000000E+00
   0.430882E+03   0.000000E+00
   0.295617E+03   0.000000E+00
   0.409377E+03   0.000000E+00
   0.537745E+03   0.000000E+00
   0.538657E+03   0.000000E+00
   0.313948E+03   0.000000E+00
   0.509274E+03   0.000000E+00
   0.484757E+03   0.000000E+00
   0.387216E+03   0.000000E+00
   0.466277E+03   0.000000E+00
   0.541813E+03   0.000000E+00
   0.600377E+03   0.000000E+00
   0.672967E+03   0.000000E+00
   0.640595E+03   0.000000E+00
   0.526880E+03   0.000000E+00
   0.552746E+03   0.000000E+00
   0.186820E+03   0.000000E+00
   0.691328E+03   0.000000E+00
   0.168022E+03   0.000000E+00
   0.500864E+03   0.000000E+00
   0.322736E+03   0.000000E+00
   0.506512E+03   0.000000E+00
   0.303587E+03   0.000000E+00
   0.373061E+03   0.000000E+00
   0.315821E+03   0.000000E+00
   0.186856E+03   0.000000E+00
   0.551367E+03   0.000000E+00
   0.562300E+03   0.000000E+00
   0.531218E+03   0.000000E+00
   0.723018E+03   0.000000E+00
   0.824575E+03   0.000000E+00
   0.423568E+03   0.000000E+00
   0.519907E+03   0.000000E+00
   0.537122E+03   0.000000E+00
   0.370982E+03   0.000000E+00
   0.332904E+03   0.000000E+00
   0.523115E+03   0.000000E+00
   0.274978E+03   0.000000E+00
   0.582852E+03   0.000000E+00
   0.178863E+03   0.000000E+00
   0.444797E+03   0.000000E+00
   0.485516E+03   0.000000E+00
   0.756614E+03   0.000000E+00
   0.507880E+03   0.000000E+00
   0.456923E+03   0.000000E+00
   0.466766E+03   0.000000E+00
   0.208609E+03   0.000000E+00
   0.545868E+03   0.000000E+00
   0.685230E+03   0.000000E+00
   0.288780E+03   0.000000E+00
   0.607448E+03   0.000000E+00
   0.843803E+03   0.000000E+00
   0.375009E+03   0.000000E+00
   0.762247E+03   0.000000E+00
   0.926214E+03   0.000000E+00
   0.584634E+03   0.000000E+00
   0.604949E+03   0.000000E+00
   0.625190E+03   0.000000E+00
   0.709011E+03   0.000000E+00
   0.199256E+03   0.000000E+00
   0.494426E+03   0.000000E+00
   0.253975E+03   0.000000E+00
   0.189634E+03   0.000000E+00
   0.606548E+03   0.000000E+00
   0.283901E+03   0.000000E+00
   0.598712E+03   0.000000E+00
   0.184097E+03   0.000000E+00
   0.318064E+03   0.000000E+00
   0.825744E+03   0.000000E+00
   0.672178E+03   0.000000E+00
   0.666867E+03   0.000000E+00
   0.228773E+03   0.000000E+00
   0.615494E+03   0.000000E+00
   0.534433E+03   0.000000E+00
   0.808601E+03   0.000000E+00
   0.335199E+03   0.000000E+00
   0.382524E+03   0.000000E+00
   0.787643E+03   0.000000E+00
   0.571027E+03   0.000000E+00
   0.422249E+03   0.000000E+00
   0.496057E+03   0.000000E+00
   0.778354E+03   0.000000E+00
   0.773780E+03   0.000000E+00
   0.362811E+03   0.000000E+00
   0.521839E+03   0.000000E+00
   0.404260E+03   0.000000E+00
   0.453499E+03   0.000000E+00
   0.232378E+03   0.000000E+00
   0.515783E+03   0.000000E+00
   0.552692E+03   0.000000E+00
   0.412140E+03   0.000000E+00
   0.276299E+03   0.000000E+00
   0.286870E+03   0.000000E+00
   0.503177E+03   0.000000E+00
   0.435166E+03   0.000000E+00
   0.682252E+03   0.000000E+00
   0.578657E+03   0.000000E+00
   0.391625E+03   0.000000E+00
   0.737879E+03   0.000000E+00
   0.430457E+03   0.000000E+00
   0.444627E+03   0.000000E+00
   0.565805E+03   0.000000E+00
   0.584611E+03   0.000000E+00
   0.593610E+03   0.000000E+00
   0.396867E+03   0.000000E+00
   0.330048E+03   0.000000E+00
   0.398178E+03   0.000000E+00
   0.494938E+03   0.000000E+00
   0.553743E+03   0.000000E+00
   0.610345E+03   0.000000E+00
   0.732926E+03   0.000000E+00
   0.171515E+03   0.000000E+00
   0.355178E+03   0.000000E+00
   0.672733E+03   0.000000E+00
   0.609548E+03   0.000000E+00
   0.233663E+03   0.000000E+00
   0.813714E+03   0.000000E+00
   0.799657E+03   0.000000E+00
   0.480708E+03   0.000000E+00
   0.644625E+03   0.000000E+00
   0.425592E+03   0.000000E+00
   0.170246E+03   0.000000E+00
   0.834411E+03   0.000000E+00
   0.617835E+03   0.000000E+00
   0.490674E+03   0.000000E+00
   0.601437E+03   0.000000E+00
   0.313586E+03   0.000000E+00
   0.487849E+03   0.000000E+00
   0.800698E+03   0.000000E+00
   0.807383E+03   0.000000E+00
   0.266854E+03   0.000000E+00
   0.639789E+03   0.000000E+00
   0.564502E+03   0.000000E+00
   0.548672E+03   0.000000E+00
   0.120358E+03   0.000000E+00
   0.411768E+03   0.000000E+00
   0.492743E+03   0.000000E+00
   0.471811E+03   0.000000E+00
   0.553063E+03   0.000000E+00
   0.300132E+03   0.000000E+00
   0.688210E+03   0.000000E+00
   0.794362E+03   0.000000E+00
   0.243825E+03   0.000000E+00
   0.534143E+03   0.000000E+00
   0.517165E+03   0.000000E+00
   0.381200E+03   0.000000E+00
   0.586524E+03   0.000000E+00
   0.917196E+03   0.000000E+00
   0.269643E+03   0.000000E+00
   0.933557E+03   0.000000E+00
   0.444695E+03   0.000000E+00
   0.327845E+03   0.000000E+00
   0.741777E+03   0.000000E+00
   0.376366E+03   0.000000E+00
   0.539883E+03   0.000000E+00
   0.586949E+03   0.000000E+00
   0.558742E+03   0.000000E+00
   0.449030E+03   0.000000E+00
   0.379320E+03   0.000000E+00
   0.658238E+03   0.000000E+00
   0.660965E+03   0.000000E+00
   0.761975E+03   0.000000E+00
   0.326011E+03   0.000000E+00
   0.734137E+03   0.000000E+00
   0.420259E+03   0.000000E+00
   0.312203E+03   0.000000E+00
   0.348239E+03   0.000000E+00
   0.538606E+03   0.000000E+00
   0.442367E+03   0.000000E+00
   0.366916E+03   0.000000E+00
   0.681570E+03   0.000000E+00
   0.547280E+03   0.000000E+00
   0.271613E+03   0.000000E+00
   0.752032E+03   0.000000E+00
   0.446479E+03   0.000000E+00
   0.241226E+03   0.000000E+00
   0.793414E+03   0.000000E+00
   0.449859E+03   0.000000E+00
   0.514160E+03   0.000000E+00
   0.341490E+03   0.000000E+00
   0.429059E+03   0.000000E+00
   0.469926E+03   0.000000E+00
   0.171461E+03   0.000000E+00
   0.247126E+03   0.000000E+00
   0.709359E+03   0.000000E+00
   0.800277E+03   0.000000E+00
   0.828110E+03   0.000000E+00
   0.719708E+03   0.000000E+00
   0.414452E+03   0.000000E+00
   0.529126E+03   0.000000E+00
   0.435129E+03   0.000000E+00
   0.450118E+03   0.000000E+00
   0.725072E+03   0.000000E+00
   0.420221E+03   0.000000E+00
   0.558547E+03   0.000000E+00
   0.410980E+03   0.000000E+00
   0.378324E+03   0.000000E+00
   0.559252E+03   0.000000E+00
   0.812487E+03   0.000000E+00
   0.419899E+03   0.000000E+00
   0.279975E+03   0.000000E+00
   0.789161E+03   0.000000E+00
   0.731762E+03   0.000000E+00
   0.608805E+03   0.000000E+00
   0.630666E+03   0.000000E+00
   0.318930E+03   0.000000E+00
   0.638621E+03   0.000000E+00
   0.773938E+03   0.000000E+00
   0.414289E+03   0.000000E+00
   0.216650E+03   0.000000E+00
   0.318285E+03   0.000000E+00
   0.407753E+03   0.000000E+00
   0.346743E+03   0.000000E+00
   0.638602E+03   0.000000E+00
   0.485966E+03   0.000000E+00
   0.448416E+03   0.000000E+00
   0.372108E+03   0.000000E+00
   0.227627E+03   0.000000E+00
   0.456621E+03   0.000000E+00
   0.445526E+03   0.000000E+00
   0.783382E+03   0.000000E+00
   0.184635E+03   0.000000E+00
   0.743774E+03   0.000000E+00
   0.545226E+03   0.000000E+00
   0.100927E+04   0.000000E+00
   0.827262E+03   0.000000E+00
   0.526766E+03   0.000000E+00
   0.427224E+03   0.000000E+00
   0.952655E+03   0.000000E+00
   0.575322E+03   0.000000E+00
   0.480756E+03   0.000000E+00
   0.101436E+04   0.000000E+00
   0.825180E+03   0.000000E+00
   0.595250E+03   0.000000E+00
   0.175612E+03   0.000000E+00
   0.596284E+03   0.000000E+00
   0.309321E+03   0.000000E+00
   0.773408E+03   0.000000E+00
   0.104945E+04   0.000000E+00
   0.419946E+03   0.000000E+00
   0.151928E+03   0.000000E+00
   0.307271E+03   0.000000E+00
   0.316597E+03   0.000000E+00
   0.337884E+03   0.000000E+00
   0.562347E+03   0.000000E+00
   0.275254E+03   0.000000E+00
   0.293790E+03   0.000000E+00
   0.585032E+03   0.000000E+00
   0.328772E+03   0.000000E+00
   0.471914E+03   0.000000E+00
   0.614070E+03   0.000000E+00
   0.622735E+03   0.000000E+00
   0.432428E+03   0.000000E+00
   0.214843E+03   0.000000E+00
   0.393727E+03   0.000000E+00
   0.274669E+03   0.000000E+00
   0.296644E+03   0.000000E+00
   0.390020E+03   0.000000E+00
   0.300440E+03   0.000000E+00
   0.473237E+03   0.000000E+00
   0.732880E+03   0.000000E+00
   0.330309E+03   0.000000E+00
   0.580973E+03   0.000000E+00
   0.393125E+03   0.000000E+00
   0.661361E+03   0.000000E+00
   0.685897E+03   0.000000E+00
   0.678426E+03   0.000000E+00
   0.579547E+03   0.000000E+00
   0.522891E+03   0.000000E+00
   0.339324E+03   0.000000E+00
   0.417706E+03   0.000000E+00
   0.458015E+03   0.000000E+00
   0.508227E+03   0.000000E+00
   0.456773E+03   0.000000E+00
   0.457715E+03   0.000000E+00
   0.985683E+03   0.000000E+00
   0.272788E+03   0.000000E+00
   0.360604E+03   0.000000E+00
   0.803013E+03   0.000000E+00
   0.657138E+03   0.000000E+00
   0.459029E+03   0.000000E+00
   0.851969E+03   0.000000E+00
   0.329602E+03   0.000000E+00
   0.338055E+03   0.000000E+00
   0.595082E+03   0.000000E+00
   0.215909E+03   0.000000E+00
   0.117375E+03   0.000000E+00
   0.519050E+03   0.000000E+00
   0.500967E+03   0.000000E+00
   0.612241E+03   0.000000E+00
   0.546408E+03   0.000000E+00
   0.784011E+03   0.000000E+00
   0.228117E+03   0.000000E+00
   0.217156E+03   0.000000E+00
   0.309027E+03   0.000000E+00
   0.646022E+03   0.000000E+00
   0.328912E+03   0.000000E+00
   0.470542E+03   0.000000E+00
   0.529621E+03   0.000000E+00
   0.848463E+03   0.000000E+00
   0.275883E+03   0.000000E+00
   0.309397E+03   0.000000E+00
   0.483047E+03   0.000000E+00
   0.425309E+03   0.000000E+00
   0.821477E+03   0.000000E+00
   0.325372E+03   0.000000E+00
   0.781130E+03   0.000000E+00
   0.374852E+03   0.000000E+00
   0.652457E+03   0.000000E+00
   0.319465E+03   0.000000E+00
   0.480243E+03   0.000000E+00
   0.503630E+03   0.000000E+00
   0.304084E+03   0.000000E+00
   0.685962E+03   0.000000E+00
   0.472773E+03   0.000000E+00
   0.400025E+03   0.000000E+00
   0.498060E+03   0.000000E+00
   0.549864E+03   0.000000E+00
   0.377788E+03   0.000000E+00
   0.488776E+03   0.000000E+00
   0.555708E+03   0.000000E+00
   0.201382E+03   0.000000E+00
   0.516896E+03   0.000000E+00
   0.467517E+03   0.000000E+00
   0.473234E+03   0.000000E+00
   0.557720E+03   0.000000E+00
   0.607876E+03   0.000000E+00
   0.707427E+03   0.000000E+00
   0.590119E+03   0.000000E+00
   0.244845E+03   0.000000E+00
   0.272486E+03   0.000000E+00
   0.450008E+03   0.000000E+00
   0.656215E+03   0.000000E+00
   0.531124E+03   0.000000E+00
   0.520564E+03   0.000000E+00
   0.532283E+03   0.000000E+00
   0.612091E+03   0.000000E+00
   0.886640E+03   0.000000E+00
   0.518065E+03   0.000000E+00
   0.859123E+03   0.000000E+00
   0.332853E+03   0.000000E+00
   0.801364E+03   0.000000E+00
   0.119988E+04   0.000000E+00
   0.347297E+03   0.000000E+00
   0.497906E+03   0.000000E+00
   0.284899E+03   0.000000E+00
   0.104188E+04   0.000000E+00
   0.602267E+03   0.000000E+00
   0.356114E+03   0.000000E+00
   0.501499E+03   0.000000E+00
   0.107620E+04   0.000000E+00
   0.600920E+03   0.000000E+00
   0.531435E+03   0.000000E+00
   0.887229E+03   0.000000E+00
   0.886299E+03   0.000000E+00
   0.503082E+03   0.000000E+00
   0.828573E+03   0.000000E+00
   0.669907E+03   0.000000E+00
   0.507571E+03   0.000000E+00
   0.606755E+03   0.000000E+00
   0.407490E+03   0.000000E+00
   0.261988E+03   0.000000E+00
   0.692486E+03   0.000000E+00
   0.636239E+03   0.000000E+00
   0.336869E+03   0.000000E+00
   0.628633E+03   0.000000E+00
   0.751136E+03   0.000000E+00
   0.560593E+03   0.000000E+00
   0.254278E+03   0.000000E+00
   0.622287E+03   0.000000E+00
   0.505998E+03   0.000000E+00
   0.398984E+03   0.000000E+00
   0.232731E+03   0.000000E+00
   0.274325E+03   0.000000E+00
   0.201077E+03   0.000000E+00
   0.448781E+03   0.000000E+00
   0.536103E+03   0.000000E+00
   0.700027E+03   0.000000E+00
   0.567862E+03   0.000000E+00
   0.347074E+03   0.000000E+00
   0.670767E+03   0.000000E+00
   0.429345E+03   0.000000E+00
   0.308608E+03   0.000000E+00
   0.861715E+03   0.000000E+00
   0.710140E+03   0.000000E+00
   0.712711E+03   0.000000E+00
   0.323059E+03   0.000000E+00
   0.559822E+03   0.000000E+00
   0.364395E+03   0.000000E+00
   0.489860E+03   0.000000E+00
   0.606980E+03   0.000000E+00
   0.118775E+04   0.000000E+00
   0.481783E+03   0.000000E+00
   0.129253E+03   0.000000E+00
   0.399747E+03   0.000000E+00
   0.315161E+03   0.000000E+00
   0.513779E+03   0.000000E+00
   0.430931E+03   0.000000E+00
   0.350778E+03   0.000000E+00
   0.608637E+03   0.000000E+00
   0.846003E+03   0.000000E+00
   0.499607E+03   0.000000E+00
   0.486378E+03   0.000000E+00
   0.472043E+03   0.000000E+00
   0.397679E+03   0.000000E+00
   0.478521E+03   0.000000E+00
   0.382997E+03   0.000000E+00
   0.579277E+03   0.000000E+00
   0.924703E+03   0.000000E+00
   0.490985E+03   0.000000E+00
   0.598719E+03   0.000000E+00
   0.992439E+03   0.000000E+00
   0.736176E+03   0.000000E+00
   0.378922E+03   0.000000E+00
   0.324214E+03   0.000000E+00
   0.617783E+03   0.000000E+00
   0.396867E+03   0.000000E+00
   0.687802E+03   0.000000E+00
   0.278891E+03   0.000000E+00
   0.263973E+03   0.000000E+00
   0.986412E+03   0.000000E+00
   0.307871E+03   0.000000E+00
   0.282142E+03   0.000000E+00
   0.424554E+03   0.000000E+00
   0.523222E+03   0.000000E+00
   0.837804E+03   0.000000E+00
   0.509178E+03   0.000000E+00
   0.442611E+03   0.000000E+00
   0.524839E+03   0.000000E+00
   0.426853E+03   0.000000E+00
   0.224611E+03   0.000000E+00
   0.397184E+03   0.000000E+00
   0.310605E+03   0.000000E+00
   0.447168E+03   0.000000E+00
   0.267819E+03   0.000000E+00
   0.390839E+03   0.000000E+00
   0.344772E+03   0.000000E+00
   0.295067E+03   0.000000E+00
   0.421904E+03   0.000000E+00
   0.422340E+03   0.000000E+00
   0.255725E+03   0.000000E+00
   0.713146E+03   0.000000E+00
   0.560625E+03   0.000000E+00
   0.288963E+03   0.000000E+00
   0.340105E+03   0.000000E+00
   0.340331E+03   0.000000E+00
   0.752195E+03   0.000000E+00
   0.103622E+04   0.000000E+00
   0.617621E+03   0.000000E+00
   0.197906E+03   0.000000E+00
   0.612005E+03   0.000000E+00
   0.494485E+03   0.000000E+00
   0.218065E+03   0.000000E+00
   0.690882E+03   0.000000E+00
   0.602456E+03   0.000000E+00
   0.220354E+03   0.000000E+00
   0.534035E+03   0.000000E+00
   0.718682E+03   0.000000E+00
   0.434540E+03   0.000000E+00
   0.413946E+03   0.000000E+00
   0.614334E+03   0.000000E+00
   0.556304E+03   0.000000E+00
   0.471017E+03   0.000000E+00
   0.482897E+03   0.000000E+00
   0.520116E+03   0.000000E+00
   0.631819E+03   0.000000E+00
   0.402219E+03   0.000000E+00
   0.560426E+03   0.000000E+00
   0.414308E+03   0.000000E+00
   0.197230E+03   0.000000E+00
   0.710556E+03   0.000000E+00
   0.597802E+03   0.000000E+00
   0.551280E+03   0.000000E+00
   0.244560E+03   0.000000E+00
   0.527806E+03   0.000000E+00
   0.748801E+03   0.000000E+00
   0.961617E+03   0.000000E+00
   0.281804E+03   0.000000E+00
   0.697124E+03   0.000000E+00
   0.295008E+03   0.000000E+00
   0.676676E+03   0.000000E+00
   0.796446E+03   0.000000E+00
   0.686171E+03   0.000000E+00
   0.641505E+03   0.000000E+00
   0.451863E+03   0.000000E+00
   0.280658E+03   0.000000E+00
   0.259131E+03   0.000000E+00
   0.690481E+03   0.000000E+00
   0.785939E+03   0.000000E+00
   0.516324E+03   0.000000E+00
   0.350406E+03   0.000000E+00
   0.604642E+03   0.000000E+00
   0.412522E+03   0.000000E+00
   0.418079E+03   0.000000E+00
   0.452945E+03   0.000000E+00
   0.462044E+03   0.000000E+00
   0.311051E+03   0.000000E+00
   0.432095E+03   0.000000E+00
   0.369427E+03   0.000000E+00
   0.500974E+03   0.000000E+00
   0.555507E+03   0.000000E+00
   0.404190E+03   0.000000E+00
   0.330624E+03   0.000000E+00
   0.589973E+03   0.000000E+00
   0.468089E+03   0.000000E+00
   0.629822E+03   0.000000E+00
   0.701879E+03   0.000000E+00
   0.724529E+03   0.000000E+00
   0.617084E+03   0.000000E+00
   0.117746E+03   0.000000E+00
   0.410624E+03   0.000000E+00
   0.285992E+03   0.000000E+00
   0.236358E+03   0.000000E+00
   0.231319E+03   0.000000E+00
   0.271429E+03   0.000000E+00
   0.398396E+03   0.000000E+00
   0.336254E+03   0.000000E+00
   0.301037E+03   0.000000E+00
   0.715633E+03   0.000000E+00
   0.481637E+03   0.000000E+00
   0.741659E+03   0.000000E+00
   0.327871E+03   0.000000E+00
   0.823771E+03   0.000000E+00
   0.388430E+03   0.000000E+00
   0.544040E+03   0.000000E+00
   0.618014E+03   0.000000E+00
   0.763511E+03   0.000000E+00
   0.685320E+03   0.000000E+00
   0.464578E+03   0.000000E+00
   0.448001E+03   0.000000E+00
   0.240975E+03   0.000000E+00
   0.422410E+03   0.000000E+00
   0.622423E+03   0.000000E+00
   0.538934E+03   0.000000E+00
   0.764524E+03   0.000000E+00
   0.636992E+03   0.000000E+00
   0.422691E+03   0.000000E+00
   0.268654E+03   0.000000E+00
   0.644327E+03   0.000000E+00
   0.441337E+03   0.000000E+00
   0.616491E+03   0.000000E+00
   0.625413E+03   0.000000E+00
   0.274417E+03   0.000000E+00
   0.391102E+03   0.000000E+00
   0.436162E+03   0.000000E+00
   0.526379E+03   0.000000E+00
   0.914274E+03   0.000000E+00
   0.703180E+03   0.000000E+00
   0.353876E+03   0.000000E+00
   0.451793E+03   0.000000E+00
   0.208385E+03   0.000000E+00
   0.775357E+03   0.000000E+00
   0.233723E+03   0.000000E+00
   0.301270E+03   0.000000E+00
   0.734416E+03   0.000000E+00
   0.604948E+03   0.000000E+00
   0.333955E+03   0.000000E+00
   0.348588E+03   0.000000E+00
   0.752912E+03   0.000000E+00
   0.368298E+03   0.000000E+00
   0.187984E+03   0.000000E+00
   0.616085E+03   0.000000E+00
   0.523613E+03   0.000000E+00
   0.546259E+03   0.000000E+00
   0.343501E+03   0.000000E+00
   0.377616E+03   0.000000E+00
   0.750935E+03   0.000000E+00
   0.427492E+03   0.000000E+00
   0.358658E+03   0.000000E+00
   0.657900E+03   0.000000E+00
   0.247241E+03   0.000000E+00
   0.861088E+03   0.000000E+00
   0.432405E+03   0.000000E+00
   0.306105E+03   0.000000E+00
   0.667702E+03   0.000000E+00
   0.498100E+03   0.000000E+00
   0.442271E+03   0.000000E+00
   0.460941E+03   0.000000E+00
   0.313694E+03   0.000000E+00
   0.655812E+03   0.000000E+00
   0.358339E+03   0.000000E+00
   0.588328E+03   0.000000E+00
   0.604699E+03   0.000000E+00
   0.507629E+03   0.000000E+00
   0.292196E+03   0.000000E+00
   0.381002E+03   0.000000E+00
   0.548564E+03   0.000000E+00
   0.489170E+03   0.000000E+00
   0.440787E+03   0.000000E+00
   0.431041E+03   0.000000E+00
   0.429241E+03   0.000000E+00
   0.762792E+03   0.000000E+00
   0.107214E+04   0.000000E+00
   0.531529E+03   0.000000E+00
   0.448671E+03   0.000000E+00
   0.111236E+04   0.000000E+00
   0.375523E+03   0.000000E+00
   0.328247E+03   0.000000E+00
   0.257261E+03   0.000000E+00
   0.343798E+03   0.000000E+00
   0.371406E+03   0.000000E+00
   0.365715E+03   0.000000E+00
   0.199092E+03   0.000000E+00
   0.618737E+03   0.000000E+00
   0.462898E+03   0.000000E+00
   0.542564E+03   0.000000E+00
   0.656223E+03   0.000000E+00
   0.667546E+03   0.000000E+00
   0.563093E+03   0.000000E+00
   0.913239E+03   0.000000E+00
   0.111302E+04   0.000000E+00
   0.420692E+03   0.000000E+00
   0.960953E+03   0.000000E+00
   0.110669E+03   0.000000E+00
   0.520645E+03   0.000000E+00
   0.983571E+03   0.000000E+00
   0.374443E+03   0.000000E+00
   0.193418E+03   0.000000E+00
   0.431858E+03   0.000000E+00
   0.588845E+03   0.000000E+00
   0.462331E+03   0.000000E+00
   0.235624E+03   0.000000E+00
   0.692070E+03   0.000000E+00
   0.383766E+03   0.000000E+00
   0.503245E+03   0.000000E+00
   0.402067E+03   0.000000E+00
   0.304667E+03   0.000000E+00
   0.692631E+03   0.000000E+00
   0.324854E+03   0.000000E+00
   0.362641E+03   0.000000E+00
   0.314669E+03   0.000000E+00
   0.579939E+03   0.000000E+00
   0.257617E+03   0.000000E+00
   0.485271E+03   0.000000E+00
   0.606439E+03   0.000000E+00
   0.329227E+03   0.000000E+00
   0.639280E+03   0.000000E+00
   0.649397E+03   0.000000E+00
   0.275520E+03   0.000000E+00
   0.647376E+03   0.000000E+00
   0.394387E+03   0.000000E+00
   0.712056E+03   0.000000E+00
   0.377591E+03   0.000000E+00
   0.736876E+03   0.000000E+00
   0.515522E+03   0.000000E+00
   0.622340E+03   0.000000E+00
   0.510102E+03   0.000000E+00
   0.477478E+03   0.000000E+00
   0.316801E+03   0.000000E+00
   0.554636E+03   0.000000E+00
   0.821001E+03   0.000000E+00
   0.525584E+03   0.000000E+00
   0.521371E+03   0.000000E+00
   0.239414E+03   0.000000E+00
   0.256608E+03   0.000000E+00
   0.649555E+03   0.000000E+00
   0.616636E+03   0.000000E+00
   0.510062E+03   0.000000E+00
   0.191954E+03   0.000000E+00
   0.485948E+03   0.000000E+00
   0.662242E+03   0.000000E+00
   0.605874E+03   0.000000E+00
   0.345487E+03   0.000000E+00
   0.332899E+03   0.000000E+00
   0.746518E+03   0.000000E+00
   0.703141E+03   0.000000E+00
   0.708989E+03   0.000000E+00
   0.533091E+03   0.000000E+00
   0.544407E+03   0.000000E+00
   0.496756E+03   0.000000E+00
   0.300769E+03   0.000000E+00
   0.500338E+03   0.000000E+00
   0.430497E+03   0.000000E+00
   0.465595E+03   0.000000E+00
   0.806238E+03   0.000000E+00
   0.233330E+03   0.000000E+00
   0.818775E+03   0.000000E+00
   0.574812E+03   0.000000E+00
   0.679080E+03   0.000000E+00
   0.472496E+03   0.000000E+00
   0.578347E+03   0.000000E+00
   0.233697E+03   0.000000E+00
   0.516401E+03   0.000000E+00
   0.712275E+03   0.000000E+00
   0.205873E+03   0.000000E+00
   0.517443E+03   0.000000E+00
   0.373885E+03   0.000000E+00
   0.397355E+03   0.000000E+00
   0.448201E+03   0.000000E+00
   0.361847E+03   0.000000E+00
   0.404355E+03   0.000000E+00
   0.280495E+03   0.000000E+00
   0.455214E+03   0.000000E+00
   0.520776E+03   0.000000E+00
   0.473204E+03   0.000000E+00
   0.387710E+03   0.000000E+00
   0.490483E+03   0.000000E+00
   0.582507E+03   0.000000E+00
   0.124155E+04   0.000000E+00
   0.466440E+03   0.000000E+00
   0.620672E+03   0.000000E+00
   0.254428E+03   0.000000E+00
   0.357413E+03   0.000000E+00
   0.101456E+04   0.000000E+00
   0.315773E+03   0.000000E+00
   0.101539E+04   0.000000E+00
   0.521045E+03   0.000000E+00
   0.523975E+03   0.000000E+00
   0.308244E+03   0.000000E+00
   0.417343E+03   0.000000E+00
   0.225276E+03   0.000000E+00
   0.495856E+03   0.000000E+00
   0.655467E+03   0.000000E+00
   0.395850E+03   0.000000E+00
   0.459113E+03   0.000000E+00
   0.286612E+03   0.000000E+00
   0.271487E+03   0.000000E+00
   0.704030E+03   0.000000E+00
   0.559179E+03   0.000000E+00
   0.509491E+03   0.000000E+00
   0.192172E+03   0.000000E+00
   0.229152E+03   0.000000E+00
   0.354697E+03   0.000000E+00
   0.531689E+03   0.000000E+00
   0.345153E+03   0.000000E+00
   0.531950E+03   0.000000E+00
   0.607128E+03   0.000000E+00
   0.400696E+03   0.000000E+00
   0.811259E+03   0.000000E+00
   0.915221E+03   0.000000E+00
   0.358440E+03   0.000000E+00
   0.377802E+03   0.000000E+00
   0.533930E+03   0.000000E+00
   0.435090E+03   0.000000E+00
   0.532533E+03   0.000000E+00
   0.359834E+03   0.000000E+00
   0.228934E+03   0.000000E+00
   0.264608E+03   0.000000E+00
   0.467355E+03   0.000000E+00
   0.221817E+03   0.000000E+00
   0.668426E+03   0.000000E+00
   0.461622E+03   0.000000E+00
   0.295511E+03   0.000000E+00
   0.396121E+03   0.000000E+00
   0.769147E+03   0.000000E+00
   0.607010E+03   0.000000E+00
   0.574891E+03   0.000000E+00
   0.592828E+03   0.000000E+00
   0.500021E+03   0.000000E+00
   0.370912E+03   0.000000E+00
   0.463137E+03   0.000000E+00
   0.523733E+03   0.000000E+00
   0.773890E+03   0.000000E+00
   0.654281E+03   0.000000E+00
   0.277426E+03   0.000000E+00
   0.293797E+03   0.000000E+00
   0.380879E+03   0.000000E+00
   0.488052E+03   0.000000E+00
   0.567733E+03   0.000000E+00
   0.249298E+03   0.000000E+00
   0.265782E+03   0.000000E+00
   0.875186E+03   0.000000E+00
   0.754440E+03   0.000000E+00
   0.672200E+03   0.000000E+00
   0.410924E+03   0.000000E+00
   0.529775E+03   0.000000E+00
   0.501057E+03   0.000000E+00
   0.478036E+03   0.000000E+00
   0.394011E+03   0.000000E+00
   0.395831E+03   0.000000E+00
   0.489232E+03   0.000000E+00
   0.373892E+03   0.000000E+00
   0.189962E+03   0.000000E+00
   0.714141E+03   0.000000E+00
   0.551325E+03   0.000000E+00
   0.437647E+03   0.000000E+00
   0.435666E+03   0.000000E+00
   0.745916E+03   0.000000E+00
   0.586865E+03   0.000000E+00
   0.493283E+03   0.000000E+00
   0.519350E+03   0.000000E+00
   0.421473E+03   0.000000E+00
   0.813841E+03   0.000000E+00
   0.306349E+03   0.000000E+00
   0.553761E+03   0.000000E+00
   0.976775E+03   0.000000E+00
   0.491703E+03   0.000000E+00
   0.202442E+03   0.000000E+00
   0.412962E+03   0.000000E+00
   0.436555E+03   0.000000E+00
   0.619999E+03   0.000000E+00
   0.391999E+03   0.000000E+00
   0.293395E+03   0.000000E+00
   0.256022E+03   0.000000E+00
   0.374539E+03   0.000000E+00
   0.410403E+03   0.000000E+00
   0.251992E+03   0.000000E+00
   0.718219E+03   0.000000E+00
   0.677885E+03   0.000000E+00
   0.521810E+03   0.000000E+00
   0.369647E+03   0.000000E+00
   0.768145E+03   0.000000E+00
   0.278222E+03   0.000000E+00
   0.339878E+03   0.000000E+00
   0.422929E+03   0.000000E+00
   0.197670E+03   0.000000E+00
   0.274733E+03   0.000000E+00
   0.172489E+03   0.000000E+00
   0.390995E+03   0.000000E+00
   0.630059E+03   0.000000E+00
   0.705820E+03   0.000000E+00
   0.529911E+03   0.000000E+00
   0.268832E+03   0.000000E+00
   0.688851E+03   0.000000E+00
   0.663506E+03   0.000000E+00
   0.419321E+03   0.000000E+00
   0.429159E+03   0.000000E+00
   0.663906E+03   0.000000E+00
   0.872487E+03   0.000000E+00
   0.281698E+03   0.000000E+00
   0.451231E+03   0.000000E+00
   0.505544E+03   0.000000E+00
   0.842427E+03   0.000000E+00
   0.609042E+03   0.000000E+00
   0.299648E+03   0.000000E+00
   0.547514E+03   0.000000E+00
   0.334503E+03   0.000000E+00
   0.352334E+03   0.000000E+00
   0.420190E+03   0.000000E+00
   0.426301E+03   0.000000E+00
   0.332440E+03   0.000000E+00
   0.233050E+03   0.000000E+00
   0.571376E+03   0.000000E+00
   0.557813E+03   0.000000E+00
   0.322076E+03   0.000000E+00
   0.633852E+03   0.000000E+00
   0.358960E+03   0.000000E+00
   0.597850E+03   0.000000E+00
   0.761049E+03   0.000000E+00
   0.403364E+03   0.000000E+00
   0.354632E+03   0.000000E+00
   0.416332E+03   0.000000E+00
   0.643555E+03   0.000000E+00
   0.595748E+03   0.000000E+00
   0.543311E+03   0.000000E+00
   0.651364E+03   0.000000E+00
   0.429994E+03   0.000000E+00
   0.680978E+03   0.000000E+00
   0.789901E+03   0.000000E+00
   0.620244E+03   0.000000E+00
   0.693037E+03   0.000000E+00
   0.605407E+03   0.000000E+00
   0.641270E+03   0.000000E+00
   0.415801E+03   0.000000E+00
   0.633547E+03   0.000000E+00
   0.358185E+03   0.000000E+00
   0.738514E+03   0.000000E+00
   0.347100E+03   0.000000E+00
   0.464200E+03   0.000000E+00
   0.387713E+03   0.000000E+00
   0.511269E+03   0.000000E+00
   0.280546E+03   0.000000E+00
   0.499717E+03   0.000000E+00
   0.588573E+03   0.000000E+00
   0.574392E+03   0.000000E+00
   0.489639E+03   0.000000E+00
   0.590591E+03   0.000000E+00
   0.452571E+03   0.000000E+00
   0.567826E+03   0.000000E+00
   0.494351E+03   0.000000E+00
   0.344749E+03   0.000000E+00
   0.388438E+03   0.000000E+00
   0.510824E+03   0.000000E+00
   0.321065E+03   0.000000E+00
   0.204671E+03   0.000000E+00
   0.511759E+03   0.000000E+00
   0.758470E+03   0.000000E+00
   0.713023E+03   0.000000E+00
   0.595552E+03   0.000000E+00
   0.338935E+03   0.000000E+00
   0.317747E+03   0.000000E+00
   0.501807E+03   0.000000E+00
   0.945511E+03   0.000000E+00
   0.550522E+03   0.000000E+00
   0.217987E+03   0.000000E+00
   0.115434E+04   0.000000E+00
   0.477267E+03   0.000000E+00
   0.612737E+03   0.000000E+00
   0.450792E+03   0.000000E+00
   0.391381E+03   0.000000E+00
   0.373332E+03   0.000000E+00
   0.540185E+03   0.000000E+00
   0.377043E+03   0.000000E+00
   0.434784E+03   0.000000E+00
   0.441510E+03   0.000000E+00
   0.390887E+03   0.000000E+00
   0.869167E+03   0.000000E+00
   0.868833E+03   0.000000E+00
   0.336278E+03   0.000000E+00
   0.924714E+03   0.000000E+00
   0.537418E+03   0.000000E+00
   0.109063E+04   0.000000E+00
   0.704126E+03   0.000000E+00
   0.382999E+03   0.000000E+00
   0.404646E+03   0.000000E+00
   0.572204E+03   0.000000E+00
   0.385739E+03   0.000000E+00
   0.379106E+03   0.000000E+00
   0.553080E+03   0.000000E+00
   0.853527E+03   0.000000E+00
   0.775564E+03   0.000000E+00
   0.398021E+03   0.000000E+00
   0.512482E+03   0.000000E+00
   0.472605E+03   0.000000E+00
   0.415728E+03   0.000000E+00
   0.498691E+03   0.000000E+00
   0.340139E+03   0.000000E+00
   0.424652E+03   0.000000E+00
   0.926810E+03   0.000000E+00
   0.287591E+03   0.000000E+00
   0.384433E+03   0.000000E+00
   0.506141E+03   0.000000E+00
   0.596635E+03   0.000000E+00
   0.394153E+03   0.000000E+00
   0.396268E+03   0.000000E+00
   0.896260E+03   0.000000E+00
   0.660559E+03   0.000000E+00
   0.469980E+03   0.000000E+00
   0.104676E+04   0.000000E+00
   0.531669E+03   0.000000E+00
   0.282311E+03   0.000000E+00
   0.253191E+03   0.000000E+00
   0.501342E+03   0.000000E+00
   0.476609E+03   0.000000E+00
   0.492791E+03   0.000000E+00
   0.385051E+03   0.000000E+00
   0.787872E+03   0.000000E+00
   0.363367E+03   0.000000E+00
   0.152259E+03   0.000000E+00
   0.479307E+03   0.000000E+00
   0.237813E+03   0.000000E+00
   0.610990E+03   0.000000E+00
   0.661024E+03   0.000000E+00
   0.226264E+03   0.000000E+00
   0.702067E+03   0.000000E+00
   0.608972E+03   0.000000E+00
   0.405354E+03   0.000000E+00
   0.311109E+03   0.000000E+00
   0.418998E+03   0.000000E+00
   0.817015E+03   0.000000E+00
   0.337861E+03   0.000000E+00
   0.552260E+03   0.000000E+00
   0.620100E+03   0.000000E+00
   0.795242E+03   0.000000E+00
   0.296282E+03   0.000000E+00
   0.544983E+03   0.000000E+00
   0.331544E+03   0.000000E+00
   0.308838E+03   0.000000E+00
   0.493532E+03   0.000000E+00
   0.716327E+03   0.000000E+00
   0.616121E+03   0.000000E+00
   0.622527E+03   0.000000E+00
   0.514243E+03   0.000000E+00
   0.492512E+03   0.000000E+00
   0.708748E+03   0.000000E+00
   0.383855E+03   0.000000E+00
   0.405916E+03   0.000000E+00
   0.608979E+03   0.000000E+00
   0.312000E+03   0.000000E+00
   0.903762E+03   0.000000E+00
   0.696235E+03   0.000000E+00
   0.280591E+03   0.000000E+00
   0.282473E+03   0.000000E+00
   0.357970E+03   0.000000E+00
   0.371570E+03   0.000000E+00
   0.557669E+03   0.000000E+00
   0.564994E+03   0.000000E+00
   0.319490E+03   0.000000E+00
   0.201324E+03   0.000000E+00
   0.420597E+03   0.000000E+00
   0.423700E+03   0.000000E+00
   0.800008E+03   0.000000E+00
   0.357295E+03   0.000000E+00
   0.566764E+03   0.000000E+00
   0.433143E+03   0.000000E+00
   0.351757E+03   0.000000E+00
   0.859107E+03   0.000000E+00
   0.226149E+03   0.000000E+00
   0.732237E+03   0.000000E+00
   0.526772E+03   0.000000E+00
   0.208104E+03   0.000000E+00
   0.392162E+03   0.000000E+00
   0.308851E+03   0.000000E+00
   0.181267E+03   0.000000E+00
   0.452377E+03   0.000000E+00
   0.404613E+03   0.000000E+00
   0.220128E+03   0.000000E+00
   0.540226E+03   0.000000E+00
   0.114000E+04   0.000000E+00
   0.539738E+03   0.000000E+00
   0.134230E+03   0.000000E+00
   0.260593E+03   0.000000E+00
   0.593047E+03   0.000000E+00
   0.578940E+03   0.000000E+00
   0.456823E+03   0.000000E+00
   0.115911E+04   0.000000E+00
   0.697318E+03   0.000000E+00
   0.628260E+03   0.000000E+00
   0.738961E+03   0.000000E+00
   0.328852E+03   0.000000E+00
   0.667873E+03   0.000000E+00
   0.605458E+03   0.000000E+00
   0.378171E+03   0.000000E+00
   0.753192E+03   0.000000E+00
   0.562531E+03   0.000000E+00
   0.357102E+03   0.000000E+00
   0.356863E+03   0.000000E+00
   0.395638E+03   0.000000E+00
   0.208066E+03   0.000000E+00
   0.458284E+03   0.000000E+00
   0.292025E+03   0.000000E+00
   0.627570E+03   0.000000E+00
   0.578252E+03   0.000000E+00
   0.362022E+03   0.000000E+00
   0.467023E+03   0.000000E+00
   0.514907E+03   0.000000E+00
   0.473932E+03   0.000000E+00
   0.176485E+03   0.000000E+00
   0.311079E+03   0.000000E+00
   0.197044E+03   0.000000E+00
   0.543841E+03   0.000000E+00
   0.302024E+03   0.000000E+00
   0.741506E+03   0.000000E+00
   0.608102E+03   0.000000E+00
   0.764928E+03   0.000000E+00
   0.435749E+03   0.000000E+00
   0.697366E+03   0.000000E+00
   0.480606E+03   0.000000E+00
   0.618516E+03   0.000000E+00
   0.467346E+03   0.000000E+00
   0.653838E+03   0.000000E+00
   0.541141E+03   0.000000E+00
   0.267200E+03   0.000000E+00
   0.516279E+03   0.000000E+00
   0.601765E+03   0.000000E+00
   0.577268E+03   0.000000E+00
   0.787346E+03   0.000000E+00
   0.467534E+03   0.000000E+00
   0.422985E+03   0.000000E+00
   0.370494E+03   0.000000E+00
   0.395720E+03   0.000000E+00
   0.153335E+03   0.000000E+00
   0.553928E+03   0.000000E+00
   0.537771E+03   0.000000E+00
   0.485777E+03   0.000000E+00
   0.416430E+03   0.000000E+00
   0.520570E+03   0.000000E+00
   0.536582E+03   0.000000E+00
   0.478495E+03   0.000000E+00
   0.395427E+03   0.000000E+00
   0.216896E+03   0.000000E+00
   0.572920E+03   0.000000E+00
   0.642830E+03   0.000000E+00
   0.381640E+03   0.000000E+00
   0.389091E+03   0.000000E+00
   0.412282E+03   0.000000E+00
   0.496190E+03   0.000000E+00
   0.455281E+03   0.000000E+00
   0.760185E+03   0.000000E+00
   0.826932E+03   0.000000E+00
   0.431707E+03   0.000000E+00
   0.233951E+03   0.000000E+00
   0.349070E+03   0.000000E+00
   0.956070E+03   0.000000E+00
   0.944868E+03   0.000000E+00
   0.736679E+03   0.000000E+00
   0.330225E+03   0.000000E+00
   0.266210E+03   0.000000E+00
   0.333353E+03   0.000000E+00
   0.352595E+03   0.000000E+00
   0.328812E+03   0.000000E+00
   0.140894E+03   0.000000E+00
   0.258691E+03   0.000000E+00
   0.444974E+03   0.000000E+00
   0.456836E+03   0.000000E+00
   0.663689E+03   0.000000E+00
   0.538836E+03   0.000000E+00
   0.453938E+03   0.000000E+00
   0.570515E+03   0.000000E+00
   0.316294E+03   0.000000E+00
   0.478721E+03   0.000000E+00
   0.414376E+03   0.000000E+00
   0.300145E+03   0.000000E+00
   0.503464E+03   0.000000E+00
   0.932265E+03   0.000000E+00
   0.433740E+03   0.000000E+00
   0.542095E+03   0.000000E+00
   0.440567E+03   0.000000E+00
   0.666678E+03   0.000000E+00
   0.459669E+03   0.000000E+00
   0.282256E+03   0.000000E+00
   0.363493E+03   0.000000E+00
   0.627051E+03   0.000000E+00
   0.253304E+03   0.000000E+00
   0.474806E+03   0.000000E+00
   0.105172E+04   0.000000E+00
   0.680748E+03   0.000000E+00
   0.444674E+03   0.000000E+00
   0.389746E+03   0.000000E+00
   0.663232E+03   0.000000E+00
   0.780143E+03   0.000000E+00
   0.680881E+03   0.000000E+00
   0.258914E+03   0.000000E+00
   0.831449E+03   0.000000E+00
   0.464950E+03   0.000000E+00
   0.672191E+03   0.000000E+00
   0.107844E+04   0.000000E+00
   0.451028E+03   0.000000E+00
   0.488208E+03   0.000000E+00
   0.290698E+03   0.000000E+00
   0.356564E+03   0.000000E+00
   0.737812E+03   0.000000E+00
   0.632513E+03   0.000000E+00
   0.665131E+03   0.000000E+00
   0.401372E+03   0.000000E+00
   0.426321E+03   0.000000E+00
   0.309744E+03   0.000000E+00
   0.273113E+03   0.000000E+00
   0.317683E+03   0.000000E+00
   0.735095E+03   0.000000E+00
   0.464151E+03   0.000000E+00
   0.397765E+03   0.000000E+00
   0.474257E+03   0.000000E+00
   0.237810E+03   0.000000E+00
   0.287396E+03   0.000000E+00
   0.437295E+03   0.000000E+00
   0.658179E+03   0.000000E+00
   0.412785E+03   0.000000E+00
   0.444588E+03   0.000000E+00
   0.492309E+03   0.000000E+00
   0.213655E+03   0.000000E+00
   0.680458E+03   0.000000E+00
   0.785188E+03   0.000000E+00
   0.539389E+03   0.000000E+00
   0.195847E+03   0.000000E+00
   0.409733E+03   0.000000E+00
   0.533844E+03   0.000000E+00
   0.706230E+03   0.000000E+00
   0.522292E+03   0.000000E+00
   0.253567E+03   0.000000E+00
   0.626513E+03   0.000000E+00
   0.388128E+03   0.000000E+00
   0.771458E+03   0.000000E+00
   0.714086E+03   0.000000E+00
   0.460146E+03   0.000000E+00
   0.594883E+03   0.000000E+00
   0.453306E+03   0.000000E+00
   0.415084E+03   0.000000E+00
   0.273641E+03   0.000000E+00
   0.546903E+03   0.000000E+00
   0.235938E+03   0.000000E+00
   0.358969E+03   0.000000E+00
   0.191249E+03   0.000000E+00
   0.493749E+03   0.000000E+00
   0.275177E+03   0.000000E+00
   0.463298E+03   0.000000E+00
   0.629280E+03   0.000000E+00
   0.125782E+04   0.000000E+00
   0.774799E+03   0.000000E+00
   0.382805E+03   0.000000E+00
   0.672368E+03   0.000000E+00
   0.547856E+03   0.000000E+00
   0.357458E+03   0.000000E+00
   0.410139E+03   0.000000E+00
   0.367238E+03   0.000000E+00
   0.295094E+03   0.000000E+00
   0.621771E+03   0.000000E+00
   0.292964E+03   0.000000E+00
   0.698512E+03   0.000000E+00
   0.348976E+03   0.000000E+00
   0.532434E+03   0.000000E+00
   0.397205E+03   0.000000E+00
   0.371803E+03   0.000000E+00
   0.350201E+03   0.000000E+00
   0.266652E+03   0.000000E+00
   0.393656E+03   0.000000E+00
   0.858835E+03   0.000000E+00
   0.951848E+03   0.000000E+00
   0.689668E+03   0.000000E+00
   0.452216E+03   0.000000E+00
   0.553159E+03   0.000000E+00
   0.594871E+03   0.000000E+00
   0.358489E+03   0.000000E+00
   0.567535E+03   0.000000E+00
   0.622699E+03   0.000000E+00
   0.276796E+03   0.000000E+00
   0.496094E+03   0.000000E+00
   0.313976E+03   0.000000E+00
   0.535492E+03   0.000000E+00
   0.626635E+03   0.000000E+00
   0.115069E+03   0.000000E+00
   0.434325E+03   0.000000E+00
   0.262446E+03   0.000000E+00
   0.513046E+03   0.000000E+00
   0.769090E+03   0.000000E+00
   0.589952E+03   0.000000E+00
   0.486823E+03   0.000000E+00
   0.569293E+03   0.000000E+00
   0.564540E+03   0.000000E+00
   0.763885E+03   0.000000E+00
   0.700895E+03   0.000000E+00
   0.534979E+03   0.000000E+00
   0.355676E+03   0.000000E+00
   0.742898E+03   0.000000E+00
   0.447577E+03   0.000000E+00
   0.378342E+03   0.000000E+00
   0.832661E+03   0.000000E+00
   0.570018E+03   0.000000E+00
   0.819161E+03   0.000000E+00
   0.637910E+03   0.000000E+00
   0.413377E+03   0.000000E+00
   0.733649E+03   0.000000E+00
   0.571729E+03   0.000000E+00
   0.446874E+03   0.000000E+00
   0.500033E+03   0.000000E+00
   0.269939E+03   0.000000E+00
   0.502892E+03   0.000000E+00
   0.653198E+03   0.000000E+00
   0.336410E+03   0.000000E+00
   0.396212E+03   0.000000E+00
   0.560616E+03   0.000000E+00
   0.175302E+03   0.000000E+00
   0.282185E+03   0.000000E+00
   0.575306E+03   0.000000E+00
   0.488873E+03   0.000000E+00
   0.225100E+03   0.000000E+00
   0.108078E+04   0.000000E+00
   0.583050E+03   0.000000E+00
   0.470271E+03   0.000000E+00
   0.401770E+03   0.000000E+00
   0.332356E+03   0.000000E+00
   0.486953E+03   0.000000E+00
   0.918441E+03   0.000000E+00
   0.688454E+03   0.000000E+00
   0.251961E+03   0.000000E+00
   0.346578E+03   0.000000E+00
   0.482689E+03   0.000000E+00
   0.568482E+03   0.000000E+00
   0.702522E+03   0.000000E+00
   0.737668E+03   0.000000E+00
   0.208120E+03   0.000000E+00
   0.301048E+03   0.000000E+00
   0.435635E+03   0.000000E+00
   0.101212E+04   0.000000E+00
   0.657818E+03   0.000000E+00
   0.967304E+03   0.000000E+00
   0.384965E+03   0.000000E+00
   0.343595E+03   0.000000E+00
   0.453576E+03   0.000000E+00
   0.384071E+03   0.000000E+00
   0.603375E+03   0.000000E+00
   0.428600E+03   0.000000E+00
   0.357352E+03   0.000000E+00
   0.523941E+03   0.000000E+00
   0.551057E+03   0.000000E+00
   0.898035E+03   0.000000E+00
   0.430318E+03   0.000000E+00
   0.319677E+03   0.000000E+00
   0.497333E+03   0.000000E+00
   0.293671E+03   0.000000E+00
   0.514668E+03   0.000000E+00
   0.801329E+03   0.000000E+00
   0.540684E+03   0.000000E+00
   0.538334E+03   0.000000E+00
   0.414168E+03   0.000000E+00
   0.347568E+03   0.000000E+00
   0.534473E+03   0.000000E+00
   0.563610E+03   0.000000E+00
   0.184260E+03   0.000000E+00
   0.438439E+03   0.000000E+00
   0.652444E+03   0.000000E+00
   0.354607E+03   0.000000E+00
   0.456683E+03   0.000000E+00
   0.349795E+03   0.000000E+00
   0.373763E+03   0.000000E+00
   0.320390E+03   0.000000E+00
   0.882556E+03   0.000000E+00
   0.503011E+03   0.000000E+00
   0.820539E+03   0.000000E+00
   0.704969E+03   0.000000E+00
   0.957944E+03   0.000000E+00
   0.357300E+03   0.000000E+00
   0.392548E+03   0.000000E+00
   0.306780E+03   0.000000E+00
   0.196096E+03   0.000000E+00
   0.522202E+03   0.000000E+00
   0.270636E+03   0.000000E+00
   0.479964E+03   0.000000E+00
   0.354057E+03   0.000000E+00
   0.361428E+03   0.000000E+00
   0.691837E+03   0.000000E+00
   0.698756E+03   0.000000E+00
   0.566800E+03   0.000000E+00
   0.562004E+03   0.000000E+00
   0.731859E+03   0.000000E+00
   0.363306E+03   0.000000E+00
   0.453900E+03   0.000000E+00
   0.363264E+03   0.000000E+00
   0.410940E+03   0.000000E+00
   0.363792E+03   0.000000E+00
   0.434186E+03   0.000000E+00
   0.228664E+03   0.000000E+00
   0.316563E+03   0.000000E+00
   0.885705E+03   0.000000E+00
   0.268784E+03   0.000000E+00
   0.366009E+03   0.000000E+00
   0.630216E+03   0.000000E+00
   0.418203E+03   0.000000E+00
   0.232274E+03   0.000000E+00
   0.311344E+03   0.000000E+00
   0.287039E+03   0.000000E+00
   0.280268E+03   0.000000E+00
   0.498607E+03   0.000000E+00
   0.213417E+03   0.000000E+00
   0.582482E+03   0.000000E+00
   0.328563E+03   0.000000E+00
   0.255822E+03   0.000000E+00
   0.656604E+03   0.000000E+00
   0.817298E+03   0.000000E+00
   0.512071E+03   0.000000E+00
   0.357806E+03   0.000000E+00
   0.527928E+03   0.000000E+00
   0.637753E+03   0.000000E+00
   0.439900E+03   0.000000E+00
   0.676929E+03   0.000000E+00
   0.673076E+03   0.000000E+00
   0.199211E+03   0.000000E+00
   0.295781E+03   0.000000E+00
   0.367219E+03   0.000000E+00
   0.407404E+03   0.000000E+00
   0.484214E+03   0.000000E+00
   0.347231E+03   0.000000E+00
   0.273871E+03   0.000000E+00
   0.618958E+03   0.000000E+00
   0.743252E+03   0.000000E+00
   0.600335E+03   0.000000E+00
   0.373565E+03   0.000000E+00
   0.522373E+03   0.000000E+00
   0.256549E+03   0.000000E+00
   0.179783E+03   0.000000E+00
   0.521174E+03   0.000000E+00
   0.501889E+03   0.000000E+00
   0.608379E+03   0.000000E+00
   0.355685E+03   0.000000E+00
   0.102269E+04   0.000000E+00
   0.489037E+03   0.000000E+00
   0.579166E+03   0.000000E+00
   0.920308E+03   0.000000E+00
   0.758597E+03   0.000000E+00
   0.538241E+03   0.000000E+00
   0.277540E+03   0.000000E+00
   0.114703E+04   0.000000E+00
   0.100713E+04   0.000000E+00
   0.308186E+03   0.000000E+00
   0.330384E+03   0.000000E+00
   0.387043E+03   0.000000E+00
   0.552782E+03   0.000000E+00
   0.660162E+03   0.000000E+00
   0.608479E+03   0.000000E+00
   0.963510E+03   0.000000E+00
   0.407924E+03   0.000000E+00
   0.122819E+03   0.000000E+00
   0.872609E+03   0.000000E+00
   0.721683E+03   0.000000E+00
   0.271529E+03   0.000000E+00
   0.968118E+03   0.000000E+00
   0.730225E+03   0.000000E+00
   0.653589E+03   0.000000E+00
   0.416524E+03   0.000000E+00
   0.635791E+03   0.000000E+00
   0.814070E+03   0.000000E+00
   0.517976E+03   0.000000E+00
   0.801138E+03   0.000000E+00
   0.407192E+03   0.000000E+00
   0.323685E+03   0.000000E+00
   0.397015E+03   0.000000E+00
   0.357393E+03   0.000000E+00
   0.122758E+03   0.000000E+00
   0.620080E+03   0.000000E+00
   0.342494E+03   0.000000E+00
   0.490463E+03   0.000000E+00
   0.132678E+03   0.000000E+00
   0.477976E+03   0.000000E+00
   0.575487E+03   0.000000E+00
   0.657690E+03   0.000000E+00
   0.474656E+03   0.000000E+00
   0.745357E+03   0.000000E+00
   0.328093E+03   0.000000E+00
   0.591696E+03   0.000000E+00
   0.629313E+03   0.000000E+00
   0.853450E+03   0.000000E+00
   0.281916E+03   0.000000E+00
   0.250073E+03   0.000000E+00
   0.379377E+03   0.000000E+00
   0.391106E+03   0.000000E+00
   0.467785E+03   0.000000E+00
   0.488560E+03   0.000000E+00
   0.511227E+03   0.000000E+00
   0.607360E+03   0.000000E+00
   0.414004E+03   0.000000E+00
   0.439625E+03   0.000000E+00
   0.578420E+03   0.000000E+00
   0.644600E+03   0.000000E+00
   0.450957E+03   0.000000E+00
   0.357312E+03   0.000000E+00
   0.554623E+03   0.000000E+00
   0.442913E+03   0.000000E+00
   0.927541E+03   0.000000E+00
   0.356426E+03   0.000000E+00
   0.533991E+03   0.000000E+00
   0.605234E+03   0.000000E+00
   0.530096E+03   0.000000E+00
   0.765175E+03   0.000000E+00
   0.699558E+03   0.000000E+00
   0.440460E+03   0.000000E+00
   0.541135E+03   0.000000E+00
   0.206897E+03   0.000000E+00
   0.751971E+03   0.000000E+00
   0.535209E+03   0.000000E+00
   0.151511E+03   0.000000E+00
   0.357061E+03   0.000000E+00
   0.395008E+03   0.000000E+00
   0.161257E+04   0.000000E+00
   0.461365E+03   0.000000E+00
   0.280973E+03   0.000000E+00
   0.486411E+03   0.000000E+00
   0.545320E+03   0.000000E+00
   0.242079E+03   0.000000E+00
   0.413683E+03   0.000000E+00
   0.800675E+03   0.000000E+00
   0.496439E+03   0.000000E+00
   0.355858E+03   0.000000E+00
   0.344242E+03   0.000000E+00
   0.643368E+03   0.000000E+00
   0.713034E+03   0.000000E+00
   0.437719E+03   0.000000E+00
   0.665340E+03   0.000000E+00
   0.700308E+03   0.000000E+00
   0.775228E+03   0.000000E+00
   0.400987E+03   0.000000E+00
   0.470518E+03   0.000000E+00
   0.242254E+03   0.000000E+00
   0.145515E+03   0.000000E+00
   0.243200E+03   0.000000E+00
   0.217182E+03   0.000000E+00
   0.318901E+03   0.000000E+00
   0.598514E+03   0.000000E+00
   0.472183E+03   0.000000E+00
   0.821293E+03   0.000000E+00
   0.464810E+03   0.000000E+00
   0.435857E+03   0.000000E+00
   0.494946E+03   0.000000E+00
   0.355963E+03   0.000000E+00
   0.300873E+03   0.000000E+00
   0.515740E+03   0.000000E+00
   0.399598E+03   0.000000E+00
   0.409268E+03   0.000000E+00
   0.555546E+03   0.000000E+00
   0.467118E+03   0.000000E+00
   0.469924E+03   0.000000E+00
   0.800482E+03   0.000000E+00
   0.561864E+03   0.000000E+00
   0.359124E+03   0.000000E+00
   0.624450E+03   0.000000E+00
   0.427652E+03   0.000000E+00
   0.430485E+03   0.000000E+00
   0.543894E+03   0.000000E+00
   0.758120E+03   0.000000E+00
   0.348594E+03   0.000000E+00
   0.650204E+03   0.000000E+00
   0.832687E+03   0.000000E+00
   0.564015E+03   0.000000E+00
   0.236454E+03   0.000000E+00
   0.426231E+03   0.000000E+00
   0.668273E+03   0.000000E+00
   0.536252E+03   0.000000E+00
   0.231830E+03   0.000000E+00
   0.544496E+03   0.000000E+00
   0.626887E+03   0.000000E+00
   0.299647E+03   0.000000E+00
   0.390421E+03   0.000000E+00
   0.339534E+03   0.000000E+00
   0.723355E+03   0.000000E+00
   0.258803E+03   0.000000E+00
   0.359705E+03   0.000000E+00
   0.585190E+03   0.000000E+00
   0.473491E+03   0.000000E+00
   0.373793E+03   0.000000E+00
   0.612477E+03   0.000000E+00
   0.117325E+04   0.000000E+00
   0.400999E+03   0.000000E+00
   0.674835E+03   0.000000E+00
   0.434580E+03   0.000000E+00
   0.361731E+03   0.000000E+00
   0.375515E+03   0.000000E+00
   0.674799E+03   0.000000E+00
   0.556292E+03   0.000000E+00
   0.306921E+03   0.000000E+00
   0.607989E+03   0.000000E+00
   0.114996E+04   0.000000E+00
   0.213858E+03   0.000000E+00
   0.632932E+03   0.000000E+00
   0.341772E+03   0.000000E+00
   0.651130E+03   0.000000E+00
   0.421609E+03   0.000000E+00
   0.221545E+03   0.000000E+00
   0.122324E+04   0.000000E+00
   0.445290E+03   0.000000E+00
   0.624613E+03   0.000000E+00
   0.665787E+03   0.000000E+00
   0.428749E+03   0.000000E+00
   0.469743E+03   0.000000E+00
   0.875649E+03   0.000000E+00
   0.523861E+03   0.000000E+00
   0.466164E+03   0.000000E+00
   0.359080E+03   0.000000E+00
   0.403082E+03   0.000000E+00
   0.347522E+03   0.000000E+00
   0.513264E+03   0.000000E+00
   0.606887E+03   0.000000E+00
   0.543528E+03   0.000000E+00
   0.436933E+03   0.000000E+00
   0.329655E+03   0.000000E+00
   0.505879E+03   0.000000E+00
   0.227960E+03   0.000000E+00
   0.399387E+03   0.000000E+00
   0.510939E+03   0.000000E+00
   0.431633E+03   0.000000E+00
   0.527654E+03   0.000000E+00
   0.432484E+03   0.000000E+00
   0.394698E+03   0.000000E+00
   0.272244E+03   0.000000E+00
   0.610641E+03   0.000000E+00
   0.362194E+03   0.000000E+00
   0.467626E+03   0.000000E+00
   0.877836E+03   0.000000E+00
   0.468064E+03   0.000000E+00
   0.545800E+03   0.000000E+00
   0.459112E+03   0.000000E+00
   0.572678E+03   0.000000E+00
   0.681936E+03   0.000000E+00
   0.209036E+03   0.000000E+00
   0.395371E+03   0.000000E+00
   0.717742E+03   0.000000E+00
   0.649455E+03   0.000000E+00
   0.221145E+03   0.000000E+00
   0.642998E+03   0.000000E+00
   0.539406E+03   0.000000E+00
   0.504564E+03   0.000000E+00
   0.653460E+03   0.000000E+00
   0.937647E+03   0.000000E+00
   0.917750E+03   0.000000E+00
   0.507516E+03   0.000000E+00
   0.348264E+03   0.000000E+00
   0.671824E+03   0.000000E+00
   0.399136E+03   0.000000E+00
   0.321822E+03   0.000000E+00
   0.214905E+03   0.000000E+00
   0.514522E+03   0.000000E+00
   0.289851E+03   0.000000E+00
   0.179118E+03   0.000000E+00
   0.579509E+03   0.000000E+00
   0.435752E+03   0.000000E+00
   0.405732E+03   0.000000E+00
   0.387042E+03   0.000000E+00
   0.584236E+03   0.000000E+00
   0.258358E+03   0.000000E+00
   0.357969E+03   0.000000E+00
   0.691469E+03   0.000000E+00
   0.243126E+03   0.000000E+00
   0.632231E+03   0.000000E+00
   0.568376E+03   0.000000E+00
   0.254930E+03   0.000000E+00
   0.460912E+03   0.000000E+00
   0.536250E+03   0.000000E+00
   0.725006E+03   0.000000E+00
   0.474912E+03   0.000000E+00
   0.265410E+03   0.000000E+00
   0.681733E+03   0.000000E+00
   0.795340E+03   0.000000E+00
   0.558513E+03   0.000000E+00
   0.627357E+03   0.000000E+00
   0.250133E+03   0.000000E+00
   0.372545E+03   0.000000E+00
   0.252868E+03   0.000000E+00
   0.347331E+03   0.000000E+00
   0.598148E+03   0.000000E+00
   0.453014E+03   0.000000E+00
   0.480903E+03   0.000000E+00
   0.553064E+03   0.000000E+00
   0.462137E+03   0.000000E+00
   0.629366E+03   0.000000E+00
   0.566311E+03   0.000000E+00
   0.791943E+03   0.000000E+00
   0.457890E+03   0.000000E+00
   0.325800E+03   0.000000E+00
   0.574996E+03   0.000000E+00
   0.586671E+03   0.000000E+00
   0.623684E+03   0.000000E+00
   0.151712E+03   0.000000E+00
   0.630441E+03   0.000000E+00
   0.435702E+03   0.000000E+00
   0.706542E+03   0.000000E+00
   0.340071E+03   0.000000E+00
   0.310176E+03   0.000000E+00
   0.650512E+03   0.000000E+00
   0.103005E+04   0.000000E+00
   0.317302E+03   0.000000E+00
   0.483964E+03   0.000000E+00
   0.474385E+03   0.000000E+00
   0.370349E+03   0.000000E+00
   0.440818E+03   0.000000E+00
   0.536444E+03   0.000000E+00
   0.767279E+03   0.000000E+00
   0.690309E+03   0.000000E+00
   0.503658E+03   0.000000E+00
   0.404405E+03   0.000000E+00
   0.587264E+03   0.000000E+00
   0.794202E+03   0.000000E+00
   0.786913E+03   0.000000E+00
   0.327169E+03   0.000000E+00
   0.598210E+03   0.000000E+00
   0.805677E+03   0.000000E+00
   0.356196E+03   0.000000E+00
   0.730379E+03   0.000000E+00
   0.609089E+03   0.000000E+00
   0.796709E+03   0.000000E+00
   0.509957E+03   0.000000E+00
   0.311428E+03   0.000000E+00
   0.573185E+03   0.000000E+00
   0.486320E+03   0.000000E+00
   0.664963E+03   0.000000E+00
   0.534635E+03   0.000000E+00
   0.319052E+03   0.000000E+00
   0.704921E+03   0.000000E+00
   0.400561E+03   0.000000E+00
   0.767257E+02   0.000000E+00
   0.380414E+03   0.000000E+00
   0.509383E+03   0.000000E+00
   0.699483E+03   0.000000E+00
   0.415005E+03   0.000000E+00
   0.469893E+03   0.000000E+00
   0.501573E+03   0.000000E+00
   0.341800E+03   0.000000E+00
   0.411610E+03   0.000000E+00
   0.281490E+03   0.000000E+00
   0.879965E+03   0.000000E+00
   0.449664E+03   0.000000E+00
   0.338744E+03   0.000000E+00
   0.359605E+03   0.000000E+00
   0.459785E+03   0.000000E+00
   0.403211E+03   0.000000E+00
   0.338132E+03   0.000000E+00
   0.733544E+03   0.000000E+00
   0.278878E+03   0.000000E+00
   0.280371E+03   0.000000E+00
   0.511688E+03   0.000000E+00
   0.467214E+03   0.000000E+00
   0.823097E+03   0.000000E+00
   0.767636E+03   0.000000E+00
   0.111048E+04   0.000000E+00
   0.592784E+03   0.000000E+00
   0.667145E+03   0.000000E+00
   0.711843E+03   0.000000E+00
   0.546458E+03   0.000000E+00
   0.697003E+03   0.000000E+00
   0.322048E+03   0.000000E+00
   0.526513E+03   0.000000E+00
   0.797805E+03   0.000000E+00
   0.529290E+03   0.000000E+00
   0.417353E+03   0.000000E+00
   0.616952E+03   0.000000E+00
   0.500281E+03   0.000000E+00
   0.575390E+03   0.000000E+00
   0.641557E+03   0.000000E+00
   0.769276E+03   0.000000E+00
   0.326274E+03   0.000000E+00
   0.566263E+03   0.000000E+00
   0.369776E+03   0.000000E+00
   0.842953E+03   0.000000E+00
   0.534705E+03   0.000000E+00
   0.625338E+03   0.000000E+00
   0.731561E+03   0.000000E+00
   0.495695E+03   0.000000E+00
   0.484401E+03   0.000000E+00
   0.649737E+03   0.000000E+00
   0.586768E+03   0.000000E+00
   0.250602E+03   0.000000E+00
   0.466753E+03   0.000000E+00
   0.850614E+03   0.000000E+00
   0.917449E+03   0.000000E+00
   0.656100E+03   0.000000E+00
   0.438659E+03   0.000000E+00
   0.437164E+03   0.000000E+00
   0.442784E+03   0.000000E+00
   0.563911E+03   0.000000E+00
   0.273617E+03   0.000000E+00
   0.582970E+03   0.000000E+00
   0.432825E+03   0.000000E+00
   0.231536E+03   0.000000E+00
   0.438652E+03   0.000000E+00
   0.382274E+03   0.000000E+00
   0.349551E+03   0.000000E+00
   0.335035E+03   0.000000E+00
   0.461885E+03   0.000000E+00
   0.367494E+03   0.000000E+00
   0.440243E+03   0.000000E+00
   0.747429E+03   0.000000E+00
   0.323463E+03   0.000000E+00
   0.718221E+03   0.000000E+00
   0.764776E+03   0.000000E+00
   0.403454E+03   0.000000E+00
   0.227953E+03   0.000000E+00
   0.695034E+03   0.000000E+00
   0.596320E+03   0.000000E+00
   0.209610E+03   0.000000E+00
   0.533137E+03   0.000000E+00
   0.412455E+03   0.000000E+00
   0.771821E+03   0.000000E+00
   0.621351E+03   0.000000E+00
   0.170062E+03   0.000000E+00
   0.626579E+03   0.000000E+00
   0.990602E+03   0.000000E+00
   0.386134E+03   0.000000E+00
   0.235371E+03   0.000000E+00
   0.449105E+03   0.000000E+00
   0.320842E+03   0.000000E+00
   0.677940E+03   0.000000E+00
   0.182073E+03   0.000000E+00
   0.325928E+03   0.000000E+00
   0.440421E+03   0.000000E+00
   0.480895E+03   0.000000E+00
   0.299665E+03   0.000000E+00
   0.456411E+03   0.000000E+00
   0.326987E+03   0.000000E+00
   0.980498E+03   0.000000E+00
   0.445757E+03   0.000000E+00
   0.477268E+03   0.000000E+00
   0.604473E+03   0.000000E+00
   0.503304E+03   0.000000E+00
   0.640705E+03   0.000000E+00
   0.444597E+03   0.000000E+00
   0.406450E+03   0.000000E+00
   0.455063E+03   0.000000E+00
   0.359967E+03   0.000000E+00
   0.488830E+03   0.000000E+00
   0.250553E+03   0.000000E+00
   0.315021E+03   0.000000E+00
   0.466400E+03   0.000000E+00
   0.464582E+03   0.000000E+00
   0.930712E+03   0.000000E+00
   0.567768E+03   0.000000E+00
   0.452681E+03   0.000000E+00
   0.639004E+03   0.000000E+00
   0.372991E+03   0.000000E+00
   0.534911E+03   0.000000E+00
   0.727597E+03   0.000000E+00
   0.887647E+03   0.000000E+00
   0.692369E+03   0.000000E+00
   0.404457E+03   0.000000E+00
   0.744489E+03   0.000000E+00
   0.761914E+03   0.000000E+00
   0.239337E+03   0.000000E+00
   0.695461E+03   0.000000E+00
   0.596566E+03   0.000000E+00
   0.749447E+03   0.000000E+00
   0.740424E+03   0.000000E+00
   0.636274E+03   0.000000E+00
   0.710017E+03   0.000000E+00
   0.325750E+03   0.000000E+00
   0.201119E+03   0.000000E+00
   0.495456E+03   0.000000E+00
   0.602051E+03   0.000000E+00
   0.316033E+03   0.000000E+00
   0.441203E+03   0.000000E+00
   0.552810E+03   0.000000E+00
   0.220000E+03   0.000000E+00
   0.306941E+03   0.000000E+00
   0.442691E+03   0.000000E+00
   0.770325E+03   0.000000E+00
   0.803338E+03   0.000000E+00
   0.546092E+03   0.000000E+00
   0.221201E+03   0.000000E+00
   0.608580E+03   0.000000E+00
   0.787683E+03   0.000000E+00
   0.292120E+03   0.000000E+00
   0.283709E+03   0.000000E+00
   0.242590E+03   0.000000E+00
   0.536564E+03   0.000000E+00
   0.647442E+03   0.000000E+00
   0.697508E+03   0.000000E+00
   0.487520E+03   0.000000E+00
   0.101248E+04   0.000000E+00
   0.542002E+03   0.000000E+00
   0.534929E+03   0.000000E+00
   0.293606E+03   0.000000E+00
   0.385835E+03   0.000000E+00
   0.302019E+03   0.000000E+00
   0.460597E+03   0.000000E+00
   0.454409E+03   0.000000E+00
   0.974976E+03   0.000000E+00
   0.405092E+03   0.000000E+00
   0.791511E+03   0.000000E+00
   0.830852E+03   0.000000E+00
   0.565191E+03   0.000000E+00
   0.652090E+03   0.000000E+00
   0.352360E+03   0.000000E+00
   0.317327E+03   0.000000E+00
   0.677670E+03   0.000000E+00
   0.354768E+03   0.000000E+00
   0.213048E+03   0.000000E+00
   0.401330E+03   0.000000E+00
   0.808398E+03   0.000000E+00
   0.338026E+03   0.000000E+00
   0.698086E+03   0.000000E+00
   0.290337E+03   0.000000E+00
   0.517588E+03   0.000000E+00
   0.351063E+03   0.000000E+00
   0.262045E+03   0.000000E+00
   0.728925E+03   0.000000E+00
   0.447273E+03   0.000000E+00
   0.694401E+03   0.000000E+00
   0.725847E+03   0.000000E+00
   0.730914E+03   0.000000E+00
   0.364748E+03   0.000000E+00
   0.279355E+03   0.000000E+00
   0.620943E+03   0.000000E+00
   0.853688E+03   0.000000E+00
   0.707456E+03   0.000000E+00
   0.532439E+03   0.000000E+00
   0.324120E+03   0.000000E+00
   0.361893E+03   0.000000E+00
   0.695365E+03   0.000000E+00
   0.649673E+03   0.000000E+00
   0.235571E+03   0.000000E+00
   0.485578E+03   0.000000E+00
   0.721459E+03   0.000000E+00
   0.389709E+03   0.000000E+00
   0.543506E+03   0.000000E+00
   0.307143E+03   0.000000E+00
   0.456120E+03   0.000000E+00
   0.594892E+03   0.000000E+00
   0.183980E+03   0.000000E+00
   0.692812E+03   0.000000E+00
   0.386388E+03   0.000000E+00
   0.524228E+03   0.000000E+00
   0.387119E+03   0.000000E+00
   0.681988E+03   0.000000E+00
   0.500091E+03   0.000000E+00
   0.968130E+02   0.000000E+00
   0.203093E+03   0.000000E+00
   0.254046E+03   0.000000E+00
   0.671117E+03   0.000000E+00
   0.635499E+03   0.000000E+00
   0.556233E+03   0.000000E+00
   0.389882E+03   0.000000E+00
   0.423454E+03   0.000000E+00
   0.804023E+03   0.000000E+00
   0.653254E+03   0.000000E+00
   0.369692E+03   0.000000E+00
   0.507996E+03   0.000000E+00
   0.289642E+03   0.000000E+00
   0.493254E+03   0.000000E+00
   0.248635E+03   0.000000E+00
   0.532979E+03   0.000000E+00
   0.432563E+03   0.000000E+00
   0.460515E+03   0.000000E+00
   0.302390E+03   0.000000E+00
   0.999670E+03   0.000000E+00
   0.428981E+03   0.000000E+00
   0.433100E+03   0.000000E+00
   0.443824E+03   0.000000E+00
   0.312126E+03   0.000000E+00
   0.773601E+03   0.000000E+00
   0.384069E+03   0.000000E+00
   0.567576E+03   0.000000E+00
   0.699895E+03   0.000000E+00
   0.299890E+03   0.000000E+00
   0.675147E+03   0.000000E+00
   0.694263E+03   0.000000E+00
   0.534860E+03   0.000000E+00
   0.418376E+03   0.000000E+00
   0.961103E+03   0.000000E+00
   0.357804E+03   0.000000E+00
   0.472045E+03   0.000000E+00
   0.572249E+03   0.000000E+00
   0.619182E+03   0.000000E+00
   0.676462E+03   0.000000E+00
   0.625502E+03   0.000000E+00
   0.213217E+03   0.000000E+00
   0.733341E+03   0.000000E+00
   0.387388E+03   0.000000E+00
   0.469505E+03   0.000000E+00
   0.680592E+03   0.000000E+00
   0.434699E+03   0.000000E+00
   0.146326E+03   0.000000E+00
   0.252731E+03   0.000000E+00
   0.448821E+03   0.000000E+00
   0.335728E+03   0.000000E+00
   0.924811E+03   0.000000E+00
   0.660520E+03   0.000000E+00
   0.489531E+03   0.000000E+00
   0.290941E+03   0.000000E+00
   0.445761E+03   0.000000E+00
   0.500952E+03   0.000000E+00
   0.570993E+03   0.000000E+00
   0.598680E+03   0.000000E+00
   0.365449E+03   0.000000E+00
   0.663805E+03   0.000000E+00
   0.670407E+03   0.000000E+00
   0.430648E+03   0.000000E+00
   0.633627E+03   0.000000E+00
   0.658654E+03   0.000000E+00
   0.364320E+03   0.000000E+00
   0.479552E+03   0.000000E+00
   0.579518E+03   0.000000E+00
   0.349127E+03   0.000000E+00
   0.249627E+03   0.000000E+00
   0.131605E+03   0.000000E+00
   0.550625E+03   0.000000E+00
   0.254958E+03   0.000000E+00
   0.469339E+03   0.000000E+00
   0.218512E+03   0.000000E+00
   0.241005E+03   0.000000E+00
   0.864230E+03   0.000000E+00
   0.143850E+03   0.000000E+00
   0.276071E+03   0.000000E+00
   0.431554E+03   0.000000E+00
   0.788973E+03   0.000000E+00
   0.452557E+03   0.000000E+00
   0.332586E+03   0.000000E+00
   0.237025E+03   0.000000E+00
   0.425394E+03   0.000000E+00
   0.883998E+03   0.000000E+00
   0.347609E+03   0.000000E+00
   0.704914E+03   0.000000E+00
   0.685722E+03   0.000000E+00
   0.373536E+03   0.000000E+00
   0.195229E+03   0.000000E+00
   0.473867E+03   0.000000E+00
   0.524569E+03   0.000000E+00
   0.602631E+03   0.000000E+00
   0.378382E+03   0.000000E+00
   0.570043E+03   0.000000E+00
   0.598952E+03   0.000000E+00
   0.664034E+03   0.000000E+00
   0.417447E+03   0.000000E+00
   0.639505E+03   0.000000E+00
   0.912448E+03   0.000000E+00
   0.289239E+03   0.000000E+00
   0.456123E+03   0.000000E+00
   0.453986E+03   0.000000E+00
   0.553631E+03   0.000000E+00
   0.547455E+03   0.000000E+00
   0.510795E+03   0.000000E+00
   0.208593E+03   0.000000E+00
   0.528219E+03   0.000000E+00
   0.352454E+03   0.000000E+00
   0.565803E+03   0.000000E+00
   0.491648E+03   0.000000E+00
   0.322296E+03   0.000000E+00
   0.729053E+03   0.000000E+00
   0.349655E+03   0.000000E+00
   0.400255E+03   0.000000E+00
   0.428440E+03   0.000000E+00
   0.330686E+03   0.000000E+00
   0.286815E+03   0.000000E+00
   0.857416E+03   0.000000E+00
   0.376010E+03   0.000000E+00
   0.619532E+03   0.000000E+00
   0.734301E+03   0.000000E+00
   0.661393E+03   0.000000E+00
   0.622898E+03   0.000000E+00
   0.570410E+03   0.000000E+00
   0.230763E+03   0.000000E+00
   0.512492E+03   0.000000E+00
   0.652909E+03   0.000000E+00
   0.603471E+03   0.000000E+00
   0.387932E+03   0.000000E+00
   0.359293E+03   0.000000E+00
   0.405518E+03   0.000000E+00
   0.412966E+03   0.000000E+00
   0.520909E+03   0.000000E+00
   0.607157E+03   0.000000E+00
   0.383201E+03   0.000000E+00
   0.390747E+03   0.000000E+00
   0.437842E+03   0.000000E+00
   0.353397E+03   0.000000E+00
   0.613644E+03   0.000000E+00
   0.278104E+03   0.000000E+00
   0.402836E+03   0.000000E+00
   0.563700E+03   0.000000E+00
   0.493142E+03   0.000000E+00
   0.299226E+03   0.000000E+00
   0.470632E+03   0.000000E+00
   0.882157E+03   0.000000E+00
   0.563365E+03   0.000000E+00
   0.620281E+03   0.000000E+00
   0.401790E+03   0.000000E+00
   0.463346E+03   0.000000E+00
   0.305249E+03   0.000000E+00
   0.623218E+03   0.000000E+00
   0.379097E+03   0.000000E+00
   0.525016E+03   0.000000E+00
   0.495277E+03   0.000000E+00
   0.147313E+03   0.000000E+00
   0.247873E+03   0.000000E+00
   0.580094E+03   0.000000E+00
   0.417608E+03   0.000000E+00
   0.365468E+03   0.000000E+00
   0.556234E+03   0.000000E+00
   0.326298E+03   0.000000E+00
   0.292912E+03   0.000000E+00
   0.363372E+03   0.000000E+00
   0.277046E+03   0.000000E+00
   0.193164E+03   0.000000E+00
   0.156639E+03   0.000000E+00
   0.342562E+03   0.000000E+00
   0.839109E+03   0.000000E+00
   0.784843E+03   0.000000E+00
   0.348325E+03   0.000000E+00
   0.339026E+03   0.000000E+00
   0.112680E+04   0.000000E+00
   0.518259E+03   0.000000E+00
   0.864279E+03   0.000000E+00
   0.898509E+03   0.000000E+00
   0.604753E+03   0.000000E+00
   0.522677E+03   0.000000E+00
   0.492487E+03   0.000000E+00
   0.685601E+03   0.000000E+00
   0.147729E+03   0.000000E+00
   0.510632E+03   0.000000E+00
   0.256274E+03   0.000000E+00
   0.307640E+03   0.000000E+00
   0.620051E+03   0.000000E+00
   0.497883E+03   0.000000E+00
   0.279842E+03   0.000000E+00
   0.615970E+03   0.000000E+00
   0.311922E+03   0.000000E+00
   0.374668E+03   0.000000E+00
   0.588195E+03   0.000000E+00
   0.970813E+03   0.000000E+00
   0.347096E+03   0.000000E+00
   0.314530E+03   0.000000E+00
   0.643657E+03   0.000000E+00
   0.505867E+03   0.000000E+00
   0.569685E+03   0.000000E+00
   0.755377E+03   0.000000E+00
   0.495565E+03   0.000000E+00
   0.664837E+03   0.000000E+00
   0.320466E+03   0.000000E+00
   0.493171E+03   0.000000E+00
   0.545856E+03   0.000000E+00
   0.578271E+03   0.000000E+00
   0.481126E+03   0.000000E+00
   0.459903E+03   0.000000E+00
   0.524031E+03   0.000000E+00
   0.535017E+03   0.000000E+00
   0.409386E+03   0.000000E+00
   0.713273E+03   0.000000E+00
   0.232839E+03   0.000000E+00
   0.244908E+03   0.000000E+00
   0.680338E+03   0.000000E+00
   0.440647E+03   0.000000E+00
   0.387480E+03   0.000000E+00
   0.447885E+03   0.000000E+00
   0.174446E+03   0.000000E+00
   0.334302E+03   0.000000E+00
   0.556050E+03   0.000000E+00
   0.415636E+03   0.000000E+00
   0.143179E+03   0.000000E+00
   0.355941E+03   0.000000E+00
   0.593832E+03   0.000000E+00
   0.347603E+03   0.000000E+00
   0.296114E+03   0.000000E+00
   0.562945E+03   0.000000E+00
   0.195792E+03   0.000000E+00
   0.590174E+03   0.000000E+00
   0.623828E+03   0.000000E+00
   0.433149E+03   0.000000E+00
   0.565670E+03   0.000000E+00
   0.618373E+03   0.000000E+00
   0.570578E+03   0.000000E+00
   0.510554E+03   0.000000E+00
   0.379420E+03   0.000000E+00
   0.333396E+03   0.000000E+00
   0.921576E+03   0.000000E+00
   0.242807E+03   0.000000E+00
   0.473019E+03   0.000000E+00
   0.479240E+03   0.000000E+00
   0.415566E+03   0.000000E+00
   0.520629E+03   0.000000E+00
   0.695068E+03   0.000000E+00
   0.713275E+03   0.000000E+00
   0.524415E+03   0.000000E+00
   0.316628E+03   0.000000E+00
   0.827206E+03   0.000000E+00
   0.305229E+03   0.000000E+00
   0.317788E+03   0.000000E+00
   0.451854E+03   0.000000E+00
   0.280355E+03   0.000000E+00
   0.828081E+03   0.000000E+00
   0.652286E+03   0.000000E+00
   0.794786E+03   0.000000E+00
   0.506380E+03   0.000000E+00
   0.457183E+03   0.000000E+00
   0.596568E+03   0.000000E+00
   0.431251E+03   0.000000E+00
   0.341204E+03   0.000000E+00
   0.297010E+03   0.000000E+00
   0.691180E+03   0.000000E+00
   0.604115E+03   0.000000E+00
   0.125240E+04   0.000000E+00
   0.702973E+03   0.000000E+00
   0.881781E+03   0.000000E+00
   0.575041E+03   0.000000E+00
   0.168621E+03   0.000000E+00
   0.472694E+03   0.000000E+00
   0.527905E+03   0.000000E+00
   0.218516E+03   0.000000E+00
   0.183060E+03   0.000000E+00
   0.352454E+03   0.000000E+00
   0.463155E+03   0.000000E+00
   0.480660E+03   0.000000E+00
   0.657597E+03   0.000000E+00
   0.722648E+03   0.000000E+00
   0.743330E+03   0.000000E+00
   0.289154E+03   0.000000E+00
   0.579375E+03   0.000000E+00
   0.693047E+03   0.000000E+00
   0.888976E+03   0.000000E+00
   0.327649E+03   0.000000E+00
   0.483080E+03   0.000000E+00
   0.385015E+03   0.000000E+00
   0.347732E+03   0.000000E+00
   0.369568E+03   0.000000E+00
   0.251541E+03   0.000000E+00
   0.469274E+03   0.000000E+00
   0.604047E+03   0.000000E+00
   0.471855E+03   0.000000E+00
   0.332830E+03   0.000000E+00
   0.538803E+03   0.000000E+00
   0.717789E+03   0.000000E+00
   0.266699E+03   0.000000E+00
   0.411258E+03   0.000000E+00
   0.286390E+03   0.000000E+00
   0.362794E+03   0.000000E+00
   0.530014E+03   0.000000E+00
   0.393632E+03   0.000000E+00
   0.224889E+03   0.000000E+00
   0.785217E+03   0.000000E+00
   0.472461E+03   0.000000E+00
   0.570567E+03   0.000000E+00
   0.728131E+03   0.000000E+00
   0.319470E+03   0.000000E+00
   0.448647E+03   0.000000E+00
   0.326952E+03   0.000000E+00
   0.939208E+03   0.000000E+00
   0.569627E+03   0.000000E+00
   0.482955E+03   0.000000E+00
   0.712019E+03   0.000000E+00
   0.422375E+03   0.000000E+00
   0.481106E+03   0.000000E+00
   0.494088E+03   0.000000E+00
   0.456066E+03   0.000000E+00
   0.335775E+03   0.000000E+00
   0.156480E+03   0.000000E+00
   0.358163E+03   0.000000E+00
   0.460576E+03   0.000000E+00
   0.627520E+03   0.000000E+00
   0.718274E+03   0.000000E+00
   0.879685E+03   0.000000E+00
   0.100063E+04   0.000000E+00
   0.248811E+03   0.000000E+00
   0.538011E+03   0.000000E+00
   0.409431E+03   0.000000E+00
   0.466135E+03   0.000000E+00
   0.300983E+03   0.000000E+00
   0.701179E+03   0.000000E+00
   0.594543E+03   0.000000E+00
   0.265322E+03   0.000000E+00
   0.269170E+03   0.000000E+00
   0.357820E+03   0.000000E+00
   0.265189E+03   0.000000E+00
   0.200168E+03   0.000000E+00
   0.523894E+03   0.000000E+00
   0.348641E+03   0.000000E+00
   0.528075E+03   0.000000E+00
   0.442266E+03   0.000000E+00
   0.491091E+03   0.000000E+00
   0.554532E+03   0.000000E+00
   0.512046E+03   0.000000E+00
   0.195687E+03   0.000000E+00
   0.467145E+03   0.000000E+00
   0.663059E+03   0.000000E+00
   0.621905E+03   0.000000E+00
   0.513114E+03   0.000000E+00
   0.357141E+03   0.000000E+00
   0.524847E+03   0.000000E+00
   0.265342E+03   0.000000E+00
   0.537191E+03   0.000000E+00
   0.506532E+03   0.000000E+00
   0.597805E+03   0.000000E+00
   0.205851E+03   0.000000E+00
   0.517798E+03   0.000000E+00
   0.581386E+03   0.000000E+00
   0.472856E+03   0.000000E+00
   0.284859E+03   0.000000E+00
   0.438007E+03   0.000000E+00
   0.386719E+03   0.000000E+00
   0.453354E+03   0.000000E+00
   0.276996E+03   0.000000E+00
   0.379316E+03   0.000000E+00
   0.303096E+03   0.000000E+00
   0.651993E+03   0.000000E+00
   0.733305E+03   0.000000E+00
   0.234786E+03   0.000000E+00
   0.488235E+03   0.000000E+00
   0.614943E+03   0.000000E+00
   0.897719E+03   0.000000E+00
   0.461531E+03   0.000000E+00
   0.323054E+03   0.000000E+00
   0.746701E+03   0.000000E+00
   0.193301E+03   0.000000E+00
   0.238843E+03   0.000000E+00
   0.405788E+03   0.000000E+00
   0.563373E+03   0.000000E+00
   0.366165E+03   0.000000E+00
   0.417355E+03   0.000000E+00
   0.625810E+03   0.000000E+00
   0.697722E+03   0.000000E+00
   0.774028E+03   0.000000E+00
   0.967415E+03   0.000000E+00
   0.635766E+03   0.000000E+00
   0.516266E+03   0.000000E+00
   0.423249E+03   0.000000E+00
   0.424106E+03   0.000000E+00
   0.483521E+03   0.000000E+00
   0.224724E+03   0.000000E+00
   0.468156E+03   0.000000E+00
   0.112373E+04   0.000000E+00
   0.682069E+03   0.000000E+00
   0.697291E+03   0.000000E+00
   0.357942E+03   0.000000E+00
   0.283753E+03   0.000000E+00
   0.461577E+03   0.000000E+00
   0.534603E+03   0.000000E+00
   0.290710E+03   0.000000E+00
   0.462619E+03   0.000000E+00
   0.705231E+03   0.000000E+00
   0.300537E+03   0.000000E+00
   0.214555E+03   0.000000E+00
   0.383896E+03   0.000000E+00
   0.161168E+03   0.000000E+00
   0.417402E+03   0.000000E+00
   0.509164E+03   0.000000E+00
   0.116893E+04   0.000000E+00
   0.463469E+03   0.000000E+00
   0.340447E+03   0.000000E+00
   0.591771E+03   0.000000E+00
   0.564953E+03   0.000000E+00
   0.386065E+03   0.000000E+00
   0.537794E+03   0.000000E+00
   0.528101E+03   0.000000E+00
   0.412015E+03   0.000000E+00
   0.428227E+03   0.000000E+00
   0.382764E+03   0.000000E+00
   0.434319E+03   0.000000E+00
   0.304188E+03   0.000000E+00
   0.553157E+03   0.000000E+00
   0.714028E+03   0.000000E+00
   0.315507E+03   0.000000E+00
   0.430121E+03   0.000000E+00
   0.560423E+03   0.000000E+00
   0.538503E+03   0.000000E+00
   0.617695E+03   0.000000E+00
   0.766839E+03   0.000000E+00
   0.474973E+03   0.000000E+00
   0.620434E+03   0.000000E+00
   0.697114E+03   0.000000E+00
   0.562484E+03   0.000000E+00
   0.792199E+03   0.000000E+00
   0.457808E+03   0.000000E+00
   0.509366E+03   0.000000E+00
   0.539069E+03   0.000000E+00
   0.725962E+03   0.000000E+00
   0.285686E+03   0.000000E+00
   0.442629E+03   0.000000E+00
   0.479795E+03   0.000000E+00
   0.436037E+03   0.000000E+00
   0.621412E+03   0.000000E+00
   0.842155E+03   0.000000E+00
   0.239331E+03   0.000000E+00
   0.756902E+03   0.000000E+00
   0.484245E+03   0.000000E+00
   0.502533E+03   0.000000E+00
   0.492064E+03   0.000000E+00
   0.298112E+03   0.000000E+00
   0.350498E+03   0.000000E+00
   0.297707E+03   0.000000E+00
   0.454224E+03   0.000000E+00
   0.917595E+03   0.000000E+00
   0.429491E+03   0.000000E+00
   0.395210E+03   0.000000E+00
   0.394057E+03   0.000000E+00
   0.329800E+03   0.000000E+00
   0.425593E+03   0.000000E+00
   0.366248E+03   0.000000E+00
   0.430191E+03   0.000000E+00
   0.458195E+03   0.000000E+00
   0.230740E+03   0.000000E+00
   0.581688E+03   0.000000E+00
   0.632932E+03   0.000000E+00
   0.428892E+03   0.000000E+00
   0.338563E+03   0.000000E+00
   0.685325E+03   0.000000E+00
   0.583387E+03   0.000000E+00
   0.414897E+03   0.000000E+00
   0.408807E+03   0.000000E+00
   0.442092E+03   0.000000E+00
   0.452192E+03   0.000000E+00
   0.256119E+03   0.000000E+00
   0.636592E+03   0.000000E+00
   0.234541E+03   0.000000E+00
   0.451061E+03   0.000000E+00
   0.425830E+03   0.000000E+00
   0.225030E+03   0.000000E+00
   0.510789E+03   0.000000E+00
   0.476913E+03   0.000000E+00
   0.355746E+03   0.000000E+00
   0.377734E+03   0.000000E+00
   0.448845E+03   0.000000E+00
   0.818958E+03   0.000000E+00
   0.778674E+03   0.000000E+00
   0.662202E+03   0.000000E+00
   0.509840E+03   0.000000E+00
   0.641051E+03   0.000000E+00
   0.364616E+03   0.000000E+00
   0.142934E+03   0.000000E+00
   0.690052E+03   0.000000E+00
   0.598554E+03   0.000000E+00
   0.552431E+03   0.000000E+00
   0.438515E+03   0.000000E+00
   0.479148E+03   0.000000E+00
   0.837550E+03   0.000000E+00
   0.295096E+03   0.000000E+00
   0.563122E+03   0.000000E+00
   0.294550E+03   0.000000E+00
   0.329290E+03   0.000000E+00
   0.275979E+03   0.000000E+00
   0.293959E+03   0.000000E+00
   0.586042E+03   0.000000E+00
   0.462401E+03   0.000000E+00
   0.445621E+03   0.000000E+00
   0.514120E+03   0.000000E+00
   0.568499E+03   0.000000E+00
   0.413354E+03   0.000000E+00
   0.330389E+03   0.000000E+00
   0.392310E+03   0.000000E+00
   0.362618E+03   0.000000E+00
   0.565513E+03   0.000000E+00
   0.620122E+03   0.000000E+00
   0.351619E+03   0.000000E+00
   0.482705E+03   0.000000E+00
   0.452073E+03   0.000000E+00
   0.516519E+03   0.000000E+00
   0.552538E+03   0.000000E+00
   0.512652E+03   0.000000E+00
   0.834562E+03   0.000000E+00
   0.473867E+03   0.000000E+00
   0.388588E+03   0.000000E+00
   0.197082E+03   0.000000E+00
   0.209678E+03   0.000000E+00
   0.448046E+03   0.000000E+00
   0.840602E+03   0.000000E+00
   0.626157E+03   0.000000E+00
   0.207165E+03   0.000000E+00
   0.669464E+03   0.000000E+00
   0.665795E+03   0.000000E+00
   0.590932E+03   0.000000E+00
   0.361998E+03   0.000000E+00
   0.486378E+03   0.000000E+00
   0.124801E+04   0.000000E+00
   0.334812E+03   0.000000E+00
   0.486244E+03   0.000000E+00
   0.632553E+03   0.000000E+00
   0.677799E+03   0.000000E+00
   0.892260E+03   0.000000E+00
   0.994248E+03   0.000000E+00
   0.436410E+03   0.000000E+00
   0.429193E+03   0.000000E+00
   0.313595E+03   0.000000E+00
   0.721091E+03   0.000000E+00
   0.216687E+03   0.000000E+00
   0.627605E+03   0.000000E+00
   0.197715E+03   0.000000E+00
   0.454981E+03   0.000000E+00
   0.936636E+03   0.000000E+00
   0.367213E+03   0.000000E+00
   0.103641E+04   0.000000E+00
   0.742227E+03   0.000000E+00
   0.724875E+03   0.000000E+00
   0.242497E+03   0.000000E+00
   0.690051E+03   0.000000E+00
   0.618063E+03   0.000000E+00
   0.438175E+03   0.000000E+00
   0.755721E+03   0.000000E+00
   0.446919E+03   0.000000E+00
   0.410370E+03   0.000000E+00
   0.316142E+03   0.000000E+00
   0.532657E+03   0.000000E+00
   0.511872E+03   0.000000E+00
   0.610657E+03   0.000000E+00
   0.547040E+03   0.000000E+00
   0.190334E+03   0.000000E+00
   0.743482E+03   0.000000E+00
   0.812782E+03   0.000000E+00
   0.278542E+03   0.000000E+00
   0.492867E+03   0.000000E+00
   0.489663E+03   0.000000E+00
   0.675822E+03   0.000000E+00
   0.595568E+03   0.000000E+00
   0.245469E+03   0.000000E+00
   0.381384E+03   0.000000E+00
   0.572773E+03   0.000000E+00
   0.450057E+03   0.000000E+00
   0.272355E+03   0.000000E+00
   0.485618E+03   0.000000E+00
   0.415853E+03   0.000000E+00
   0.669043E+03   0.000000E+00
   0.465254E+03   0.000000E+00
   0.554845E+03   0.000000E+00
   0.898329E+02   0.000000E+00
   0.493824E+03   0.000000E+00
   0.368072E+03   0.000000E+00
   0.297698E+03   0.000000E+00
   0.293218E+03   0.000000E+00
   0.718753E+03   0.000000E+00
   0.443635E+03   0.000000E+00
   0.598009E+03   0.000000E+00
   0.358864E+03   0.000000E+00
   0.298327E+03   0.000000E+00
   0.639302E+03   0.000000E+00
   0.457229E+03   0.000000E+00
   0.534777E+03   0.000000E+00
   0.303565E+03   0.000000E+00
   0.718232E+03   0.000000E+00
   0.481381E+03   0.000000E+00
   0.254091E+03   0.000000E+00
   0.827247E+03   0.000000E+00
   0.260498E+03   0.000000E+00
   0.458150E+03   0.000000E+00
   0.583864E+03   0.000000E+00
   0.576491E+03   0.000000E+00
   0.544481E+03   0.000000E+00
   0.803207E+03   0.000000E+00
   0.925449E+03   0.000000E+00
   0.480683E+03   0.000000E+00
   0.589911E+03   0.000000E+00
   0.549383E+03   0.000000E+00
   0.318094E+03   0.000000E+00
   0.404496E+03   0.000000E+00
   0.465315E+03   0.000000E+00
   0.341230E+03   0.000000E+00
   0.335410E+03   0.000000E+00
   0.103477E+03   0.000000E+00
   0.326735E+03   0.000000E+00
   0.771525E+03   0.000000E+00
   0.520802E+03   0.000000E+00
   0.601684E+03   0.000000E+00
   0.292707E+03   0.000000E+00
   0.612047E+03   0.000000E+00
   0.632715E+03   0.000000E+00
   0.397318E+03   0.000000E+00
   0.396909E+03   0.000000E+00
   0.254916E+03   0.000000E+00
   0.496724E+03   0.000000E+00
   0.765789E+03   0.000000E+00
   0.511587E+03   0.000000E+00
   0.109892E+04   0.000000E+00
   0.770987E+03   0.000000E+00
   0.589277E+03   0.000000E+00
   0.727114E+03   0.000000E+00
   0.298494E+03   0.000000E+00
   0.418390E+03   0.000000E+00
   0.104846E+04   0.000000E+00
   0.673765E+03   0.000000E+00
   0.680589E+03   0.000000E+00
   0.382195E+03   0.000000E+00
   0.697394E+03   0.000000E+00
   0.472449E+03   0.000000E+00
   0.403580E+03   0.000000E+00
   0.463731E+03   0.000000E+00
   0.575673E+03   0.000000E+00
   0.398641E+03   0.000000E+00
   0.371552E+03   0.000000E+00
   0.503993E+03   0.000000E+00
   0.572345E+03   0.000000E+00
   0.497318E+03   0.000000E+00
   0.251868E+03   0.000000E+00
   0.425410E+03   0.000000E+00
   0.549836E+03   0.000000E+00
   0.662765E+03   0.000000E+00
   0.240121E+03   0.000000E+00
   0.527520E+03   0.000000E+00
   0.687057E+03   0.000000E+00
   0.372176E+03   0.000000E+00
   0.420167E+03   0.000000E+00
   0.972381E+03   0.000000E+00
   0.311930E+03   0.000000E+00
   0.356470E+03   0.000000E+00
   0.301048E+03   0.000000E+00
   0.628129E+03   0.000000E+00
   0.370446E+03   0.000000E+00
   0.327388E+03   0.000000E+00
   0.324914E+03   0.000000E+00
   0.339929E+03   0.000000E+00
   0.307346E+03   0.000000E+00
   0.590005E+03   0.000000E+00
   0.361285E+03   0.000000E+00
   0.460321E+03   0.000000E+00
   0.374545E+03   0.000000E+00
   0.971754E+03   0.000000E+00
   0.736756E+03   0.000000E+00
   0.511182E+03   0.000000E+00
   0.890213E+03   0.000000E+00
   0.444803E+03   0.000000E+00
   0.496568E+03   0.000000E+00
   0.301121E+03   0.000000E+00
   0.513834E+03   0.000000E+00
   0.797100E+03   0.000000E+00
   0.713367E+03   0.000000E+00
   0.951448E+03   0.000000E+00
   0.329043E+03   0.000000E+00
   0.294085E+03   0.000000E+00
   0.589210E+03   0.000000E+00
   0.408068E+03   0.000000E+00
   0.340304E+03   0.000000E+00
   0.291045E+03   0.000000E+00
   0.552850E+03   0.000000E+00
   0.512068E+03   0.000000E+00
   0.321059E+03   0.000000E+00
   0.248026E+03   0.000000E+00
   0.280370E+03   0.000000E+00
   0.795325E+03   0.000000E+00
   0.551650E+03   0.000000E+00
   0.395188E+03   0.000000E+00
   0.921857E+03   0.000000E+00
   0.676164E+03   0.000000E+00
   0.741042E+03   0.000000E+00
   0.526134E+03   0.000000E+00
   0.631838E+03   0.000000E+00
   0.635672E+03   0.000000E+00
   0.326218E+03   0.000000E+00
   0.754888E+03   0.000000E+00
   0.663820E+03   0.000000E+00
   0.263450E+03   0.000000E+00
   0.319652E+03   0.000000E+00
   0.594230E+03   0.000000E+00
   0.347257E+03   0.000000E+00
   0.606904E+03   0.000000E+00
   0.432300E+03   0.000000E+00
   0.462300E+03   0.000000E+00
   0.361357E+03   0.000000E+00
   0.280701E+03   0.000000E+00
   0.571631E+03   0.000000E+00
   0.585226E+03   0.000000E+00
   0.439119E+03   0.000000E+00
   0.532994E+03   0.000000E+00
   0.662839E+03   0.000000E+00
   0.383466E+03   0.000000E+00
   0.642489E+03   0.000000E+00
   0.819397E+03   0.000000E+00
   0.433025E+03   0.000000E+00
   0.647751E+03   0.000000E+00
   0.260360E+03   0.000000E+00
   0.557610E+03   0.000000E+00
   0.723921E+03   0.000000E+00
   0.237846E+03   0.000000E+00
   0.279130E+03   0.000000E+00
   0.588636E+03   0.000000E+00
   0.383678E+03   0.000000E+00
   0.230383E+03   0.000000E+00
   0.800348E+03   0.000000E+00
   0.676779E+03   0.000000E+00
   0.396081E+03   0.000000E+00
   0.511519E+03   0.000000E+00
   0.481195E+03   0.000000E+00
   0.711768E+03   0.000000E+00
   0.508398E+03   0.000000E+00
   0.497540E+03   0.000000E+00
   0.571905E+03   0.000000E+00
   0.450578E+03   0.000000E+00
   0.806311E+03   0.000000E+00
   0.339466E+03   0.000000E+00
   0.677800E+03   0.000000E+00
   0.790535E+03   0.000000E+00
   0.537038E+03   0.000000E+00
   0.394511E+03   0.000000E+00
   0.543804E+03   0.000000E+00
   0.102806E+04   0.000000E+00
   0.766388E+03   0.000000E+00
   0.556065E+03   0.000000E+00
   0.328290E+03   0.000000E+00
   0.687799E+03   0.000000E+00
   0.405689E+03   0.000000E+00
   0.277502E+03   0.000000E+00
   0.792154E+03   0.000000E+00
   0.655196E+03   0.000000E+00
   0.562289E+03   0.000000E+00
   0.560535E+03   0.000000E+00
   0.666017E+03   0.000000E+00
   0.634364E+03   0.000000E+00
   0.308518E+03   0.000000E+00
   0.371559E+03   0.000000E+00
   0.537041E+03   0.000000E+00
   0.449905E+03   0.000000E+00
   0.424137E+03   0.000000E+00
   0.390005E+03   0.000000E+00
   0.516521E+03   0.000000E+00
   0.376606E+03   0.000000E+00
   0.224976E+03   0.000000E+00
   0.272866E+03   0.000000E+00
   0.573860E+03   0.000000E+00
   0.583748E+03   0.000000E+00
   0.655216E+03   0.000000E+00
   0.366348E+03   0.000000E+00
   0.653293E+03   0.000000E+00
   0.464825E+03   0.000000E+00
   0.402487E+03   0.000000E+00
   0.368037E+03   0.000000E+00
   0.369064E+03   0.000000E+00
   0.342357E+03   0.000000E+00
   0.752143E+03   0.000000E+00
   0.656207E+03   0.000000E+00
   0.148414E+04   0.000000E+00
   0.937317E+03   0.000000E+00
   0.565545E+03   0.000000E+00
   0.380067E+03   0.000000E+00
   0.498926E+03   0.000000E+00
   0.152595E+04   0.000000E+00
   0.587760E+03   0.000000E+00
   0.391222E+03   0.000000E+00
   0.471246E+03   0.000000E+00
   0.752779E+03   0.000000E+00
   0.294157E+03   0.000000E+00
   0.391761E+03   0.000000E+00
   0.607569E+03   0.000000E+00
   0.759259E+03   0.000000E+00
   0.330720E+03   0.000000E+00
   0.585033E+03   0.000000E+00
   0.536078E+03   0.000000E+00
   0.607390E+03   0.000000E+00
   0.791022E+03   0.000000E+00
   0.627793E+03   0.000000E+00
   0.432939E+03   0.000000E+00
   0.523387E+03   0.000000E+00
   0.629973E+03   0.000000E+00
   0.390808E+03   0.000000E+00
   0.274914E+03   0.000000E+00
   0.559171E+03   0.000000E+00
   0.583847E+03   0.000000E+00
   0.140868E+03   0.000000E+00
   0.660964E+03   0.000000E+00
   0.421214E+03   0.000000E+00
   0.498468E+03   0.000000E+00
   0.482628E+03   0.000000E+00
   0.582397E+03   0.000000E+00
   0.305407E+03   0.000000E+00
   0.823662E+03   0.000000E+00
   0.375151E+03   0.000000E+00
   0.775281E+03   0.000000E+00
   0.114535E+04   0.000000E+00
   0.753357E+03   0.000000E+00
   0.787978E+03   0.000000E+00
   0.254223E+03   0.000000E+00
   0.412002E+03   0.000000E+00
   0.983362E+03   0.000000E+00
   0.456809E+03   0.000000E+00
   0.434076E+03   0.000000E+00
   0.658488E+03   0.000000E+00
   0.442300E+03   0.000000E+00
   0.449177E+03   0.000000E+00
   0.596966E+03   0.000000E+00
   0.340954E+03   0.000000E+00
   0.553314E+03   0.000000E+00
   0.351136E+03   0.000000E+00
   0.560009E+03   0.000000E+00
   0.345011E+03   0.000000E+00
   0.359310E+03   0.000000E+00
   0.596175E+03   0.000000E+00
   0.422735E+03   0.000000E+00
   0.457447E+03   0.000000E+00
   0.193269E+03   0.000000E+00
   0.396950E+03   0.000000E+00
   0.380828E+03   0.000000E+00
   0.505701E+03   0.000000E+00
   0.582161E+03   0.000000E+00
   0.467617E+03   0.000000E+00
   0.483008E+03   0.000000E+00
   0.830668E+03   0.000000E+00
   0.218748E+03   0.000000E+00
   0.238190E+03   0.000000E+00
   0.207181E+03   0.000000E+00
   0.324482E+03   0.000000E+00
   0.771460E+03   0.000000E+00
   0.380799E+03   0.000000E+00
   0.660738E+03   0.000000E+00
   0.550039E+03   0.000000E+00
   0.496561E+03   0.000000E+00
   0.685888E+03   0.000000E+00
   0.663002E+03   0.000000E+00
   0.969810E+03   0.000000E+00
   0.377199E+03   0.000000E+00
   0.789524E+03   0.000000E+00
   0.332973E+03   0.000000E+00
   0.296656E+03   0.000000E+00
   0.775270E+03   0.000000E+00
   0.431482E+03   0.000000E+00
   0.505625E+03   0.000000E+00
   0.406327E+03   0.000000E+00
   0.409586E+03   0.000000E+00
   0.546179E+03   0.000000E+00
   0.437828E+03   0.000000E+00
   0.610918E+03   0.000000E+00
   0.521605E+03   0.000000E+00
   0.386060E+03   0.000000E+00
   0.428685E+03   0.000000E+00
   0.480754E+03   0.000000E+00
   0.759248E+03   0.000000E+00
   0.173526E+03   0.000000E+00
   0.376953E+03   0.000000E+00
   0.628184E+03   0.000000E+00
   0.602694E+03   0.000000E+00
   0.152004E+03   0.000000E+00
   0.801241E+03   0.000000E+00
   0.538615E+03   0.000000E+00
   0.402676E+03   0.000000E+00
   0.864359E+03   0.000000E+00
   0.102990E+04   0.000000E+00
   0.590265E+03   0.000000E+00
   0.456286E+03   0.000000E+00
   0.347685E+03   0.000000E+00
   0.252753E+03   0.000000E+00
   0.665505E+03   0.000000E+00
   0.659771E+03   0.000000E+00
   0.661858E+03   0.000000E+00
   0.554982E+03   0.000000E+00
   0.481297E+03   0.000000E+00
   0.348836E+03   0.000000E+00
   0.226847E+03   0.000000E+00
   0.193670E+03   0.000000E+00
   0.707617E+03   0.000000E+00
   0.730622E+03   0.000000E+00
   0.262407E+03   0.000000E+00
   0.573839E+03   0.000000E+00
   0.333407E+03   0.000000E+00
   0.452426E+03   0.000000E+00
   0.370853E+03   0.000000E+00
   0.349517E+03   0.000000E+00
   0.384514E+03   0.000000E+00
   0.505898E+03   0.000000E+00
   0.428827E+03   0.000000E+00
   0.491451E+03   0.000000E+00
   0.637655E+03   0.000000E+00
   0.393104E+03   0.000000E+00
   0.458484E+03   0.000000E+00
   0.341031E+03   0.000000E+00
   0.254424E+03   0.000000E+00
   0.491361E+03   0.000000E+00
   0.341367E+03   0.000000E+00
   0.356524E+03   0.000000E+00
   0.224282E+03   0.000000E+00
   0.478500E+03   0.000000E+00
   0.428423E+03   0.000000E+00
   0.470851E+03   0.000000E+00
   0.412354E+03   0.000000E+00
   0.311318E+03   0.000000E+00
   0.503460E+03   0.000000E+00
   0.315191E+03   0.000000E+00
   0.346788E+03   0.000000E+00
   0.388545E+03   0.000000E+00
   0.346874E+03   0.000000E+00
   0.517896E+03   0.000000E+00
   0.417033E+03   0.000000E+00
   0.240019E+03   0.000000E+00
   0.586435E+03   0.000000E+00
   0.745654E+03   0.000000E+00
   0.817245E+03   0.000000E+00
   0.700299E+03   0.000000E+00
   0.799423E+03   0.000000E+00
   0.617483E+03   0.000000E+00
   0.745014E+03   0.000000E+00
   0.458410E+03   0.000000E+00
   0.418161E+03   0.000000E+00
   0.595992E+03   0.000000E+00
   0.341062E+03   0.000000E+00
   0.537045E+03   0.000000E+00
   0.297595E+03   0.000000E+00
   0.620421E+03   0.000000E+00
   0.176228E+03   0.000000E+00
   0.343743E+03   0.000000E+00
   0.672136E+03   0.000000E+00
   0.268157E+03   0.000000E+00
   0.412490E+03   0.000000E+00
   0.496316E+03   0.000000E+00
   0.448552E+03   0.000000E+00
   0.887101E+03   0.000000E+00
   0.542191E+03   0.000000E+00
   0.601161E+03   0.000000E+00
   0.219279E+03   0.000000E+00
   0.543760E+03   0.000000E+00
   0.633760E+03   0.000000E+00
   0.517415E+03   0.000000E+00
   0.727781E+03   0.000000E+00
   0.347060E+03   0.000000E+00
   0.394485E+03   0.000000E+00
   0.655694E+03   0.000000E+00
   0.549820E+03   0.000000E+00
   0.527694E+03   0.000000E+00
   0.145454E+03   0.000000E+00
   0.603560E+03   0.000000E+00
   0.468096E+03   0.000000E+00
   0.109529E+03   0.000000E+00
   0.483338E+03   0.000000E+00
   0.418809E+03   0.000000E+00
   0.748735E+03   0.000000E+00
   0.836825E+03   0.000000E+00
   0.439741E+03   0.000000E+00
   0.877064E+03   0.000000E+00
   0.705370E+03   0.000000E+00
   0.288524E+03   0.000000E+00
   0.580615E+03   0.000000E+00
   0.430853E+03   0.000000E+00
   0.211820E+03   0.000000E+00
   0.566649E+03   0.000000E+00
   0.493647E+03   0.000000E+00
   0.364033E+03   0.000000E+00
   0.226066E+03   0.000000E+00
   0.221564E+03   0.000000E+00
   0.216625E+03   0.000000E+00
   0.246793E+03   0.000000E+00
   0.533105E+03   0.000000E+00
   0.290604E+03   0.000000E+00
   0.377787E+03   0.000000E+00
   0.531761E+03   0.000000E+00
   0.870253E+03   0.000000E+00
   0.423427E+03   0.000000E+00
   0.438725E+03   0.000000E+00
   0.879446E+03   0.000000E+00
   0.837529E+03   0.000000E+00
   0.364992E+03   0.000000E+00
   0.621330E+03   0.000000E+00
   0.419836E+03   0.000000E+00
   0.707235E+03   0.000000E+00
   0.880364E+03   0.000000E+00
   0.367440E+03   0.000000E+00
   0.719822E+03   0.000000E+00
   0.500875E+03   0.000000E+00
   0.577259E+03   0.000000E+00
   0.496617E+03   0.000000E+00
   0.421374E+03   0.000000E+00
   0.271434E+03   0.000000E+00
   0.497428E+03   0.000000E+00
   0.405348E+03   0.000000E+00
   0.300187E+03   0.000000E+00
   0.455812E+03   0.000000E+00
   0.291990E+03   0.000000E+00
   0.149803E+03   0.000000E+00
   0.552727E+03   0.000000E+00
   0.582266E+03   0.000000E+00
   0.749938E+03   0.000000E+00
   0.258695E+03   0.000000E+00
   0.338416E+03   0.000000E+00
   0.695528E+03   0.000000E+00
   0.481193E+03   0.000000E+00
   0.381634E+03   0.000000E+00
   0.266179E+03   0.000000E+00
   0.495462E+03   0.000000E+00
   0.558712E+03   0.000000E+00
   0.495942E+03   0.000000E+00
   0.580870E+03   0.000000E+00
   0.552515E+03   0.000000E+00
   0.496814E+03   0.000000E+00
   0.603683E+03   0.000000E+00
   0.560004E+03   0.000000E+00
   0.322814E+03   0.000000E+00
   0.647520E+03   0.000000E+00
   0.382535E+03   0.000000E+00
   0.287800E+03   0.000000E+00
   0.497474E+03   0.000000E+00
   0.297650E+03   0.000000E+00
   0.447060E+03   0.000000E+00
   0.897739E+03   0.000000E+00
   0.211007E+03   0.000000E+00
   0.879560E+03   0.000000E+00
   0.728213E+03   0.000000E+00
   0.601763E+03   0.000000E+00
   0.636411E+03   0.000000E+00
   0.834670E+03   0.000000E+00
   0.603728E+03   0.000000E+00
   0.733878E+03   0.000000E+00
   0.407719E+03   0.000000E+00
   0.520801E+03   0.000000E+00
   0.250747E+03   0.000000E+00
   0.331469E+03   0.000000E+00
   0.372690E+03   0.000000E+00
   0.411273E+03   0.000000E+00
   0.722194E+03   0.000000E+00
   0.106605E+03   0.000000E+00
   0.625632E+03   0.000000E+00
   0.297637E+03   0.000000E+00
   0.278453E+03   0.000000E+00
   0.831479E+03   0.000000E+00
   0.695223E+03   0.000000E+00
   0.443210E+03   0.000000E+00
   0.509677E+03   0.000000E+00
   0.384993E+03   0.000000E+00
   0.425378E+03   0.000000E+00
   0.480807E+03   0.000000E+00
   0.237258E+03   0.000000E+00
   0.578686E+03   0.000000E+00
   0.527191E+03   0.000000E+00
   0.336200E+03   0.000000E+00
   0.823241E+03   0.000000E+00
   0.794932E+03   0.000000E+00
   0.820757E+03   0.000000E+00
   0.434008E+03   0.000000E+00
   0.305738E+03   0.000000E+00
   0.596529E+03   0.000000E+00
   0.444703E+03   0.000000E+00
   0.492603E+03   0.000000E+00
   0.424188E+03   0.000000E+00
   0.533883E+03   0.000000E+00
   0.417621E+03   0.000000E+00
   0.619021E+03   0.000000E+00
   0.444797E+03   0.000000E+00
   0.941768E+03   0.000000E+00
   0.871213E+03   0.000000E+00
   0.443147E+03   0.000000E+00
   0.455206E+03   0.000000E+00
   0.678766E+03   0.000000E+00
   0.229608E+03   0.000000E+00
   0.708582E+03   0.000000E+00
   0.431480E+03   0.000000E+00
   0.352857E+03   0.000000E+00
   0.608164E+03   0.000000E+00
   0.310743E+03   0.000000E+00
   0.254184E+03   0.000000E+00
   0.389580E+03   0.000000E+00
   0.681222E+03   0.000000E+00
   0.442191E+03   0.000000E+00
   0.154444E+03   0.000000E+00
   0.560254E+03   0.000000E+00
   0.406984E+03   0.000000E+00
   0.665165E+03   0.000000E+00
   0.673195E+03   0.000000E+00
   0.149319E+03   0.000000E+00
   0.689827E+03   0.000000E+00
   0.671309E+03   0.000000E+00
   0.330484E+03   0.000000E+00
   0.530350E+03   0.000000E+00
   0.359426E+03   0.000000E+00
   0.482936E+03   0.000000E+00
   0.308149E+03   0.000000E+00
   0.386184E+03   0.000000E+00
   0.403758E+03   0.000000E+00
   0.379160E+03   0.000000E+00
   0.498719E+03   0.000000E+00
   0.471510E+03   0.000000E+00
   0.465932E+03   0.000000E+00
   0.315731E+03   0.000000E+00
   0.352002E+03   0.000000E+00
   0.364549E+03   0.000000E+00
   0.593345E+03   0.000000E+00
   0.159392E+03   0.000000E+00
   0.496595E+03   0.000000E+00
   0.661008E+03   0.000000E+00
   0.894055E+03   0.000000E+00
   0.464887E+03   0.000000E+00
   0.668806E+03   0.000000E+00
   0.324424E+03   0.000000E+00
   0.474419E+03   0.000000E+00
   0.614186E+03   0.000000E+00
   0.237041E+03   0.000000E+00
   0.468533E+03   0.000000E+00
   0.772707E+03   0.000000E+00
   0.607009E+03   0.000000E+00
   0.292370E+03   0.000000E+00
   0.595552E+03   0.000000E+00
   0.304601E+03   0.000000E+00
   0.923605E+03   0.000000E+00
   0.371457E+03   0.000000E+00
   0.439456E+03   0.000000E+00
   0.637447E+03   0.000000E+00
   0.543325E+03   0.000000E+00
   0.629311E+03   0.000000E+00
   0.525911E+03   0.000000E+00
   0.920350E+03   0.000000E+00
   0.724021E+03   0.000000E+00
   0.451796E+03   0.000000E+00
   0.625923E+03   0.000000E+00
   0.345857E+03   0.000000E+00
   0.951509E+03   0.000000E+00
   0.465964E+03   0.000000E+00
   0.826068E+03   0.000000E+00
   0.300360E+03   0.000000E+00
   0.564008E+03   0.000000E+00
   0.203565E+03   0.000000E+00
   0.416215E+03   0.000000E+00
   0.417601E+03   0.000000E+00
   0.386494E+03   0.000000E+00
   0.269099E+03   0.000000E+00
   0.617395E+03   0.000000E+00
   0.791624E+03   0.000000E+00
   0.515880E+03   0.000000E+00
   0.282731E+03   0.000000E+00
   0.677991E+03   0.000000E+00
   0.322045E+03   0.000000E+00
   0.217655E+03   0.000000E+00
   0.644493E+03   0.000000E+00
   0.730324E+03   0.000000E+00
   0.876225E+03   0.000000E+00
   0.313297E+03   0.000000E+00
   0.216936E+03   0.000000E+00
   0.228032E+03   0.000000E+00
   0.495086E+03   0.000000E+00
   0.542155E+03   0.000000E+00
   0.997949E+02   0.000000E+00
   0.459318E+03   0.000000E+00
   0.319590E+03   0.000000E+00
   0.344028E+03   0.000000E+00
   0.481557E+03   0.000000E+00
   0.436702E+03   0.000000E+00
   0.694442E+03   0.000000E+00
   0.111430E+04   0.000000E+00
   0.355700E+03   0.000000E+00
   0.341364E+03   0.000000E+00
   0.656057E+03   0.000000E+00
   0.494712E+03   0.000000E+00
   0.263666E+03   0.000000E+00
   0.706635E+03   0.000000E+00
   0.433011E+03   0.000000E+00
   0.246147E+03   0.000000E+00
   0.581633E+03   0.000000E+00
   0.369214E+03   0.000000E+00
   0.742844E+03   0.000000E+00
   0.796850E+03   0.000000E+00
   0.228663E+03   0.000000E+00
   0.372403E+03   0.000000E+00
   0.483385E+03   0.000000E+00
   0.441189E+03   0.000000E+00
   0.696298E+03   0.000000E+00
   0.858766E+03   0.000000E+00
   0.445990E+03   0.000000E+00
   0.282015E+03   0.000000E+00
   0.459488E+03   0.000000E+00
   0.736069E+03   0.000000E+00
   0.437871E+03   0.000000E+00
   0.590103E+03   0.000000E+00
   0.452519E+03   0.000000E+00
   0.388894E+03   0.000000E+00
   0.304102E+03   0.000000E+00
   0.379117E+03   0.000000E+00
   0.466557E+03   0.000000E+00
   0.214636E+03   0.000000E+00
   0.452594E+03   0.000000E+00
   0.250272E+03   0.000000E+00
   0.212266E+03   0.000000E+00
   0.564287E+03   0.000000E+00
   0.727770E+03   0.000000E+00
   0.631338E+03   0.000000E+00
   0.511035E+03   0.000000E+00
   0.295391E+03   0.000000E+00
   0.792057E+03   0.000000E+00
   0.387698E+03   0.000000E+00
   0.269304E+03   0.000000E+00
   0.361747E+03   0.000000E+00
   0.109876E+04   0.000000E+00
   0.100739E+04   0.000000E+00
   0.655077E+03   0.000000E+00
   0.625108E+03   0.000000E+00
   0.227753E+03   0.000000E+00
   0.487697E+03   0.000000E+00
   0.750171E+03   0.000000E+00
   0.303164E+03   0.000000E+00
   0.445307E+03   0.000000E+00
   0.353365E+03   0.000000E+00
   0.282680E+03   0.000000E+00
   0.442250E+03   0.000000E+00
   0.349390E+03   0.000000E+00
   0.546646E+03   0.000000E+00
   0.684557E+03   0.000000E+00
   0.378717E+03   0.000000E+00
   0.783521E+03   0.000000E+00
   0.536647E+03   0.000000E+00
   0.110965E+04   0.000000E+00
   0.566164E+03   0.000000E+00
   0.411763E+03   0.000000E+00
   0.320477E+03   0.000000E+00
   0.241803E+03   0.000000E+00
   0.316010E+03   0.000000E+00
   0.451438E+03   0.000000E+00
   0.539845E+03   0.000000E+00
   0.458858E+03   0.000000E+00
   0.701823E+03   0.000000E+00
   0.450107E+03   0.000000E+00
   0.542678E+03   0.000000E+00
   0.438263E+03   0.000000E+00
   0.481798E+03   0.000000E+00
   0.456926E+03   0.000000E+00
   0.344504E+03   0.000000E+00
   0.599000E+03   0.000000E+00
   0.391120E+03   0.000000E+00
   0.553633E+03   0.000000E+00
   0.561131E+03   0.000000E+00
   0.352471E+03   0.000000E+00
   0.785957E+03   0.000000E+00
   0.671499E+03   0.000000E+00
   0.776505E+03   0.000000E+00
   0.445322E+03   0.000000E+00
   0.317941E+03   0.000000E+00
   0.507780E+03   0.000000E+00
   0.389295E+03   0.000000E+00
   0.310371E+03   0.000000E+00
   0.348784E+03   0.000000E+00
   0.374519E+03   0.000000E+00
   0.149922E+03   0.000000E+00
   0.262104E+03   0.000000E+00
   0.348190E+03   0.000000E+00
   0.384935E+03   0.000000E+00
   0.681213E+03   0.000000E+00
   0.603434E+03   0.000000E+00
   0.644676E+03   0.000000E+00
   0.269819E+03   0.000000E+00
   0.600400E+03   0.000000E+00
   0.673897E+03   0.000000E+00
   0.435108E+03   0.000000E+00
   0.538727E+03   0.000000E+00
   0.233899E+03   0.000000E+00
   0.350978E+03   0.000000E+00
   0.719583E+03   0.000000E+00
   0.846241E+03   0.000000E+00
   0.393585E+03   0.000000E+00
   0.107736E+04   0.000000E+00
   0.569560E+03   0.000000E+00
   0.386458E+03   0.000000E+00
   0.447825E+03   0.000000E+00
   0.301526E+03   0.000000E+00
   0.283586E+03   0.000000E+00
   0.111518E+04   0.000000E+00
   0.383222E+03   0.000000E+00
   0.217176E+03   0.000000E+00
   0.742836E+03   0.000000E+00
   0.497514E+03   0.000000E+00
   0.664084E+03   0.000000E+00
   0.420252E+03   0.000000E+00
   0.484672E+03   0.000000E+00
   0.674611E+03   0.000000E+00
   0.384119E+03   0.000000E+00
   0.567909E+03   0.000000E+00
   0.556235E+03   0.000000E+00
   0.404938E+03   0.000000E+00
   0.566174E+03   0.000000E+00
   0.552791E+03   0.000000E+00
   0.741648E+03   0.000000E+00
   0.343639E+03   0.000000E+00
   0.459125E+03   0.000000E+00
   0.303838E+03   0.000000E+00
   0.626817E+03   0.000000E+00
   0.430106E+03   0.000000E+00
   0.302480E+03   0.000000E+00
   0.880792E+03   0.000000E+00
   0.566743E+03   0.000000E+00
   0.350777E+03   0.000000E+00
   0.375830E+03   0.000000E+00
   0.247734E+03   0.000000E+00
   0.335339E+03   0.000000E+00
   0.825321E+03   0.000000E+00
   0.705737E+03   0.000000E+00
   0.207413E+03   0.000000E+00
   0.243267E+03   0.000000E+00
   0.480013E+03   0.000000E+00
   0.702816E+03   0.000000E+00
   0.472221E+03   0.000000E+00
   0.434633E+03   0.000000E+00
   0.552845E+03   0.000000E+00
   0.646798E+03   0.000000E+00
   0.540838E+03   0.000000E+00
   0.265834E+03   0.000000E+00
   0.573260E+03   0.000000E+00
   0.637361E+03   0.000000E+00
   0.355681E+03   0.000000E+00
   0.208402E+03   0.000000E+00
   0.179955E+03   0.000000E+00
   0.190313E+03   0.000000E+00
   0.423584E+03   0.000000E+00
   0.322811E+03   0.000000E+00
   0.860161E+03   0.000000E+00
   0.497868E+03   0.000000E+00
   0.309384E+03   0.000000E+00
   0.553835E+03   0.000000E+00
   0.708369E+03   0.000000E+00
   0.520002E+03   0.000000E+00
   0.599361E+03   0.000000E+00
   0.672519E+03   0.000000E+00
   0.719175E+03   0.000000E+00
   0.622664E+03   0.000000E+00
   0.157042E+03   0.000000E+00
   0.577435E+03   0.000000E+00
   0.615465E+03   0.000000E+00
   0.304930E+03   0.000000E+00
   0.561153E+03   0.000000E+00
   0.363245E+03   0.000000E+00
   0.300953E+03   0.000000E+00
   0.277313E+03   0.000000E+00
   0.377831E+03   0.000000E+00
   0.716250E+03   0.000000E+00
   0.646686E+03   0.000000E+00
   0.488809E+03   0.000000E+00
   0.658010E+03   0.000000E+00
   0.246895E+03   0.000000E+00
   0.103654E+04   0.000000E+00
   0.999572E+03   0.000000E+00
   0.280931E+03   0.000000E+00
   0.475533E+03   0.000000E+00
   0.607473E+03   0.000000E+00
   0.315302E+03   0.000000E+00
   0.531071E+03   0.000000E+00
   0.199146E+03   0.000000E+00
   0.499520E+03   0.000000E+00
   0.670744E+03   0.000000E+00
   0.463519E+03   0.000000E+00
   0.399847E+03   0.000000E+00
   0.409409E+03   0.000000E+00
   0.918092E+03   0.000000E+00
   0.528853E+03   0.000000E+00
   0.442171E+03   0.000000E+00
   0.763058E+03   0.000000E+00
   0.509199E+03   0.000000E+00
   0.314520E+03   0.000000E+00
   0.643029E+03   0.000000E+00
   0.343256E+03   0.000000E+00
   0.559081E+03   0.000000E+00
   0.491181E+03   0.000000E+00
   0.244195E+03   0.000000E+00
   0.943484E+03   0.000000E+00
   0.697594E+03   0.000000E+00
   0.371188E+03   0.000000E+00
   0.335500E+03   0.000000E+00
   0.690948E+03   0.000000E+00
   0.245310E+03   0.000000E+00
   0.268126E+03   0.000000E+00
   0.501642E+03   0.000000E+00
   0.709728E+03   0.000000E+00
   0.169995E+03   0.000000E+00
   0.266208E+03   0.000000E+00
   0.998230E+03   0.000000E+00
   0.499644E+03   0.000000E+00
   0.573594E+03   0.000000E+00
   0.597568E+03   0.000000E+00
   0.388941E+03   0.000000E+00
   0.821305E+03   0.000000E+00
   0.398324E+03   0.000000E+00
   0.370406E+03   0.000000E+00
   0.773412E+03   0.000000E+00
   0.618989E+03   0.000000E+00
   0.367089E+03   0.000000E+00
   0.610629E+03   0.000000E+00
   0.458758E+03   0.000000E+00
   0.543415E+03   0.000000E+00
   0.487764E+03   0.000000E+00
   0.292675E+03   0.000000E+00
   0.422320E+03   0.000000E+00
   0.665991E+03   0.000000E+00
   0.784551E+03   0.000000E+00
   0.447791E+03   0.000000E+00
   0.598188E+03   0.000000E+00
   0.235211E+03   0.000000E+00
   0.545758E+03   0.000000E+00
   0.608255E+03   0.000000E+00
   0.398351E+03   0.000000E+00
   0.468572E+03   0.000000E+00
   0.698703E+03   0.000000E+00
   0.667993E+03   0.000000E+00
   0.619527E+03   0.000000E+00
   0.514712E+03   0.000000E+00
   0.671005E+03   0.000000E+00
   0.492527E+03   0.000000E+00
   0.402448E+03   0.000000E+00
   0.298812E+03   0.000000E+00
   0.324677E+03   0.000000E+00
   0.311159E+03   0.000000E+00
   0.228361E+03   0.000000E+00
   0.599896E+03   0.000000E+00
   0.387783E+03   0.000000E+00
   0.120859E+03   0.000000E+00
   0.631185E+03   0.000000E+00
   0.783975E+03   0.000000E+00
   0.682154E+03   0.000000E+00
   0.464510E+03   0.000000E+00
   0.502599E+03   0.000000E+00
   0.323484E+03   0.000000E+00
   0.126640E+03   0.000000E+00
   0.739153E+03   0.000000E+00
   0.510344E+03   0.000000E+00
   0.453744E+03   0.000000E+00
   0.739150E+03   0.000000E+00
   0.598677E+03   0.000000E+00
   0.550952E+03   0.000000E+00
   0.518426E+03   0.000000E+00
   0.507011E+03   0.000000E+00
   0.692631E+03   0.000000E+00
   0.609657E+03   0.000000E+00
   0.632677E+03   0.000000E+00
   0.186577E+03   0.000000E+00
   0.322575E+03   0.000000E+00
   0.236526E+03   0.000000E+00
   0.387517E+03   0.000000E+00
   0.698476E+03   0.000000E+00
   0.365497E+03   0.000000E+00
   0.504259E+03   0.000000E+00
   0.534237E+03   0.000000E+00
   0.386111E+03   0.000000E+00
   0.765476E+03   0.000000E+00
   0.622252E+03   0.000000E+00
   0.416691E+03   0.000000E+00
   0.520014E+03   0.000000E+00
   0.676326E+03   0.000000E+00
   0.603498E+03   0.000000E+00
   0.217216E+03   0.000000E+00
   0.697948E+03   0.000000E+00
   0.572169E+03   0.000000E+00
   0.527583E+03   0.000000E+00
   0.173490E+03   0.000000E+00
   0.500336E+03   0.000000E+00
   0.436995E+03   0.000000E+00
   0.207622E+03   0.000000E+00
   0.528922E+03   0.000000E+00
   0.675767E+03   0.000000E+00
   0.910779E+03   0.000000E+00
   0.743061E+03   0.000000E+00
   0.480129E+03   0.000000E+00
   0.484577E+03   0.000000E+00
   0.511059E+03   0.000000E+00
   0.361963E+03   0.000000E+00
   0.315777E+03   0.000000E+00
   0.714039E+03   0.000000E+00
   0.757785E+03   0.000000E+00
   0.423407E+03   0.000000E+00
   0.240986E+03   0.000000E+00
   0.393097E+03   0.000000E+00
   0.660440E+03   0.000000E+00
   0.319637E+03   0.000000E+00
   0.303808E+03   0.000000E+00
   0.518080E+03   0.000000E+00
   0.600157E+03   0.000000E+00
   0.329093E+03   0.000000E+00
   0.319626E+03   0.000000E+00
   0.328753E+03   0.000000E+00
   0.588596E+03   0.000000E+00
   0.603133E+03   0.000000E+00
   0.313783E+03   0.000000E+00
   0.550107E+03   0.000000E+00
   0.621296E+03   0.000000E+00
   0.454138E+03   0.000000E+00
   0.331195E+03   0.000000E+00
   0.355406E+03   0.000000E+00
   0.432334E+03   0.000000E+00
   0.592682E+03   0.000000E+00
   0.309662E+03   0.000000E+00
   0.915177E+03   0.000000E+00
   0.822185E+03   0.000000E+00
   0.566295E+03   0.000000E+00
   0.507681E+03   0.000000E+00
   0.460987E+03   0.000000E+00
   0.716368E+03   0.000000E+00
   0.258180E+03   0.000000E+00
   0.276550E+03   0.000000E+00
   0.291887E+03   0.000000E+00
   0.290755E+03   0.000000E+00
   0.235247E+03   0.000000E+00
   0.499357E+03   0.000000E+00
   0.364710E+03   0.000000E+00
   0.364250E+03   0.000000E+00
   0.343075E+03   0.000000E+00
   0.667572E+03   0.000000E+00
   0.986791E+03   0.000000E+00
   0.303327E+03   0.000000E+00
   0.648185E+03   0.000000E+00
   0.903006E+03   0.000000E+00
   0.543643E+03   0.000000E+00
   0.479078E+03   0.000000E+00
   0.358181E+03   0.000000E+00
   0.885825E+03   0.000000E+00
   0.582844E+03   0.000000E+00
   0.655798E+03   0.000000E+00
   0.773531E+03   0.000000E+00
   0.459421E+03   0.000000E+00
   0.546131E+03   0.000000E+00
   0.588034E+03   0.000000E+00
   0.631673E+03   0.000000E+00
   0.233401E+03   0.000000E+00
   0.378671E+03   0.000000E+00
   0.265514E+03   0.000000E+00
   0.517496E+03   0.000000E+00
   0.309619E+03   0.000000E+00
   0.386216E+03   0.000000E+00
   0.769511E+03   0.000000E+00
   0.564193E+03   0.000000E+00
   0.591048E+03   0.000000E+00
   0.359613E+03   0.000000E+00
   0.441032E+03   0.000000E+00
   0.133287E+04   0.000000E+00
   0.358442E+03   0.000000E+00
   0.320750E+03   0.000000E+00
   0.343839E+03   0.000000E+00
   0.533247E+03   0.000000E+00
   0.663294E+03   0.000000E+00
   0.344640E+03   0.000000E+00
   0.370289E+03   0.000000E+00
   0.327919E+03   0.000000E+00
   0.607779E+03   0.000000E+00
   0.329732E+03   0.000000E+00
   0.311435E+03   0.000000E+00
   0.390742E+03   0.000000E+00
   0.141889E+03   0.000000E+00
   0.461245E+03   0.000000E+00
   0.634795E+03   0.000000E+00
   0.374794E+03   0.000000E+00
   0.243991E+03   0.000000E+00
   0.379360E+03   0.000000E+00
   0.559404E+03   0.000000E+00
   0.423194E+03   0.000000E+00
   0.896384E+03   0.000000E+00
   0.147714E+03   0.000000E+00
   0.739673E+03   0.000000E+00
   0.559937E+03   0.000000E+00
   0.500083E+03   0.000000E+00
   0.915232E+03   0.000000E+00
   0.415547E+03   0.000000E+00
   0.280646E+03   0.000000E+00
   0.291337E+03   0.000000E+00
   0.616889E+03   0.000000E+00
   0.646656E+03   0.000000E+00
   0.308925E+03   0.000000E+00
   0.486152E+03   0.000000E+00
   0.782795E+03   0.000000E+00
   0.624880E+03   0.000000E+00
   0.231662E+03   0.000000E+00
   0.525876E+03   0.000000E+00
   0.550996E+03   0.000000E+00
   0.493477E+03   0.000000E+00
   0.522043E+03   0.000000E+00
   0.399249E+03   0.000000E+00
   0.412697E+03   0.000000E+00
   0.851561E+03   0.000000E+00
   0.238827E+03   0.000000E+00
   0.539487E+03   0.000000E+00
   0.188314E+03   0.000000E+00
   0.298439E+03   0.000000E+00
   0.464678E+03   0.000000E+00
   0.486908E+03   0.000000E+00
   0.300707E+03   0.000000E+00
   0.572191E+03   0.000000E+00
   0.559077E+03   0.000000E+00
   0.194316E+03   0.000000E+00
   0.731148E+03   0.000000E+00
   0.293544E+03   0.000000E+00
   0.271800E+03   0.000000E+00
   0.543315E+03   0.000000E+00
   0.679664E+03   0.000000E+00
   0.843364E+03   0.000000E+00
   0.721847E+03   0.000000E+00
   0.526708E+03   0.000000E+00
   0.443689E+03   0.000000E+00
   0.619213E+03   0.000000E+00
   0.345727E+03   0.000000E+00
   0.257785E+03   0.000000E+00
   0.779012E+03   0.000000E+00
   0.395609E+03   0.000000E+00
   0.364523E+03   0.000000E+00
   0.343920E+03   0.000000E+00
   0.558673E+03   0.000000E+00
   0.522368E+03   0.000000E+00
   0.665297E+03   0.000000E+00
   0.628567E+03   0.000000E+00
   0.105182E+04   0.000000E+00
   0.506343E+03   0.000000E+00
   0.680763E+03   0.000000E+00
   0.411552E+03   0.000000E+00
   0.419491E+03   0.000000E+00
   0.638976E+03   0.000000E+00
   0.418700E+03   0.000000E+00
   0.480881E+03   0.000000E+00
   0.403172E+03   0.000000E+00
   0.337827E+03   0.000000E+00
   0.343286E+03   0.000000E+00
   0.307820E+03   0.000000E+00
   0.264942E+03   0.000000E+00
   0.471429E+03   0.000000E+00
   0.321146E+03   0.000000E+00
   0.186645E+03   0.000000E+00
   0.588426E+03   0.000000E+00
   0.595795E+03   0.000000E+00
   0.584477E+03   0.000000E+00
   0.598891E+03   0.000000E+00
   0.382944E+03   0.000000E+00
   0.631484E+03   0.000000E+00
   0.746590E+03   0.000000E+00
   0.715159E+03   0.000000E+00
   0.442454E+03   0.000000E+00
   0.590726E+03   0.000000E+00
   0.428307E+03   0.000000E+00
   0.417422E+03   0.000000E+00
   0.339128E+03   0.000000E+00
   0.892410E+03   0.000000E+00
   0.921447E+03   0.000000E+00
   0.285985E+03   0.000000E+00
   0.444863E+03   0.000000E+00
   0.319922E+03   0.000000E+00
   0.502379E+03   0.000000E+00
   0.729983E+03   0.000000E+00
   0.314645E+03   0.000000E+00
   0.391014E+03   0.000000E+00
   0.578932E+03   0.000000E+00
   0.375575E+03   0.000000E+00
   0.314313E+03   0.000000E+00
   0.577958E+03   0.000000E+00
   0.632125E+03   0.000000E+00
   0.454032E+03   0.000000E+00
   0.474362E+03   0.000000E+00
   0.374738E+03   0.000000E+00
   0.247308E+03   0.000000E+00
   0.411981E+03   0.000000E+00
   0.378185E+03   0.000000E+00
   0.318467E+03   0.000000E+00
   0.614862E+03   0.000000E+00
   0.444741E+03   0.000000E+00
   0.655419E+03   0.000000E+00
   0.463495E+03   0.000000E+00
   0.492935E+03   0.000000E+00
   0.390868E+03   0.000000E+00
   0.652200E+03   0.000000E+00
   0.594390E+03   0.000000E+00
   0.230657E+03   0.000000E+00
   0.406720E+03   0.000000E+00
   0.317369E+03   0.000000E+00
   0.516057E+03   0.000000E+00
   0.494460E+03   0.000000E+00
   0.631584E+03   0.000000E+00
   0.631031E+03   0.000000E+00
   0.977140E+03   0.000000E+00
   0.150348E+03   0.000000E+00
   0.351857E+03   0.000000E+00
   0.451703E+03   0.000000E+00
   0.338251E+03   0.000000E+00
   0.395865E+03   0.000000E+00
   0.661418E+03   0.000000E+00
   0.341992E+03   0.000000E+00
   0.461595E+03   0.000000E+00
   0.307652E+03   0.000000E+00
   0.195194E+03   0.000000E+00
   0.735609E+03   0.000000E+00
   0.319359E+03   0.000000E+00
   0.543233E+03   0.000000E+00
   0.541333E+03   0.000000E+00
   0.592925E+03   0.000000E+00
   0.866172E+03   0.000000E+00
   0.645865E+03   0.000000E+00
   0.396763E+03   0.000000E+00
   0.488177E+03   0.000000E+00
   0.169864E+03   0.000000E+00
   0.333743E+03   0.000000E+00
   0.202302E+03   0.000000E+00
   0.263255E+03   0.000000E+00
   0.449849E+03   0.000000E+00
   0.485085E+03   0.000000E+00
   0.239267E+03   0.000000E+00
   0.491164E+03   0.000000E+00
   0.108205E+04   0.000000E+00
   0.607454E+03   0.000000E+00
   0.814168E+03   0.000000E+00
   0.210271E+03   0.000000E+00
   0.402209E+03   0.000000E+00
   0.727005E+03   0.000000E+00
   0.243359E+03   0.000000E+00
   0.425928E+03   0.000000E+00
   0.575037E+03   0.000000E+00
   0.492818E+03   0.000000E+00
   0.597241E+03   0.000000E+00
   0.485004E+03   0.000000E+00
   0.330508E+03   0.000000E+00
   0.456369E+03   0.000000E+00
   0.568896E+03   0.000000E+00
   0.529086E+03   0.000000E+00
   0.418858E+03   0.000000E+00
   0.645539E+03   0.000000E+00
   0.423463E+03   0.000000E+00
   0.414489E+03   0.000000E+00
   0.417033E+03   0.000000E+00
   0.648195E+03   0.000000E+00
   0.291805E+03   0.000000E+00
   0.676648E+03   0.000000E+00
   0.357666E+03   0.000000E+00
   0.414862E+03   0.000000E+00
   0.432472E+03   0.000000E+00
   0.618590E+03   0.000000E+00
   0.666470E+03   0.000000E+00
   0.406553E+03   0.000000E+00
   0.485503E+03   0.000000E+00
   0.263150E+03   0.000000E+00
   0.670723E+03   0.000000E+00
   0.332294E+03   0.000000E+00
   0.676996E+03   0.000000E+00
   0.653938E+03   0.000000E+00
   0.544612E+03   0.000000E+00
   0.404003E+03   0.000000E+00
   0.321636E+03   0.000000E+00
   0.295609E+03   0.000000E+00
   0.931254E+03   0.000000E+00
   0.467868E+03   0.000000E+00
   0.402895E+03   0.000000E+00
   0.502190E+03   0.000000E+00
   0.344072E+03   0.000000E+00
   0.448124E+03   0.000000E+00
   0.397249E+03   0.000000E+00
   0.461306E+03   0.000000E+00
   0.975325E+03   0.000000E+00
   0.724477E+03   0.000000E+00
   0.297520E+03   0.000000E+00
   0.724159E+03   0.000000E+00
   0.455672E+03   0.000000E+00
   0.340939E+03   0.000000E+00
   0.465325E+03   0.000000E+00
   0.378344E+03   0.000000E+00
   0.583877E+03   0.000000E+00
   0.526355E+03   0.000000E+00
   0.344764E+03   0.000000E+00
   0.519154E+03   0.000000E+00
   0.338119E+03   0.000000E+00
   0.325325E+03   0.000000E+00
   0.351800E+03   0.000000E+00
   0.680579E+03   0.000000E+00
   0.497773E+03   0.000000E+00
   0.276131E+03   0.000000E+00
   0.431872E+03   0.000000E+00
   0.550236E+03   0.000000E+00
   0.429356E+03   0.000000E+00
   0.550585E+03   0.000000E+00
   0.478103E+03   0.000000E+00
   0.574025E+03   0.000000E+00
   0.448050E+03   0.000000E+00
   0.506078E+03   0.000000E+00
   0.392063E+03   0.000000E+00
   0.549163E+03   0.000000E+00
   0.590877E+03   0.000000E+00
   0.475584E+03   0.000000E+00
   0.299495E+03   0.000000E+00
   0.513979E+03   0.000000E+00
   0.799973E+03   0.000000E+00
   0.493705E+03   0.000000E+00
   0.570906E+03   0.000000E+00
   0.785266E+03   0.000000E+00
   0.553710E+03   0.000000E+00
   0.391610E+03   0.000000E+00
   0.497074E+03   0.000000E+00
   0.371190E+03   0.000000E+00
   0.854267E+03   0.000000E+00
   0.422775E+03   0.000000E+00
   0.346304E+03   0.000000E+00
   0.119526E+04   0.000000E+00
   0.583984E+03   0.000000E+00
   0.278105E+03   0.000000E+00
   0.754878E+03   0.000000E+00
   0.555890E+03   0.000000E+00
   0.484993E+03   0.000000E+00
   0.760279E+03   0.000000E+00
   0.558553E+03   0.000000E+00
   0.390700E+03   0.000000E+00
   0.397922E+03   0.000000E+00
   0.198757E+03   0.000000E+00
   0.685469E+03   0.000000E+00
   0.405556E+03   0.000000E+00
   0.372801E+03   0.000000E+00
   0.497773E+03   0.000000E+00
   0.401299E+03   0.000000E+00
   0.260292E+03   0.000000E+00
   0.703440E+03   0.000000E+00
   0.731574E+03   0.000000E+00
   0.204462E+03   0.000000E+00
   0.145603E+03   0.000000E+00
   0.561126E+03   0.000000E+00
   0.652489E+03   0.000000E+00
   0.364431E+03   0.000000E+00
   0.486336E+03   0.000000E+00
   0.275330E+03   0.000000E+00
   0.489909E+03   0.000000E+00
   0.624747E+03   0.000000E+00
   0.286793E+03   0.000000E+00
   0.480299E+03   0.000000E+00
   0.735516E+03   0.000000E+00
   0.350858E+03   0.000000E+00
   0.382553E+03   0.000000E+00
   0.463753E+03   0.000000E+00
   0.870309E+03   0.000000E+00
   0.904691E+03   0.000000E+00
   0.602474E+03   0.000000E+00
   0.412614E+03   0.000000E+00
   0.427508E+03   0.000000E+00
   0.503579E+03   0.000000E+00
   0.720571E+03   0.000000E+00
   0.255189E+03   0.000000E+00
   0.561292E+03   0.000000E+00
   0.427882E+03   0.000000E+00
   0.499774E+03   0.000000E+00
   0.569041E+03   0.000000E+00
   0.686700E+03   0.000000E+00
   0.471104E+03   0.000000E+00
   0.578406E+03   0.000000E+00
   0.202863E+03   0.000000E+00
   0.320266E+03   0.000000E+00
   0.317561E+03   0.000000E+00
   0.377115E+03   0.000000E+00
   0.622352E+03   0.000000E+00
   0.212986E+03   0.000000E+00
   0.341616E+03   0.000000E+00
   0.883366E+03   0.000000E+00
   0.613237E+03   0.000000E+00
   0.365899E+03   0.000000E+00
   0.349247E+03   0.000000E+00
   0.569065E+03   0.000000E+00
   0.322876E+03   0.000000E+00
   0.291688E+03   0.000000E+00
   0.385476E+03   0.000000E+00
   0.653928E+03   0.000000E+00
   0.424636E+03   0.000000E+00
   0.347448E+03   0.000000E+00
   0.532902E+03   0.000000E+00
   0.721005E+03   0.000000E+00
   0.863293E+03   0.000000E+00
   0.100065E+04   0.000000E+00
   0.478299E+03   0.000000E+00
   0.462939E+03   0.000000E+00
   0.272096E+03   0.000000E+00
   0.913490E+03   0.000000E+00
   0.207759E+03   0.000000E+00
   0.312645E+03   0.000000E+00
   0.491141E+03   0.000000E+00
   0.345697E+03   0.000000E+00
   0.771210E+03   0.000000E+00
   0.583121E+03   0.000000E+00
   0.315243E+03   0.000000E+00
   0.500512E+03   0.000000E+00
   0.719954E+03   0.000000E+00
   0.809750E+03   0.000000E+00
   0.347989E+03   0.000000E+00
   0.441154E+03   0.000000E+00
   0.524097E+03   0.000000E+00
   0.526747E+03   0.000000E+00
   0.502193E+03   0.000000E+00
   0.461120E+03   0.000000E+00
   0.611014E+03   0.000000E+00
   0.392427E+03   0.000000E+00
   0.946252E+03   0.000000E+00
   0.695691E+03   0.000000E+00
   0.313633E+03   0.000000E+00
   0.652206E+03   0.000000E+00
   0.111492E+04   0.000000E+00
   0.418338E+03   0.000000E+00
   0.483636E+03   0.000000E+00
   0.270088E+03   0.000000E+00
   0.579590E+03   0.000000E+00
   0.674465E+03   0.000000E+00
   0.448995E+03   0.000000E+00
   0.508829E+03   0.000000E+00
   0.576906E+03   0.000000E+00
   0.560658E+03   0.000000E+00
   0.211961E+03   0.000000E+00
   0.159464E+03   0.000000E+00
   0.431698E+03   0.000000E+00
   0.518176E+03   0.000000E+00
   0.648157E+03   0.000000E+00
   0.479737E+03   0.000000E+00
   0.230686E+03   0.000000E+00
   0.567015E+03   0.000000E+00
   0.336317E+03   0.000000E+00
   0.526898E+03   0.000000E+00
   0.552898E+03   0.000000E+00
   0.389460E+03   0.000000E+00
   0.523795E+03   0.000000E+00
   0.451300E+03   0.000000E+00
   0.543988E+03   0.000000E+00
   0.444344E+03   0.000000E+00
   0.357641E+03   0.000000E+00
   0.654946E+03   0.000000E+00
   0.219915E+03   0.000000E+00
   0.278741E+03   0.000000E+00
   0.694694E+03   0.000000E+00
   0.556213E+03   0.000000E+00
   0.778403E+03   0.000000E+00
   0.306809E+03   0.000000E+00
   0.728707E+03   0.000000E+00
   0.272652E+03   0.000000E+00
   0.537484E+03   0.000000E+00
   0.461894E+03   0.000000E+00
   0.603468E+03   0.000000E+00
   0.808846E+03   0.000000E+00
   0.559598E+03   0.000000E+00
   0.817915E+03   0.000000E+00
   0.397837E+03   0.000000E+00
   0.830451E+03   0.000000E+00
   0.268193E+03   0.000000E+00
   0.325649E+03   0.000000E+00
   0.259527E+03   0.000000E+00
   0.458877E+03   0.000000E+00
   0.555199E+03   0.000000E+00
   0.322018E+03   0.000000E+00
   0.534209E+03   0.000000E+00
   0.588940E+03   0.000000E+00
   0.537643E+03   0.000000E+00
   0.491806E+03   0.000000E+00
   0.320961E+03   0.000000E+00
   0.238302E+03   0.000000E+00
   0.682266E+03   0.000000E+00
   0.424622E+03   0.000000E+00
   0.531945E+03   0.000000E+00
   0.377344E+03   0.000000E+00
   0.301864E+03   0.000000E+00
   0.756131E+03   0.000000E+00
   0.577309E+03   0.000000E+00
   0.529986E+03   0.000000E+00
   0.809810E+03   0.000000E+00
   0.342438E+03   0.000000E+00
   0.301133E+03   0.000000E+00
   0.808385E+03   0.000000E+00
   0.381830E+03   0.000000E+00
   0.479168E+03   0.000000E+00
   0.556028E+03   0.000000E+00
   0.545624E+03   0.000000E+00
   0.150557E+03   0.000000E+00
   0.411066E+03   0.000000E+00
   0.413413E+03   0.000000E+00
   0.643226E+03   0.000000E+00
   0.373370E+03   0.000000E+00
   0.437789E+03   0.000000E+00
   0.828091E+03   0.000000E+00
   0.492858E+03   0.000000E+00
   0.655362E+03   0.000000E+00
   0.604494E+03   0.000000E+00
   0.676950E+03   0.000000E+00
   0.276235E+03   0.000000E+00
   0.568065E+03   0.000000E+00
   0.827785E+03   0.000000E+00
   0.346722E+03   0.000000E+00
   0.284131E+03   0.000000E+00
   0.167940E+03   0.000000E+00
   0.523183E+03   0.000000E+00
   0.711440E+03   0.000000E+00
   0.597551E+03   0.000000E+00
   0.430260E+03   0.000000E+00
   0.630345E+03   0.000000E+00
   0.805318E+03   0.000000E+00
   0.352546E+03   0.000000E+00
   0.487222E+03   0.000000E+00
   0.605946E+03   0.000000E+00
   0.581807E+03   0.000000E+00
   0.238024E+03   0.000000E+00
   0.422760E+03   0.000000E+00
   0.645232E+03   0.000000E+00
   0.606108E+03   0.000000E+00
   0.382932E+03   0.000000E+00
   0.668286E+03   0.000000E+00
   0.562329E+03   0.000000E+00
   0.635692E+03   0.000000E+00
   0.736469E+03   0.000000E+00
   0.508888E+03   0.000000E+00
   0.193404E+03   0.000000E+00
   0.199392E+03   0.000000E+00
   0.493273E+03   0.000000E+00
   0.613716E+03   0.000000E+00
   0.527949E+03   0.000000E+00
   0.520543E+03   0.000000E+00
   0.584174E+03   0.000000E+00
   0.210044E+03   0.000000E+00
   0.694851E+03   0.000000E+00
   0.785646E+03   0.000000E+00
   0.284648E+03   0.000000E+00
   0.225768E+03   0.000000E+00
   0.744269E+03   0.000000E+00
   0.383505E+03   0.000000E+00
   0.450648E+03   0.000000E+00
   0.442571E+03   0.000000E+00
   0.158020E+03   0.000000E+00
   0.209233E+03   0.000000E+00
   0.410784E+03   0.000000E+00
   0.282546E+03   0.000000E+00
   0.460971E+03   0.000000E+00
   0.548759E+03   0.000000E+00
   0.623831E+03   0.000000E+00
   0.362997E+03   0.000000E+00
   0.403675E+03   0.000000E+00
   0.274693E+03   0.000000E+00
   0.553856E+03   0.000000E+00
   0.660137E+03   0.000000E+00
   0.345506E+03   0.000000E+00
   0.564705E+03   0.000000E+00
   0.602976E+03   0.000000E+00
   0.577363E+03   0.000000E+00
   0.491735E+03   0.000000E+00
   0.964000E+03   0.000000E+00
   0.512613E+03   0.000000E+00
   0.489038E+03   0.000000E+00
   0.686010E+03   0.000000E+00
   0.290548E+03   0.000000E+00
   0.802366E+03   0.000000E+00
   0.656047E+03   0.000000E+00
   0.183790E+03   0.000000E+00
   0.624889E+03   0.000000E+00
   0.531834E+03   0.000000E+00
   0.358499E+03   0.000000E+00
   0.437090E+03   0.000000E+00
   0.463340E+03   0.000000E+00
   0.103007E+04   0.000000E+00
   0.779286E+03   0.000000E+00
   0.273292E+03   0.000000E+00
   0.265890E+03   0.000000E+00
   0.448890E+03   0.000000E+00
   0.103338E+04   0.000000E+00
   0.466296E+03   0.000000E+00
   0.347727E+03   0.000000E+00
   0.485933E+03   0.000000E+00
   0.313441E+03   0.000000E+00
   0.622942E+03   0.000000E+00
   0.671956E+03   0.000000E+00
   0.294288E+03   0.000000E+00
   0.413979E+03   0.000000E+00
   0.727315E+03   0.000000E+00
   0.504236E+03   0.000000E+00
   0.472249E+03   0.000000E+00
   0.580054E+03   0.000000E+00
   0.672155E+03   0.000000E+00
   0.467843E+03   0.000000E+00
   0.342509E+03   0.000000E+00
   0.110684E+03   0.000000E+00
   0.521569E+03   0.000000E+00
   0.457329E+03   0.000000E+00
   0.568771E+03   0.000000E+00
   0.235046E+03   0.000000E+00
   0.150129E+03   0.000000E+00
   0.545884E+03   0.000000E+00
   0.427866E+03   0.000000E+00
   0.495012E+03   0.000000E+00
   0.379577E+03   0.000000E+00
   0.673525E+03   0.000000E+00
   0.458707E+03   0.000000E+00
   0.349597E+03   0.000000E+00
   0.838180E+03   0.000000E+00
   0.848516E+03   0.000000E+00
   0.254898E+03   0.000000E+00
   0.136528E+03   0.000000E+00
   0.568416E+03   0.000000E+00
   0.447055E+03   0.000000E+00
   0.499890E+03   0.000000E+00
   0.390163E+03   0.000000E+00
   0.502598E+03   0.000000E+00
   0.435122E+03   0.000000E+00
   0.386492E+03   0.000000E+00
   0.263678E+03   0.000000E+00
   0.470799E+03   0.000000E+00
   0.411682E+03   0.000000E+00
   0.347198E+03   0.000000E+00
   0.561308E+03   0.000000E+00
   0.284678E+03   0.000000E+00
   0.477003E+03   0.000000E+00
   0.105624E+04   0.000000E+00
   0.638404E+03   0.000000E+00
   0.679603E+03   0.000000E+00
   0.105792E+04   0.000000E+00
   0.706540E+03   0.000000E+00
   0.327021E+03   0.000000E+00
   0.260875E+03   0.000000E+00
   0.568069E+03   0.000000E+00
   0.732272E+03   0.000000E+00
   0.471037E+03   0.000000E+00
   0.635761E+03   0.000000E+00
   0.407765E+03   0.000000E+00
   0.276423E+03   0.000000E+00
   0.340092E+03   0.000000E+00
   0.336127E+03   0.000000E+00
   0.689125E+03   0.000000E+00
   0.447931E+03   0.000000E+00
   0.658505E+03   0.000000E+00
   0.814899E+03   0.000000E+00
   0.387798E+03   0.000000E+00
   0.499765E+03   0.000000E+00
   0.427219E+03   0.000000E+00
   0.373125E+03   0.000000E+00
   0.104694E+04   0.000000E+00
   0.404214E+03   0.000000E+00
   0.296873E+03   0.000000E+00
   0.354313E+03   0.000000E+00
   0.295916E+03   0.000000E+00
   0.614531E+03   0.000000E+00
   0.169668E+03   0.000000E+00
   0.415946E+03   0.000000E+00
   0.410300E+03   0.000000E+00
   0.490928E+03   0.000000E+00
   0.348277E+03   0.000000E+00
   0.656282E+03   0.000000E+00
   0.441299E+03   0.000000E+00
   0.210822E+03   0.000000E+00
   0.368534E+03   0.000000E+00
   0.436912E+03   0.000000E+00
   0.609367E+03   0.000000E+00
   0.542821E+03   0.000000E+00
   0.708600E+03   0.000000E+00
   0.596014E+03   0.000000E+00
   0.258695E+03   0.000000E+00
   0.307383E+03   0.000000E+00
   0.492169E+03   0.000000E+00
   0.362844E+03   0.000000E+00
   0.469134E+03   0.000000E+00
   0.463469E+03   0.000000E+00
   0.527578E+03   0.000000E+00
   0.350094E+03   0.000000E+00
   0.522617E+03   0.000000E+00
   0.778153E+03   0.000000E+00
   0.985669E+03   0.000000E+00
   0.208896E+03   0.000000E+00
   0.686116E+03   0.000000E+00
   0.393610E+03   0.000000E+00
   0.468271E+03   0.000000E+00
   0.418566E+03   0.000000E+00
   0.521777E+03   0.000000E+00
   0.589501E+03   0.000000E+00
   0.395773E+03   0.000000E+00
   0.259490E+03   0.000000E+00
   0.565868E+03   0.000000E+00
   0.260596E+03   0.000000E+00
   0.415698E+03   0.000000E+00
   0.711457E+03   0.000000E+00
   0.559045E+03   0.000000E+00
   0.680982E+03   0.000000E+00
   0.638594E+03   0.000000E+00
   0.597923E+03   0.000000E+00
   0.425675E+03   0.000000E+00
   0.507268E+03   0.000000E+00
   0.597026E+03   0.000000E+00
   0.443354E+03   0.000000E+00
   0.401856E+03   0.000000E+00
   0.517551E+03   0.000000E+00
   0.573876E+03   0.000000E+00
   0.608179E+03   0.000000E+00
   0.468438E+03   0.000000E+00
   0.422228E+03   0.000000E+00
   0.520722E+03   0.000000E+00
   0.385564E+03   0.000000E+00
   0.240662E+03   0.000000E+00
   0.659891E+03   0.000000E+00
   0.255218E+03   0.000000E+00
   0.418705E+03   0.000000E+00
   0.444391E+03   0.000000E+00
   0.280201E+03   0.000000E+00
   0.649231E+03   0.000000E+00
   0.263594E+03   0.000000E+00
   0.468959E+03   0.000000E+00
   0.444310E+03   0.000000E+00
   0.527360E+03   0.000000E+00
   0.579949E+03   0.000000E+00
   0.817144E+03   0.000000E+00
   0.558637E+03   0.000000E+00
   0.781354E+03   0.000000E+00
   0.623043E+03   0.000000E+00
   0.740159E+03   0.000000E+00
   0.467751E+03   0.000000E+00
   0.846917E+03   0.000000E+00
   0.506018E+03   0.000000E+00
   0.701525E+03   0.000000E+00
   0.462570E+03   0.000000E+00
   0.537497E+03   0.000000E+00
   0.478905E+03   0.000000E+00
   0.347804E+03   0.000000E+00
   0.383757E+03   0.000000E+00
   0.230933E+03   0.000000E+00
   0.369163E+03   0.000000E+00
   0.665993E+03   0.000000E+00
   0.328663E+03   0.000000E+00
   0.471143E+03   0.000000E+00
   0.447869E+03   0.000000E+00
   0.330732E+03   0.000000E+00
   0.808531E+03   0.000000E+00
   0.478553E+03   0.000000E+00
   0.308386E+03   0.000000E+00
   0.457896E+03   0.000000E+00
   0.374309E+03   0.000000E+00
   0.241112E+03   0.000000E+00
   0.670081E+03   0.000000E+00
   0.551249E+03   0.000000E+00
   0.952058E+03   0.000000E+00
   0.814961E+03   0.000000E+00
   0.398891E+03   0.000000E+00
   0.533467E+03   0.000000E+00
   0.466480E+03   0.000000E+00
   0.678683E+03   0.000000E+00
   0.424831E+03   0.000000E+00
   0.339999E+03   0.000000E+00
   0.455828E+03   0.000000E+00
   0.483850E+03   0.000000E+00
   0.676376E+03   0.000000E+00
   0.873403E+03   0.000000E+00
   0.479633E+03   0.000000E+00
   0.398906E+03   0.000000E+00
   0.447267E+03   0.000000E+00
   0.556074E+03   0.000000E+00
   0.702109E+03   0.000000E+00
   0.438890E+03   0.000000E+00
   0.458505E+03   0.000000E+00
   0.312864E+03   0.000000E+00
   0.422661E+03   0.000000E+00
   0.482320E+03   0.000000E+00
   0.446390E+03   0.000000E+00
   0.186294E+03   0.000000E+00
   0.615214E+03   0.000000E+00
   0.406871E+03   0.000000E+00
   0.490932E+03   0.000000E+00
   0.595444E+03   0.000000E+00
   0.482572E+03   0.000000E+00
   0.676733E+03   0.000000E+00
   0.431667E+03   0.000000E+00
   0.329209E+03   0.000000E+00
   0.164272E+03   0.000000E+00
   0.250155E+03   0.000000E+00
   0.424711E+03   0.000000E+00
   0.681942E+03   0.000000E+00
   0.488214E+03   0.000000E+00
   0.534059E+03   0.000000E+00
   0.316289E+03   0.000000E+00
   0.786632E+03   0.000000E+00
   0.545579E+03   0.000000E+00
   0.731966E+03   0.000000E+00
   0.508144E+03   0.000000E+00
   0.277071E+03   0.000000E+00
   0.253623E+03   0.000000E+00
   0.408629E+03   0.000000E+00
   0.295316E+03   0.000000E+00
   0.176957E+03   0.000000E+00
   0.222129E+03   0.000000E+00
   0.421143E+03   0.000000E+00
   0.379738E+03   0.000000E+00
   0.560635E+03   0.000000E+00
   0.548899E+03   0.000000E+00
   0.596715E+03   0.000000E+00
   0.717708E+03   0.000000E+00
   0.342019E+03   0.000000E+00
   0.352364E+03   0.000000E+00
   0.536292E+03   0.000000E+00
   0.957993E+03   0.000000E+00
   0.294771E+03   0.000000E+00
   0.392438E+03   0.000000E+00
   0.627457E+03   0.000000E+00
   0.513042E+03   0.000000E+00
   0.202400E+03   0.000000E+00
   0.105776E+04   0.000000E+00
   0.839197E+03   0.000000E+00
   0.536670E+03   0.000000E+00
   0.433498E+03   0.000000E+00
   0.761534E+03   0.000000E+00
   0.643868E+03   0.000000E+00
   0.354158E+03   0.000000E+00
   0.310820E+03   0.000000E+00
   0.458493E+03   0.000000E+00
   0.594955E+03   0.000000E+00
   0.535249E+03   0.000000E+00
   0.613587E+03   0.000000E+00
   0.466933E+03   0.000000E+00
   0.915399E+03   0.000000E+00
   0.328052E+03   0.000000E+00
   0.627627E+03   0.000000E+00
   0.499857E+03   0.000000E+00
   0.802346E+03   0.000000E+00
   0.985319E+03   0.000000E+00
   0.560654E+03   0.000000E+00
   0.431511E+03   0.000000E+00
   0.473398E+03   0.000000E+00
   0.429729E+03   0.000000E+00
   0.259293E+03   0.000000E+00
   0.646329E+03   0.000000E+00
   0.526992E+03   0.000000E+00
   0.399688E+03   0.000000E+00
   0.333165E+03   0.000000E+00
   0.962150E+03   0.000000E+00
   0.492284E+03   0.000000E+00
   0.476609E+03   0.000000E+00
   0.408027E+03   0.000000E+00
   0.205514E+03   0.000000E+00
   0.492644E+03   0.000000E+00
   0.243656E+03   0.000000E+00
   0.368288E+03   0.000000E+00
   0.683460E+03   0.000000E+00
   0.462796E+03   0.000000E+00
   0.795894E+03   0.000000E+00
   0.634327E+03   0.000000E+00
   0.614128E+03   0.000000E+00
   0.768297E+03   0.000000E+00
   0.344621E+03   0.000000E+00
   0.425897E+03   0.000000E+00
   0.404428E+03   0.000000E+00
   0.402886E+03   0.000000E+00
   0.663445E+03   0.000000E+00
   0.354880E+03   0.000000E+00
   0.458060E+03   0.000000E+00
   0.234106E+03   0.000000E+00
   0.474959E+03   0.000000E+00
   0.280742E+03   0.000000E+00
   0.379427E+03   0.000000E+00
   0.353939E+03   0.000000E+00
   0.681524E+03   0.000000E+00
   0.715069E+03   0.000000E+00
   0.524742E+03   0.000000E+00
   0.128250E+04   0.000000E+00
   0.839130E+03   0.000000E+00
   0.724550E+03   0.000000E+00
   0.577353E+03   0.000000E+00
   0.490238E+03   0.000000E+00
   0.836203E+03   0.000000E+00
   0.521047E+03   0.000000E+00
   0.254696E+03   0.000000E+00
   0.303459E+03   0.000000E+00
   0.423553E+03   0.000000E+00
   0.316642E+03   0.000000E+00
   0.420334E+03   0.000000E+00
   0.241321E+03   0.000000E+00
   0.483719E+03   0.000000E+00
   0.491801E+03   0.000000E+00
   0.544319E+03   0.000000E+00
   0.451696E+03   0.000000E+00
   0.379752E+03   0.000000E+00
   0.360027E+03   0.000000E+00
   0.392642E+03   0.000000E+00
   0.702070E+03   0.000000E+00
   0.703834E+03   0.000000E+00
   0.707260E+03   0.000000E+00
   0.679769E+03   0.000000E+00
   0.436218E+03   0.000000E+00
   0.365040E+03   0.000000E+00
   0.623096E+03   0.000000E+00
   0.394864E+03   0.000000E+00
   0.236857E+03   0.000000E+00
   0.698278E+03   0.000000E+00
   0.360720E+03   0.000000E+00
   0.325723E+03   0.000000E+00
   0.649768E+03   0.000000E+00
   0.407866E+03   0.000000E+00
   0.263671E+03   0.000000E+00
   0.277095E+03   0.000000E+00
   0.450486E+03   0.000000E+00
   0.486506E+03   0.000000E+00
   0.344318E+03   0.000000E+00
   0.665684E+03   0.000000E+00
   0.606582E+03   0.000000E+00
   0.620364E+03   0.000000E+00
   0.342942E+03   0.000000E+00
   0.343787E+03   0.000000E+00
   0.733715E+03   0.000000E+00
   0.351907E+03   0.000000E+00
   0.500737E+03   0.000000E+00
   0.428452E+03   0.000000E+00
   0.443993E+03   0.000000E+00
   0.484497E+03   0.000000E+00
   0.293406E+03   0.000000E+00
   0.368532E+03   0.000000E+00
   0.425524E+03   0.000000E+00
   0.451741E+03   0.000000E+00
   0.296202E+03   0.000000E+00
   0.564240E+03   0.000000E+00
   0.877546E+03   0.000000E+00
   0.450040E+03   0.000000E+00
   0.716200E+03   0.000000E+00
   0.695444E+03   0.000000E+00
   0.683631E+03   0.000000E+00
   0.282419E+03   0.000000E+00
   0.453069E+03   0.000000E+00
   0.440507E+03   0.000000E+00
   0.655607E+03   0.000000E+00
   0.543054E+03   0.000000E+00
   0.358136E+03   0.000000E+00
   0.735033E+03   0.000000E+00
   0.476191E+03   0.000000E+00
   0.421679E+03   0.000000E+00
   0.435484E+03   0.000000E+00
   0.371099E+03   0.000000E+00
   0.487862E+03   0.000000E+00
   0.641401E+03   0.000000E+00
   0.729374E+02   0.000000E+00
   0.120672E+03   0.000000E+00
   0.583578E+03   0.000000E+00
   0.668746E+03   0.000000E+00
   0.149360E+03   0.000000E+00
   0.745527E+03   0.000000E+00
   0.276745E+03   0.000000E+00
   0.571456E+03   0.000000E+00
   0.455894E+03   0.000000E+00
   0.333671E+03   0.000000E+00
   0.179159E+03   0.000000E+00
   0.235156E+03   0.000000E+00
   0.713918E+03   0.000000E+00
   0.395953E+03   0.000000E+00
   0.356313E+03   0.000000E+00
   0.357067E+03   0.000000E+00
   0.464558E+03   0.000000E+00
   0.438991E+03   0.000000E+00
   0.695234E+03   0.000000E+00
   0.607138E+03   0.000000E+00
   0.966304E+03   0.000000E+00
   0.529415E+03   0.000000E+00
   0.792422E+03   0.000000E+00
   0.501919E+03   0.000000E+00
   0.414669E+03   0.000000E+00
   0.279247E+03   0.000000E+00
   0.103262E+04   0.000000E+00
   0.704181E+03   0.000000E+00
   0.552634E+03   0.000000E+00
   0.338181E+03   0.000000E+00
   0.374826E+03   0.000000E+00
   0.494934E+03   0.000000E+00
   0.724188E+03   0.000000E+00
   0.327447E+03   0.000000E+00
   0.289989E+03   0.000000E+00
   0.444692E+03   0.000000E+00
   0.452524E+03   0.000000E+00
   0.802741E+03   0.000000E+00
   0.293910E+03   0.000000E+00
   0.300401E+03   0.000000E+00
   0.490796E+03   0.000000E+00
   0.477568E+03   0.000000E+00
   0.296721E+03   0.000000E+00
   0.601123E+03   0.000000E+00
   0.958869E+03   0.000000E+00
   0.455742E+03   0.000000E+00
   0.672909E+03   0.000000E+00
   0.271022E+03   0.000000E+00
   0.292197E+03   0.000000E+00
   0.525020E+03   0.000000E+00
   0.331534E+03   0.000000E+00
   0.459108E+03   0.000000E+00
   0.405695E+03   0.000000E+00
   0.353137E+03   0.000000E+00
   0.336218E+03   0.000000E+00
   0.600057E+03   0.000000E+00
   0.408078E+03   0.000000E+00
   0.367263E+03   0.000000E+00
   0.402228E+03   0.000000E+00
   0.314119E+03   0.000000E+00
   0.569108E+03   0.000000E+00
   0.440358E+03   0.000000E+00
   0.268902E+03   0.000000E+00
   0.769732E+03   0.000000E+00
   0.691816E+03   0.000000E+00
   0.715468E+03   0.000000E+00
   0.435543E+03   0.000000E+00
   0.585396E+03   0.000000E+00
   0.729612E+03   0.000000E+00
   0.398263E+03   0.000000E+00
   0.154074E+03   0.000000E+00
   0.513616E+03   0.000000E+00
   0.155012E+03   0.000000E+00
   0.368274E+03   0.000000E+00
   0.685556E+03   0.000000E+00
   0.261141E+03   0.000000E+00
   0.636676E+03   0.000000E+00
   0.423925E+03   0.000000E+00
   0.234539E+03   0.000000E+00
   0.464094E+03   0.000000E+00
   0.785701E+03   0.000000E+00
   0.545850E+03   0.000000E+00
   0.360300E+03   0.000000E+00
   0.421834E+03   0.000000E+00
   0.442789E+03   0.000000E+00
   0.954727E+03   0.000000E+00
   0.398967E+03   0.000000E+00
   0.276781E+03   0.000000E+00
   0.375575E+03   0.000000E+00
   0.499728E+03   0.000000E+00
   0.442927E+03   0.000000E+00
   0.361554E+03   0.000000E+00
   0.544302E+03   0.000000E+00
   0.272110E+03   0.000000E+00
   0.287840E+03   0.000000E+00
   0.576167E+03   0.000000E+00
   0.324787E+03   0.000000E+00
   0.572725E+03   0.000000E+00
   0.587168E+03   0.000000E+00
   0.604106E+03   0.000000E+00
   0.673639E+03   0.000000E+00
   0.446810E+03   0.000000E+00
   0.662328E+03   0.000000E+00
   0.817596E+03   0.000000E+00
   0.604946E+03   0.000000E+00
   0.251376E+03   0.000000E+00
   0.519418E+03   0.000000E+00
   0.853151E+03   0.000000E+00
   0.257948E+03   0.000000E+00
   0.478428E+03   0.000000E+00
   0.999443E+03   0.000000E+00
   0.681922E+03   0.000000E+00
   0.354290E+03   0.000000E+00
   0.363200E+03   0.000000E+00
   0.616390E+03   0.000000E+00
   0.182040E+03   0.000000E+00
   0.566914E+03   0.000000E+00
   0.395219E+03   0.000000E+00
   0.283280E+03   0.000000E+00
   0.717477E+03   0.000000E+00
   0.360673E+03   0.000000E+00
   0.830047E+03   0.000000E+00
   0.340044E+03   0.000000E+00
   0.487796E+03   0.000000E+00
   0.525344E+03   0.000000E+00
   0.423273E+03   0.000000E+00
   0.617517E+03   0.000000E+00
   0.361095E+03   0.000000E+00
   0.425145E+03   0.000000E+00
   0.753562E+03   0.000000E+00
   0.797351E+03   0.000000E+00
   0.812024E+03   0.000000E+00
   0.587284E+03   0.000000E+00
   0.508109E+03   0.000000E+00
   0.392907E+03   0.000000E+00
   0.184181E+03   0.000000E+00
   0.550857E+03   0.000000E+00
   0.637066E+03   0.000000E+00
   0.228893E+03   0.000000E+00
   0.596466E+03   0.000000E+00
   0.511800E+03   0.000000E+00
   0.286367E+03   0.000000E+00
   0.685436E+03   0.000000E+00
   0.471812E+03   0.000000E+00
   0.665875E+03   0.000000E+00
   0.510197E+03   0.000000E+00
   0.359879E+03   0.000000E+00
   0.798744E+03   0.000000E+00
   0.643981E+03   0.000000E+00
   0.756553E+03   0.000000E+00
   0.623087E+03   0.000000E+00
   0.440912E+03   0.000000E+00
   0.252127E+03   0.000000E+00
   0.101503E+04   0.000000E+00
   0.252187E+03   0.000000E+00
   0.299257E+03   0.000000E+00
   0.460543E+03   0.000000E+00
   0.382156E+03   0.000000E+00
   0.167424E+03   0.000000E+00
   0.562944E+03   0.000000E+00
   0.522894E+03   0.000000E+00
   0.236114E+03   0.000000E+00
   0.269790E+03   0.000000E+00
   0.587744E+03   0.000000E+00
   0.437659E+03   0.000000E+00
   0.715227E+03   0.000000E+00
   0.981239E+03   0.000000E+00
   0.217578E+03   0.000000E+00
   0.513630E+03   0.000000E+00
   0.284089E+03   0.000000E+00
   0.368025E+03   0.000000E+00
   0.920692E+03   0.000000E+00
   0.961115E+03   0.000000E+00
   0.333040E+03   0.000000E+00
   0.645866E+03   0.000000E+00
   0.989383E+03   0.000000E+00
   0.539120E+03   0.000000E+00
   0.631746E+03   0.000000E+00
   0.333484E+03   0.000000E+00
   0.577491E+03   0.000000E+00
   0.539781E+03   0.000000E+00
   0.440611E+03   0.000000E+00
   0.311102E+03   0.000000E+00
   0.646847E+03   0.000000E+00
   0.545210E+03   0.000000E+00
   0.150259E+03   0.000000E+00
   0.194167E+03   0.000000E+00
   0.382083E+03   0.000000E+00
   0.621894E+03   0.000000E+00
   0.388179E+03   0.000000E+00
   0.143468E+03   0.000000E+00
   0.396894E+03   0.000000E+00
   0.296836E+03   0.000000E+00
   0.417739E+03   0.000000E+00
   0.477231E+03   0.000000E+00
   0.344296E+03   0.000000E+00
   0.482668E+03   0.000000E+00
   0.294462E+03   0.000000E+00
   0.390261E+03   0.000000E+00
   0.596529E+03   0.000000E+00
   0.712468E+03   0.000000E+00
   0.381927E+03   0.000000E+00
   0.355907E+03   0.000000E+00
   0.492414E+03   0.000000E+00
   0.574919E+03   0.000000E+00
   0.255487E+03   0.000000E+00
   0.216792E+03   0.000000E+00
   0.456927E+03   0.000000E+00
   0.636632E+03   0.000000E+00
   0.525019E+03   0.000000E+00
   0.433068E+03   0.000000E+00
   0.723635E+03   0.000000E+00
   0.882126E+03   0.000000E+00
   0.486762E+03   0.000000E+00
   0.442650E+03   0.000000E+00
   0.568037E+03   0.000000E+00
   0.464351E+03   0.000000E+00
   0.431063E+03   0.000000E+00
   0.337957E+03   0.000000E+00
   0.589134E+03   0.000000E+00
   0.738224E+03   0.000000E+00
   0.336414E+03   0.000000E+00
   0.614087E+03   0.000000E+00
   0.737151E+03   0.000000E+00
   0.379521E+03   0.000000E+00
   0.424039E+03   0.000000E+00
   0.514724E+03   0.000000E+00
   0.547055E+03   0.000000E+00
   0.518283E+03   0.000000E+00
   0.336602E+03   0.000000E+00
   0.600337E+03   0.000000E+00
   0.240118E+03   0.000000E+00
   0.672650E+03   0.000000E+00
   0.666142E+03   0.000000E+00
   0.531206E+03   0.000000E+00
   0.414830E+03   0.000000E+00
   0.458402E+03   0.000000E+00
   0.108219E+04   0.000000E+00
   0.675210E+03   0.000000E+00
   0.526835E+03   0.000000E+00
   0.613080E+03   0.000000E+00
   0.375578E+03   0.000000E+00
   0.843572E+03   0.000000E+00
   0.430140E+03   0.000000E+00
   0.596160E+03   0.000000E+00
   0.635868E+03   0.000000E+00
   0.612322E+03   0.000000E+00
   0.411232E+03   0.000000E+00
   0.434447E+03   0.000000E+00
   0.202690E+03   0.000000E+00
   0.500065E+03   0.000000E+00
   0.696919E+03   0.000000E+00
   0.397420E+03   0.000000E+00
   0.456255E+03   0.000000E+00
   0.399370E+03   0.000000E+00
   0.267651E+03   0.000000E+00
   0.343381E+03   0.000000E+00
   0.732936E+03   0.000000E+00
   0.521989E+03   0.000000E+00
   0.630134E+03   0.000000E+00
   0.573465E+03   0.000000E+00
   0.405894E+03   0.000000E+00
   0.255642E+03   0.000000E+00
   0.275803E+03   0.000000E+00
   0.200587E+03   0.000000E+00
   0.411551E+03   0.000000E+00
   0.319403E+03   0.000000E+00
   0.301875E+03   0.000000E+00
   0.515299E+03   0.000000E+00
   0.231442E+03   0.000000E+00
   0.340254E+03   0.000000E+00
   0.374135E+03   0.000000E+00
   0.767850E+03   0.000000E+00
   0.220456E+03   0.000000E+00
   0.450038E+03   0.000000E+00
   0.573458E+03   0.000000E+00
   0.565679E+03   0.000000E+00
   0.684458E+03   0.000000E+00
   0.411457E+03   0.000000E+00
   0.226044E+03   0.000000E+00
   0.613262E+03   0.000000E+00
   0.283341E+03   0.000000E+00
   0.641868E+03   0.000000E+00
   0.539079E+03   0.000000E+00
   0.625569E+03   0.000000E+00
   0.102642E+04   0.000000E+00
   0.480970E+03   0.000000E+00
   0.563822E+03   0.000000E+00
   0.653996E+03   0.000000E+00
   0.442550E+03   0.000000E+00
   0.507694E+03   0.000000E+00
   0.242772E+03   0.000000E+00
   0.755734E+03   0.000000E+00
   0.294686E+03   0.000000E+00
   0.143024E+03   0.000000E+00
   0.918269E+03   0.000000E+00
   0.620340E+03   0.000000E+00
   0.510916E+03   0.000000E+00
   0.712198E+03   0.000000E+00
   0.619572E+03   0.000000E+00
   0.326621E+03   0.000000E+00
   0.747054E+03   0.000000E+00
   0.534371E+03   0.000000E+00
   0.253325E+03   0.000000E+00
   0.391613E+03   0.000000E+00
   0.941495E+03   0.000000E+00
   0.307809E+03   0.000000E+00
   0.251968E+03   0.000000E+00
   0.560652E+03   0.000000E+00
   0.274885E+03   0.000000E+00
   0.199782E+03   0.000000E+00
   0.224777E+03   0.000000E+00
   0.247117E+03   0.000000E+00
   0.417912E+03   0.000000E+00
   0.614134E+03   0.000000E+00
   0.268867E+03   0.000000E+00
   0.557195E+03   0.000000E+00
   0.759104E+03   0.000000E+00
   0.264024E+03   0.000000E+00
   0.550401E+03   0.000000E+00
   0.391643E+03   0.000000E+00
   0.154819E+04   0.000000E+00
   0.532411E+03   0.000000E+00
   0.750533E+03   0.000000E+00
   0.616810E+03   0.000000E+00
   0.312129E+03   0.000000E+00
   0.294662E+03   0.000000E+00
   0.389275E+03   0.000000E+00
   0.227877E+03   0.000000E+00
   0.115267E+04   0.000000E+00
   0.280970E+03   0.000000E+00
   0.343875E+03   0.000000E+00
   0.572196E+03   0.000000E+00
   0.515339E+03   0.000000E+00
   0.346358E+03   0.000000E+00
   0.648530E+03   0.000000E+00
   0.941311E+03   0.000000E+00
   0.460620E+03   0.000000E+00
   0.566332E+03   0.000000E+00
   0.403373E+03   0.000000E+00
   0.238732E+03   0.000000E+00
   0.667199E+03   0.000000E+00
   0.105133E+04   0.000000E+00
   0.518246E+03   0.000000E+00
   0.553517E+03   0.000000E+00
   0.116582E+04   0.000000E+00
   0.116882E+04   0.000000E+00
   0.444570E+03   0.000000E+00
   0.707764E+03   0.000000E+00
   0.427393E+03   0.000000E+00
   0.701317E+03   0.000000E+00
   0.508032E+03   0.000000E+00
   0.529759E+03   0.000000E+00
   0.556503E+03   0.000000E+00
   0.653746E+03   0.000000E+00
   0.245476E+03   0.000000E+00
   0.343416E+03   0.000000E+00
   0.560560E+03   0.000000E+00
   0.642051E+03   0.000000E+00
   0.288727E+03   0.000000E+00
   0.642819E+03   0.000000E+00
   0.746608E+03   0.000000E+00
   0.558555E+03   0.000000E+00
   0.533563E+03   0.000000E+00
   0.336279E+03   0.000000E+00
   0.423953E+03   0.000000E+00
   0.574708E+03   0.000000E+00
   0.400835E+03   0.000000E+00
   0.342334E+03   0.000000E+00
   0.401032E+03   0.000000E+00
   0.417689E+03   0.000000E+00
   0.318408E+03   0.000000E+00
   0.503083E+03   0.000000E+00
   0.582988E+03   0.000000E+00
   0.718138E+03   0.000000E+00
   0.106577E+04   0.000000E+00
   0.570677E+03   0.000000E+00
   0.629981E+03   0.000000E+00
   0.458634E+03   0.000000E+00
   0.590322E+03   0.000000E+00
   0.397672E+03   0.000000E+00
   0.280160E+03   0.000000E+00
   0.241149E+03   0.000000E+00
   0.617106E+03   0.000000E+00
   0.604058E+03   0.000000E+00
   0.516683E+03   0.000000E+00
   0.473144E+03   0.000000E+00
   0.428037E+03   0.000000E+00
   0.831773E+03   0.000000E+00
   0.418440E+03   0.000000E+00
   0.796643E+03   0.000000E+00
   0.827383E+03   0.000000E+00
   0.669396E+03   0.000000E+00
   0.565405E+03   0.000000E+00
   0.245262E+03   0.000000E+00
   0.521244E+03   0.000000E+00
   0.329309E+03   0.000000E+00
   0.120555E+03   0.000000E+00
   0.667212E+03   0.000000E+00
   0.283129E+03   0.000000E+00
   0.572942E+03   0.000000E+00
   0.319767E+03   0.000000E+00
   0.183925E+03   0.000000E+00
   0.835826E+03   0.000000E+00
   0.605922E+03   0.000000E+00
   0.762597E+03   0.000000E+00
   0.100850E+04   0.000000E+00
   0.595526E+03   0.000000E+00
   0.680303E+03   0.000000E+00
   0.670528E+03   0.000000E+00
   0.433141E+03   0.000000E+00
   0.629131E+03   0.000000E+00
   0.421433E+03   0.000000E+00
   0.712393E+03   0.000000E+00
   0.330070E+03   0.000000E+00
   0.430383E+03   0.000000E+00
   0.388939E+03   0.000000E+00
   0.348364E+03   0.000000E+00
   0.265994E+03   0.000000E+00
   0.263747E+03   0.000000E+00
   0.687142E+03   0.000000E+00
   0.520567E+03   0.000000E+00
   0.176498E+03   0.000000E+00
   0.330834E+03   0.000000E+00
   0.528511E+03   0.000000E+00
   0.419437E+03   0.000000E+00
   0.381687E+03   0.000000E+00
   0.837269E+03   0.000000E+00
   0.371597E+03   0.000000E+00
   0.452039E+03   0.000000E+00
   0.575252E+03   0.000000E+00
   0.643192E+03   0.000000E+00
   0.584474E+03   0.000000E+00
   0.574216E+03   0.000000E+00
   0.560742E+03   0.000000E+00
   0.444102E+03   0.000000E+00
   0.716460E+03   0.000000E+00
   0.692246E+03   0.000000E+00
   0.574741E+03   0.000000E+00
   0.619723E+03   0.000000E+00
   0.915883E+03   0.000000E+00
   0.363816E+03   0.000000E+00
   0.360162E+03   0.000000E+00
   0.249007E+03   0.000000E+00
   0.284288E+03   0.000000E+00
   0.493853E+03   0.000000E+00
   0.319745E+03   0.000000E+00
   0.641772E+03   0.000000E+00
   0.436036E+03   0.000000E+00
   0.657051E+03   0.000000E+00
   0.874195E+03   0.000000E+00
   0.428867E+03   0.000000E+00
   0.329170E+03   0.000000E+00
   0.307434E+03   0.000000E+00
   0.375584E+03   0.000000E+00
   0.845433E+03   0.000000E+00
   0.661540E+03   0.000000E+00
   0.497591E+03   0.000000E+00
   0.555595E+03   0.000000E+00
   0.592334E+03   0.000000E+00
   0.250513E+03   0.000000E+00
   0.481588E+03   0.000000E+00
   0.462376E+03   0.000000E+00
   0.421505E+03   0.000000E+00
   0.101085E+04   0.000000E+00
   0.714192E+03   0.000000E+00
   0.477174E+03   0.000000E+00
   0.586141E+03   0.000000E+00
   0.429612E+03   0.000000E+00
   0.367207E+03   0.000000E+00
   0.530756E+03   0.000000E+00
   0.312495E+03   0.000000E+00
   0.240644E+03   0.000000E+00
   0.506657E+03   0.000000E+00
   0.528201E+03   0.000000E+00
   0.489424E+03   0.000000E+00
   0.913997E+03   0.000000E+00
   0.406641E+03   0.000000E+00
   0.308119E+03   0.000000E+00
   0.635483E+03   0.000000E+00
   0.320896E+03   0.000000E+00
   0.226726E+03   0.000000E+00
   0.318554E+03   0.000000E+00
   0.692162E+03   0.000000E+00
   0.234831E+03   0.000000E+00
   0.716496E+03   0.000000E+00
   0.809938E+03   0.000000E+00
   0.349179E+03   0.000000E+00
   0.963621E+03   0.000000E+00
   0.916957E+03   0.000000E+00
   0.297463E+03   0.000000E+00
   0.714413E+03   0.000000E+00
   0.672020E+03   0.000000E+00
   0.542892E+03   0.000000E+00
   0.484207E+03   0.000000E+00
   0.811717E+03   0.000000E+00
   0.705031E+03   0.000000E+00
   0.377274E+03   0.000000E+00
   0.407091E+03   0.000000E+00
   0.741988E+03   0.000000E+00
   0.474240E+03   0.000000E+00
   0.353115E+03   0.000000E+00
   0.437736E+03   0.000000E+00
   0.411923E+03   0.000000E+00
   0.448132E+03   0.000000E+00
   0.396712E+03   0.000000E+00
   0.831444E+02   0.000000E+00
   0.330805E+03   0.000000E+00
   0.277306E+03   0.000000E+00
   0.372559E+03   0.000000E+00
   0.522311E+03   0.000000E+00
   0.469772E+03   0.000000E+00
   0.544150E+03   0.000000E+00
   0.761676E+03   0.000000E+00
   0.460210E+03   0.000000E+00
   0.501999E+03   0.000000E+00
   0.911603E+03   0.000000E+00
   0.137373E+03   0.000000E+00
   0.515839E+03   0.000000E+00
   0.448199E+03   0.000000E+00
   0.398040E+03   0.000000E+00
   0.155399E+03   0.000000E+00
   0.406541E+03   0.000000E+00
   0.379682E+03   0.000000E+00
   0.397044E+03   0.000000E+00
   0.113227E+04   0.000000E+00
   0.283516E+03   0.000000E+00
   0.499111E+03   0.000000E+00
   0.496188E+03   0.000000E+00
   0.520076E+03   0.000000E+00
   0.583091E+03   0.000000E+00
   0.554711E+03   0.000000E+00
   0.574122E+03   0.000000E+00
   0.408497E+03   0.000000E+00
   0.369205E+03   0.000000E+00
   0.252582E+03   0.000000E+00


==> results/A_0_0_2to200_0_15000/histograms/simulations/A0066_4000.dat <==
   0.671461E+03   0.000000E+00
   0.500314E+03   0.000000E+00
   0.808238E+03   0.000000E+00
   0.632610E+03   0.000000E+00
   0.230801E+03   0.000000E+00
   0.612591E+03   0.000000E+00
   0.576423E+03   0.000000E+00
   0.276956E+03   0.000000E+00
   0.458553E+03   0.000000E+00
   0.335722E+03   0.000000E+00
   0.665563E+03   0.000000E+00
   0.499531E+03   0.000000E+00
   0.336555E+03   0.000000E+00
   0.604974E+03   0.000000E+00
   0.715844E+03   0.000000E+00
   0.244512E+03   0.000000E+00
   0.304620E+03   0.000000E+00
   0.642076E+03   0.000000E+00
   0.281050E+03   0.000000E+00
   0.316856E+03   0.000000E+00
   0.478696E+03   0.000000E+00
   0.505843E+03   0.000000E+00
   0.561773E+03   0.000000E+00
   0.277656E+03   0.000000E+00
   0.270304E+03   0.000000E+00
   0.408723E+03   0.000000E+00
   0.620953E+03   0.000000E+00
   0.696747E+03   0.000000E+00
   0.384711E+03   0.000000E+00
   0.700464E+03   0.000000E+00
   0.797884E+03   0.000000E+00
   0.526915E+03   0.000000E+00
   0.571942E+03   0.000000E+00
   0.294153E+03   0.000000E+00
   0.221596E+03   0.000000E+00
   0.339079E+03   0.000000E+00
   0.320853E+03   0.000000E+00
   0.445451E+03   0.000000E+00
   0.716501E+03   0.000000E+00
   0.629640E+03   0.000000E+00
   0.795019E+03   0.000000E+00
   0.333496E+03   0.000000E+00
   0.520389E+03   0.000000E+00
   0.771731E+03   0.000000E+00
   0.131828E+04   0.000000E+00
   0.420268E+03   0.000000E+00
   0.654442E+03   0.000000E+00
   0.656631E+03   0.000000E+00
   0.360332E+03   0.000000E+00
   0.458898E+03   0.000000E+00
   0.290189E+03   0.000000E+00
   0.745613E+03   0.000000E+00
   0.300557E+03   0.000000E+00
   0.444808E+03   0.000000E+00
   0.794665E+03   0.000000E+00
   0.587174E+03   0.000000E+00
   0.395916E+03   0.000000E+00
   0.539839E+03   0.000000E+00
   0.473396E+03   0.000000E+00
   0.408948E+03   0.000000E+00
   0.434488E+03   0.000000E+00
   0.302150E+03   0.000000E+00
   0.286156E+03   0.000000E+00
   0.109964E+04   0.000000E+00
   0.932581E+03   0.000000E+00
   0.446551E+03   0.000000E+00
   0.133492E+03   0.000000E+00
   0.510268E+03   0.000000E+00
   0.680093E+03   0.000000E+00
   0.791541E+03   0.000000E+00
   0.678622E+03   0.000000E+00
   0.520818E+03   0.000000E+00
   0.261525E+03   0.000000E+00
   0.407614E+03   0.000000E+00
   0.435130E+03   0.000000E+00
   0.657191E+03   0.000000E+00
   0.710159E+03   0.000000E+00
   0.183256E+03   0.000000E+00
   0.442110E+03   0.000000E+00
   0.543680E+03   0.000000E+00
   0.421448E+03   0.000000E+00
   0.102422E+04   0.000000E+00
   0.844252E+03   0.000000E+00
   0.231008E+03   0.000000E+00
   0.435626E+03   0.000000E+00
   0.178737E+03   0.000000E+00
   0.478206E+03   0.000000E+00
   0.771788E+03   0.000000E+00
   0.105460E+04   0.000000E+00
   0.451232E+03   0.000000E+00
   0.305401E+03   0.000000E+00
   0.436503E+03   0.000000E+00
   0.506643E+03   0.000000E+00
   0.701536E+03   0.000000E+00
   0.545417E+03   0.000000E+00
   0.253305E+03   0.000000E+00
   0.712871E+03   0.000000E+00
   0.577379E+03   0.000000E+00
   0.519369E+03   0.000000E+00
   0.557331E+03   0.000000E+00
   0.201822E+03   0.000000E+00
   0.563742E+03   0.000000E+00
   0.722779E+03   0.000000E+00
   0.400640E+03   0.000000E+00
   0.288686E+03   0.000000E+00
   0.517622E+03   0.000000E+00
   0.483165E+03   0.000000E+00
   0.673866E+03   0.000000E+00
   0.186956E+03   0.000000E+00
   0.515601E+03   0.000000E+00
   0.688152E+03   0.000000E+00
   0.460855E+03   0.000000E+00
   0.760185E+03   0.000000E+00
   0.789911E+03   0.000000E+00
   0.721825E+03   0.000000E+00
   0.686014E+03   0.000000E+00
   0.327353E+03   0.000000E+00
   0.455334E+03   0.000000E+00
   0.482589E+03   0.000000E+00
   0.215919E+03   0.000000E+00
   0.473413E+03   0.000000E+00
   0.356065E+03   0.000000E+00
   0.592312E+03   0.000000E+00
   0.572864E+03   0.000000E+00
   0.700460E+03   0.000000E+00
   0.474322E+03   0.000000E+00
   0.755648E+03   0.000000E+00
   0.377988E+03   0.000000E+00
   0.819722E+03   0.000000E+00
   0.505615E+03   0.000000E+00
   0.882139E+03   0.000000E+00
   0.267825E+03   0.000000E+00
   0.320194E+03   0.000000E+00
   0.614725E+03   0.000000E+00
   0.376032E+03   0.000000E+00
   0.630087E+03   0.000000E+00
   0.676513E+03   0.000000E+00
   0.213660E+03   0.000000E+00
   0.266567E+03   0.000000E+00
   0.215356E+03   0.000000E+00
   0.573135E+03   0.000000E+00
   0.621509E+03   0.000000E+00
   0.759032E+03   0.000000E+00
   0.511096E+03   0.000000E+00
   0.723591E+03   0.000000E+00
   0.843508E+03   0.000000E+00
   0.565366E+03   0.000000E+00
   0.636819E+03   0.000000E+00
   0.446120E+03   0.000000E+00
   0.759451E+03   0.000000E+00
   0.393874E+03   0.000000E+00
   0.613319E+03   0.000000E+00
   0.418205E+03   0.000000E+00
   0.859279E+03   0.000000E+00
   0.559075E+03   0.000000E+00
   0.784488E+03   0.000000E+00
   0.885309E+03   0.000000E+00
   0.322670E+03   0.000000E+00
   0.471460E+03   0.000000E+00
   0.369257E+03   0.000000E+00
   0.284601E+03   0.000000E+00
   0.165704E+03   0.000000E+00
   0.458495E+03   0.000000E+00
   0.257656E+03   0.000000E+00
   0.375117E+03   0.000000E+00
   0.642211E+03   0.000000E+00
   0.400934E+03   0.000000E+00
   0.266007E+03   0.000000E+00
   0.397901E+03   0.000000E+00
   0.587555E+03   0.000000E+00
   0.605449E+03   0.000000E+00
   0.298621E+03   0.000000E+00
   0.529896E+03   0.000000E+00
   0.358415E+03   0.000000E+00
   0.516998E+03   0.000000E+00
   0.630162E+03   0.000000E+00
   0.664910E+03   0.000000E+00
   0.566781E+03   0.000000E+00
   0.866692E+03   0.000000E+00
   0.541433E+03   0.000000E+00
   0.378874E+03   0.000000E+00
   0.221866E+03   0.000000E+00
   0.805607E+03   0.000000E+00
   0.853694E+03   0.000000E+00
   0.567572E+03   0.000000E+00
   0.635790E+03   0.000000E+00
   0.351602E+03   0.000000E+00
   0.472480E+03   0.000000E+00
   0.678821E+03   0.000000E+00
   0.866880E+03   0.000000E+00
   0.512936E+03   0.000000E+00
   0.550221E+03   0.000000E+00
   0.408609E+03   0.000000E+00
   0.667922E+03   0.000000E+00
   0.420923E+03   0.000000E+00
   0.402611E+03   0.000000E+00
   0.392737E+03   0.000000E+00
   0.282365E+03   0.000000E+00
   0.515388E+03   0.000000E+00
   0.308224E+03   0.000000E+00
   0.273735E+03   0.000000E+00
   0.419589E+03   0.000000E+00
   0.317580E+03   0.000000E+00
   0.483179E+03   0.000000E+00
   0.229833E+03   0.000000E+00
   0.553304E+03   0.000000E+00
   0.641844E+03   0.000000E+00
   0.402943E+03   0.000000E+00
   0.267493E+03   0.000000E+00
   0.517574E+03   0.000000E+00
   0.484523E+03   0.000000E+00
   0.434495E+03   0.000000E+00
   0.416683E+03   0.000000E+00
   0.554345E+03   0.000000E+00
   0.538894E+03   0.000000E+00
   0.725233E+03   0.000000E+00
   0.549465E+03   0.000000E+00
   0.473297E+03   0.000000E+00
   0.460912E+03   0.000000E+00
   0.914214E+03   0.000000E+00
   0.436309E+03   0.000000E+00
   0.353800E+03   0.000000E+00
   0.652917E+03   0.000000E+00
   0.794897E+03   0.000000E+00
   0.389618E+03   0.000000E+00
   0.231630E+03   0.000000E+00
   0.249494E+03   0.000000E+00
   0.475774E+03   0.000000E+00
   0.286433E+03   0.000000E+00
   0.523627E+03   0.000000E+00
   0.384705E+03   0.000000E+00
   0.654868E+03   0.000000E+00
   0.590383E+03   0.000000E+00
   0.677499E+03   0.000000E+00
   0.385914E+03   0.000000E+00
   0.366789E+03   0.000000E+00
   0.378113E+03   0.000000E+00
   0.286995E+03   0.000000E+00
   0.525171E+03   0.000000E+00
   0.380057E+03   0.000000E+00
   0.636384E+03   0.000000E+00
   0.779057E+03   0.000000E+00
   0.907625E+03   0.000000E+00
   0.532770E+03   0.000000E+00
   0.609963E+03   0.000000E+00
   0.523276E+03   0.000000E+00
   0.356123E+03   0.000000E+00
   0.248788E+03   0.000000E+00
   0.267662E+03   0.000000E+00
   0.506630E+03   0.000000E+00
   0.584950E+03   0.000000E+00
   0.297713E+03   0.000000E+00
   0.290304E+03   0.000000E+00
   0.635050E+03   0.000000E+00
   0.734272E+03   0.000000E+00
   0.581533E+03   0.000000E+00
   0.584204E+03   0.000000E+00
   0.458424E+03   0.000000E+00
   0.257394E+03   0.000000E+00
   0.316149E+03   0.000000E+00
   0.833966E+03   0.000000E+00
   0.501234E+03   0.000000E+00
   0.748806E+03   0.000000E+00
   0.454061E+03   0.000000E+00
   0.680650E+03   0.000000E+00
   0.338971E+03   0.000000E+00
   0.602128E+03   0.000000E+00
   0.840562E+03   0.000000E+00
   0.439625E+03   0.000000E+00
   0.367271E+03   0.000000E+00
   0.646660E+03   0.000000E+00
   0.469282E+03   0.000000E+00
   0.360630E+03   0.000000E+00
   0.298607E+03   0.000000E+00
   0.685418E+03   0.000000E+00
   0.256730E+03   0.000000E+00
   0.499869E+03   0.000000E+00
   0.396584E+03   0.000000E+00
   0.622572E+03   0.000000E+00
   0.445300E+03   0.000000E+00
   0.362701E+03   0.000000E+00
   0.633514E+03   0.000000E+00
   0.630381E+03   0.000000E+00
   0.499190E+03   0.000000E+00
   0.584600E+03   0.000000E+00
   0.292099E+03   0.000000E+00
   0.117881E+03   0.000000E+00
   0.462994E+03   0.000000E+00
   0.554901E+03   0.000000E+00
   0.463917E+03   0.000000E+00
   0.308348E+03   0.000000E+00
   0.614291E+03   0.000000E+00
   0.526188E+03   0.000000E+00
   0.912022E+03   0.000000E+00
   0.674253E+03   0.000000E+00
   0.381817E+03   0.000000E+00
   0.338421E+03   0.000000E+00
   0.555806E+03   0.000000E+00
   0.462884E+03   0.000000E+00
   0.419079E+03   0.000000E+00
   0.524259E+03   0.000000E+00
   0.428885E+03   0.000000E+00
   0.504422E+03   0.000000E+00
   0.565112E+03   0.000000E+00
   0.919930E+03   0.000000E+00
   0.485828E+03   0.000000E+00
   0.288366E+03   0.000000E+00
   0.459828E+03   0.000000E+00
   0.553345E+03   0.000000E+00
   0.454981E+03   0.000000E+00
   0.320401E+03   0.000000E+00
   0.493358E+03   0.000000E+00
   0.400342E+03   0.000000E+00
   0.386906E+03   0.000000E+00
   0.720564E+03   0.000000E+00
   0.404380E+03   0.000000E+00
   0.642033E+03   0.000000E+00
   0.429592E+03   0.000000E+00
   0.407871E+03   0.000000E+00
   0.823547E+03   0.000000E+00
   0.458839E+03   0.000000E+00
   0.424140E+03   0.000000E+00
   0.556044E+03   0.000000E+00
   0.384642E+03   0.000000E+00
   0.706234E+03   0.000000E+00
   0.237813E+03   0.000000E+00
   0.407928E+03   0.000000E+00
   0.874361E+03   0.000000E+00
   0.753700E+03   0.000000E+00
   0.520829E+03   0.000000E+00
   0.237027E+03   0.000000E+00
   0.592452E+03   0.000000E+00
   0.619391E+03   0.000000E+00
   0.771996E+03   0.000000E+00
   0.431519E+03   0.000000E+00
   0.543509E+03   0.000000E+00
   0.429810E+03   0.000000E+00
   0.574291E+03   0.000000E+00
   0.560082E+03   0.000000E+00
   0.447842E+03   0.000000E+00
   0.841872E+03   0.000000E+00
   0.452053E+03   0.000000E+00
   0.633114E+03   0.000000E+00
   0.219049E+03   0.000000E+00
   0.288377E+03   0.000000E+00
   0.432977E+03   0.000000E+00
   0.373118E+03   0.000000E+00
   0.858961E+03   0.000000E+00
   0.524269E+03   0.000000E+00
   0.662087E+03   0.000000E+00
   0.635023E+03   0.000000E+00
   0.381448E+03   0.000000E+00
   0.598959E+03   0.000000E+00
   0.651571E+03   0.000000E+00
   0.731639E+03   0.000000E+00
   0.844997E+03   0.000000E+00
   0.613676E+03   0.000000E+00
   0.528315E+03   0.000000E+00
   0.637760E+03   0.000000E+00
   0.578726E+03   0.000000E+00
   0.389826E+03   0.000000E+00
   0.619907E+03   0.000000E+00
   0.444634E+03   0.000000E+00
   0.721454E+03   0.000000E+00
   0.316934E+03   0.000000E+00
   0.484941E+03   0.000000E+00
   0.326373E+03   0.000000E+00
   0.516654E+03   0.000000E+00
   0.459672E+03   0.000000E+00
   0.359449E+03   0.000000E+00
   0.498784E+03   0.000000E+00
   0.354475E+03   0.000000E+00
   0.416242E+03   0.000000E+00
   0.381732E+03   0.000000E+00
   0.310252E+03   0.000000E+00
   0.232425E+03   0.000000E+00
   0.332658E+03   0.000000E+00
   0.447778E+03   0.000000E+00
   0.688453E+03   0.000000E+00
   0.388783E+03   0.000000E+00
   0.733588E+03   0.000000E+00
   0.238319E+03   0.000000E+00
   0.440416E+03   0.000000E+00
   0.499036E+03   0.000000E+00
   0.472648E+03   0.000000E+00
   0.341035E+03   0.000000E+00
   0.411708E+03   0.000000E+00
   0.344886E+03   0.000000E+00
   0.473671E+03   0.000000E+00
   0.228809E+03   0.000000E+00
   0.244810E+03   0.000000E+00
   0.330922E+03   0.000000E+00
   0.513091E+03   0.000000E+00
   0.468360E+03   0.000000E+00
   0.284235E+03   0.000000E+00
   0.328318E+03   0.000000E+00
   0.483161E+03   0.000000E+00
   0.605545E+03   0.000000E+00
   0.393735E+03   0.000000E+00
   0.456569E+03   0.000000E+00
   0.476754E+03   0.000000E+00
   0.562747E+03   0.000000E+00
   0.532510E+03   0.000000E+00
   0.363926E+03   0.000000E+00
   0.570505E+03   0.000000E+00
   0.100775E+04   0.000000E+00
   0.405467E+03   0.000000E+00
   0.479644E+03   0.000000E+00
   0.697918E+03   0.000000E+00
   0.582102E+03   0.000000E+00
   0.653368E+03   0.000000E+00
   0.197389E+03   0.000000E+00
   0.400936E+03   0.000000E+00
   0.525898E+03   0.000000E+00
   0.813490E+03   0.000000E+00
   0.475770E+03   0.000000E+00
   0.519989E+03   0.000000E+00
   0.451810E+03   0.000000E+00
   0.460564E+03   0.000000E+00
   0.815753E+03   0.000000E+00
   0.273522E+03   0.000000E+00
   0.302471E+03   0.000000E+00
   0.523932E+03   0.000000E+00
   0.566348E+03   0.000000E+00
   0.580470E+03   0.000000E+00
   0.516974E+03   0.000000E+00
   0.589196E+03   0.000000E+00
   0.529628E+03   0.000000E+00
   0.727614E+03   0.000000E+00
   0.279514E+03   0.000000E+00
   0.134941E+03   0.000000E+00
   0.427319E+03   0.000000E+00
   0.897855E+03   0.000000E+00
   0.480873E+03   0.000000E+00
   0.659958E+03   0.000000E+00
   0.516891E+03   0.000000E+00
   0.241364E+03   0.000000E+00
   0.794014E+03   0.000000E+00
   0.114066E+03   0.000000E+00
   0.496452E+03   0.000000E+00
   0.446456E+03   0.000000E+00
   0.178917E+03   0.000000E+00
   0.434107E+03   0.000000E+00
   0.205934E+03   0.000000E+00
   0.670547E+03   0.000000E+00
   0.573132E+03   0.000000E+00
   0.328402E+03   0.000000E+00
   0.318885E+03   0.000000E+00
   0.383274E+03   0.000000E+00
   0.360202E+03   0.000000E+00
   0.540313E+03   0.000000E+00
   0.515016E+03   0.000000E+00
   0.335276E+03   0.000000E+00
   0.325172E+03   0.000000E+00
   0.200055E+03   0.000000E+00
   0.361852E+03   0.000000E+00
   0.327611E+03   0.000000E+00
   0.319329E+03   0.000000E+00
   0.442822E+03   0.000000E+00
   0.476373E+03   0.000000E+00
   0.501854E+03   0.000000E+00
   0.721244E+03   0.000000E+00
   0.898154E+03   0.000000E+00
   0.452303E+03   0.000000E+00
   0.409782E+03   0.000000E+00
   0.503903E+03   0.000000E+00
   0.468091E+03   0.000000E+00
   0.380267E+03   0.000000E+00
   0.612878E+03   0.000000E+00
   0.550622E+03   0.000000E+00
   0.473327E+03   0.000000E+00
   0.930816E+03   0.000000E+00
   0.388031E+03   0.000000E+00
   0.170402E+03   0.000000E+00
   0.488661E+03   0.000000E+00
   0.740865E+03   0.000000E+00
   0.794731E+03   0.000000E+00
   0.314764E+03   0.000000E+00
   0.354744E+03   0.000000E+00
   0.168195E+03   0.000000E+00
   0.453546E+03   0.000000E+00
   0.438348E+03   0.000000E+00
   0.599240E+03   0.000000E+00
   0.288600E+03   0.000000E+00
   0.958099E+03   0.000000E+00
   0.488970E+03   0.000000E+00
   0.567927E+03   0.000000E+00
   0.683934E+03   0.000000E+00
   0.694656E+03   0.000000E+00
   0.641997E+03   0.000000E+00
   0.451583E+03   0.000000E+00
   0.299221E+03   0.000000E+00
   0.499369E+03   0.000000E+00
   0.391868E+03   0.000000E+00
   0.314384E+03   0.000000E+00
   0.429841E+03   0.000000E+00
   0.437162E+03   0.000000E+00
   0.221671E+03   0.000000E+00
   0.563324E+03   0.000000E+00
   0.418271E+03   0.000000E+00
   0.265073E+03   0.000000E+00
   0.482701E+03   0.000000E+00
   0.749806E+03   0.000000E+00
   0.164488E+03   0.000000E+00
   0.435473E+03   0.000000E+00
   0.860608E+03   0.000000E+00
   0.582438E+03   0.000000E+00
   0.382230E+03   0.000000E+00
   0.588798E+03   0.000000E+00
   0.500440E+03   0.000000E+00
   0.667583E+03   0.000000E+00
   0.462321E+03   0.000000E+00
   0.318245E+03   0.000000E+00
   0.671073E+03   0.000000E+00
   0.491550E+03   0.000000E+00
   0.374463E+03   0.000000E+00
   0.896391E+03   0.000000E+00
   0.418135E+03   0.000000E+00
   0.229094E+03   0.000000E+00
   0.589752E+03   0.000000E+00
   0.605735E+03   0.000000E+00
   0.347931E+03   0.000000E+00
   0.425459E+03   0.000000E+00
   0.947070E+03   0.000000E+00
   0.718283E+03   0.000000E+00
   0.223822E+03   0.000000E+00
   0.551785E+03   0.000000E+00
   0.499839E+03   0.000000E+00
   0.389449E+03   0.000000E+00
   0.311094E+03   0.000000E+00
   0.666210E+03   0.000000E+00
   0.266386E+03   0.000000E+00
   0.725861E+03   0.000000E+00
   0.384815E+03   0.000000E+00
   0.546315E+03   0.000000E+00
   0.855075E+03   0.000000E+00
   0.482713E+03   0.000000E+00
   0.786507E+03   0.000000E+00
   0.477434E+03   0.000000E+00
   0.512252E+03   0.000000E+00
   0.433239E+03   0.000000E+00
   0.436219E+03   0.000000E+00
   0.313484E+03   0.000000E+00
   0.426058E+03   0.000000E+00
   0.607639E+03   0.000000E+00
   0.482009E+03   0.000000E+00
   0.382771E+03   0.000000E+00
   0.280747E+03   0.000000E+00
   0.573058E+03   0.000000E+00
   0.525373E+03   0.000000E+00
   0.684413E+03   0.000000E+00
   0.104519E+03   0.000000E+00
   0.682366E+03   0.000000E+00
   0.795469E+03   0.000000E+00
   0.537787E+03   0.000000E+00
   0.563021E+03   0.000000E+00
   0.993960E+03   0.000000E+00
   0.363319E+03   0.000000E+00
   0.527719E+03   0.000000E+00
   0.330358E+03   0.000000E+00
   0.387868E+03   0.000000E+00
   0.827448E+03   0.000000E+00
   0.366185E+03   0.000000E+00
   0.399554E+03   0.000000E+00
   0.206078E+03   0.000000E+00
   0.466357E+03   0.000000E+00
   0.628589E+03   0.000000E+00
   0.407900E+03   0.000000E+00
   0.593230E+03   0.000000E+00
   0.581217E+03   0.000000E+00
   0.526925E+03   0.000000E+00
   0.476959E+03   0.000000E+00
   0.463321E+03   0.000000E+00
   0.294511E+03   0.000000E+00
   0.383201E+03   0.000000E+00
   0.377239E+03   0.000000E+00
   0.428049E+03   0.000000E+00
   0.928444E+03   0.000000E+00
   0.620794E+03   0.000000E+00
   0.155112E+03   0.000000E+00
   0.627612E+03   0.000000E+00
   0.481526E+03   0.000000E+00
   0.725623E+03   0.000000E+00
   0.549829E+03   0.000000E+00
   0.581703E+03   0.000000E+00
   0.543342E+03   0.000000E+00
   0.559445E+03   0.000000E+00
   0.411728E+03   0.000000E+00
   0.286822E+03   0.000000E+00
   0.477887E+03   0.000000E+00
   0.602055E+03   0.000000E+00
   0.416695E+03   0.000000E+00
   0.632045E+03   0.000000E+00
   0.819462E+03   0.000000E+00
   0.311813E+03   0.000000E+00
   0.727406E+03   0.000000E+00
   0.388230E+03   0.000000E+00
   0.187346E+03   0.000000E+00
   0.357000E+03   0.000000E+00
   0.430157E+03   0.000000E+00
   0.388764E+03   0.000000E+00
   0.444973E+03   0.000000E+00
   0.223127E+03   0.000000E+00
   0.497016E+03   0.000000E+00
   0.621862E+03   0.000000E+00
   0.353148E+03   0.000000E+00
   0.425746E+03   0.000000E+00
   0.622272E+03   0.000000E+00
   0.868871E+03   0.000000E+00
   0.298426E+03   0.000000E+00
   0.346839E+03   0.000000E+00
   0.552021E+03   0.000000E+00
   0.716502E+03   0.000000E+00
   0.312651E+03   0.000000E+00
   0.498821E+03   0.000000E+00
   0.742281E+03   0.000000E+00
   0.306598E+03   0.000000E+00
   0.496628E+03   0.000000E+00
   0.307627E+03   0.000000E+00
   0.426862E+03   0.000000E+00
   0.864813E+03   0.000000E+00
   0.361635E+03   0.000000E+00
   0.315151E+03   0.000000E+00
   0.938542E+03   0.000000E+00
   0.305217E+03   0.000000E+00
   0.478715E+03   0.000000E+00
   0.560687E+03   0.000000E+00
   0.670628E+03   0.000000E+00
   0.627965E+03   0.000000E+00
   0.392551E+03   0.000000E+00
   0.406249E+03   0.000000E+00
   0.559246E+03   0.000000E+00
   0.119568E+04   0.000000E+00
   0.762207E+03   0.000000E+00
   0.606757E+03   0.000000E+00
   0.339418E+03   0.000000E+00
   0.488172E+03   0.000000E+00
   0.348629E+03   0.000000E+00
   0.441833E+03   0.000000E+00
   0.569011E+03   0.000000E+00
   0.858134E+03   0.000000E+00
   0.769501E+03   0.000000E+00
   0.276856E+03   0.000000E+00
   0.527319E+03   0.000000E+00
   0.589286E+03   0.000000E+00
   0.307287E+03   0.000000E+00
   0.761168E+03   0.000000E+00
   0.479924E+03   0.000000E+00
   0.458138E+03   0.000000E+00
   0.501822E+03   0.000000E+00
   0.274212E+03   0.000000E+00
   0.406215E+03   0.000000E+00
   0.640130E+03   0.000000E+00
   0.555935E+03   0.000000E+00
   0.554253E+03   0.000000E+00
   0.950232E+03   0.000000E+00
   0.610889E+03   0.000000E+00
   0.654644E+03   0.000000E+00
   0.664458E+03   0.000000E+00
   0.484537E+03   0.000000E+00
   0.904014E+03   0.000000E+00
   0.439845E+03   0.000000E+00
   0.163158E+03   0.000000E+00
   0.850376E+03   0.000000E+00
   0.862929E+03   0.000000E+00
   0.649887E+03   0.000000E+00
   0.630707E+03   0.000000E+00
   0.337975E+03   0.000000E+00
   0.418332E+03   0.000000E+00
   0.266502E+03   0.000000E+00
   0.286710E+03   0.000000E+00
   0.301795E+03   0.000000E+00
   0.445155E+03   0.000000E+00
   0.530979E+03   0.000000E+00
   0.302733E+03   0.000000E+00
   0.614590E+03   0.000000E+00
   0.439167E+03   0.000000E+00
   0.349878E+03   0.000000E+00
   0.435105E+03   0.000000E+00
   0.575211E+03   0.000000E+00
   0.338083E+03   0.000000E+00
   0.405003E+03   0.000000E+00
   0.192592E+03   0.000000E+00
   0.207138E+03   0.000000E+00
   0.345411E+03   0.000000E+00
   0.504094E+03   0.000000E+00
   0.600389E+03   0.000000E+00
   0.403701E+03   0.000000E+00
   0.458723E+03   0.000000E+00
   0.714434E+03   0.000000E+00
   0.312188E+03   0.000000E+00
   0.432288E+03   0.000000E+00
   0.225151E+03   0.000000E+00
   0.469315E+03   0.000000E+00
   0.485054E+03   0.000000E+00
   0.208932E+03   0.000000E+00
   0.176902E+03   0.000000E+00
   0.627589E+03   0.000000E+00
   0.694715E+03   0.000000E+00
   0.503946E+03   0.000000E+00
   0.637765E+03   0.000000E+00
   0.394600E+03   0.000000E+00
   0.399545E+03   0.000000E+00
   0.694098E+03   0.000000E+00
   0.718731E+03   0.000000E+00
   0.559114E+03   0.000000E+00
   0.355369E+03   0.000000E+00
   0.459475E+03   0.000000E+00
   0.243018E+03   0.000000E+00
   0.366851E+03   0.000000E+00
   0.336853E+03   0.000000E+00
   0.369139E+03   0.000000E+00
   0.542300E+03   0.000000E+00
   0.347580E+03   0.000000E+00
   0.300512E+03   0.000000E+00
   0.480846E+03   0.000000E+00
   0.505697E+03   0.000000E+00
   0.455682E+03   0.000000E+00
   0.268904E+03   0.000000E+00
   0.463100E+03   0.000000E+00
   0.567584E+03   0.000000E+00
   0.627357E+03   0.000000E+00
   0.774920E+03   0.000000E+00
   0.329660E+03   0.000000E+00
   0.446147E+03   0.000000E+00
   0.109372E+04   0.000000E+00
   0.459193E+03   0.000000E+00
   0.687655E+03   0.000000E+00
   0.239500E+03   0.000000E+00
   0.664586E+03   0.000000E+00
   0.429623E+03   0.000000E+00
   0.603226E+03   0.000000E+00
   0.169846E+03   0.000000E+00
   0.625412E+03   0.000000E+00
   0.331773E+03   0.000000E+00
   0.369297E+03   0.000000E+00
   0.541752E+03   0.000000E+00
   0.362949E+03   0.000000E+00
   0.153600E+03   0.000000E+00
   0.616564E+03   0.000000E+00
   0.350974E+03   0.000000E+00
   0.658131E+03   0.000000E+00
   0.706673E+03   0.000000E+00
   0.546883E+03   0.000000E+00
   0.616054E+03   0.000000E+00
   0.888121E+03   0.000000E+00
   0.102152E+04   0.000000E+00
   0.438873E+03   0.000000E+00
   0.405282E+03   0.000000E+00
   0.538472E+03   0.000000E+00
   0.218901E+03   0.000000E+00
   0.429458E+03   0.000000E+00
   0.490447E+03   0.000000E+00
   0.591869E+03   0.000000E+00
   0.492718E+03   0.000000E+00
   0.557324E+03   0.000000E+00
   0.722852E+03   0.000000E+00
   0.373494E+03   0.000000E+00
   0.559796E+03   0.000000E+00
   0.367024E+03   0.000000E+00
   0.689733E+03   0.000000E+00
   0.230019E+03   0.000000E+00
   0.492589E+03   0.000000E+00
   0.341184E+03   0.000000E+00
   0.710340E+03   0.000000E+00
   0.751669E+03   0.000000E+00
   0.254706E+03   0.000000E+00
   0.764888E+03   0.000000E+00
   0.338372E+03   0.000000E+00
   0.422826E+03   0.000000E+00
   0.404520E+03   0.000000E+00
   0.752342E+03   0.000000E+00
   0.234629E+03   0.000000E+00
   0.507528E+03   0.000000E+00
   0.827402E+03   0.000000E+00
   0.610649E+03   0.000000E+00
   0.978538E+03   0.000000E+00
   0.429255E+03   0.000000E+00
   0.491401E+03   0.000000E+00
   0.484160E+03   0.000000E+00
   0.509085E+03   0.000000E+00
   0.561537E+03   0.000000E+00
   0.420830E+03   0.000000E+00
   0.397021E+03   0.000000E+00
   0.200367E+03   0.000000E+00
   0.538350E+03   0.000000E+00
   0.484245E+03   0.000000E+00
   0.662073E+03   0.000000E+00
   0.426165E+03   0.000000E+00
   0.287098E+03   0.000000E+00
   0.333092E+03   0.000000E+00
   0.416326E+03   0.000000E+00
   0.739719E+03   0.000000E+00
   0.260533E+03   0.000000E+00
   0.429554E+03   0.000000E+00
   0.664302E+03   0.000000E+00
   0.236741E+03   0.000000E+00
   0.795929E+03   0.000000E+00
   0.496045E+03   0.000000E+00
   0.550393E+03   0.000000E+00
   0.369653E+03   0.000000E+00
   0.297243E+03   0.000000E+00
   0.334499E+03   0.000000E+00
   0.253005E+03   0.000000E+00
   0.315553E+03   0.000000E+00
   0.517472E+03   0.000000E+00
   0.439559E+03   0.000000E+00
   0.316404E+03   0.000000E+00
   0.647892E+03   0.000000E+00
   0.529870E+03   0.000000E+00
   0.461178E+03   0.000000E+00
   0.681301E+03   0.000000E+00
   0.745543E+03   0.000000E+00
   0.810519E+03   0.000000E+00
   0.649342E+03   0.000000E+00
   0.489890E+03   0.000000E+00
   0.406820E+03   0.000000E+00
   0.557530E+03   0.000000E+00
   0.563920E+03   0.000000E+00
   0.771927E+03   0.000000E+00
   0.362472E+03   0.000000E+00
   0.676741E+03   0.000000E+00
   0.613905E+03   0.000000E+00
   0.306897E+03   0.000000E+00
   0.382331E+03   0.000000E+00
   0.494470E+03   0.000000E+00
   0.659411E+03   0.000000E+00
   0.373103E+03   0.000000E+00
   0.569533E+03   0.000000E+00
   0.293064E+03   0.000000E+00
   0.351622E+03   0.000000E+00
   0.287914E+03   0.000000E+00
   0.480602E+03   0.000000E+00
   0.645065E+03   0.000000E+00
   0.857972E+03   0.000000E+00
   0.755119E+03   0.000000E+00
   0.374385E+03   0.000000E+00
   0.668814E+03   0.000000E+00
   0.653893E+03   0.000000E+00
   0.605906E+03   0.000000E+00
   0.499754E+03   0.000000E+00
   0.780362E+03   0.000000E+00
   0.604211E+03   0.000000E+00
   0.793963E+03   0.000000E+00
   0.478207E+03   0.000000E+00
   0.537641E+03   0.000000E+00
   0.698805E+03   0.000000E+00
   0.229872E+03   0.000000E+00
   0.400523E+03   0.000000E+00
   0.549242E+03   0.000000E+00
   0.532447E+03   0.000000E+00
   0.677803E+03   0.000000E+00
   0.446100E+03   0.000000E+00
   0.392144E+03   0.000000E+00
   0.506540E+03   0.000000E+00
   0.342989E+03   0.000000E+00
   0.345119E+03   0.000000E+00
   0.685230E+03   0.000000E+00
   0.499729E+03   0.000000E+00
   0.477865E+03   0.000000E+00
   0.620306E+03   0.000000E+00
   0.768946E+03   0.000000E+00
   0.503371E+03   0.000000E+00
   0.474703E+03   0.000000E+00
   0.333661E+03   0.000000E+00
   0.269996E+03   0.000000E+00
   0.244804E+03   0.000000E+00
   0.110740E+04   0.000000E+00
   0.336670E+03   0.000000E+00
   0.251039E+03   0.000000E+00
   0.494570E+03   0.000000E+00
   0.208414E+03   0.000000E+00
   0.143941E+03   0.000000E+00
   0.451552E+03   0.000000E+00
   0.803478E+03   0.000000E+00
   0.569369E+03   0.000000E+00
   0.590496E+03   0.000000E+00
   0.894206E+03   0.000000E+00
   0.742936E+03   0.000000E+00
   0.660036E+03   0.000000E+00
   0.648189E+03   0.000000E+00
   0.327024E+03   0.000000E+00
   0.492538E+03   0.000000E+00
   0.532425E+03   0.000000E+00
   0.317632E+03   0.000000E+00
   0.854260E+03   0.000000E+00
   0.835612E+03   0.000000E+00
   0.495790E+03   0.000000E+00
   0.338920E+03   0.000000E+00
   0.264762E+03   0.000000E+00
   0.655655E+03   0.000000E+00
   0.270256E+03   0.000000E+00
   0.427119E+03   0.000000E+00
   0.374598E+03   0.000000E+00
   0.486096E+03   0.000000E+00
   0.441566E+03   0.000000E+00
   0.426677E+03   0.000000E+00
   0.479575E+03   0.000000E+00
   0.682338E+03   0.000000E+00
   0.357904E+03   0.000000E+00
   0.275800E+03   0.000000E+00
   0.530537E+03   0.000000E+00
   0.454039E+03   0.000000E+00
   0.403044E+03   0.000000E+00
   0.388142E+03   0.000000E+00
   0.328508E+03   0.000000E+00
   0.184215E+03   0.000000E+00
   0.570784E+03   0.000000E+00
   0.205244E+03   0.000000E+00
   0.597869E+03   0.000000E+00
   0.615469E+03   0.000000E+00
   0.523947E+03   0.000000E+00
   0.352170E+03   0.000000E+00
   0.672442E+03   0.000000E+00
   0.351320E+03   0.000000E+00
   0.629718E+03   0.000000E+00
   0.491067E+03   0.000000E+00
   0.488762E+03   0.000000E+00
   0.277220E+03   0.000000E+00
   0.737454E+03   0.000000E+00
   0.692095E+03   0.000000E+00
   0.563599E+03   0.000000E+00
   0.482160E+03   0.000000E+00
   0.518904E+03   0.000000E+00
   0.718853E+03   0.000000E+00
   0.672506E+03   0.000000E+00
   0.605400E+03   0.000000E+00
   0.479622E+03   0.000000E+00
   0.429530E+03   0.000000E+00
   0.394793E+03   0.000000E+00
   0.498142E+03   0.000000E+00
   0.382448E+03   0.000000E+00
   0.121753E+03   0.000000E+00
   0.433745E+03   0.000000E+00
   0.730135E+03   0.000000E+00
   0.488583E+03   0.000000E+00
   0.255726E+03   0.000000E+00
   0.370157E+03   0.000000E+00
   0.546320E+03   0.000000E+00
   0.713789E+03   0.000000E+00
   0.231108E+03   0.000000E+00
   0.505374E+03   0.000000E+00
   0.465816E+03   0.000000E+00
   0.481062E+03   0.000000E+00
   0.381081E+03   0.000000E+00
   0.668198E+03   0.000000E+00
   0.874168E+03   0.000000E+00
   0.718233E+03   0.000000E+00
   0.331601E+03   0.000000E+00
   0.350339E+03   0.000000E+00
   0.462806E+03   0.000000E+00
   0.500951E+03   0.000000E+00
   0.244221E+03   0.000000E+00
   0.419594E+03   0.000000E+00
   0.454667E+03   0.000000E+00
   0.253372E+03   0.000000E+00
   0.634841E+03   0.000000E+00
   0.356808E+03   0.000000E+00
   0.296833E+03   0.000000E+00
   0.510843E+03   0.000000E+00
   0.465467E+03   0.000000E+00
   0.610208E+03   0.000000E+00
   0.730926E+03   0.000000E+00
   0.157438E+03   0.000000E+00
   0.524006E+03   0.000000E+00
   0.346641E+03   0.000000E+00
   0.362264E+03   0.000000E+00
   0.519397E+03   0.000000E+00
   0.519602E+03   0.000000E+00
   0.247732E+03   0.000000E+00
   0.382551E+03   0.000000E+00
   0.444666E+03   0.000000E+00
   0.177249E+03   0.000000E+00
   0.605205E+03   0.000000E+00
   0.487140E+03   0.000000E+00
   0.267678E+03   0.000000E+00
   0.221163E+03   0.000000E+00
   0.253838E+03   0.000000E+00
   0.330800E+03   0.000000E+00
   0.353513E+03   0.000000E+00
   0.540412E+03   0.000000E+00
   0.717331E+03   0.000000E+00
   0.772654E+03   0.000000E+00
   0.404946E+03   0.000000E+00
   0.139616E+03   0.000000E+00
   0.102578E+04   0.000000E+00
   0.111605E+04   0.000000E+00
   0.883426E+03   0.000000E+00
   0.438895E+03   0.000000E+00
   0.425849E+03   0.000000E+00
   0.324156E+03   0.000000E+00
   0.584130E+03   0.000000E+00
   0.504182E+03   0.000000E+00
   0.227388E+03   0.000000E+00
   0.219224E+03   0.000000E+00
   0.365046E+03   0.000000E+00
   0.317093E+03   0.000000E+00
   0.708062E+03   0.000000E+00
   0.575868E+03   0.000000E+00
   0.570447E+03   0.000000E+00
   0.484694E+03   0.000000E+00
   0.603001E+03   0.000000E+00
   0.684875E+03   0.000000E+00
   0.559912E+03   0.000000E+00
   0.651985E+03   0.000000E+00
   0.111923E+04   0.000000E+00
   0.637113E+03   0.000000E+00
   0.310305E+03   0.000000E+00
   0.848563E+03   0.000000E+00
   0.460421E+03   0.000000E+00
   0.855043E+03   0.000000E+00
   0.766840E+03   0.000000E+00
   0.559800E+03   0.000000E+00
   0.761396E+03   0.000000E+00
   0.293717E+03   0.000000E+00
   0.280170E+03   0.000000E+00
   0.441969E+03   0.000000E+00
   0.289871E+03   0.000000E+00
   0.467449E+03   0.000000E+00
   0.480269E+03   0.000000E+00
   0.432194E+03   0.000000E+00
   0.618848E+03   0.000000E+00
   0.407486E+03   0.000000E+00
   0.973470E+03   0.000000E+00
   0.594833E+03   0.000000E+00
   0.351057E+03   0.000000E+00
   0.354385E+03   0.000000E+00
   0.465948E+03   0.000000E+00
   0.396881E+03   0.000000E+00
   0.464673E+03   0.000000E+00
   0.142553E+03   0.000000E+00
   0.474057E+03   0.000000E+00
   0.483150E+03   0.000000E+00
   0.441758E+03   0.000000E+00
   0.891068E+03   0.000000E+00
   0.385160E+03   0.000000E+00
   0.948665E+03   0.000000E+00
   0.402468E+03   0.000000E+00
   0.711351E+03   0.000000E+00
   0.969592E+03   0.000000E+00
   0.807418E+03   0.000000E+00
   0.365893E+03   0.000000E+00
   0.472156E+03   0.000000E+00
   0.585879E+03   0.000000E+00
   0.558053E+03   0.000000E+00
   0.508281E+03   0.000000E+00
   0.548538E+03   0.000000E+00
   0.401487E+03   0.000000E+00
   0.276037E+03   0.000000E+00
   0.434507E+03   0.000000E+00
   0.305788E+03   0.000000E+00
   0.746060E+03   0.000000E+00
   0.296795E+03   0.000000E+00
   0.219303E+03   0.000000E+00
   0.369721E+03   0.000000E+00
   0.332556E+03   0.000000E+00
   0.426395E+03   0.000000E+00
   0.569832E+03   0.000000E+00
   0.929785E+03   0.000000E+00
   0.447721E+03   0.000000E+00
   0.184772E+03   0.000000E+00
   0.431471E+03   0.000000E+00
   0.549518E+03   0.000000E+00
   0.771514E+03   0.000000E+00
   0.516490E+03   0.000000E+00
   0.444405E+03   0.000000E+00
   0.265303E+03   0.000000E+00
   0.309179E+03   0.000000E+00
   0.308934E+03   0.000000E+00
   0.508607E+03   0.000000E+00
   0.665155E+03   0.000000E+00
   0.480707E+03   0.000000E+00
   0.598886E+03   0.000000E+00
   0.591209E+03   0.000000E+00
   0.355296E+03   0.000000E+00
   0.356054E+03   0.000000E+00
   0.528047E+03   0.000000E+00
   0.346653E+03   0.000000E+00
   0.563721E+03   0.000000E+00
   0.568296E+03   0.000000E+00
   0.463270E+03   0.000000E+00
   0.322991E+03   0.000000E+00
   0.279800E+03   0.000000E+00
   0.819134E+03   0.000000E+00
   0.918164E+03   0.000000E+00
   0.356082E+03   0.000000E+00
   0.629076E+03   0.000000E+00
   0.188913E+03   0.000000E+00
   0.357659E+03   0.000000E+00
   0.653170E+03   0.000000E+00
   0.601150E+03   0.000000E+00
   0.496776E+03   0.000000E+00
   0.365413E+03   0.000000E+00
   0.334330E+03   0.000000E+00
   0.409419E+03   0.000000E+00
   0.662146E+03   0.000000E+00
   0.402913E+03   0.000000E+00
   0.370794E+03   0.000000E+00
   0.943018E+03   0.000000E+00
   0.727268E+03   0.000000E+00
   0.673065E+03   0.000000E+00
   0.674377E+03   0.000000E+00
   0.476831E+03   0.000000E+00
   0.321371E+03   0.000000E+00
   0.120162E+04   0.000000E+00
   0.386344E+03   0.000000E+00
   0.248992E+03   0.000000E+00
   0.495029E+03   0.000000E+00
   0.211090E+03   0.000000E+00
   0.327132E+03   0.000000E+00
   0.494559E+03   0.000000E+00
   0.439903E+03   0.000000E+00
   0.170057E+03   0.000000E+00
   0.335400E+03   0.000000E+00
   0.288091E+03   0.000000E+00
   0.264321E+03   0.000000E+00
   0.511818E+03   0.000000E+00
   0.296782E+03   0.000000E+00
   0.534798E+03   0.000000E+00
   0.514466E+03   0.000000E+00
   0.434573E+03   0.000000E+00
   0.668877E+03   0.000000E+00
   0.397370E+03   0.000000E+00
   0.481599E+03   0.000000E+00
   0.568210E+03   0.000000E+00
   0.451189E+03   0.000000E+00
   0.668975E+03   0.000000E+00
   0.508154E+03   0.000000E+00
   0.702222E+03   0.000000E+00
   0.570000E+03   0.000000E+00
   0.456587E+03   0.000000E+00
   0.417764E+03   0.000000E+00
   0.868701E+03   0.000000E+00
   0.172220E+03   0.000000E+00
   0.292488E+03   0.000000E+00
   0.467256E+03   0.000000E+00
   0.484551E+03   0.000000E+00
   0.576517E+03   0.000000E+00
   0.282684E+03   0.000000E+00
   0.378807E+03   0.000000E+00
   0.604395E+03   0.000000E+00
   0.537164E+03   0.000000E+00
   0.464034E+03   0.000000E+00
   0.652096E+03   0.000000E+00
   0.580392E+03   0.000000E+00
   0.355959E+03   0.000000E+00
   0.360262E+03   0.000000E+00
   0.776323E+03   0.000000E+00
   0.640344E+03   0.000000E+00
   0.526107E+03   0.000000E+00
   0.457463E+03   0.000000E+00
   0.490781E+03   0.000000E+00
   0.581896E+03   0.000000E+00
   0.335555E+03   0.000000E+00
   0.386789E+03   0.000000E+00
   0.413942E+03   0.000000E+00
   0.311324E+03   0.000000E+00
   0.555856E+03   0.000000E+00
   0.299198E+03   0.000000E+00
   0.767615E+03   0.000000E+00
   0.582028E+03   0.000000E+00
   0.609355E+03   0.000000E+00
   0.491415E+03   0.000000E+00
   0.321874E+03   0.000000E+00
   0.244580E+03   0.000000E+00
   0.676438E+03   0.000000E+00
   0.535442E+03   0.000000E+00
   0.836721E+03   0.000000E+00
   0.332639E+03   0.000000E+00
   0.324203E+03   0.000000E+00
   0.409335E+03   0.000000E+00
   0.480607E+03   0.000000E+00
   0.800876E+03   0.000000E+00
   0.498597E+03   0.000000E+00
   0.657532E+03   0.000000E+00
   0.962267E+03   0.000000E+00
   0.120338E+04   0.000000E+00
   0.305759E+03   0.000000E+00
   0.288747E+03   0.000000E+00
   0.628674E+03   0.000000E+00
   0.773640E+03   0.000000E+00
   0.175817E+03   0.000000E+00
   0.468154E+03   0.000000E+00
   0.592842E+03   0.000000E+00
   0.256242E+03   0.000000E+00
   0.597402E+03   0.000000E+00
   0.571187E+03   0.000000E+00
   0.612440E+03   0.000000E+00
   0.333183E+03   0.000000E+00
   0.393822E+03   0.000000E+00
   0.278569E+03   0.000000E+00
   0.435258E+03   0.000000E+00
   0.486718E+03   0.000000E+00
   0.162164E+03   0.000000E+00
   0.376832E+03   0.000000E+00
   0.449379E+03   0.000000E+00
   0.307244E+03   0.000000E+00
   0.439582E+03   0.000000E+00
   0.346498E+03   0.000000E+00
   0.401566E+03   0.000000E+00
   0.677774E+03   0.000000E+00
   0.600111E+03   0.000000E+00
   0.368125E+03   0.000000E+00
   0.321512E+03   0.000000E+00
   0.450071E+03   0.000000E+00
   0.661749E+03   0.000000E+00
   0.503853E+03   0.000000E+00
   0.338405E+03   0.000000E+00
   0.536757E+03   0.000000E+00
   0.451291E+03   0.000000E+00
   0.586596E+03   0.000000E+00
   0.301859E+03   0.000000E+00
   0.417972E+03   0.000000E+00
   0.110830E+04   0.000000E+00
   0.592482E+03   0.000000E+00
   0.639065E+03   0.000000E+00
   0.360944E+03   0.000000E+00
   0.469362E+03   0.000000E+00
   0.529753E+03   0.000000E+00
   0.401055E+03   0.000000E+00
   0.417605E+03   0.000000E+00
   0.296899E+03   0.000000E+00
   0.628830E+03   0.000000E+00
   0.392372E+03   0.000000E+00
   0.468707E+03   0.000000E+00
   0.762787E+03   0.000000E+00
   0.260260E+03   0.000000E+00
   0.407368E+03   0.000000E+00
   0.530748E+03   0.000000E+00
   0.775488E+03   0.000000E+00
   0.453546E+03   0.000000E+00
   0.309064E+03   0.000000E+00
   0.895349E+03   0.000000E+00
   0.263993E+03   0.000000E+00
   0.401606E+03   0.000000E+00
   0.253782E+03   0.000000E+00
   0.701994E+03   0.000000E+00
   0.962317E+03   0.000000E+00
   0.384405E+03   0.000000E+00
   0.233079E+03   0.000000E+00
   0.677441E+03   0.000000E+00
   0.500519E+03   0.000000E+00
   0.695063E+03   0.000000E+00
   0.436347E+03   0.000000E+00
   0.430227E+03   0.000000E+00
   0.252882E+03   0.000000E+00
   0.186610E+03   0.000000E+00
   0.530301E+03   0.000000E+00
   0.262670E+03   0.000000E+00
   0.620096E+03   0.000000E+00
   0.520055E+03   0.000000E+00
   0.307139E+03   0.000000E+00
   0.626180E+03   0.000000E+00
   0.701633E+03   0.000000E+00
   0.442566E+03   0.000000E+00
   0.477168E+03   0.000000E+00
   0.760712E+03   0.000000E+00
   0.347790E+03   0.000000E+00
   0.427179E+03   0.000000E+00
   0.427881E+03   0.000000E+00
   0.327079E+03   0.000000E+00
   0.666600E+03   0.000000E+00
   0.278194E+03   0.000000E+00
   0.321512E+03   0.000000E+00
   0.713003E+03   0.000000E+00
   0.700584E+03   0.000000E+00
   0.114945E+04   0.000000E+00
   0.852563E+03   0.000000E+00
   0.847436E+03   0.000000E+00
   0.565189E+03   0.000000E+00
   0.269357E+03   0.000000E+00
   0.373569E+03   0.000000E+00
   0.672262E+03   0.000000E+00
   0.608171E+03   0.000000E+00
   0.187908E+03   0.000000E+00
   0.373653E+03   0.000000E+00
   0.582239E+03   0.000000E+00
   0.525049E+03   0.000000E+00
   0.769046E+03   0.000000E+00
   0.847759E+03   0.000000E+00
   0.111119E+04   0.000000E+00
   0.284447E+03   0.000000E+00
   0.316833E+03   0.000000E+00
   0.735565E+03   0.000000E+00
   0.706201E+03   0.000000E+00
   0.342738E+03   0.000000E+00
   0.744082E+03   0.000000E+00
   0.603782E+03   0.000000E+00
   0.563124E+03   0.000000E+00
   0.406032E+03   0.000000E+00
   0.388696E+03   0.000000E+00
   0.322940E+03   0.000000E+00
   0.722827E+03   0.000000E+00
   0.466865E+03   0.000000E+00
   0.435224E+03   0.000000E+00
   0.539340E+03   0.000000E+00
   0.465173E+03   0.000000E+00
   0.489058E+03   0.000000E+00
   0.614425E+03   0.000000E+00
   0.818180E+03   0.000000E+00
   0.489133E+03   0.000000E+00
   0.520763E+03   0.000000E+00
   0.340728E+03   0.000000E+00
   0.246639E+03   0.000000E+00
   0.394995E+03   0.000000E+00
   0.222408E+03   0.000000E+00
   0.278836E+03   0.000000E+00
   0.524932E+03   0.000000E+00
   0.330831E+03   0.000000E+00
   0.604799E+03   0.000000E+00
   0.388636E+03   0.000000E+00
   0.207684E+03   0.000000E+00
   0.262583E+03   0.000000E+00
   0.676477E+03   0.000000E+00
   0.713866E+03   0.000000E+00
   0.575016E+03   0.000000E+00
   0.487106E+03   0.000000E+00
   0.683625E+03   0.000000E+00
   0.616178E+03   0.000000E+00
   0.685975E+03   0.000000E+00
   0.224766E+03   0.000000E+00
   0.724419E+03   0.000000E+00
   0.845216E+03   0.000000E+00
   0.122011E+04   0.000000E+00
   0.443301E+03   0.000000E+00
   0.514193E+03   0.000000E+00
   0.501242E+03   0.000000E+00
   0.278548E+03   0.000000E+00
   0.246914E+03   0.000000E+00
   0.258124E+03   0.000000E+00
   0.395430E+03   0.000000E+00
   0.364071E+03   0.000000E+00
   0.235815E+03   0.000000E+00
   0.446654E+03   0.000000E+00
   0.638627E+03   0.000000E+00
   0.404903E+03   0.000000E+00
   0.357053E+03   0.000000E+00
   0.406270E+03   0.000000E+00
   0.747996E+03   0.000000E+00
   0.238414E+03   0.000000E+00
   0.529599E+03   0.000000E+00
   0.446322E+03   0.000000E+00
   0.470283E+03   0.000000E+00
   0.281501E+03   0.000000E+00
   0.849064E+03   0.000000E+00
   0.583857E+03   0.000000E+00
   0.374508E+03   0.000000E+00
   0.353974E+03   0.000000E+00
   0.731365E+03   0.000000E+00
   0.720408E+03   0.000000E+00
   0.705930E+03   0.000000E+00
   0.470070E+03   0.000000E+00
   0.231929E+03   0.000000E+00
   0.569450E+03   0.000000E+00
   0.566968E+03   0.000000E+00
   0.813003E+03   0.000000E+00
   0.406029E+03   0.000000E+00
   0.278444E+03   0.000000E+00
   0.678990E+03   0.000000E+00
   0.431842E+03   0.000000E+00
   0.249467E+03   0.000000E+00
   0.330570E+03   0.000000E+00
   0.702632E+03   0.000000E+00
   0.555736E+03   0.000000E+00
   0.367996E+03   0.000000E+00
   0.275260E+03   0.000000E+00
   0.601211E+03   0.000000E+00
   0.343296E+03   0.000000E+00
   0.237496E+03   0.000000E+00
   0.494883E+03   0.000000E+00
   0.837909E+03   0.000000E+00
   0.799511E+03   0.000000E+00
   0.433737E+03   0.000000E+00
   0.429262E+03   0.000000E+00
   0.431498E+03   0.000000E+00
   0.201557E+03   0.000000E+00
   0.708805E+03   0.000000E+00
   0.271446E+03   0.000000E+00
   0.384914E+03   0.000000E+00
   0.604604E+03   0.000000E+00
   0.570106E+03   0.000000E+00
   0.354641E+03   0.000000E+00
   0.560227E+03   0.000000E+00
   0.269669E+03   0.000000E+00
   0.482789E+03   0.000000E+00
   0.595488E+03   0.000000E+00
   0.437071E+03   0.000000E+00
   0.843526E+03   0.000000E+00
   0.778465E+03   0.000000E+00
   0.730193E+03   0.000000E+00
   0.375934E+03   0.000000E+00
   0.447317E+03   0.000000E+00
   0.352841E+03   0.000000E+00
   0.558419E+03   0.000000E+00
   0.285335E+03   0.000000E+00
   0.475689E+03   0.000000E+00
   0.395771E+03   0.000000E+00
   0.483238E+03   0.000000E+00
   0.345202E+03   0.000000E+00
   0.334480E+03   0.000000E+00
   0.440824E+03   0.000000E+00
   0.467687E+03   0.000000E+00
   0.541477E+03   0.000000E+00
   0.509385E+03   0.000000E+00
   0.362000E+03   0.000000E+00
   0.461432E+03   0.000000E+00
   0.606633E+03   0.000000E+00
   0.163192E+03   0.000000E+00
   0.327128E+03   0.000000E+00
   0.336190E+03   0.000000E+00
   0.658724E+03   0.000000E+00
   0.575941E+03   0.000000E+00
   0.462686E+03   0.000000E+00
   0.650904E+03   0.000000E+00
   0.419700E+03   0.000000E+00
   0.414504E+03   0.000000E+00
   0.412025E+03   0.000000E+00
   0.548354E+03   0.000000E+00
   0.552269E+03   0.000000E+00
   0.387871E+03   0.000000E+00
   0.446994E+03   0.000000E+00
   0.537665E+03   0.000000E+00
   0.706941E+03   0.000000E+00
   0.492862E+03   0.000000E+00
   0.366149E+03   0.000000E+00
   0.384700E+03   0.000000E+00
   0.292950E+03   0.000000E+00
   0.717036E+03   0.000000E+00
   0.613468E+03   0.000000E+00
   0.681449E+03   0.000000E+00
   0.702154E+03   0.000000E+00
   0.636372E+03   0.000000E+00
   0.318955E+03   0.000000E+00
   0.297046E+03   0.000000E+00
   0.594096E+03   0.000000E+00
   0.367270E+03   0.000000E+00
   0.537481E+03   0.000000E+00
   0.307448E+03   0.000000E+00
   0.569568E+03   0.000000E+00
   0.772471E+03   0.000000E+00
   0.251176E+03   0.000000E+00
   0.444348E+03   0.000000E+00
   0.619943E+03   0.000000E+00
   0.145195E+03   0.000000E+00
   0.528263E+03   0.000000E+00
   0.764125E+03   0.000000E+00
   0.292140E+03   0.000000E+00
   0.539165E+03   0.000000E+00
   0.500148E+03   0.000000E+00
   0.898568E+03   0.000000E+00
   0.448340E+03   0.000000E+00
   0.589144E+03   0.000000E+00
   0.359465E+03   0.000000E+00
   0.198392E+03   0.000000E+00
   0.291020E+03   0.000000E+00
   0.368537E+03   0.000000E+00
   0.411812E+03   0.000000E+00
   0.534519E+03   0.000000E+00
   0.897337E+03   0.000000E+00
   0.371015E+03   0.000000E+00
   0.264847E+03   0.000000E+00
   0.494864E+03   0.000000E+00
   0.431574E+03   0.000000E+00
   0.224677E+03   0.000000E+00
   0.450921E+03   0.000000E+00
   0.743149E+03   0.000000E+00
   0.695605E+03   0.000000E+00
   0.201504E+03   0.000000E+00
   0.472167E+03   0.000000E+00
   0.413027E+03   0.000000E+00
   0.416606E+03   0.000000E+00
   0.218737E+03   0.000000E+00
   0.499557E+03   0.000000E+00
   0.607077E+03   0.000000E+00
   0.826638E+03   0.000000E+00
   0.439850E+03   0.000000E+00
   0.377550E+03   0.000000E+00
   0.488021E+03   0.000000E+00
   0.252549E+03   0.000000E+00
   0.397911E+03   0.000000E+00
   0.133813E+03   0.000000E+00
   0.420648E+03   0.000000E+00
   0.934041E+03   0.000000E+00
   0.434503E+03   0.000000E+00
   0.350723E+03   0.000000E+00
   0.256033E+03   0.000000E+00
   0.617773E+03   0.000000E+00
   0.385272E+03   0.000000E+00
   0.203448E+03   0.000000E+00
   0.215847E+03   0.000000E+00
   0.393773E+03   0.000000E+00
   0.596792E+03   0.000000E+00
   0.566739E+03   0.000000E+00
   0.951411E+03   0.000000E+00
   0.893466E+03   0.000000E+00
   0.543891E+03   0.000000E+00
   0.692476E+03   0.000000E+00
   0.597554E+03   0.000000E+00
   0.995224E+03   0.000000E+00
   0.275588E+03   0.000000E+00
   0.456203E+03   0.000000E+00
   0.275048E+03   0.000000E+00
   0.336486E+03   0.000000E+00
   0.311958E+03   0.000000E+00
   0.503910E+03   0.000000E+00
   0.242076E+03   0.000000E+00
   0.447538E+03   0.000000E+00
   0.636714E+03   0.000000E+00
   0.297723E+03   0.000000E+00
   0.810250E+03   0.000000E+00
   0.441689E+03   0.000000E+00
   0.309016E+03   0.000000E+00
   0.587851E+03   0.000000E+00
   0.149851E+03   0.000000E+00
   0.679553E+03   0.000000E+00
   0.487316E+03   0.000000E+00
   0.320851E+03   0.000000E+00
   0.243389E+03   0.000000E+00
   0.537051E+03   0.000000E+00
   0.900654E+03   0.000000E+00
   0.345291E+03   0.000000E+00
   0.426773E+03   0.000000E+00
   0.728338E+03   0.000000E+00
   0.539081E+03   0.000000E+00
   0.775486E+03   0.000000E+00
   0.299247E+03   0.000000E+00
   0.385927E+03   0.000000E+00
   0.483260E+03   0.000000E+00
   0.625358E+03   0.000000E+00
   0.346192E+03   0.000000E+00
   0.175833E+03   0.000000E+00
   0.903618E+03   0.000000E+00
   0.386320E+03   0.000000E+00
   0.573189E+03   0.000000E+00
   0.733078E+03   0.000000E+00
   0.533134E+03   0.000000E+00
   0.369717E+03   0.000000E+00
   0.801299E+03   0.000000E+00
   0.423733E+03   0.000000E+00
   0.572694E+03   0.000000E+00
   0.407112E+03   0.000000E+00
   0.688603E+03   0.000000E+00
   0.640494E+03   0.000000E+00
   0.220763E+03   0.000000E+00
   0.193323E+03   0.000000E+00
   0.595892E+03   0.000000E+00
   0.718943E+03   0.000000E+00
   0.495621E+03   0.000000E+00
   0.567352E+03   0.000000E+00
   0.586478E+03   0.000000E+00
   0.696306E+03   0.000000E+00
   0.351481E+03   0.000000E+00
   0.533790E+03   0.000000E+00
   0.404932E+03   0.000000E+00
   0.269167E+03   0.000000E+00
   0.303796E+03   0.000000E+00
   0.541162E+03   0.000000E+00
   0.781089E+03   0.000000E+00
   0.389906E+03   0.000000E+00
   0.379546E+03   0.000000E+00
   0.718986E+03   0.000000E+00
   0.576653E+03   0.000000E+00
   0.322743E+03   0.000000E+00
   0.282250E+03   0.000000E+00
   0.379121E+03   0.000000E+00
   0.701974E+03   0.000000E+00
   0.447579E+03   0.000000E+00
   0.729959E+03   0.000000E+00
   0.395899E+03   0.000000E+00
   0.766770E+03   0.000000E+00
   0.312726E+03   0.000000E+00
   0.703708E+03   0.000000E+00
   0.378114E+03   0.000000E+00
   0.857697E+02   0.000000E+00
   0.399024E+03   0.000000E+00
   0.749783E+03   0.000000E+00
   0.567181E+03   0.000000E+00
   0.502586E+03   0.000000E+00
   0.653947E+03   0.000000E+00
   0.679431E+03   0.000000E+00
   0.365358E+03   0.000000E+00
   0.429637E+03   0.000000E+00
   0.625193E+03   0.000000E+00
   0.763548E+03   0.000000E+00
   0.423375E+03   0.000000E+00
   0.712870E+03   0.000000E+00
   0.427357E+03   0.000000E+00
   0.585454E+03   0.000000E+00
   0.395971E+03   0.000000E+00
   0.474591E+03   0.000000E+00
   0.534811E+03   0.000000E+00
   0.593159E+03   0.000000E+00
   0.357768E+03   0.000000E+00
   0.599323E+03   0.000000E+00
   0.405428E+03   0.000000E+00
   0.304559E+03   0.000000E+00
   0.283737E+03   0.000000E+00
   0.437340E+03   0.000000E+00
   0.766104E+03   0.000000E+00
   0.301594E+03   0.000000E+00
   0.424473E+03   0.000000E+00
   0.389407E+03   0.000000E+00
   0.377752E+03   0.000000E+00
   0.654366E+03   0.000000E+00
   0.499670E+03   0.000000E+00
   0.488104E+03   0.000000E+00
   0.819701E+03   0.000000E+00
   0.668283E+03   0.000000E+00
   0.634273E+03   0.000000E+00
   0.520096E+03   0.000000E+00
   0.760356E+03   0.000000E+00
   0.607233E+03   0.000000E+00
   0.385467E+03   0.000000E+00
   0.266018E+03   0.000000E+00
   0.214665E+03   0.000000E+00
   0.623820E+03   0.000000E+00
   0.342835E+03   0.000000E+00
   0.487893E+03   0.000000E+00
   0.343516E+03   0.000000E+00
   0.346113E+03   0.000000E+00
   0.809962E+03   0.000000E+00
   0.241217E+03   0.000000E+00
   0.631673E+03   0.000000E+00
   0.967853E+03   0.000000E+00
   0.430362E+03   0.000000E+00
   0.400955E+03   0.000000E+00
   0.438727E+03   0.000000E+00
   0.363267E+03   0.000000E+00
   0.401587E+03   0.000000E+00
   0.268830E+03   0.000000E+00
   0.573739E+03   0.000000E+00
   0.379481E+03   0.000000E+00
   0.318445E+03   0.000000E+00
   0.845007E+03   0.000000E+00
   0.417474E+03   0.000000E+00
   0.439444E+03   0.000000E+00
   0.499357E+03   0.000000E+00
   0.443426E+03   0.000000E+00
   0.633706E+03   0.000000E+00
   0.783089E+03   0.000000E+00
   0.870908E+03   0.000000E+00
   0.523853E+03   0.000000E+00
   0.407540E+03   0.000000E+00
   0.862325E+03   0.000000E+00
   0.403378E+03   0.000000E+00
   0.759307E+03   0.000000E+00
   0.569300E+03   0.000000E+00
   0.360768E+03   0.000000E+00
   0.409229E+03   0.000000E+00
   0.392823E+03   0.000000E+00
   0.483050E+03   0.000000E+00
   0.322719E+03   0.000000E+00
   0.256833E+03   0.000000E+00
   0.745425E+03   0.000000E+00
   0.552122E+03   0.000000E+00
   0.457741E+03   0.000000E+00
   0.221227E+03   0.000000E+00
   0.461079E+03   0.000000E+00
   0.904766E+03   0.000000E+00
   0.249314E+03   0.000000E+00
   0.596989E+03   0.000000E+00
   0.295898E+03   0.000000E+00
   0.446476E+03   0.000000E+00
   0.763637E+03   0.000000E+00
   0.442069E+03   0.000000E+00
   0.407939E+03   0.000000E+00
   0.714476E+03   0.000000E+00
   0.476812E+03   0.000000E+00
   0.433096E+03   0.000000E+00
   0.199185E+03   0.000000E+00
   0.596347E+03   0.000000E+00
   0.608098E+03   0.000000E+00
   0.718786E+03   0.000000E+00
   0.587482E+03   0.000000E+00
   0.211500E+03   0.000000E+00
   0.447632E+03   0.000000E+00
   0.841189E+03   0.000000E+00
   0.353588E+03   0.000000E+00
   0.375448E+03   0.000000E+00
   0.108800E+04   0.000000E+00
   0.476419E+03   0.000000E+00
   0.318054E+03   0.000000E+00
   0.547041E+03   0.000000E+00
   0.311740E+03   0.000000E+00
   0.491430E+03   0.000000E+00
   0.790938E+03   0.000000E+00
   0.584916E+03   0.000000E+00
   0.390328E+03   0.000000E+00
   0.474452E+03   0.000000E+00
   0.601986E+03   0.000000E+00
   0.104216E+04   0.000000E+00
   0.815404E+03   0.000000E+00
   0.193565E+03   0.000000E+00
   0.553116E+03   0.000000E+00
   0.490021E+03   0.000000E+00
   0.100309E+04   0.000000E+00
   0.224021E+03   0.000000E+00
   0.236353E+03   0.000000E+00
   0.278317E+03   0.000000E+00
   0.237360E+03   0.000000E+00
   0.409451E+03   0.000000E+00
   0.747730E+03   0.000000E+00
   0.470894E+03   0.000000E+00
   0.661122E+03   0.000000E+00
   0.282050E+03   0.000000E+00
   0.720058E+03   0.000000E+00
   0.392375E+03   0.000000E+00
   0.369054E+03   0.000000E+00
   0.480749E+03   0.000000E+00
   0.226932E+03   0.000000E+00
   0.398622E+03   0.000000E+00
   0.296812E+03   0.000000E+00
   0.368803E+03   0.000000E+00
   0.505866E+03   0.000000E+00
   0.605857E+03   0.000000E+00
   0.218539E+03   0.000000E+00
   0.702660E+03   0.000000E+00
   0.340021E+03   0.000000E+00
   0.564653E+03   0.000000E+00
   0.588712E+03   0.000000E+00
   0.537633E+03   0.000000E+00
   0.465177E+03   0.000000E+00
   0.796722E+03   0.000000E+00
   0.509695E+03   0.000000E+00
   0.365846E+03   0.000000E+00
   0.380556E+03   0.000000E+00
   0.598505E+03   0.000000E+00
   0.692082E+03   0.000000E+00
   0.685298E+03   0.000000E+00
   0.441352E+03   0.000000E+00
   0.100950E+04   0.000000E+00
   0.356834E+03   0.000000E+00
   0.418377E+03   0.000000E+00
   0.307340E+03   0.000000E+00
   0.315670E+03   0.000000E+00
   0.753747E+03   0.000000E+00
   0.195302E+03   0.000000E+00
   0.175252E+03   0.000000E+00
   0.383951E+03   0.000000E+00
   0.406904E+03   0.000000E+00
   0.366536E+03   0.000000E+00
   0.483135E+03   0.000000E+00
   0.540457E+03   0.000000E+00
   0.686745E+03   0.000000E+00
   0.439312E+03   0.000000E+00
   0.457243E+03   0.000000E+00
   0.396660E+03   0.000000E+00
   0.563470E+03   0.000000E+00
   0.399054E+03   0.000000E+00
   0.412327E+03   0.000000E+00
   0.427625E+03   0.000000E+00
   0.493724E+03   0.000000E+00
   0.566213E+03   0.000000E+00
   0.669015E+03   0.000000E+00
   0.790201E+03   0.000000E+00
   0.413300E+03   0.000000E+00
   0.495245E+03   0.000000E+00
   0.587355E+03   0.000000E+00
   0.168908E+03   0.000000E+00
   0.374995E+03   0.000000E+00
   0.136363E+03   0.000000E+00
   0.440685E+03   0.000000E+00
   0.613185E+03   0.000000E+00
   0.285096E+03   0.000000E+00
   0.395433E+03   0.000000E+00
   0.502604E+03   0.000000E+00
   0.410063E+03   0.000000E+00
   0.507594E+03   0.000000E+00
   0.352921E+03   0.000000E+00
   0.479741E+03   0.000000E+00
   0.653386E+03   0.000000E+00
   0.577459E+03   0.000000E+00
   0.324480E+03   0.000000E+00
   0.656180E+03   0.000000E+00
   0.406378E+03   0.000000E+00
   0.547549E+03   0.000000E+00
   0.500201E+03   0.000000E+00
   0.755603E+03   0.000000E+00
   0.974616E+03   0.000000E+00
   0.998595E+03   0.000000E+00
   0.645661E+03   0.000000E+00
   0.635931E+03   0.000000E+00
   0.552451E+03   0.000000E+00
   0.284876E+03   0.000000E+00
   0.224265E+03   0.000000E+00
   0.537553E+03   0.000000E+00
   0.321522E+03   0.000000E+00
   0.348037E+03   0.000000E+00
   0.300909E+03   0.000000E+00
   0.419166E+03   0.000000E+00
   0.511924E+03   0.000000E+00
   0.706249E+03   0.000000E+00
   0.414949E+03   0.000000E+00
   0.969488E+03   0.000000E+00
   0.811107E+03   0.000000E+00
   0.808666E+03   0.000000E+00
   0.495777E+03   0.000000E+00
   0.730499E+03   0.000000E+00
   0.567684E+03   0.000000E+00
   0.226305E+03   0.000000E+00
   0.658384E+03   0.000000E+00
   0.849349E+03   0.000000E+00
   0.370760E+03   0.000000E+00
   0.339771E+03   0.000000E+00
   0.514862E+03   0.000000E+00
   0.615254E+03   0.000000E+00
   0.679305E+03   0.000000E+00
   0.502300E+03   0.000000E+00
   0.789756E+03   0.000000E+00
   0.317062E+03   0.000000E+00
   0.379519E+03   0.000000E+00
   0.586357E+03   0.000000E+00
   0.598081E+03   0.000000E+00
   0.273895E+03   0.000000E+00
   0.374975E+03   0.000000E+00
   0.229652E+03   0.000000E+00
   0.368854E+03   0.000000E+00
   0.397423E+03   0.000000E+00
   0.415932E+03   0.000000E+00
   0.372366E+03   0.000000E+00
   0.837886E+03   0.000000E+00
   0.588546E+03   0.000000E+00
   0.207714E+03   0.000000E+00
   0.516339E+03   0.000000E+00
   0.627943E+03   0.000000E+00
   0.324622E+03   0.000000E+00
   0.743387E+03   0.000000E+00
   0.754659E+03   0.000000E+00
   0.698131E+03   0.000000E+00
   0.350466E+03   0.000000E+00
   0.637734E+03   0.000000E+00
   0.520274E+03   0.000000E+00
   0.368662E+03   0.000000E+00
   0.445780E+03   0.000000E+00
   0.389222E+03   0.000000E+00
   0.505332E+03   0.000000E+00
   0.569066E+03   0.000000E+00
   0.620295E+03   0.000000E+00
   0.150401E+03   0.000000E+00
   0.549419E+03   0.000000E+00
   0.729606E+03   0.000000E+00
   0.590336E+03   0.000000E+00
   0.277695E+03   0.000000E+00
   0.577650E+03   0.000000E+00
   0.504252E+03   0.000000E+00
   0.296991E+03   0.000000E+00
   0.281705E+03   0.000000E+00
   0.411970E+03   0.000000E+00
   0.294012E+03   0.000000E+00
   0.255791E+03   0.000000E+00
   0.249172E+03   0.000000E+00
   0.119791E+04   0.000000E+00
   0.539399E+03   0.000000E+00
   0.402271E+03   0.000000E+00
   0.578673E+03   0.000000E+00
   0.405547E+03   0.000000E+00
   0.703211E+03   0.000000E+00
   0.614558E+03   0.000000E+00
   0.188311E+03   0.000000E+00
   0.916715E+03   0.000000E+00
   0.498006E+03   0.000000E+00
   0.404671E+03   0.000000E+00
   0.498796E+03   0.000000E+00
   0.567885E+03   0.000000E+00
   0.396275E+03   0.000000E+00
   0.408201E+03   0.000000E+00
   0.681480E+03   0.000000E+00
   0.612953E+03   0.000000E+00
   0.965441E+03   0.000000E+00
   0.737808E+03   0.000000E+00
   0.496350E+03   0.000000E+00
   0.233284E+03   0.000000E+00
   0.721439E+03   0.000000E+00
   0.270139E+03   0.000000E+00
   0.683208E+03   0.000000E+00
   0.640026E+03   0.000000E+00
   0.438881E+03   0.000000E+00
   0.389971E+03   0.000000E+00
   0.544722E+03   0.000000E+00
   0.442736E+03   0.000000E+00
   0.399043E+03   0.000000E+00
   0.222173E+03   0.000000E+00
   0.410446E+03   0.000000E+00
   0.380402E+03   0.000000E+00
   0.212117E+03   0.000000E+00
   0.213384E+03   0.000000E+00
   0.392000E+03   0.000000E+00
   0.305063E+03   0.000000E+00
   0.403757E+03   0.000000E+00
   0.652952E+03   0.000000E+00
   0.215183E+03   0.000000E+00
   0.238898E+03   0.000000E+00
   0.728195E+03   0.000000E+00
   0.731375E+03   0.000000E+00
   0.473946E+03   0.000000E+00
   0.230965E+03   0.000000E+00
   0.370825E+03   0.000000E+00
   0.571579E+03   0.000000E+00
   0.784723E+03   0.000000E+00
   0.709550E+03   0.000000E+00
   0.285653E+03   0.000000E+00
   0.530654E+03   0.000000E+00
   0.497262E+03   0.000000E+00
   0.406069E+03   0.000000E+00
   0.458589E+03   0.000000E+00
   0.439721E+03   0.000000E+00
   0.963320E+03   0.000000E+00
   0.595161E+03   0.000000E+00
   0.617563E+03   0.000000E+00
   0.411527E+03   0.000000E+00
   0.240483E+03   0.000000E+00
   0.832563E+03   0.000000E+00
   0.827789E+03   0.000000E+00
   0.548696E+03   0.000000E+00
   0.607223E+03   0.000000E+00
   0.249926E+03   0.000000E+00
   0.408807E+03   0.000000E+00
   0.448043E+03   0.000000E+00
   0.259406E+03   0.000000E+00
   0.140830E+03   0.000000E+00
   0.288192E+03   0.000000E+00
   0.557430E+03   0.000000E+00
   0.399937E+03   0.000000E+00
   0.581798E+03   0.000000E+00
   0.725929E+03   0.000000E+00
   0.579152E+03   0.000000E+00
   0.401575E+03   0.000000E+00
   0.265779E+03   0.000000E+00
   0.777031E+03   0.000000E+00
   0.241511E+03   0.000000E+00
   0.575060E+03   0.000000E+00
   0.430296E+03   0.000000E+00
   0.545263E+03   0.000000E+00
   0.322447E+03   0.000000E+00
   0.525809E+03   0.000000E+00
   0.585010E+03   0.000000E+00
   0.543148E+03   0.000000E+00
   0.210992E+03   0.000000E+00
   0.367489E+03   0.000000E+00
   0.749756E+03   0.000000E+00
   0.302050E+03   0.000000E+00
   0.692018E+03   0.000000E+00
   0.888582E+03   0.000000E+00
   0.572989E+03   0.000000E+00
   0.733394E+03   0.000000E+00
   0.628662E+03   0.000000E+00
   0.582290E+03   0.000000E+00
   0.354092E+03   0.000000E+00
   0.649001E+03   0.000000E+00
   0.672713E+03   0.000000E+00
   0.322378E+03   0.000000E+00
   0.426909E+03   0.000000E+00
   0.559965E+03   0.000000E+00
   0.425388E+03   0.000000E+00
   0.345268E+03   0.000000E+00
   0.196843E+03   0.000000E+00
   0.588385E+03   0.000000E+00
   0.387824E+03   0.000000E+00
   0.287149E+03   0.000000E+00
   0.538697E+03   0.000000E+00
   0.418454E+03   0.000000E+00
   0.413606E+03   0.000000E+00
   0.433223E+03   0.000000E+00
   0.253519E+03   0.000000E+00
   0.263275E+03   0.000000E+00
   0.552671E+03   0.000000E+00
   0.305092E+03   0.000000E+00
   0.526286E+03   0.000000E+00
   0.814182E+03   0.000000E+00
   0.535899E+03   0.000000E+00
   0.468888E+03   0.000000E+00
   0.755698E+03   0.000000E+00
   0.733319E+03   0.000000E+00
   0.416514E+03   0.000000E+00
   0.377949E+03   0.000000E+00
   0.159738E+03   0.000000E+00
   0.469641E+03   0.000000E+00
   0.322320E+03   0.000000E+00
   0.323709E+03   0.000000E+00
   0.617882E+03   0.000000E+00
   0.691991E+03   0.000000E+00
   0.583545E+03   0.000000E+00
   0.413325E+03   0.000000E+00
   0.651854E+03   0.000000E+00
   0.563020E+03   0.000000E+00
   0.382379E+03   0.000000E+00
   0.515269E+03   0.000000E+00
   0.691688E+03   0.000000E+00
   0.462600E+03   0.000000E+00
   0.733851E+03   0.000000E+00
   0.497067E+03   0.000000E+00
   0.168471E+03   0.000000E+00
   0.313777E+03   0.000000E+00
   0.407176E+03   0.000000E+00
   0.636340E+03   0.000000E+00
   0.177061E+03   0.000000E+00
   0.869021E+03   0.000000E+00
   0.629952E+03   0.000000E+00
   0.177254E+03   0.000000E+00
   0.460104E+03   0.000000E+00
   0.356759E+03   0.000000E+00
   0.541747E+03   0.000000E+00
   0.345047E+03   0.000000E+00
   0.729211E+03   0.000000E+00
   0.730887E+03   0.000000E+00
   0.638499E+03   0.000000E+00
   0.510725E+03   0.000000E+00
   0.522201E+03   0.000000E+00
   0.553706E+03   0.000000E+00
   0.144115E+03   0.000000E+00
   0.247013E+03   0.000000E+00
   0.601343E+03   0.000000E+00
   0.343406E+03   0.000000E+00
   0.789006E+03   0.000000E+00
   0.371335E+03   0.000000E+00
   0.179809E+03   0.000000E+00
   0.280050E+03   0.000000E+00
   0.648401E+03   0.000000E+00
   0.390897E+03   0.000000E+00
   0.385251E+03   0.000000E+00
   0.460290E+03   0.000000E+00
   0.274077E+03   0.000000E+00
   0.324002E+03   0.000000E+00
   0.462585E+03   0.000000E+00
   0.709187E+03   0.000000E+00
   0.505977E+03   0.000000E+00
   0.272344E+03   0.000000E+00
   0.299866E+03   0.000000E+00
   0.154799E+03   0.000000E+00
   0.314762E+03   0.000000E+00
   0.521637E+03   0.000000E+00
   0.237234E+03   0.000000E+00
   0.651012E+03   0.000000E+00
   0.511891E+03   0.000000E+00
   0.712494E+03   0.000000E+00
   0.860860E+03   0.000000E+00
   0.490229E+03   0.000000E+00
   0.545539E+03   0.000000E+00
   0.429069E+03   0.000000E+00
   0.359462E+03   0.000000E+00
   0.498430E+03   0.000000E+00
   0.278182E+03   0.000000E+00
   0.325870E+03   0.000000E+00
   0.921205E+03   0.000000E+00
   0.548830E+03   0.000000E+00
   0.907158E+03   0.000000E+00
   0.429726E+03   0.000000E+00
   0.101311E+04   0.000000E+00
   0.598578E+03   0.000000E+00
   0.376917E+03   0.000000E+00
   0.265154E+03   0.000000E+00
   0.940450E+03   0.000000E+00
   0.485234E+03   0.000000E+00
   0.691865E+03   0.000000E+00
   0.112119E+04   0.000000E+00
   0.774084E+03   0.000000E+00
   0.490812E+03   0.000000E+00
   0.394010E+03   0.000000E+00
   0.329344E+03   0.000000E+00
   0.416804E+03   0.000000E+00
   0.567336E+03   0.000000E+00
   0.245031E+03   0.000000E+00
   0.523567E+03   0.000000E+00
   0.513383E+03   0.000000E+00
   0.415355E+03   0.000000E+00
   0.747422E+03   0.000000E+00
   0.645841E+03   0.000000E+00
   0.208646E+03   0.000000E+00
   0.521182E+03   0.000000E+00
   0.395797E+03   0.000000E+00
   0.639390E+03   0.000000E+00
   0.350976E+03   0.000000E+00
   0.450208E+03   0.000000E+00
   0.267344E+03   0.000000E+00
   0.510325E+03   0.000000E+00
   0.810136E+03   0.000000E+00
   0.227235E+03   0.000000E+00
   0.397812E+03   0.000000E+00
   0.581642E+03   0.000000E+00
   0.519339E+03   0.000000E+00
   0.349962E+03   0.000000E+00
   0.332324E+03   0.000000E+00
   0.627635E+03   0.000000E+00
   0.842484E+03   0.000000E+00
   0.584282E+03   0.000000E+00
   0.364290E+03   0.000000E+00
   0.641294E+03   0.000000E+00
   0.300171E+03   0.000000E+00
   0.626617E+03   0.000000E+00
   0.575759E+03   0.000000E+00
   0.191185E+03   0.000000E+00
   0.264969E+03   0.000000E+00
   0.587403E+03   0.000000E+00
   0.593496E+03   0.000000E+00
   0.448830E+03   0.000000E+00
   0.525890E+03   0.000000E+00
   0.101844E+04   0.000000E+00
   0.768938E+03   0.000000E+00
   0.732290E+03   0.000000E+00
   0.560504E+03   0.000000E+00
   0.428343E+03   0.000000E+00
   0.708755E+03   0.000000E+00
   0.189845E+03   0.000000E+00
   0.380462E+03   0.000000E+00
   0.406426E+03   0.000000E+00
   0.264133E+03   0.000000E+00
   0.294709E+03   0.000000E+00
   0.339787E+03   0.000000E+00
   0.546098E+03   0.000000E+00
   0.320703E+03   0.000000E+00
   0.521400E+03   0.000000E+00
   0.893621E+03   0.000000E+00
   0.697622E+03   0.000000E+00
   0.595166E+03   0.000000E+00
   0.472120E+03   0.000000E+00
   0.374489E+03   0.000000E+00
   0.463986E+03   0.000000E+00
   0.540213E+03   0.000000E+00
   0.437433E+03   0.000000E+00
   0.610925E+03   0.000000E+00
   0.368533E+03   0.000000E+00
   0.340617E+03   0.000000E+00
   0.477286E+03   0.000000E+00
   0.621361E+03   0.000000E+00
   0.526416E+03   0.000000E+00
   0.669414E+03   0.000000E+00
   0.607276E+03   0.000000E+00
   0.208715E+03   0.000000E+00
   0.453466E+03   0.000000E+00
   0.427448E+03   0.000000E+00
   0.422057E+03   0.000000E+00
   0.461122E+03   0.000000E+00
   0.107049E+04   0.000000E+00
   0.688899E+03   0.000000E+00
   0.298857E+03   0.000000E+00
   0.520276E+03   0.000000E+00
   0.490500E+03   0.000000E+00
   0.568244E+03   0.000000E+00
   0.364076E+03   0.000000E+00
   0.746354E+03   0.000000E+00
   0.432421E+03   0.000000E+00
   0.357883E+03   0.000000E+00
   0.459549E+03   0.000000E+00
   0.352235E+03   0.000000E+00
   0.528515E+03   0.000000E+00
   0.100402E+04   0.000000E+00
   0.357528E+03   0.000000E+00
   0.384880E+03   0.000000E+00
   0.330295E+03   0.000000E+00
   0.517684E+03   0.000000E+00
   0.627154E+03   0.000000E+00
   0.560146E+03   0.000000E+00
   0.679254E+03   0.000000E+00
   0.155886E+03   0.000000E+00
   0.496523E+03   0.000000E+00
   0.109036E+04   0.000000E+00
   0.500678E+03   0.000000E+00
   0.418204E+03   0.000000E+00
   0.754382E+03   0.000000E+00
   0.565262E+03   0.000000E+00
   0.710816E+03   0.000000E+00
   0.291174E+03   0.000000E+00
   0.417313E+03   0.000000E+00
   0.583162E+03   0.000000E+00
   0.449143E+03   0.000000E+00
   0.697582E+03   0.000000E+00
   0.831539E+03   0.000000E+00
   0.493412E+03   0.000000E+00
   0.873511E+03   0.000000E+00
   0.834017E+03   0.000000E+00
   0.639631E+03   0.000000E+00
   0.513230E+03   0.000000E+00
   0.618813E+03   0.000000E+00
   0.411336E+03   0.000000E+00
   0.363944E+03   0.000000E+00
   0.445784E+03   0.000000E+00
   0.569165E+03   0.000000E+00
   0.614661E+03   0.000000E+00
   0.392220E+03   0.000000E+00
   0.466998E+03   0.000000E+00
   0.391195E+03   0.000000E+00
   0.632737E+03   0.000000E+00
   0.404555E+03   0.000000E+00
   0.506696E+03   0.000000E+00
   0.446919E+03   0.000000E+00
   0.551605E+03   0.000000E+00
   0.722386E+03   0.000000E+00
   0.739478E+03   0.000000E+00
   0.224785E+03   0.000000E+00
   0.373410E+03   0.000000E+00
   0.349065E+03   0.000000E+00
   0.192803E+03   0.000000E+00
   0.655145E+03   0.000000E+00
   0.283401E+03   0.000000E+00
   0.307860E+03   0.000000E+00
   0.362836E+03   0.000000E+00
   0.274249E+03   0.000000E+00
   0.319498E+03   0.000000E+00
   0.462950E+03   0.000000E+00
   0.589132E+03   0.000000E+00
   0.492287E+03   0.000000E+00
   0.359074E+03   0.000000E+00
   0.177314E+03   0.000000E+00
   0.335723E+03   0.000000E+00
   0.115749E+04   0.000000E+00
   0.792016E+03   0.000000E+00
   0.616502E+03   0.000000E+00
   0.560177E+03   0.000000E+00
   0.422023E+03   0.000000E+00
   0.468427E+03   0.000000E+00
   0.191335E+03   0.000000E+00
   0.723419E+03   0.000000E+00
   0.468740E+03   0.000000E+00
   0.225148E+03   0.000000E+00
   0.730296E+03   0.000000E+00
   0.361344E+03   0.000000E+00
   0.328357E+03   0.000000E+00
   0.570151E+03   0.000000E+00
   0.572631E+03   0.000000E+00
   0.462521E+03   0.000000E+00
   0.510149E+03   0.000000E+00
   0.322789E+03   0.000000E+00
   0.556437E+03   0.000000E+00
   0.421850E+03   0.000000E+00
   0.258054E+03   0.000000E+00
   0.340186E+03   0.000000E+00
   0.195145E+03   0.000000E+00
   0.543335E+03   0.000000E+00
   0.718301E+03   0.000000E+00
   0.458565E+03   0.000000E+00
   0.817193E+03   0.000000E+00
   0.484590E+03   0.000000E+00
   0.381606E+03   0.000000E+00
   0.818613E+03   0.000000E+00
   0.987116E+03   0.000000E+00
   0.398478E+03   0.000000E+00
   0.331059E+03   0.000000E+00
   0.533022E+03   0.000000E+00
   0.669698E+03   0.000000E+00
   0.633933E+03   0.000000E+00
   0.480823E+03   0.000000E+00
   0.534940E+03   0.000000E+00
   0.842699E+03   0.000000E+00
   0.672557E+03   0.000000E+00
   0.654564E+03   0.000000E+00
   0.139465E+03   0.000000E+00
   0.497932E+03   0.000000E+00
   0.545577E+03   0.000000E+00
   0.284440E+03   0.000000E+00
   0.452718E+03   0.000000E+00
   0.202659E+03   0.000000E+00
   0.612329E+03   0.000000E+00
   0.130222E+03   0.000000E+00
   0.686552E+03   0.000000E+00
   0.420549E+03   0.000000E+00
   0.308567E+03   0.000000E+00
   0.664974E+03   0.000000E+00
   0.907113E+03   0.000000E+00
   0.589727E+03   0.000000E+00
   0.636017E+03   0.000000E+00
   0.460889E+03   0.000000E+00
   0.445327E+03   0.000000E+00
   0.281018E+03   0.000000E+00
   0.307294E+03   0.000000E+00
   0.417615E+03   0.000000E+00
   0.398830E+03   0.000000E+00
   0.638732E+03   0.000000E+00
   0.416849E+03   0.000000E+00
   0.533233E+03   0.000000E+00
   0.242942E+03   0.000000E+00
   0.870366E+03   0.000000E+00
   0.608803E+03   0.000000E+00
   0.516669E+03   0.000000E+00
   0.386681E+03   0.000000E+00
   0.382014E+03   0.000000E+00
   0.542009E+03   0.000000E+00
   0.429785E+03   0.000000E+00
   0.284193E+03   0.000000E+00
   0.337002E+03   0.000000E+00
   0.406101E+03   0.000000E+00
   0.676254E+03   0.000000E+00
   0.434679E+03   0.000000E+00
   0.351529E+03   0.000000E+00
   0.540412E+03   0.000000E+00
   0.786623E+03   0.000000E+00
   0.524030E+03   0.000000E+00
   0.759967E+03   0.000000E+00
   0.928367E+03   0.000000E+00
   0.536243E+03   0.000000E+00
   0.707321E+03   0.000000E+00
   0.420285E+03   0.000000E+00
   0.576442E+03   0.000000E+00
   0.999294E+03   0.000000E+00
   0.480400E+03   0.000000E+00
   0.982137E+03   0.000000E+00
   0.517108E+03   0.000000E+00
   0.578412E+03   0.000000E+00
   0.501999E+03   0.000000E+00
   0.386633E+03   0.000000E+00
   0.461700E+03   0.000000E+00
   0.342354E+03   0.000000E+00
   0.412528E+03   0.000000E+00
   0.709983E+03   0.000000E+00
   0.335232E+03   0.000000E+00
   0.441799E+03   0.000000E+00
   0.776874E+03   0.000000E+00
   0.672292E+03   0.000000E+00
   0.448987E+03   0.000000E+00
   0.407043E+03   0.000000E+00
   0.468858E+03   0.000000E+00
   0.369838E+03   0.000000E+00
   0.749599E+03   0.000000E+00
   0.519169E+03   0.000000E+00
   0.368913E+03   0.000000E+00
   0.478693E+03   0.000000E+00
   0.416983E+03   0.000000E+00
   0.389260E+03   0.000000E+00
   0.466413E+03   0.000000E+00
   0.457857E+03   0.000000E+00
   0.686501E+03   0.000000E+00
   0.257057E+03   0.000000E+00
   0.523893E+03   0.000000E+00
   0.495681E+03   0.000000E+00
   0.434519E+03   0.000000E+00
   0.328371E+03   0.000000E+00
   0.407239E+03   0.000000E+00
   0.435591E+03   0.000000E+00
   0.424364E+03   0.000000E+00
   0.344990E+03   0.000000E+00
   0.666538E+03   0.000000E+00
   0.470595E+03   0.000000E+00
   0.435469E+03   0.000000E+00
   0.547027E+03   0.000000E+00
   0.361249E+03   0.000000E+00
   0.699688E+03   0.000000E+00
   0.428787E+03   0.000000E+00
   0.994557E+03   0.000000E+00
   0.864273E+03   0.000000E+00
   0.894848E+03   0.000000E+00
   0.447217E+03   0.000000E+00
   0.648639E+03   0.000000E+00
   0.783811E+03   0.000000E+00
   0.498040E+03   0.000000E+00
   0.373527E+03   0.000000E+00
   0.333418E+03   0.000000E+00
   0.459275E+03   0.000000E+00
   0.739163E+03   0.000000E+00
   0.727198E+03   0.000000E+00
   0.232830E+03   0.000000E+00
   0.361595E+03   0.000000E+00
   0.665505E+03   0.000000E+00
   0.338998E+03   0.000000E+00
   0.442047E+03   0.000000E+00
   0.294975E+03   0.000000E+00
   0.360861E+03   0.000000E+00
   0.759492E+03   0.000000E+00
   0.291582E+03   0.000000E+00
   0.456385E+03   0.000000E+00
   0.383833E+03   0.000000E+00
   0.371004E+03   0.000000E+00
   0.333084E+03   0.000000E+00
   0.793503E+03   0.000000E+00
   0.661174E+03   0.000000E+00
   0.199088E+03   0.000000E+00
   0.559452E+03   0.000000E+00
   0.475611E+03   0.000000E+00
   0.179083E+03   0.000000E+00
   0.789169E+03   0.000000E+00
   0.196181E+03   0.000000E+00
   0.365045E+03   0.000000E+00
   0.426259E+03   0.000000E+00
   0.428935E+03   0.000000E+00
   0.664331E+03   0.000000E+00
   0.361964E+03   0.000000E+00
   0.403456E+03   0.000000E+00
   0.573698E+03   0.000000E+00
   0.136711E+04   0.000000E+00
   0.807694E+03   0.000000E+00
   0.468838E+03   0.000000E+00
   0.670654E+03   0.000000E+00
   0.391121E+03   0.000000E+00
   0.760063E+03   0.000000E+00
   0.412230E+03   0.000000E+00
   0.189474E+03   0.000000E+00
   0.302101E+03   0.000000E+00
   0.473238E+03   0.000000E+00
   0.784740E+03   0.000000E+00
   0.366684E+03   0.000000E+00
   0.458063E+03   0.000000E+00
   0.450214E+03   0.000000E+00
   0.381966E+03   0.000000E+00
   0.538030E+03   0.000000E+00
   0.719232E+03   0.000000E+00
   0.555355E+03   0.000000E+00
   0.513520E+03   0.000000E+00
   0.520491E+03   0.000000E+00
   0.707634E+03   0.000000E+00
   0.541003E+03   0.000000E+00
   0.133157E+03   0.000000E+00
   0.273117E+03   0.000000E+00
   0.449308E+03   0.000000E+00
   0.657934E+03   0.000000E+00
   0.633426E+03   0.000000E+00
   0.420108E+03   0.000000E+00
   0.513260E+03   0.000000E+00
   0.659895E+03   0.000000E+00
   0.731412E+03   0.000000E+00
   0.298112E+03   0.000000E+00
   0.378504E+03   0.000000E+00
   0.905992E+03   0.000000E+00
   0.456982E+03   0.000000E+00
   0.474086E+03   0.000000E+00
   0.101709E+04   0.000000E+00
   0.409534E+03   0.000000E+00
   0.286359E+03   0.000000E+00
   0.634908E+03   0.000000E+00
   0.353582E+03   0.000000E+00
   0.473036E+03   0.000000E+00
   0.492200E+03   0.000000E+00
   0.457700E+03   0.000000E+00
   0.565099E+03   0.000000E+00
   0.120529E+04   0.000000E+00
   0.292456E+03   0.000000E+00
   0.559426E+03   0.000000E+00
   0.305669E+03   0.000000E+00
   0.230021E+03   0.000000E+00
   0.558030E+03   0.000000E+00
   0.582501E+03   0.000000E+00
   0.445103E+03   0.000000E+00
   0.593325E+03   0.000000E+00
   0.356931E+03   0.000000E+00
   0.633400E+03   0.000000E+00
   0.301738E+03   0.000000E+00
   0.832114E+03   0.000000E+00
   0.417027E+03   0.000000E+00
   0.266491E+03   0.000000E+00
   0.369523E+03   0.000000E+00
   0.612495E+03   0.000000E+00
   0.465954E+03   0.000000E+00
   0.413378E+03   0.000000E+00
   0.695899E+03   0.000000E+00
   0.542971E+03   0.000000E+00
   0.757714E+03   0.000000E+00
   0.369231E+03   0.000000E+00
   0.770336E+03   0.000000E+00
   0.106338E+04   0.000000E+00
   0.317116E+03   0.000000E+00
   0.246674E+03   0.000000E+00
   0.522220E+03   0.000000E+00
   0.525568E+03   0.000000E+00
   0.343625E+03   0.000000E+00
   0.532626E+03   0.000000E+00
   0.757794E+03   0.000000E+00
   0.355324E+03   0.000000E+00
   0.304036E+03   0.000000E+00
   0.312051E+03   0.000000E+00
   0.571357E+03   0.000000E+00
   0.222483E+03   0.000000E+00
   0.308379E+03   0.000000E+00
   0.402564E+03   0.000000E+00
   0.738582E+03   0.000000E+00
   0.501883E+03   0.000000E+00
   0.474963E+03   0.000000E+00
   0.814101E+03   0.000000E+00
   0.489860E+03   0.000000E+00
   0.640661E+03   0.000000E+00
   0.397042E+03   0.000000E+00
   0.352588E+03   0.000000E+00
   0.287983E+03   0.000000E+00
   0.901110E+03   0.000000E+00
   0.264446E+03   0.000000E+00
   0.465877E+03   0.000000E+00
   0.698915E+03   0.000000E+00
   0.495278E+03   0.000000E+00
   0.349244E+03   0.000000E+00
   0.225652E+03   0.000000E+00
   0.682747E+03   0.000000E+00
   0.393203E+03   0.000000E+00
   0.892425E+03   0.000000E+00
   0.478001E+03   0.000000E+00
   0.456836E+03   0.000000E+00
   0.275861E+03   0.000000E+00
   0.577783E+03   0.000000E+00
   0.283022E+03   0.000000E+00
   0.335572E+03   0.000000E+00
   0.618913E+03   0.000000E+00
   0.505738E+03   0.000000E+00
   0.759518E+03   0.000000E+00
   0.428832E+03   0.000000E+00
   0.882705E+03   0.000000E+00
   0.728207E+03   0.000000E+00
   0.495003E+03   0.000000E+00
   0.271344E+03   0.000000E+00
   0.296761E+03   0.000000E+00
   0.499878E+03   0.000000E+00
   0.309731E+03   0.000000E+00
   0.193260E+03   0.000000E+00
   0.671780E+03   0.000000E+00
   0.105606E+04   0.000000E+00
   0.209858E+03   0.000000E+00
   0.461889E+03   0.000000E+00
   0.377782E+03   0.000000E+00
   0.630317E+03   0.000000E+00
   0.515382E+03   0.000000E+00
   0.200852E+03   0.000000E+00
   0.143687E+04   0.000000E+00
   0.560450E+03   0.000000E+00
   0.667826E+03   0.000000E+00
   0.221432E+03   0.000000E+00
   0.711829E+03   0.000000E+00
   0.803024E+03   0.000000E+00
   0.352853E+03   0.000000E+00
   0.317319E+03   0.000000E+00
   0.599609E+03   0.000000E+00
   0.983596E+03   0.000000E+00
   0.658309E+03   0.000000E+00
   0.341315E+03   0.000000E+00
   0.443437E+03   0.000000E+00
   0.528492E+03   0.000000E+00
   0.555949E+03   0.000000E+00
   0.565175E+03   0.000000E+00
   0.506285E+03   0.000000E+00
   0.310395E+03   0.000000E+00
   0.438816E+03   0.000000E+00
   0.377776E+03   0.000000E+00
   0.581459E+03   0.000000E+00
   0.787721E+03   0.000000E+00
   0.314033E+03   0.000000E+00
   0.719973E+03   0.000000E+00
   0.597933E+03   0.000000E+00
   0.590289E+03   0.000000E+00
   0.739395E+03   0.000000E+00
   0.168290E+03   0.000000E+00
   0.497167E+03   0.000000E+00
   0.444060E+03   0.000000E+00
   0.485334E+03   0.000000E+00
   0.342616E+03   0.000000E+00
   0.308579E+03   0.000000E+00
   0.354496E+03   0.000000E+00
   0.344111E+03   0.000000E+00
   0.707961E+03   0.000000E+00
   0.726947E+03   0.000000E+00
   0.571452E+03   0.000000E+00
   0.339012E+03   0.000000E+00
   0.816710E+03   0.000000E+00
   0.491841E+03   0.000000E+00
   0.727397E+03   0.000000E+00
   0.448263E+03   0.000000E+00
   0.740156E+03   0.000000E+00
   0.678275E+03   0.000000E+00
   0.512697E+03   0.000000E+00
   0.348234E+03   0.000000E+00
   0.389610E+03   0.000000E+00
   0.466285E+03   0.000000E+00
   0.361841E+03   0.000000E+00
   0.313945E+03   0.000000E+00
   0.443431E+03   0.000000E+00
   0.632468E+03   0.000000E+00
   0.466078E+03   0.000000E+00
   0.593522E+03   0.000000E+00
   0.470446E+03   0.000000E+00
   0.999878E+03   0.000000E+00
   0.966423E+03   0.000000E+00
   0.178213E+03   0.000000E+00
   0.144152E+03   0.000000E+00
   0.429020E+03   0.000000E+00
   0.377946E+03   0.000000E+00
   0.714405E+03   0.000000E+00
   0.542590E+03   0.000000E+00
   0.322440E+03   0.000000E+00
   0.489883E+03   0.000000E+00
   0.461000E+03   0.000000E+00
   0.417157E+03   0.000000E+00
   0.998522E+03   0.000000E+00
   0.653943E+03   0.000000E+00
   0.927771E+03   0.000000E+00
   0.835935E+03   0.000000E+00
   0.307938E+03   0.000000E+00
   0.911069E+03   0.000000E+00
   0.402802E+03   0.000000E+00
   0.659849E+03   0.000000E+00
   0.626958E+03   0.000000E+00
   0.456817E+03   0.000000E+00
   0.512483E+03   0.000000E+00
   0.290408E+03   0.000000E+00
   0.200578E+03   0.000000E+00
   0.479534E+03   0.000000E+00
   0.566993E+03   0.000000E+00
   0.479692E+03   0.000000E+00
   0.495104E+03   0.000000E+00
   0.628614E+03   0.000000E+00
   0.596372E+03   0.000000E+00
   0.627125E+03   0.000000E+00
   0.236906E+03   0.000000E+00
   0.427661E+03   0.000000E+00
   0.536905E+03   0.000000E+00
   0.265321E+03   0.000000E+00
   0.623821E+03   0.000000E+00
   0.702534E+03   0.000000E+00
   0.678690E+03   0.000000E+00
   0.493871E+03   0.000000E+00
   0.569968E+03   0.000000E+00
   0.657244E+03   0.000000E+00
   0.272243E+03   0.000000E+00
   0.420102E+03   0.000000E+00
   0.352996E+03   0.000000E+00
   0.172023E+03   0.000000E+00
   0.620820E+03   0.000000E+00
   0.360404E+03   0.000000E+00
   0.461987E+03   0.000000E+00
   0.476022E+03   0.000000E+00
   0.530047E+03   0.000000E+00
   0.480864E+03   0.000000E+00
   0.300458E+03   0.000000E+00
   0.312886E+03   0.000000E+00
   0.694544E+03   0.000000E+00
   0.103006E+04   0.000000E+00
   0.607017E+03   0.000000E+00
   0.288145E+03   0.000000E+00
   0.317674E+03   0.000000E+00
   0.785302E+03   0.000000E+00
   0.457124E+03   0.000000E+00
   0.556152E+03   0.000000E+00
   0.611447E+03   0.000000E+00
   0.466474E+03   0.000000E+00
   0.649022E+03   0.000000E+00
   0.306874E+03   0.000000E+00
   0.299369E+03   0.000000E+00
   0.480103E+03   0.000000E+00
   0.197747E+03   0.000000E+00
   0.279353E+03   0.000000E+00
   0.282122E+03   0.000000E+00
   0.622391E+03   0.000000E+00
   0.856188E+03   0.000000E+00
   0.536299E+03   0.000000E+00
   0.386230E+03   0.000000E+00
   0.606102E+03   0.000000E+00
   0.895703E+03   0.000000E+00
   0.563975E+03   0.000000E+00
   0.455135E+03   0.000000E+00
   0.349894E+03   0.000000E+00
   0.235691E+03   0.000000E+00
   0.203562E+03   0.000000E+00
   0.269218E+03   0.000000E+00
   0.875774E+03   0.000000E+00
   0.420310E+03   0.000000E+00
   0.437796E+03   0.000000E+00
   0.373434E+03   0.000000E+00
   0.534001E+03   0.000000E+00
   0.574594E+03   0.000000E+00
   0.380293E+03   0.000000E+00
   0.291526E+03   0.000000E+00
   0.449366E+03   0.000000E+00
   0.461256E+03   0.000000E+00
   0.233660E+03   0.000000E+00
   0.407674E+03   0.000000E+00
   0.504908E+03   0.000000E+00
   0.496680E+03   0.000000E+00
   0.524248E+03   0.000000E+00
   0.817767E+03   0.000000E+00
   0.391413E+03   0.000000E+00
   0.370921E+03   0.000000E+00
   0.795327E+03   0.000000E+00
   0.391813E+03   0.000000E+00
   0.497717E+03   0.000000E+00
   0.759561E+03   0.000000E+00
   0.797364E+03   0.000000E+00
   0.457881E+03   0.000000E+00
   0.595905E+03   0.000000E+00
   0.464596E+03   0.000000E+00
   0.407298E+03   0.000000E+00
   0.454352E+03   0.000000E+00
   0.472854E+03   0.000000E+00
   0.753096E+03   0.000000E+00
   0.351508E+03   0.000000E+00
   0.108105E+03   0.000000E+00
   0.223245E+03   0.000000E+00
   0.537118E+03   0.000000E+00
   0.410060E+03   0.000000E+00
   0.519111E+03   0.000000E+00
   0.197019E+03   0.000000E+00
   0.824131E+03   0.000000E+00
   0.640893E+03   0.000000E+00
   0.519303E+03   0.000000E+00
   0.112862E+04   0.000000E+00
   0.421617E+03   0.000000E+00
   0.352935E+03   0.000000E+00
   0.683236E+03   0.000000E+00
   0.196181E+03   0.000000E+00
   0.316922E+03   0.000000E+00
   0.470329E+03   0.000000E+00
   0.397912E+03   0.000000E+00
   0.680573E+03   0.000000E+00
   0.566386E+03   0.000000E+00
   0.358124E+03   0.000000E+00
   0.394433E+03   0.000000E+00
   0.754944E+03   0.000000E+00
   0.565626E+03   0.000000E+00
   0.565784E+03   0.000000E+00
   0.188563E+03   0.000000E+00
   0.190816E+03   0.000000E+00
   0.508929E+03   0.000000E+00
   0.224300E+03   0.000000E+00
   0.178741E+03   0.000000E+00
   0.511630E+03   0.000000E+00
   0.133872E+04   0.000000E+00
   0.527026E+03   0.000000E+00
   0.214603E+03   0.000000E+00
   0.411484E+03   0.000000E+00
   0.391783E+03   0.000000E+00
   0.314437E+03   0.000000E+00
   0.499926E+03   0.000000E+00
   0.369806E+03   0.000000E+00
   0.462898E+03   0.000000E+00
   0.409885E+03   0.000000E+00
   0.561056E+03   0.000000E+00
   0.310885E+03   0.000000E+00
   0.623663E+03   0.000000E+00
   0.104916E+04   0.000000E+00
   0.597699E+03   0.000000E+00
   0.509572E+03   0.000000E+00
   0.467662E+03   0.000000E+00
   0.342012E+03   0.000000E+00
   0.413610E+03   0.000000E+00
   0.535354E+03   0.000000E+00
   0.569452E+03   0.000000E+00
   0.437948E+03   0.000000E+00
   0.251551E+03   0.000000E+00
   0.381762E+03   0.000000E+00
   0.546164E+03   0.000000E+00
   0.374352E+03   0.000000E+00
   0.118989E+03   0.000000E+00
   0.380718E+03   0.000000E+00
   0.357650E+03   0.000000E+00
   0.649997E+03   0.000000E+00
   0.428621E+03   0.000000E+00
   0.393158E+03   0.000000E+00
   0.289465E+03   0.000000E+00
   0.230711E+03   0.000000E+00
   0.592225E+03   0.000000E+00
   0.607788E+03   0.000000E+00
   0.559282E+03   0.000000E+00
   0.449668E+03   0.000000E+00
   0.504248E+03   0.000000E+00
   0.520230E+03   0.000000E+00
   0.764400E+03   0.000000E+00
   0.709782E+03   0.000000E+00
   0.644447E+03   0.000000E+00
   0.394072E+03   0.000000E+00
   0.530448E+03   0.000000E+00
   0.568392E+03   0.000000E+00
   0.619008E+03   0.000000E+00
   0.347092E+03   0.000000E+00
   0.382999E+03   0.000000E+00
   0.412487E+03   0.000000E+00
   0.407302E+03   0.000000E+00
   0.476666E+03   0.000000E+00
   0.658669E+03   0.000000E+00
   0.792420E+03   0.000000E+00
   0.759118E+03   0.000000E+00
   0.294644E+03   0.000000E+00
   0.616090E+03   0.000000E+00
   0.335004E+03   0.000000E+00
   0.644514E+03   0.000000E+00
   0.454124E+03   0.000000E+00
   0.291746E+03   0.000000E+00
   0.655155E+03   0.000000E+00
   0.391581E+03   0.000000E+00
   0.821432E+03   0.000000E+00
   0.706543E+03   0.000000E+00
   0.656222E+03   0.000000E+00
   0.681165E+03   0.000000E+00
   0.443029E+03   0.000000E+00
   0.407400E+03   0.000000E+00
   0.295244E+03   0.000000E+00
   0.626980E+03   0.000000E+00
   0.785445E+03   0.000000E+00
   0.314434E+03   0.000000E+00
   0.382901E+03   0.000000E+00
   0.350510E+03   0.000000E+00
   0.210466E+03   0.000000E+00
   0.372076E+03   0.000000E+00
   0.571329E+03   0.000000E+00
   0.316854E+03   0.000000E+00
   0.447563E+03   0.000000E+00
   0.790597E+03   0.000000E+00
   0.981262E+03   0.000000E+00
   0.623793E+03   0.000000E+00
   0.350615E+03   0.000000E+00
   0.526599E+03   0.000000E+00
   0.717824E+03   0.000000E+00
   0.273788E+03   0.000000E+00
   0.304516E+03   0.000000E+00
   0.438948E+03   0.000000E+00
   0.578253E+03   0.000000E+00
   0.467201E+03   0.000000E+00
   0.458963E+03   0.000000E+00
   0.666545E+03   0.000000E+00
   0.593187E+03   0.000000E+00
   0.271270E+03   0.000000E+00
   0.922337E+03   0.000000E+00
   0.754821E+03   0.000000E+00
   0.401702E+03   0.000000E+00
   0.353681E+03   0.000000E+00
   0.504467E+03   0.000000E+00
   0.760356E+03   0.000000E+00
   0.577690E+03   0.000000E+00
   0.280341E+03   0.000000E+00
   0.504002E+03   0.000000E+00
   0.612777E+03   0.000000E+00
   0.597972E+03   0.000000E+00
   0.256001E+03   0.000000E+00
   0.748031E+03   0.000000E+00
   0.474626E+03   0.000000E+00
   0.620442E+03   0.000000E+00
   0.657903E+03   0.000000E+00
   0.324630E+03   0.000000E+00
   0.526931E+03   0.000000E+00
   0.563513E+03   0.000000E+00
   0.533681E+03   0.000000E+00
   0.435929E+03   0.000000E+00
   0.768264E+03   0.000000E+00
   0.995798E+03   0.000000E+00
   0.463610E+03   0.000000E+00
   0.844742E+03   0.000000E+00
   0.513817E+03   0.000000E+00
   0.537818E+03   0.000000E+00
   0.708929E+03   0.000000E+00
   0.293781E+03   0.000000E+00
   0.558457E+03   0.000000E+00
   0.595042E+03   0.000000E+00
   0.333363E+03   0.000000E+00
   0.326387E+03   0.000000E+00
   0.228463E+03   0.000000E+00
   0.427150E+03   0.000000E+00
   0.408819E+03   0.000000E+00
   0.345222E+03   0.000000E+00
   0.406501E+03   0.000000E+00
   0.405835E+03   0.000000E+00
   0.225774E+03   0.000000E+00
   0.104092E+04   0.000000E+00
   0.268255E+03   0.000000E+00
   0.474406E+03   0.000000E+00
   0.549635E+03   0.000000E+00
   0.319686E+03   0.000000E+00
   0.525064E+03   0.000000E+00
   0.340827E+03   0.000000E+00
   0.678945E+03   0.000000E+00
   0.704513E+03   0.000000E+00
   0.247816E+03   0.000000E+00
   0.716676E+03   0.000000E+00
   0.985052E+03   0.000000E+00
   0.945695E+03   0.000000E+00
   0.149607E+03   0.000000E+00
   0.448530E+03   0.000000E+00
   0.481327E+03   0.000000E+00
   0.461128E+03   0.000000E+00
   0.350098E+03   0.000000E+00
   0.337174E+03   0.000000E+00
   0.529002E+03   0.000000E+00
   0.435243E+03   0.000000E+00
   0.715882E+03   0.000000E+00
   0.544187E+03   0.000000E+00
   0.587205E+03   0.000000E+00
   0.298656E+03   0.000000E+00
   0.821104E+03   0.000000E+00
   0.609937E+03   0.000000E+00
   0.351624E+03   0.000000E+00
   0.376894E+03   0.000000E+00
   0.576796E+03   0.000000E+00
   0.397504E+03   0.000000E+00
   0.633282E+03   0.000000E+00
   0.283525E+03   0.000000E+00
   0.173367E+03   0.000000E+00
   0.597794E+03   0.000000E+00
   0.311181E+03   0.000000E+00
   0.635419E+03   0.000000E+00
   0.518869E+03   0.000000E+00
   0.337575E+03   0.000000E+00
   0.498307E+03   0.000000E+00
   0.445213E+03   0.000000E+00
   0.189100E+03   0.000000E+00
   0.341575E+03   0.000000E+00
   0.459253E+03   0.000000E+00
   0.476421E+03   0.000000E+00
   0.490469E+03   0.000000E+00
   0.548547E+03   0.000000E+00
   0.647345E+03   0.000000E+00
   0.495666E+03   0.000000E+00
   0.301461E+03   0.000000E+00
   0.801100E+03   0.000000E+00
   0.583461E+03   0.000000E+00
   0.996399E+03   0.000000E+00
   0.580798E+03   0.000000E+00
   0.811500E+03   0.000000E+00
   0.433347E+03   0.000000E+00
   0.345903E+03   0.000000E+00
   0.438418E+03   0.000000E+00
   0.264432E+03   0.000000E+00
   0.620405E+03   0.000000E+00
   0.434122E+03   0.000000E+00
   0.306062E+03   0.000000E+00
   0.361442E+03   0.000000E+00
   0.389720E+03   0.000000E+00
   0.492108E+03   0.000000E+00
   0.407574E+03   0.000000E+00
   0.368448E+03   0.000000E+00
   0.876323E+03   0.000000E+00
   0.683486E+03   0.000000E+00
   0.429805E+03   0.000000E+00
   0.523516E+03   0.000000E+00
   0.475850E+03   0.000000E+00
   0.692652E+03   0.000000E+00
   0.343720E+03   0.000000E+00
   0.353375E+03   0.000000E+00
   0.402490E+03   0.000000E+00
   0.404317E+03   0.000000E+00
   0.359722E+03   0.000000E+00
   0.710437E+03   0.000000E+00
   0.396842E+03   0.000000E+00
   0.411235E+03   0.000000E+00
   0.320232E+03   0.000000E+00
   0.270568E+03   0.000000E+00
   0.661236E+03   0.000000E+00
   0.353859E+03   0.000000E+00
   0.630434E+03   0.000000E+00
   0.541060E+03   0.000000E+00
   0.561860E+03   0.000000E+00
   0.390271E+03   0.000000E+00
   0.443648E+03   0.000000E+00
   0.657880E+03   0.000000E+00
   0.833369E+03   0.000000E+00
   0.170225E+03   0.000000E+00
   0.996122E+03   0.000000E+00
   0.577360E+03   0.000000E+00
   0.474412E+03   0.000000E+00
   0.455965E+03   0.000000E+00
   0.458227E+03   0.000000E+00
   0.864652E+03   0.000000E+00
   0.519565E+03   0.000000E+00
   0.400913E+03   0.000000E+00
   0.259500E+03   0.000000E+00
   0.332929E+03   0.000000E+00
   0.376506E+03   0.000000E+00
   0.331282E+03   0.000000E+00
   0.557340E+03   0.000000E+00
   0.364664E+03   0.000000E+00
   0.213149E+03   0.000000E+00
   0.682098E+03   0.000000E+00
   0.605198E+03   0.000000E+00
   0.348604E+03   0.000000E+00
   0.683016E+03   0.000000E+00
   0.795031E+03   0.000000E+00
   0.643337E+03   0.000000E+00
   0.338982E+03   0.000000E+00
   0.832847E+03   0.000000E+00
   0.217202E+03   0.000000E+00
   0.350679E+03   0.000000E+00
   0.412823E+03   0.000000E+00
   0.273506E+03   0.000000E+00
   0.330727E+03   0.000000E+00
   0.497863E+03   0.000000E+00
   0.495363E+03   0.000000E+00
   0.854534E+03   0.000000E+00
   0.470236E+03   0.000000E+00
   0.532951E+03   0.000000E+00
   0.798731E+03   0.000000E+00
   0.482667E+03   0.000000E+00
   0.459908E+03   0.000000E+00
   0.928868E+03   0.000000E+00
   0.864170E+03   0.000000E+00
   0.265035E+03   0.000000E+00
   0.454015E+03   0.000000E+00
   0.789078E+03   0.000000E+00
   0.284565E+03   0.000000E+00
   0.451905E+03   0.000000E+00
   0.334598E+03   0.000000E+00
   0.241502E+03   0.000000E+00
   0.191963E+03   0.000000E+00
   0.613502E+03   0.000000E+00
   0.372839E+03   0.000000E+00
   0.476578E+03   0.000000E+00
   0.528000E+03   0.000000E+00
   0.310939E+03   0.000000E+00
   0.244639E+03   0.000000E+00
   0.352464E+03   0.000000E+00
   0.398809E+03   0.000000E+00
   0.377027E+03   0.000000E+00
   0.498409E+03   0.000000E+00
   0.572175E+03   0.000000E+00
   0.578874E+03   0.000000E+00
   0.385151E+03   0.000000E+00
   0.379578E+03   0.000000E+00
   0.153266E+03   0.000000E+00
   0.406918E+03   0.000000E+00
   0.706114E+03   0.000000E+00
   0.451589E+03   0.000000E+00
   0.223852E+03   0.000000E+00
   0.390894E+03   0.000000E+00
   0.909770E+03   0.000000E+00
   0.534467E+03   0.000000E+00
   0.719209E+03   0.000000E+00
   0.508315E+03   0.000000E+00
   0.846643E+03   0.000000E+00
   0.509528E+03   0.000000E+00
   0.180232E+03   0.000000E+00
   0.397142E+03   0.000000E+00
   0.544529E+03   0.000000E+00
   0.457767E+03   0.000000E+00
   0.172516E+03   0.000000E+00
   0.600134E+03   0.000000E+00
   0.877591E+03   0.000000E+00
   0.660048E+03   0.000000E+00
   0.503546E+03   0.000000E+00
   0.528981E+03   0.000000E+00
   0.480994E+03   0.000000E+00
   0.856089E+03   0.000000E+00
   0.289007E+03   0.000000E+00
   0.622368E+03   0.000000E+00
   0.359298E+03   0.000000E+00
   0.260770E+03   0.000000E+00
   0.367373E+03   0.000000E+00
   0.258736E+03   0.000000E+00
   0.556332E+03   0.000000E+00
   0.335812E+03   0.000000E+00
   0.478414E+03   0.000000E+00
   0.285696E+03   0.000000E+00
   0.759236E+03   0.000000E+00
   0.758268E+03   0.000000E+00
   0.703329E+03   0.000000E+00
   0.272371E+03   0.000000E+00
   0.336072E+03   0.000000E+00
   0.531469E+03   0.000000E+00
   0.510793E+03   0.000000E+00
   0.286603E+03   0.000000E+00
   0.426708E+03   0.000000E+00
   0.578105E+03   0.000000E+00
   0.411474E+03   0.000000E+00
   0.349378E+03   0.000000E+00
   0.849621E+03   0.000000E+00
   0.581326E+03   0.000000E+00
   0.256319E+03   0.000000E+00
   0.478380E+03   0.000000E+00
   0.512312E+03   0.000000E+00
   0.387763E+03   0.000000E+00
   0.559225E+03   0.000000E+00
   0.308909E+03   0.000000E+00
   0.326170E+03   0.000000E+00
   0.157671E+03   0.000000E+00
   0.257014E+03   0.000000E+00
   0.626554E+03   0.000000E+00
   0.154810E+04   0.000000E+00
   0.440754E+03   0.000000E+00
   0.319225E+03   0.000000E+00
   0.326328E+03   0.000000E+00
   0.497270E+03   0.000000E+00
   0.546815E+03   0.000000E+00
   0.515152E+03   0.000000E+00
   0.649641E+03   0.000000E+00
   0.756743E+03   0.000000E+00
   0.454630E+03   0.000000E+00
   0.482839E+03   0.000000E+00
   0.932597E+03   0.000000E+00
   0.509086E+03   0.000000E+00
   0.667936E+03   0.000000E+00
   0.659879E+03   0.000000E+00
   0.709282E+03   0.000000E+00
   0.502832E+03   0.000000E+00
   0.487664E+03   0.000000E+00
   0.287215E+03   0.000000E+00
   0.260511E+03   0.000000E+00
   0.442690E+03   0.000000E+00
   0.458371E+03   0.000000E+00
   0.887627E+03   0.000000E+00
   0.414778E+03   0.000000E+00
   0.236155E+03   0.000000E+00
   0.331406E+03   0.000000E+00
   0.449457E+03   0.000000E+00
   0.369069E+03   0.000000E+00
   0.423151E+03   0.000000E+00
   0.838245E+03   0.000000E+00
   0.113556E+04   0.000000E+00
   0.412311E+03   0.000000E+00
   0.416939E+03   0.000000E+00
   0.334271E+03   0.000000E+00
   0.548411E+03   0.000000E+00
   0.371547E+03   0.000000E+00
   0.549152E+03   0.000000E+00
   0.616003E+03   0.000000E+00
   0.273309E+03   0.000000E+00
   0.196917E+03   0.000000E+00
   0.493577E+03   0.000000E+00
   0.423887E+03   0.000000E+00
   0.708743E+03   0.000000E+00
   0.763698E+03   0.000000E+00
   0.317539E+03   0.000000E+00
   0.297973E+03   0.000000E+00
   0.741962E+03   0.000000E+00
   0.637768E+03   0.000000E+00
   0.359744E+03   0.000000E+00
   0.423966E+03   0.000000E+00
   0.491571E+03   0.000000E+00
   0.541947E+03   0.000000E+00
   0.764269E+03   0.000000E+00
   0.301103E+03   0.000000E+00
   0.431507E+03   0.000000E+00
   0.443870E+03   0.000000E+00
   0.323483E+03   0.000000E+00
   0.688460E+03   0.000000E+00
   0.667870E+03   0.000000E+00
   0.517396E+03   0.000000E+00
   0.489695E+03   0.000000E+00
   0.548121E+03   0.000000E+00
   0.387185E+03   0.000000E+00
   0.767128E+03   0.000000E+00
   0.621447E+03   0.000000E+00
   0.574843E+03   0.000000E+00
   0.302560E+03   0.000000E+00
   0.387881E+03   0.000000E+00
   0.236554E+03   0.000000E+00
   0.251430E+03   0.000000E+00
   0.186244E+03   0.000000E+00
   0.457635E+03   0.000000E+00
   0.265881E+03   0.000000E+00
   0.331171E+03   0.000000E+00
   0.641975E+03   0.000000E+00
   0.410272E+03   0.000000E+00
   0.837094E+03   0.000000E+00
   0.101699E+04   0.000000E+00
   0.367545E+03   0.000000E+00
   0.401168E+03   0.000000E+00
   0.593667E+03   0.000000E+00
   0.503196E+03   0.000000E+00
   0.455062E+03   0.000000E+00
   0.625599E+03   0.000000E+00
   0.525108E+03   0.000000E+00
   0.774201E+03   0.000000E+00
   0.366138E+03   0.000000E+00
   0.260971E+03   0.000000E+00
   0.370781E+03   0.000000E+00
   0.592633E+03   0.000000E+00
   0.879773E+03   0.000000E+00
   0.445253E+03   0.000000E+00
   0.596644E+03   0.000000E+00
   0.728775E+03   0.000000E+00
   0.678612E+03   0.000000E+00
   0.557124E+03   0.000000E+00
   0.393592E+03   0.000000E+00
   0.550787E+03   0.000000E+00
   0.353301E+03   0.000000E+00
   0.454270E+03   0.000000E+00
   0.771558E+03   0.000000E+00
   0.407924E+03   0.000000E+00
   0.623101E+03   0.000000E+00
   0.441718E+03   0.000000E+00
   0.448051E+03   0.000000E+00
   0.334559E+03   0.000000E+00
   0.521083E+03   0.000000E+00
   0.875334E+03   0.000000E+00
   0.368500E+03   0.000000E+00
   0.380520E+03   0.000000E+00
   0.451412E+03   0.000000E+00
   0.504828E+03   0.000000E+00
   0.380976E+03   0.000000E+00
   0.710717E+03   0.000000E+00
   0.426277E+03   0.000000E+00
   0.516343E+03   0.000000E+00
   0.268639E+03   0.000000E+00
   0.688066E+03   0.000000E+00
   0.101994E+04   0.000000E+00
   0.673149E+03   0.000000E+00
   0.366153E+03   0.000000E+00
   0.427200E+03   0.000000E+00
   0.420188E+03   0.000000E+00
   0.622708E+03   0.000000E+00
   0.478484E+03   0.000000E+00
   0.244496E+03   0.000000E+00
   0.739808E+03   0.000000E+00
   0.470004E+03   0.000000E+00
   0.135892E+03   0.000000E+00
   0.586132E+03   0.000000E+00
   0.721097E+03   0.000000E+00
   0.322238E+03   0.000000E+00
   0.478210E+03   0.000000E+00
   0.647473E+03   0.000000E+00
   0.755739E+03   0.000000E+00
   0.322760E+03   0.000000E+00
   0.410397E+03   0.000000E+00
   0.475952E+03   0.000000E+00
   0.229796E+03   0.000000E+00
   0.342875E+03   0.000000E+00
   0.435447E+03   0.000000E+00
   0.644875E+03   0.000000E+00
   0.476506E+03   0.000000E+00
   0.359144E+03   0.000000E+00
   0.387014E+03   0.000000E+00
   0.408123E+03   0.000000E+00
   0.577382E+03   0.000000E+00
   0.481464E+03   0.000000E+00
   0.642546E+03   0.000000E+00
   0.326560E+03   0.000000E+00
   0.980642E+03   0.000000E+00
   0.413793E+03   0.000000E+00
   0.340576E+03   0.000000E+00
   0.441279E+03   0.000000E+00
   0.308839E+03   0.000000E+00
   0.500260E+03   0.000000E+00
   0.547412E+03   0.000000E+00
   0.199799E+03   0.000000E+00
   0.619766E+03   0.000000E+00
   0.329667E+03   0.000000E+00
   0.417394E+03   0.000000E+00
   0.478569E+03   0.000000E+00
   0.416843E+03   0.000000E+00
   0.682505E+03   0.000000E+00
   0.850998E+03   0.000000E+00
   0.552352E+03   0.000000E+00
   0.674623E+03   0.000000E+00
   0.581305E+03   0.000000E+00
   0.862080E+03   0.000000E+00
   0.126807E+03   0.000000E+00
   0.373203E+03   0.000000E+00
   0.604734E+03   0.000000E+00
   0.336644E+03   0.000000E+00
   0.348971E+03   0.000000E+00
   0.552452E+03   0.000000E+00
   0.482641E+03   0.000000E+00
   0.274207E+03   0.000000E+00
   0.395228E+03   0.000000E+00
   0.517883E+03   0.000000E+00
   0.920135E+03   0.000000E+00
   0.509152E+03   0.000000E+00
   0.345281E+03   0.000000E+00
   0.888694E+03   0.000000E+00
   0.612766E+03   0.000000E+00
   0.506134E+03   0.000000E+00
   0.547576E+03   0.000000E+00
   0.184109E+03   0.000000E+00
   0.280780E+03   0.000000E+00
   0.489027E+03   0.000000E+00
   0.544296E+03   0.000000E+00
   0.284855E+03   0.000000E+00
   0.183722E+03   0.000000E+00
   0.394894E+03   0.000000E+00
   0.236856E+03   0.000000E+00
   0.319945E+03   0.000000E+00
   0.559786E+03   0.000000E+00
   0.375671E+03   0.000000E+00
   0.848316E+03   0.000000E+00
   0.521312E+03   0.000000E+00
   0.593599E+03   0.000000E+00
   0.530102E+03   0.000000E+00
   0.669495E+03   0.000000E+00
   0.436037E+03   0.000000E+00
   0.195791E+03   0.000000E+00
   0.578716E+03   0.000000E+00
   0.782287E+03   0.000000E+00
   0.562050E+03   0.000000E+00
   0.551578E+03   0.000000E+00
   0.583065E+03   0.000000E+00
   0.459399E+03   0.000000E+00
   0.917585E+03   0.000000E+00
   0.348531E+03   0.000000E+00
   0.202045E+03   0.000000E+00
   0.552259E+03   0.000000E+00
   0.193001E+03   0.000000E+00
   0.174159E+03   0.000000E+00
   0.507861E+03   0.000000E+00
   0.350956E+03   0.000000E+00
   0.556821E+03   0.000000E+00
   0.310592E+03   0.000000E+00
   0.229185E+03   0.000000E+00
   0.818700E+03   0.000000E+00
   0.847965E+03   0.000000E+00
   0.804138E+03   0.000000E+00
   0.633500E+03   0.000000E+00
   0.450435E+03   0.000000E+00
   0.290857E+03   0.000000E+00
   0.323944E+03   0.000000E+00
   0.368793E+03   0.000000E+00
   0.436529E+03   0.000000E+00
   0.322705E+03   0.000000E+00
   0.506222E+03   0.000000E+00
   0.534369E+03   0.000000E+00
   0.628234E+03   0.000000E+00
   0.718380E+03   0.000000E+00
   0.653794E+03   0.000000E+00
   0.493804E+03   0.000000E+00
   0.104419E+04   0.000000E+00
   0.653075E+03   0.000000E+00
   0.250426E+03   0.000000E+00
   0.545648E+03   0.000000E+00
   0.552807E+03   0.000000E+00
   0.304010E+03   0.000000E+00
   0.619446E+03   0.000000E+00
   0.484586E+03   0.000000E+00
   0.714069E+03   0.000000E+00
   0.474299E+03   0.000000E+00
   0.647912E+03   0.000000E+00
   0.188895E+03   0.000000E+00
   0.544707E+03   0.000000E+00
   0.360134E+03   0.000000E+00
   0.323521E+03   0.000000E+00
   0.609309E+03   0.000000E+00
   0.604265E+03   0.000000E+00
   0.193930E+03   0.000000E+00
   0.267931E+03   0.000000E+00
   0.327942E+03   0.000000E+00
   0.402694E+03   0.000000E+00
   0.604376E+03   0.000000E+00
   0.548651E+03   0.000000E+00
   0.337948E+03   0.000000E+00
   0.308609E+03   0.000000E+00
   0.449212E+03   0.000000E+00
   0.604869E+03   0.000000E+00
   0.206795E+03   0.000000E+00
   0.351747E+03   0.000000E+00
   0.842537E+03   0.000000E+00
   0.585265E+03   0.000000E+00
   0.781293E+03   0.000000E+00
   0.215965E+03   0.000000E+00
   0.106123E+04   0.000000E+00
   0.714805E+03   0.000000E+00
   0.915291E+03   0.000000E+00
   0.180973E+03   0.000000E+00
   0.548782E+03   0.000000E+00
   0.799770E+03   0.000000E+00
   0.142241E+03   0.000000E+00
   0.551360E+03   0.000000E+00
   0.401611E+03   0.000000E+00
   0.497833E+03   0.000000E+00
   0.616798E+03   0.000000E+00
   0.524113E+03   0.000000E+00
   0.434603E+03   0.000000E+00
   0.756519E+03   0.000000E+00
   0.847773E+03   0.000000E+00
   0.447976E+03   0.000000E+00
   0.273411E+03   0.000000E+00
   0.664746E+03   0.000000E+00
   0.398796E+03   0.000000E+00
   0.372069E+03   0.000000E+00
   0.444593E+03   0.000000E+00
   0.534759E+03   0.000000E+00
   0.488985E+03   0.000000E+00
   0.440720E+03   0.000000E+00
   0.191483E+03   0.000000E+00
   0.390578E+03   0.000000E+00
   0.439072E+03   0.000000E+00
   0.539654E+03   0.000000E+00
   0.396125E+03   0.000000E+00
   0.544912E+03   0.000000E+00
   0.476310E+03   0.000000E+00
   0.812056E+03   0.000000E+00
   0.469518E+03   0.000000E+00
   0.511588E+03   0.000000E+00
   0.766464E+03   0.000000E+00
   0.438516E+03   0.000000E+00
   0.469152E+03   0.000000E+00
   0.241091E+03   0.000000E+00
   0.187070E+03   0.000000E+00
   0.430612E+03   0.000000E+00
   0.447084E+03   0.000000E+00
   0.537561E+03   0.000000E+00
   0.448626E+03   0.000000E+00
   0.461525E+03   0.000000E+00
   0.320338E+03   0.000000E+00
   0.619457E+03   0.000000E+00
   0.726587E+03   0.000000E+00
   0.702795E+03   0.000000E+00
   0.624758E+03   0.000000E+00
   0.517835E+03   0.000000E+00
   0.645046E+03   0.000000E+00
   0.494111E+03   0.000000E+00
   0.420309E+03   0.000000E+00
   0.705766E+03   0.000000E+00
   0.644343E+03   0.000000E+00
   0.623581E+03   0.000000E+00
   0.290502E+03   0.000000E+00
   0.429818E+03   0.000000E+00
   0.564662E+03   0.000000E+00
   0.466997E+03   0.000000E+00
   0.312166E+03   0.000000E+00
   0.118700E+03   0.000000E+00
   0.438640E+03   0.000000E+00
   0.270121E+03   0.000000E+00
   0.403433E+03   0.000000E+00
   0.416985E+03   0.000000E+00
   0.657209E+03   0.000000E+00
   0.365952E+03   0.000000E+00
   0.494765E+03   0.000000E+00
   0.315733E+03   0.000000E+00
   0.306225E+03   0.000000E+00
   0.484921E+03   0.000000E+00
   0.228925E+03   0.000000E+00
   0.620868E+03   0.000000E+00
   0.911257E+03   0.000000E+00
   0.487998E+03   0.000000E+00
   0.479903E+03   0.000000E+00
   0.586146E+03   0.000000E+00
   0.653006E+03   0.000000E+00
   0.275045E+03   0.000000E+00
   0.381882E+03   0.000000E+00
   0.503201E+03   0.000000E+00
   0.504967E+03   0.000000E+00
   0.551268E+03   0.000000E+00
   0.273425E+03   0.000000E+00
   0.152317E+03   0.000000E+00
   0.507103E+03   0.000000E+00
   0.879591E+03   0.000000E+00
   0.286886E+03   0.000000E+00
   0.969754E+03   0.000000E+00
   0.390825E+03   0.000000E+00
   0.359508E+03   0.000000E+00
   0.541660E+03   0.000000E+00
   0.611574E+03   0.000000E+00
   0.256696E+03   0.000000E+00
   0.403675E+03   0.000000E+00
   0.323525E+03   0.000000E+00
   0.464176E+03   0.000000E+00
   0.735678E+03   0.000000E+00
   0.555161E+03   0.000000E+00
   0.466716E+03   0.000000E+00
   0.518290E+03   0.000000E+00
   0.804738E+03   0.000000E+00
   0.515569E+03   0.000000E+00
   0.777082E+03   0.000000E+00
   0.408019E+03   0.000000E+00
   0.263425E+03   0.000000E+00
   0.367373E+03   0.000000E+00
   0.311748E+03   0.000000E+00
   0.509664E+03   0.000000E+00
   0.644755E+03   0.000000E+00
   0.639561E+03   0.000000E+00
   0.313360E+03   0.000000E+00
   0.755184E+03   0.000000E+00
   0.794905E+03   0.000000E+00
   0.421558E+03   0.000000E+00
   0.496982E+03   0.000000E+00
   0.447949E+03   0.000000E+00
   0.335449E+03   0.000000E+00
   0.830222E+03   0.000000E+00
   0.242225E+03   0.000000E+00
   0.322171E+03   0.000000E+00
   0.448759E+03   0.000000E+00
   0.339987E+03   0.000000E+00
   0.571051E+03   0.000000E+00
   0.351855E+03   0.000000E+00
   0.643519E+03   0.000000E+00
   0.262183E+03   0.000000E+00
   0.214243E+03   0.000000E+00
   0.399561E+03   0.000000E+00
   0.347165E+03   0.000000E+00
   0.426559E+03   0.000000E+00
   0.719022E+03   0.000000E+00
   0.235179E+03   0.000000E+00
   0.219317E+03   0.000000E+00
   0.529008E+03   0.000000E+00
   0.362000E+03   0.000000E+00
   0.663870E+03   0.000000E+00
   0.581571E+03   0.000000E+00
   0.698526E+03   0.000000E+00
   0.366062E+03   0.000000E+00
   0.424176E+03   0.000000E+00
   0.273453E+03   0.000000E+00
   0.408060E+03   0.000000E+00
   0.373373E+03   0.000000E+00
   0.509177E+03   0.000000E+00
   0.403297E+03   0.000000E+00
   0.290812E+03   0.000000E+00
   0.438738E+03   0.000000E+00
   0.259093E+03   0.000000E+00
   0.418513E+03   0.000000E+00
   0.307850E+03   0.000000E+00
   0.640361E+03   0.000000E+00
   0.469406E+03   0.000000E+00
   0.106410E+04   0.000000E+00
   0.372935E+03   0.000000E+00
   0.622665E+03   0.000000E+00
   0.513866E+03   0.000000E+00
   0.386764E+03   0.000000E+00
   0.427092E+03   0.000000E+00
   0.404297E+03   0.000000E+00
   0.590410E+03   0.000000E+00
   0.628548E+03   0.000000E+00
   0.102931E+04   0.000000E+00
   0.630708E+03   0.000000E+00
   0.462902E+03   0.000000E+00
   0.280991E+03   0.000000E+00
   0.707665E+03   0.000000E+00
   0.451197E+03   0.000000E+00
   0.772481E+03   0.000000E+00
   0.665368E+03   0.000000E+00
   0.294751E+03   0.000000E+00
   0.201610E+03   0.000000E+00
   0.145093E+03   0.000000E+00
   0.354735E+03   0.000000E+00
   0.291434E+03   0.000000E+00
   0.404140E+03   0.000000E+00
   0.331411E+03   0.000000E+00
   0.425782E+03   0.000000E+00
   0.776166E+03   0.000000E+00
   0.476353E+03   0.000000E+00
   0.185203E+03   0.000000E+00
   0.684804E+03   0.000000E+00
   0.472171E+03   0.000000E+00
   0.644669E+03   0.000000E+00
   0.711074E+03   0.000000E+00
   0.286200E+03   0.000000E+00
   0.748925E+03   0.000000E+00
   0.354053E+03   0.000000E+00
   0.283131E+03   0.000000E+00
   0.708160E+03   0.000000E+00
   0.350819E+03   0.000000E+00
   0.321114E+03   0.000000E+00
   0.117764E+03   0.000000E+00
   0.602010E+03   0.000000E+00
   0.530054E+03   0.000000E+00
   0.394692E+03   0.000000E+00
   0.689271E+03   0.000000E+00
   0.602706E+03   0.000000E+00
   0.639535E+03   0.000000E+00
   0.530908E+03   0.000000E+00
   0.705127E+03   0.000000E+00
   0.385778E+03   0.000000E+00
   0.563227E+03   0.000000E+00
   0.675328E+03   0.000000E+00
   0.549177E+03   0.000000E+00
   0.434442E+03   0.000000E+00
   0.523640E+03   0.000000E+00
   0.106975E+04   0.000000E+00
   0.370840E+03   0.000000E+00
   0.404556E+03   0.000000E+00
   0.285368E+03   0.000000E+00
   0.320860E+03   0.000000E+00
   0.391137E+03   0.000000E+00
   0.494737E+03   0.000000E+00
   0.538382E+03   0.000000E+00
   0.253947E+03   0.000000E+00
   0.338820E+03   0.000000E+00
   0.458220E+03   0.000000E+00
   0.726586E+03   0.000000E+00
   0.510399E+03   0.000000E+00
   0.231092E+03   0.000000E+00
   0.609070E+03   0.000000E+00
   0.609285E+03   0.000000E+00
   0.348676E+03   0.000000E+00
   0.842667E+03   0.000000E+00
   0.741579E+03   0.000000E+00
   0.931574E+03   0.000000E+00
   0.487714E+03   0.000000E+00
   0.631986E+03   0.000000E+00
   0.104792E+04   0.000000E+00
   0.266919E+03   0.000000E+00
   0.427130E+03   0.000000E+00
   0.249728E+03   0.000000E+00
   0.656929E+03   0.000000E+00
   0.274820E+03   0.000000E+00
   0.292949E+03   0.000000E+00
   0.293232E+03   0.000000E+00
   0.482253E+03   0.000000E+00
   0.578644E+03   0.000000E+00
   0.534892E+03   0.000000E+00
   0.588520E+03   0.000000E+00
   0.393453E+03   0.000000E+00
   0.657999E+03   0.000000E+00
   0.411453E+03   0.000000E+00
   0.595522E+03   0.000000E+00
   0.552566E+03   0.000000E+00
   0.332322E+03   0.000000E+00
   0.333277E+03   0.000000E+00
   0.508502E+03   0.000000E+00
   0.243438E+03   0.000000E+00
   0.207370E+03   0.000000E+00
   0.480479E+03   0.000000E+00
   0.411118E+03   0.000000E+00
   0.642330E+03   0.000000E+00
   0.393184E+03   0.000000E+00
   0.631956E+03   0.000000E+00
   0.676962E+03   0.000000E+00
   0.459447E+03   0.000000E+00
   0.167376E+03   0.000000E+00
   0.378090E+03   0.000000E+00
   0.436797E+03   0.000000E+00
   0.460631E+03   0.000000E+00
   0.451961E+03   0.000000E+00
   0.462211E+03   0.000000E+00
   0.226952E+03   0.000000E+00
   0.379369E+03   0.000000E+00
   0.568877E+03   0.000000E+00
   0.690766E+03   0.000000E+00
   0.248906E+03   0.000000E+00
   0.625891E+03   0.000000E+00
   0.594152E+03   0.000000E+00
   0.673876E+03   0.000000E+00
   0.590798E+03   0.000000E+00
   0.556334E+03   0.000000E+00
   0.413049E+03   0.000000E+00
   0.456957E+03   0.000000E+00
   0.462320E+03   0.000000E+00
   0.751201E+03   0.000000E+00
   0.333892E+03   0.000000E+00
   0.274707E+03   0.000000E+00
   0.362943E+03   0.000000E+00
   0.430685E+03   0.000000E+00
   0.325179E+03   0.000000E+00
   0.289351E+03   0.000000E+00
   0.411858E+03   0.000000E+00
   0.732108E+03   0.000000E+00
   0.738105E+03   0.000000E+00
   0.385496E+03   0.000000E+00
   0.547865E+03   0.000000E+00
   0.460289E+03   0.000000E+00
   0.649745E+03   0.000000E+00
   0.982384E+03   0.000000E+00
   0.576025E+03   0.000000E+00
   0.667866E+03   0.000000E+00
   0.402912E+03   0.000000E+00
   0.369933E+03   0.000000E+00
   0.614845E+03   0.000000E+00
   0.395206E+03   0.000000E+00
   0.702608E+03   0.000000E+00
   0.414132E+03   0.000000E+00
   0.430117E+03   0.000000E+00
   0.823428E+03   0.000000E+00
   0.722337E+03   0.000000E+00
   0.602581E+03   0.000000E+00
   0.509973E+03   0.000000E+00
   0.750202E+03   0.000000E+00
   0.312958E+03   0.000000E+00
   0.829714E+03   0.000000E+00
   0.668866E+03   0.000000E+00
   0.590898E+03   0.000000E+00
   0.376205E+03   0.000000E+00
   0.498978E+03   0.000000E+00
   0.208389E+03   0.000000E+00
   0.675259E+03   0.000000E+00
   0.377796E+03   0.000000E+00
   0.331471E+03   0.000000E+00
   0.466398E+03   0.000000E+00
   0.723835E+03   0.000000E+00
   0.229726E+03   0.000000E+00
   0.203443E+03   0.000000E+00
   0.680728E+03   0.000000E+00
   0.293224E+03   0.000000E+00
   0.555896E+03   0.000000E+00
   0.265296E+03   0.000000E+00
   0.211121E+03   0.000000E+00
   0.569708E+03   0.000000E+00
   0.613675E+03   0.000000E+00
   0.569455E+03   0.000000E+00
   0.762543E+03   0.000000E+00
   0.488953E+03   0.000000E+00
   0.248995E+03   0.000000E+00
   0.374410E+03   0.000000E+00
   0.864131E+03   0.000000E+00
   0.465092E+03   0.000000E+00
   0.262855E+03   0.000000E+00
   0.456786E+03   0.000000E+00
   0.334094E+03   0.000000E+00
   0.253527E+03   0.000000E+00
   0.524090E+03   0.000000E+00
   0.509533E+03   0.000000E+00
   0.684238E+03   0.000000E+00
   0.529971E+03   0.000000E+00
   0.561341E+03   0.000000E+00
   0.411253E+03   0.000000E+00
   0.650332E+03   0.000000E+00
   0.340162E+03   0.000000E+00
   0.480215E+03   0.000000E+00
   0.374973E+03   0.000000E+00
   0.230462E+03   0.000000E+00
   0.358941E+03   0.000000E+00
   0.326788E+03   0.000000E+00
   0.208911E+03   0.000000E+00
   0.498631E+03   0.000000E+00
   0.661899E+03   0.000000E+00
   0.519019E+03   0.000000E+00
   0.700778E+03   0.000000E+00
   0.563631E+03   0.000000E+00
   0.711504E+03   0.000000E+00
   0.104991E+04   0.000000E+00
   0.460205E+03   0.000000E+00
   0.526659E+03   0.000000E+00
   0.392277E+03   0.000000E+00
   0.676850E+03   0.000000E+00
   0.356439E+03   0.000000E+00
   0.431629E+03   0.000000E+00
   0.969973E+03   0.000000E+00
   0.540633E+03   0.000000E+00
   0.314968E+03   0.000000E+00
   0.480722E+03   0.000000E+00
   0.702468E+03   0.000000E+00
   0.743510E+03   0.000000E+00
   0.554828E+03   0.000000E+00
   0.505477E+03   0.000000E+00
   0.337464E+03   0.000000E+00
   0.534292E+03   0.000000E+00
   0.535644E+03   0.000000E+00
   0.421451E+03   0.000000E+00
   0.388964E+03   0.000000E+00
   0.335552E+03   0.000000E+00
   0.519001E+03   0.000000E+00
   0.687337E+03   0.000000E+00
   0.780186E+03   0.000000E+00
   0.936675E+03   0.000000E+00
   0.272474E+03   0.000000E+00
   0.462194E+03   0.000000E+00
   0.599066E+03   0.000000E+00
   0.247766E+03   0.000000E+00
   0.306998E+03   0.000000E+00
   0.239983E+03   0.000000E+00
   0.243264E+03   0.000000E+00
   0.340524E+03   0.000000E+00
   0.212123E+03   0.000000E+00
   0.353397E+03   0.000000E+00
   0.327618E+03   0.000000E+00
   0.576576E+03   0.000000E+00
   0.651835E+03   0.000000E+00
   0.633524E+03   0.000000E+00
   0.875461E+03   0.000000E+00
   0.631326E+03   0.000000E+00
   0.149489E+03   0.000000E+00
   0.672209E+03   0.000000E+00
   0.544661E+03   0.000000E+00
   0.470162E+03   0.000000E+00
   0.319680E+03   0.000000E+00
   0.494461E+03   0.000000E+00
   0.436553E+03   0.000000E+00
   0.833087E+03   0.000000E+00
   0.537437E+03   0.000000E+00
   0.317373E+03   0.000000E+00
   0.921889E+03   0.000000E+00
   0.380823E+03   0.000000E+00
   0.412191E+03   0.000000E+00
   0.928516E+03   0.000000E+00
   0.775664E+03   0.000000E+00
   0.731636E+03   0.000000E+00
   0.652898E+03   0.000000E+00
   0.430953E+03   0.000000E+00
   0.478087E+03   0.000000E+00
   0.554139E+03   0.000000E+00
   0.284748E+03   0.000000E+00
   0.919017E+03   0.000000E+00
   0.632693E+03   0.000000E+00
   0.460186E+03   0.000000E+00
   0.289651E+03   0.000000E+00
   0.754481E+03   0.000000E+00
   0.257231E+03   0.000000E+00
   0.306110E+03   0.000000E+00
   0.256419E+03   0.000000E+00
   0.166952E+03   0.000000E+00
   0.446923E+03   0.000000E+00
   0.455723E+03   0.000000E+00
   0.575717E+03   0.000000E+00
   0.141584E+03   0.000000E+00
   0.207881E+03   0.000000E+00
   0.287913E+03   0.000000E+00
   0.363773E+03   0.000000E+00
   0.662441E+03   0.000000E+00
   0.579634E+03   0.000000E+00
   0.679108E+03   0.000000E+00
   0.581627E+03   0.000000E+00
   0.653629E+03   0.000000E+00
   0.449332E+03   0.000000E+00
   0.269288E+03   0.000000E+00
   0.412039E+03   0.000000E+00
   0.639970E+03   0.000000E+00
   0.208769E+03   0.000000E+00
   0.505512E+03   0.000000E+00
   0.407419E+03   0.000000E+00
   0.216217E+03   0.000000E+00
   0.457660E+03   0.000000E+00
   0.447555E+03   0.000000E+00
   0.301081E+03   0.000000E+00
   0.413989E+03   0.000000E+00
   0.455766E+03   0.000000E+00
   0.378115E+03   0.000000E+00
   0.333066E+03   0.000000E+00
   0.566888E+03   0.000000E+00
   0.367967E+03   0.000000E+00
   0.636739E+03   0.000000E+00
   0.404976E+03   0.000000E+00
   0.248169E+03   0.000000E+00
   0.331312E+03   0.000000E+00
   0.228096E+03   0.000000E+00
   0.235131E+03   0.000000E+00
   0.404059E+03   0.000000E+00
   0.655849E+03   0.000000E+00
   0.444886E+03   0.000000E+00
   0.203992E+03   0.000000E+00
   0.300393E+03   0.000000E+00
   0.411637E+03   0.000000E+00
   0.407789E+03   0.000000E+00
   0.427985E+03   0.000000E+00
   0.401139E+03   0.000000E+00
   0.485667E+03   0.000000E+00
   0.486031E+03   0.000000E+00
   0.548696E+03   0.000000E+00
   0.515866E+03   0.000000E+00
   0.224407E+03   0.000000E+00
   0.848915E+03   0.000000E+00
   0.113506E+04   0.000000E+00
   0.654823E+03   0.000000E+00
   0.302374E+03   0.000000E+00
   0.690705E+03   0.000000E+00
   0.372089E+03   0.000000E+00
   0.712549E+03   0.000000E+00
   0.716435E+03   0.000000E+00
   0.401406E+03   0.000000E+00
   0.564182E+03   0.000000E+00
   0.272274E+03   0.000000E+00
   0.710148E+03   0.000000E+00
   0.549809E+03   0.000000E+00
   0.693730E+03   0.000000E+00
   0.408623E+03   0.000000E+00
   0.341372E+03   0.000000E+00
   0.356805E+03   0.000000E+00
   0.508301E+03   0.000000E+00
   0.706739E+03   0.000000E+00
   0.306466E+03   0.000000E+00
   0.517012E+03   0.000000E+00
   0.231692E+03   0.000000E+00
   0.971130E+03   0.000000E+00
   0.100795E+04   0.000000E+00
   0.430434E+03   0.000000E+00
   0.226559E+03   0.000000E+00
   0.496695E+03   0.000000E+00
   0.704040E+03   0.000000E+00
   0.573841E+03   0.000000E+00
   0.185943E+03   0.000000E+00
   0.476703E+03   0.000000E+00
   0.632893E+03   0.000000E+00
   0.712257E+03   0.000000E+00
   0.251601E+03   0.000000E+00
   0.318834E+03   0.000000E+00
   0.556520E+03   0.000000E+00
   0.391403E+03   0.000000E+00
   0.397203E+03   0.000000E+00
   0.551535E+03   0.000000E+00
   0.446839E+03   0.000000E+00
   0.496505E+03   0.000000E+00
   0.127310E+04   0.000000E+00
   0.372102E+03   0.000000E+00
   0.809100E+03   0.000000E+00
   0.410428E+03   0.000000E+00
   0.271928E+03   0.000000E+00
   0.432196E+03   0.000000E+00
   0.303923E+03   0.000000E+00
   0.547752E+03   0.000000E+00
   0.474234E+03   0.000000E+00
   0.101932E+04   0.000000E+00
   0.358219E+03   0.000000E+00
   0.924737E+03   0.000000E+00
   0.627037E+03   0.000000E+00
   0.168527E+03   0.000000E+00
   0.558460E+03   0.000000E+00
   0.590957E+03   0.000000E+00
   0.500433E+03   0.000000E+00
   0.199345E+03   0.000000E+00
   0.240497E+03   0.000000E+00
   0.506436E+03   0.000000E+00
   0.549512E+03   0.000000E+00
   0.679589E+03   0.000000E+00
   0.426543E+03   0.000000E+00
   0.308197E+03   0.000000E+00
   0.441075E+03   0.000000E+00
   0.568042E+03   0.000000E+00
   0.360476E+03   0.000000E+00
   0.308548E+03   0.000000E+00
   0.659017E+03   0.000000E+00
   0.294385E+03   0.000000E+00
   0.526665E+03   0.000000E+00
   0.367178E+03   0.000000E+00
   0.401701E+03   0.000000E+00
   0.670411E+03   0.000000E+00
   0.302217E+03   0.000000E+00
   0.320690E+03   0.000000E+00
   0.547654E+03   0.000000E+00
   0.485030E+03   0.000000E+00
   0.550624E+03   0.000000E+00
   0.622288E+03   0.000000E+00
   0.503044E+03   0.000000E+00
   0.604944E+03   0.000000E+00
   0.355314E+03   0.000000E+00
   0.398782E+03   0.000000E+00
   0.841890E+03   0.000000E+00
   0.594166E+03   0.000000E+00
   0.568919E+03   0.000000E+00
   0.189291E+03   0.000000E+00
   0.615767E+03   0.000000E+00
   0.434026E+03   0.000000E+00
   0.216033E+03   0.000000E+00
   0.975907E+02   0.000000E+00
   0.570119E+03   0.000000E+00
   0.246368E+03   0.000000E+00
   0.331662E+03   0.000000E+00
   0.482165E+03   0.000000E+00
   0.273320E+03   0.000000E+00
   0.673159E+03   0.000000E+00
   0.429221E+03   0.000000E+00
   0.274805E+03   0.000000E+00
   0.631531E+03   0.000000E+00
   0.903701E+03   0.000000E+00
   0.337740E+03   0.000000E+00
   0.353949E+03   0.000000E+00
   0.370481E+03   0.000000E+00
   0.756895E+03   0.000000E+00
   0.659975E+03   0.000000E+00
   0.314713E+03   0.000000E+00
   0.639265E+03   0.000000E+00
   0.444896E+03   0.000000E+00
   0.497059E+03   0.000000E+00
   0.446564E+03   0.000000E+00
   0.352045E+03   0.000000E+00
   0.103905E+04   0.000000E+00
   0.488550E+03   0.000000E+00
   0.390496E+03   0.000000E+00
   0.549815E+03   0.000000E+00
   0.425740E+03   0.000000E+00
   0.554625E+03   0.000000E+00
   0.781511E+03   0.000000E+00
   0.488610E+03   0.000000E+00
   0.384772E+03   0.000000E+00
   0.690844E+03   0.000000E+00
   0.327394E+03   0.000000E+00
   0.640979E+03   0.000000E+00
   0.775986E+03   0.000000E+00
   0.471750E+03   0.000000E+00
   0.312448E+03   0.000000E+00
   0.488894E+03   0.000000E+00
   0.468789E+03   0.000000E+00
   0.254335E+03   0.000000E+00
   0.476899E+03   0.000000E+00
   0.272507E+03   0.000000E+00
   0.598168E+03   0.000000E+00
   0.402612E+03   0.000000E+00
   0.110147E+04   0.000000E+00
   0.474841E+03   0.000000E+00
   0.489042E+03   0.000000E+00
   0.864947E+03   0.000000E+00
   0.620874E+03   0.000000E+00
   0.231704E+03   0.000000E+00
   0.530536E+03   0.000000E+00
   0.709001E+03   0.000000E+00
   0.588021E+03   0.000000E+00
   0.421026E+03   0.000000E+00
   0.832901E+03   0.000000E+00
   0.508690E+03   0.000000E+00
   0.447280E+03   0.000000E+00
   0.394628E+03   0.000000E+00
   0.193643E+03   0.000000E+00
   0.635124E+03   0.000000E+00
   0.226834E+03   0.000000E+00
   0.992209E+03   0.000000E+00
   0.322648E+03   0.000000E+00
   0.395204E+03   0.000000E+00
   0.423375E+03   0.000000E+00
   0.300048E+03   0.000000E+00
   0.287777E+03   0.000000E+00
   0.491760E+03   0.000000E+00
   0.411369E+03   0.000000E+00
   0.632075E+03   0.000000E+00
   0.553638E+03   0.000000E+00
   0.893906E+03   0.000000E+00
   0.355168E+03   0.000000E+00
   0.125426E+04   0.000000E+00
   0.913721E+03   0.000000E+00
   0.395343E+03   0.000000E+00
   0.375214E+03   0.000000E+00
   0.278989E+03   0.000000E+00
   0.381621E+03   0.000000E+00
   0.626239E+03   0.000000E+00
   0.153568E+03   0.000000E+00
   0.344103E+03   0.000000E+00
   0.791903E+03   0.000000E+00
   0.314050E+03   0.000000E+00
   0.382838E+03   0.000000E+00
   0.565450E+03   0.000000E+00
   0.343813E+03   0.000000E+00
   0.279446E+03   0.000000E+00
   0.527800E+03   0.000000E+00
   0.487617E+03   0.000000E+00
   0.223529E+03   0.000000E+00
   0.122952E+04   0.000000E+00
   0.875492E+03   0.000000E+00
   0.892978E+03   0.000000E+00
   0.104678E+04   0.000000E+00
   0.571335E+03   0.000000E+00
   0.106880E+04   0.000000E+00
   0.594143E+03   0.000000E+00
   0.331430E+03   0.000000E+00
   0.448420E+03   0.000000E+00
   0.291417E+03   0.000000E+00
   0.250369E+03   0.000000E+00
   0.352579E+03   0.000000E+00
   0.411014E+03   0.000000E+00
   0.395838E+03   0.000000E+00
   0.743713E+03   0.000000E+00
   0.485724E+03   0.000000E+00
   0.355311E+03   0.000000E+00


==> results/A_0_0_2to200_0_15000/histograms/simulations/A007070_10000.dat <==
   0.302192E+02   0.000000E+00
   0.279894E+02   0.000000E+00
   0.310244E+02   0.000000E+00
   0.268990E+02   0.000000E+00
   0.378916E+02   0.000000E+00
   0.270568E+02   0.000000E+00
   0.312766E+02   0.000000E+00
   0.287653E+02   0.000000E+00
   0.227248E+02   0.000000E+00
   0.293374E+02   0.000000E+00
   0.256134E+02   0.000000E+00
   0.291169E+02   0.000000E+00
   0.308547E+02   0.000000E+00
   0.288501E+02   0.000000E+00
   0.267460E+02   0.000000E+00
   0.333178E+02   0.000000E+00
   0.263315E+02   0.000000E+00
   0.303424E+02   0.000000E+00
   0.310000E+02   0.000000E+00
   0.263430E+02   0.000000E+00
   0.318329E+02   0.000000E+00
   0.251150E+02   0.000000E+00
   0.225247E+02   0.000000E+00
   0.261965E+02   0.000000E+00
   0.311070E+02   0.000000E+00
   0.282346E+02   0.000000E+00
   0.324633E+02   0.000000E+00
   0.369301E+02   0.000000E+00
   0.284724E+02   0.000000E+00
   0.286445E+02   0.000000E+00
   0.333112E+02   0.000000E+00
   0.345418E+02   0.000000E+00
   0.309505E+02   0.000000E+00
   0.271514E+02   0.000000E+00
   0.286488E+02   0.000000E+00
   0.256039E+02   0.000000E+00
   0.226971E+02   0.000000E+00
   0.324990E+02   0.000000E+00
   0.260412E+02   0.000000E+00
   0.250313E+02   0.000000E+00
   0.331308E+02   0.000000E+00
   0.299655E+02   0.000000E+00
   0.289687E+02   0.000000E+00
   0.318111E+02   0.000000E+00
   0.226276E+02   0.000000E+00
   0.255480E+02   0.000000E+00
   0.267263E+02   0.000000E+00
   0.303300E+02   0.000000E+00
   0.232997E+02   0.000000E+00
   0.343948E+02   0.000000E+00
   0.319757E+02   0.000000E+00
   0.251614E+02   0.000000E+00
   0.334158E+02   0.000000E+00
   0.301302E+02   0.000000E+00
   0.386240E+02   0.000000E+00
   0.223631E+02   0.000000E+00
   0.296355E+02   0.000000E+00
   0.262324E+02   0.000000E+00
   0.309184E+02   0.000000E+00
   0.274555E+02   0.000000E+00
   0.252760E+02   0.000000E+00
   0.348888E+02   0.000000E+00
   0.329207E+02   0.000000E+00
   0.293134E+02   0.000000E+00
   0.276736E+02   0.000000E+00
   0.254449E+02   0.000000E+00
   0.295341E+02   0.000000E+00
   0.328833E+02   0.000000E+00
   0.289123E+02   0.000000E+00
   0.267775E+02   0.000000E+00
   0.295948E+02   0.000000E+00
   0.260254E+02   0.000000E+00
   0.252313E+02   0.000000E+00
   0.265709E+02   0.000000E+00
   0.268740E+02   0.000000E+00
   0.288032E+02   0.000000E+00
   0.298744E+02   0.000000E+00
   0.297459E+02   0.000000E+00
   0.351778E+02   0.000000E+00
   0.264724E+02   0.000000E+00
   0.260800E+02   0.000000E+00
   0.315073E+02   0.000000E+00
   0.280511E+02   0.000000E+00
   0.301252E+02   0.000000E+00
   0.264759E+02   0.000000E+00
   0.256901E+02   0.000000E+00
   0.248433E+02   0.000000E+00
   0.261885E+02   0.000000E+00
   0.250327E+02   0.000000E+00
   0.308845E+02   0.000000E+00
   0.272541E+02   0.000000E+00
   0.296971E+02   0.000000E+00
   0.305185E+02   0.000000E+00
   0.256309E+02   0.000000E+00
   0.293358E+02   0.000000E+00
   0.258311E+02   0.000000E+00
   0.231962E+02   0.000000E+00
   0.246728E+02   0.000000E+00
   0.235578E+02   0.000000E+00
   0.239923E+02   0.000000E+00
   0.331110E+02   0.000000E+00
   0.267715E+02   0.000000E+00
   0.272236E+02   0.000000E+00
   0.327255E+02   0.000000E+00
   0.286456E+02   0.000000E+00
   0.263324E+02   0.000000E+00
   0.254381E+02   0.000000E+00
   0.270305E+02   0.000000E+00
   0.281535E+02   0.000000E+00
   0.287714E+02   0.000000E+00
   0.273228E+02   0.000000E+00
   0.307332E+02   0.000000E+00
   0.290104E+02   0.000000E+00
   0.267606E+02   0.000000E+00
   0.282050E+02   0.000000E+00
   0.270234E+02   0.000000E+00
   0.278760E+02   0.000000E+00
   0.283248E+02   0.000000E+00
   0.253870E+02   0.000000E+00
   0.240809E+02   0.000000E+00
   0.261449E+02   0.000000E+00
   0.254294E+02   0.000000E+00
   0.273412E+02   0.000000E+00
   0.254984E+02   0.000000E+00
   0.241798E+02   0.000000E+00
   0.262190E+02   0.000000E+00
   0.221581E+02   0.000000E+00
   0.252154E+02   0.000000E+00
   0.289161E+02   0.000000E+00
   0.299805E+02   0.000000E+00
   0.217606E+02   0.000000E+00
   0.223600E+02   0.000000E+00
   0.397876E+02   0.000000E+00
   0.231737E+02   0.000000E+00
   0.290503E+02   0.000000E+00
   0.343868E+02   0.000000E+00
   0.273753E+02   0.000000E+00
   0.255708E+02   0.000000E+00
   0.258775E+02   0.000000E+00
   0.302462E+02   0.000000E+00
   0.332249E+02   0.000000E+00
   0.306175E+02   0.000000E+00
   0.254970E+02   0.000000E+00
   0.396560E+02   0.000000E+00
   0.257187E+02   0.000000E+00
   0.259476E+02   0.000000E+00
   0.277747E+02   0.000000E+00
   0.336295E+02   0.000000E+00
   0.257231E+02   0.000000E+00
   0.302626E+02   0.000000E+00
   0.239849E+02   0.000000E+00
   0.239112E+02   0.000000E+00
   0.298193E+02   0.000000E+00
   0.291787E+02   0.000000E+00
   0.257806E+02   0.000000E+00
   0.284278E+02   0.000000E+00
   0.310098E+02   0.000000E+00
   0.223577E+02   0.000000E+00
   0.284131E+02   0.000000E+00
   0.268513E+02   0.000000E+00
   0.291417E+02   0.000000E+00
   0.206181E+02   0.000000E+00
   0.313672E+02   0.000000E+00
   0.240782E+02   0.000000E+00
   0.246050E+02   0.000000E+00
   0.354348E+02   0.000000E+00
   0.277378E+02   0.000000E+00
   0.306548E+02   0.000000E+00
   0.225182E+02   0.000000E+00
   0.293416E+02   0.000000E+00
   0.285222E+02   0.000000E+00
   0.269627E+02   0.000000E+00
   0.245190E+02   0.000000E+00
   0.272027E+02   0.000000E+00
   0.300675E+02   0.000000E+00
   0.318663E+02   0.000000E+00
   0.278659E+02   0.000000E+00
   0.221913E+02   0.000000E+00
   0.281928E+02   0.000000E+00
   0.331627E+02   0.000000E+00
   0.264232E+02   0.000000E+00
   0.330724E+02   0.000000E+00
   0.323156E+02   0.000000E+00
   0.231501E+02   0.000000E+00
   0.323346E+02   0.000000E+00
   0.335622E+02   0.000000E+00
   0.252922E+02   0.000000E+00
   0.301592E+02   0.000000E+00
   0.238277E+02   0.000000E+00
   0.279006E+02   0.000000E+00
   0.225908E+02   0.000000E+00
   0.219284E+02   0.000000E+00
   0.218334E+02   0.000000E+00
   0.259460E+02   0.000000E+00
   0.313514E+02   0.000000E+00
   0.211105E+02   0.000000E+00
   0.271979E+02   0.000000E+00
   0.320858E+02   0.000000E+00
   0.249133E+02   0.000000E+00
   0.304219E+02   0.000000E+00
   0.226319E+02   0.000000E+00
   0.263100E+02   0.000000E+00
   0.240743E+02   0.000000E+00
   0.264562E+02   0.000000E+00
   0.343349E+02   0.000000E+00
   0.256621E+02   0.000000E+00
   0.302882E+02   0.000000E+00
   0.345682E+02   0.000000E+00
   0.194576E+02   0.000000E+00
   0.292442E+02   0.000000E+00
   0.237593E+02   0.000000E+00
   0.227430E+02   0.000000E+00
   0.323350E+02   0.000000E+00
   0.274145E+02   0.000000E+00
   0.307075E+02   0.000000E+00
   0.264422E+02   0.000000E+00
   0.325859E+02   0.000000E+00
   0.308854E+02   0.000000E+00
   0.238618E+02   0.000000E+00
   0.255900E+02   0.000000E+00
   0.300867E+02   0.000000E+00
   0.323281E+02   0.000000E+00
   0.281588E+02   0.000000E+00
   0.298025E+02   0.000000E+00
   0.325516E+02   0.000000E+00
   0.276032E+02   0.000000E+00
   0.241457E+02   0.000000E+00
   0.222105E+02   0.000000E+00
   0.265198E+02   0.000000E+00
   0.295327E+02   0.000000E+00
   0.263952E+02   0.000000E+00
   0.239600E+02   0.000000E+00
   0.297123E+02   0.000000E+00
   0.313067E+02   0.000000E+00
   0.255311E+02   0.000000E+00
   0.281969E+02   0.000000E+00
   0.267704E+02   0.000000E+00
   0.319172E+02   0.000000E+00
   0.275928E+02   0.000000E+00
   0.309289E+02   0.000000E+00
   0.234948E+02   0.000000E+00
   0.264994E+02   0.000000E+00
   0.302545E+02   0.000000E+00
   0.304376E+02   0.000000E+00
   0.260096E+02   0.000000E+00
   0.283020E+02   0.000000E+00
   0.256224E+02   0.000000E+00
   0.261089E+02   0.000000E+00
   0.218365E+02   0.000000E+00
   0.268768E+02   0.000000E+00
   0.251630E+02   0.000000E+00
   0.285447E+02   0.000000E+00
   0.250822E+02   0.000000E+00
   0.300789E+02   0.000000E+00
   0.239988E+02   0.000000E+00
   0.290495E+02   0.000000E+00
   0.290695E+02   0.000000E+00
   0.270020E+02   0.000000E+00
   0.251620E+02   0.000000E+00
   0.258865E+02   0.000000E+00
   0.253272E+02   0.000000E+00
   0.254841E+02   0.000000E+00
   0.232683E+02   0.000000E+00
   0.279014E+02   0.000000E+00
   0.330853E+02   0.000000E+00
   0.295000E+02   0.000000E+00
   0.282360E+02   0.000000E+00
   0.335095E+02   0.000000E+00
   0.231265E+02   0.000000E+00
   0.350002E+02   0.000000E+00
   0.311924E+02   0.000000E+00
   0.243087E+02   0.000000E+00
   0.250312E+02   0.000000E+00
   0.270522E+02   0.000000E+00
   0.308992E+02   0.000000E+00
   0.277917E+02   0.000000E+00
   0.297759E+02   0.000000E+00
   0.283225E+02   0.000000E+00
   0.256935E+02   0.000000E+00
   0.289429E+02   0.000000E+00
   0.285575E+02   0.000000E+00
   0.289914E+02   0.000000E+00
   0.283036E+02   0.000000E+00
   0.308995E+02   0.000000E+00
   0.276212E+02   0.000000E+00
   0.228947E+02   0.000000E+00
   0.255974E+02   0.000000E+00
   0.254904E+02   0.000000E+00
   0.267636E+02   0.000000E+00
   0.326176E+02   0.000000E+00
   0.280004E+02   0.000000E+00
   0.277918E+02   0.000000E+00
   0.311638E+02   0.000000E+00
   0.329529E+02   0.000000E+00
   0.334004E+02   0.000000E+00
   0.257066E+02   0.000000E+00
   0.212632E+02   0.000000E+00
   0.248037E+02   0.000000E+00
   0.336378E+02   0.000000E+00
   0.276493E+02   0.000000E+00
   0.261773E+02   0.000000E+00
   0.282495E+02   0.000000E+00
   0.283292E+02   0.000000E+00
   0.239087E+02   0.000000E+00
   0.239035E+02   0.000000E+00
   0.223787E+02   0.000000E+00
   0.243968E+02   0.000000E+00
   0.272646E+02   0.000000E+00
   0.237959E+02   0.000000E+00
   0.217173E+02   0.000000E+00
   0.325536E+02   0.000000E+00
   0.311826E+02   0.000000E+00
   0.255302E+02   0.000000E+00
   0.240440E+02   0.000000E+00
   0.301965E+02   0.000000E+00
   0.261433E+02   0.000000E+00
   0.249085E+02   0.000000E+00
   0.238622E+02   0.000000E+00
   0.310784E+02   0.000000E+00
   0.276753E+02   0.000000E+00
   0.313830E+02   0.000000E+00
   0.292847E+02   0.000000E+00
   0.255280E+02   0.000000E+00
   0.294810E+02   0.000000E+00
   0.239868E+02   0.000000E+00
   0.264477E+02   0.000000E+00
   0.244896E+02   0.000000E+00
   0.308587E+02   0.000000E+00
   0.270273E+02   0.000000E+00
   0.274883E+02   0.000000E+00
   0.260475E+02   0.000000E+00
   0.282539E+02   0.000000E+00
   0.261743E+02   0.000000E+00
   0.252444E+02   0.000000E+00
   0.237158E+02   0.000000E+00
   0.256329E+02   0.000000E+00
   0.308374E+02   0.000000E+00
   0.249292E+02   0.000000E+00
   0.309203E+02   0.000000E+00
   0.281311E+02   0.000000E+00
   0.282259E+02   0.000000E+00
   0.267724E+02   0.000000E+00
   0.304719E+02   0.000000E+00
   0.298432E+02   0.000000E+00
   0.264352E+02   0.000000E+00
   0.251037E+02   0.000000E+00
   0.338401E+02   0.000000E+00
   0.287492E+02   0.000000E+00
   0.355675E+02   0.000000E+00
   0.284635E+02   0.000000E+00
   0.264111E+02   0.000000E+00
   0.241502E+02   0.000000E+00
   0.296547E+02   0.000000E+00
   0.268460E+02   0.000000E+00
   0.265149E+02   0.000000E+00
   0.336465E+02   0.000000E+00
   0.326281E+02   0.000000E+00
   0.308528E+02   0.000000E+00
   0.235703E+02   0.000000E+00
   0.290807E+02   0.000000E+00
   0.257884E+02   0.000000E+00
   0.215866E+02   0.000000E+00
   0.289657E+02   0.000000E+00
   0.294282E+02   0.000000E+00
   0.342130E+02   0.000000E+00
   0.287435E+02   0.000000E+00
   0.293838E+02   0.000000E+00
   0.284328E+02   0.000000E+00
   0.259252E+02   0.000000E+00
   0.276878E+02   0.000000E+00
   0.261673E+02   0.000000E+00
   0.295733E+02   0.000000E+00
   0.284966E+02   0.000000E+00
   0.295135E+02   0.000000E+00
   0.269809E+02   0.000000E+00
   0.327042E+02   0.000000E+00
   0.283565E+02   0.000000E+00
   0.300399E+02   0.000000E+00
   0.271132E+02   0.000000E+00
   0.273292E+02   0.000000E+00
   0.244536E+02   0.000000E+00
   0.264620E+02   0.000000E+00
   0.283748E+02   0.000000E+00
   0.256943E+02   0.000000E+00
   0.253671E+02   0.000000E+00
   0.252944E+02   0.000000E+00
   0.249797E+02   0.000000E+00
   0.364715E+02   0.000000E+00
   0.347582E+02   0.000000E+00
   0.218886E+02   0.000000E+00
   0.225027E+02   0.000000E+00
   0.301227E+02   0.000000E+00
   0.292974E+02   0.000000E+00
   0.267263E+02   0.000000E+00
   0.284433E+02   0.000000E+00
   0.243734E+02   0.000000E+00
   0.233436E+02   0.000000E+00
   0.284446E+02   0.000000E+00
   0.288683E+02   0.000000E+00
   0.293852E+02   0.000000E+00
   0.305482E+02   0.000000E+00
   0.278584E+02   0.000000E+00
   0.268954E+02   0.000000E+00
   0.231797E+02   0.000000E+00
   0.220108E+02   0.000000E+00
   0.279782E+02   0.000000E+00
   0.240458E+02   0.000000E+00
   0.296081E+02   0.000000E+00
   0.287381E+02   0.000000E+00
   0.274183E+02   0.000000E+00
   0.283947E+02   0.000000E+00
   0.253920E+02   0.000000E+00
   0.271428E+02   0.000000E+00
   0.253064E+02   0.000000E+00
   0.274881E+02   0.000000E+00
   0.296803E+02   0.000000E+00
   0.265172E+02   0.000000E+00
   0.248335E+02   0.000000E+00
   0.296379E+02   0.000000E+00
   0.221205E+02   0.000000E+00
   0.262366E+02   0.000000E+00
   0.216292E+02   0.000000E+00
   0.289706E+02   0.000000E+00
   0.220394E+02   0.000000E+00
   0.269324E+02   0.000000E+00
   0.277255E+02   0.000000E+00
   0.284370E+02   0.000000E+00
   0.305873E+02   0.000000E+00
   0.311290E+02   0.000000E+00
   0.344096E+02   0.000000E+00
   0.273599E+02   0.000000E+00
   0.262028E+02   0.000000E+00
   0.324808E+02   0.000000E+00
   0.229245E+02   0.000000E+00
   0.265287E+02   0.000000E+00
   0.257296E+02   0.000000E+00
   0.310193E+02   0.000000E+00
   0.275451E+02   0.000000E+00
   0.257337E+02   0.000000E+00
   0.305960E+02   0.000000E+00
   0.308398E+02   0.000000E+00
   0.279453E+02   0.000000E+00
   0.365918E+02   0.000000E+00
   0.284910E+02   0.000000E+00
   0.267512E+02   0.000000E+00
   0.272512E+02   0.000000E+00
   0.298249E+02   0.000000E+00
   0.257085E+02   0.000000E+00
   0.257843E+02   0.000000E+00
   0.271619E+02   0.000000E+00
   0.264725E+02   0.000000E+00
   0.262885E+02   0.000000E+00
   0.215898E+02   0.000000E+00
   0.370252E+02   0.000000E+00
   0.277036E+02   0.000000E+00
   0.264559E+02   0.000000E+00
   0.279266E+02   0.000000E+00
   0.249976E+02   0.000000E+00
   0.279268E+02   0.000000E+00
   0.255242E+02   0.000000E+00
   0.346900E+02   0.000000E+00
   0.308075E+02   0.000000E+00
   0.232352E+02   0.000000E+00
   0.225555E+02   0.000000E+00
   0.274160E+02   0.000000E+00
   0.320390E+02   0.000000E+00
   0.296636E+02   0.000000E+00
   0.276341E+02   0.000000E+00
   0.316134E+02   0.000000E+00
   0.305470E+02   0.000000E+00
   0.247514E+02   0.000000E+00
   0.219908E+02   0.000000E+00
   0.329746E+02   0.000000E+00
   0.271306E+02   0.000000E+00
   0.253556E+02   0.000000E+00
   0.321969E+02   0.000000E+00
   0.241496E+02   0.000000E+00
   0.256268E+02   0.000000E+00
   0.292158E+02   0.000000E+00
   0.241325E+02   0.000000E+00
   0.252651E+02   0.000000E+00
   0.259029E+02   0.000000E+00
   0.256773E+02   0.000000E+00
   0.313693E+02   0.000000E+00
   0.218763E+02   0.000000E+00
   0.335191E+02   0.000000E+00
   0.282183E+02   0.000000E+00
   0.263849E+02   0.000000E+00
   0.297645E+02   0.000000E+00
   0.274302E+02   0.000000E+00
   0.273425E+02   0.000000E+00
   0.248082E+02   0.000000E+00
   0.277448E+02   0.000000E+00
   0.269782E+02   0.000000E+00
   0.279393E+02   0.000000E+00
   0.303702E+02   0.000000E+00
   0.254511E+02   0.000000E+00
   0.277313E+02   0.000000E+00
   0.300148E+02   0.000000E+00
   0.259976E+02   0.000000E+00
   0.307350E+02   0.000000E+00
   0.297729E+02   0.000000E+00
   0.262141E+02   0.000000E+00
   0.278255E+02   0.000000E+00
   0.339698E+02   0.000000E+00
   0.339739E+02   0.000000E+00
   0.293606E+02   0.000000E+00
   0.298198E+02   0.000000E+00
   0.273256E+02   0.000000E+00
   0.259717E+02   0.000000E+00
   0.272815E+02   0.000000E+00
   0.260822E+02   0.000000E+00
   0.290854E+02   0.000000E+00
   0.220319E+02   0.000000E+00
   0.265817E+02   0.000000E+00
   0.248028E+02   0.000000E+00
   0.249504E+02   0.000000E+00
   0.244696E+02   0.000000E+00
   0.186454E+02   0.000000E+00
   0.291377E+02   0.000000E+00
   0.206210E+02   0.000000E+00
   0.327727E+02   0.000000E+00
   0.239794E+02   0.000000E+00
   0.232875E+02   0.000000E+00
   0.288346E+02   0.000000E+00
   0.227842E+02   0.000000E+00
   0.289586E+02   0.000000E+00
   0.281838E+02   0.000000E+00
   0.259562E+02   0.000000E+00
   0.260605E+02   0.000000E+00
   0.298393E+02   0.000000E+00
   0.301820E+02   0.000000E+00
   0.268016E+02   0.000000E+00
   0.253819E+02   0.000000E+00
   0.272003E+02   0.000000E+00
   0.284272E+02   0.000000E+00
   0.279040E+02   0.000000E+00
   0.254821E+02   0.000000E+00
   0.286309E+02   0.000000E+00
   0.223921E+02   0.000000E+00
   0.225799E+02   0.000000E+00
   0.229224E+02   0.000000E+00
   0.338005E+02   0.000000E+00
   0.241012E+02   0.000000E+00
   0.231309E+02   0.000000E+00
   0.246624E+02   0.000000E+00
   0.264636E+02   0.000000E+00
   0.246486E+02   0.000000E+00
   0.288776E+02   0.000000E+00
   0.256741E+02   0.000000E+00
   0.279258E+02   0.000000E+00
   0.283674E+02   0.000000E+00
   0.284131E+02   0.000000E+00
   0.243105E+02   0.000000E+00
   0.248677E+02   0.000000E+00
   0.272356E+02   0.000000E+00
   0.237926E+02   0.000000E+00
   0.244820E+02   0.000000E+00
   0.284643E+02   0.000000E+00
   0.296883E+02   0.000000E+00
   0.269939E+02   0.000000E+00
   0.263229E+02   0.000000E+00
   0.259896E+02   0.000000E+00
   0.318123E+02   0.000000E+00
   0.297066E+02   0.000000E+00
   0.249832E+02   0.000000E+00
   0.294760E+02   0.000000E+00
   0.288851E+02   0.000000E+00
   0.243450E+02   0.000000E+00
   0.295018E+02   0.000000E+00
   0.308640E+02   0.000000E+00
   0.269208E+02   0.000000E+00
   0.284443E+02   0.000000E+00
   0.289912E+02   0.000000E+00
   0.272106E+02   0.000000E+00
   0.250099E+02   0.000000E+00
   0.286396E+02   0.000000E+00
   0.291792E+02   0.000000E+00
   0.303209E+02   0.000000E+00
   0.306889E+02   0.000000E+00
   0.286856E+02   0.000000E+00
   0.285487E+02   0.000000E+00
   0.254888E+02   0.000000E+00
   0.275596E+02   0.000000E+00
   0.233906E+02   0.000000E+00
   0.249102E+02   0.000000E+00
   0.274613E+02   0.000000E+00
   0.249129E+02   0.000000E+00
   0.304490E+02   0.000000E+00
   0.243544E+02   0.000000E+00
   0.228899E+02   0.000000E+00
   0.229563E+02   0.000000E+00
   0.306680E+02   0.000000E+00
   0.234144E+02   0.000000E+00
   0.255735E+02   0.000000E+00
   0.293835E+02   0.000000E+00
   0.288918E+02   0.000000E+00
   0.353433E+02   0.000000E+00
   0.294194E+02   0.000000E+00
   0.355090E+02   0.000000E+00
   0.271208E+02   0.000000E+00
   0.249864E+02   0.000000E+00
   0.257075E+02   0.000000E+00
   0.328783E+02   0.000000E+00
   0.292026E+02   0.000000E+00
   0.315538E+02   0.000000E+00
   0.274805E+02   0.000000E+00
   0.276639E+02   0.000000E+00
   0.300522E+02   0.000000E+00
   0.320172E+02   0.000000E+00
   0.305392E+02   0.000000E+00
   0.237118E+02   0.000000E+00
   0.305458E+02   0.000000E+00
   0.254345E+02   0.000000E+00
   0.280548E+02   0.000000E+00
   0.268559E+02   0.000000E+00
   0.296821E+02   0.000000E+00
   0.260432E+02   0.000000E+00
   0.264186E+02   0.000000E+00
   0.286137E+02   0.000000E+00
   0.272168E+02   0.000000E+00
   0.243656E+02   0.000000E+00
   0.287613E+02   0.000000E+00
   0.262454E+02   0.000000E+00
   0.262870E+02   0.000000E+00
   0.306335E+02   0.000000E+00
   0.213259E+02   0.000000E+00
   0.294571E+02   0.000000E+00
   0.220632E+02   0.000000E+00
   0.280690E+02   0.000000E+00
   0.263577E+02   0.000000E+00
   0.281755E+02   0.000000E+00
   0.276746E+02   0.000000E+00
   0.309435E+02   0.000000E+00
   0.254410E+02   0.000000E+00
   0.246822E+02   0.000000E+00
   0.290796E+02   0.000000E+00
   0.256277E+02   0.000000E+00
   0.266644E+02   0.000000E+00
   0.272155E+02   0.000000E+00
   0.265261E+02   0.000000E+00
   0.282522E+02   0.000000E+00
   0.248360E+02   0.000000E+00
   0.244637E+02   0.000000E+00
   0.268142E+02   0.000000E+00
   0.303291E+02   0.000000E+00
   0.267379E+02   0.000000E+00
   0.282244E+02   0.000000E+00
   0.290926E+02   0.000000E+00
   0.292560E+02   0.000000E+00
   0.260250E+02   0.000000E+00
   0.251842E+02   0.000000E+00
   0.265108E+02   0.000000E+00
   0.260012E+02   0.000000E+00
   0.283673E+02   0.000000E+00
   0.290499E+02   0.000000E+00
   0.242691E+02   0.000000E+00
   0.235556E+02   0.000000E+00
   0.246005E+02   0.000000E+00
   0.251258E+02   0.000000E+00
   0.304638E+02   0.000000E+00
   0.259305E+02   0.000000E+00
   0.308387E+02   0.000000E+00
   0.224978E+02   0.000000E+00
   0.273932E+02   0.000000E+00
   0.289570E+02   0.000000E+00
   0.284635E+02   0.000000E+00
   0.244891E+02   0.000000E+00
   0.304753E+02   0.000000E+00
   0.171263E+02   0.000000E+00
   0.278131E+02   0.000000E+00
   0.379819E+02   0.000000E+00
   0.220402E+02   0.000000E+00
   0.293340E+02   0.000000E+00
   0.335801E+02   0.000000E+00
   0.235910E+02   0.000000E+00
   0.250619E+02   0.000000E+00
   0.260668E+02   0.000000E+00
   0.270788E+02   0.000000E+00
   0.312137E+02   0.000000E+00
   0.237831E+02   0.000000E+00
   0.315925E+02   0.000000E+00
   0.265063E+02   0.000000E+00
   0.250013E+02   0.000000E+00
   0.293806E+02   0.000000E+00
   0.271888E+02   0.000000E+00
   0.269359E+02   0.000000E+00
   0.259609E+02   0.000000E+00
   0.298833E+02   0.000000E+00
   0.338556E+02   0.000000E+00
   0.359995E+02   0.000000E+00
   0.345822E+02   0.000000E+00
   0.284612E+02   0.000000E+00
   0.218957E+02   0.000000E+00
   0.284003E+02   0.000000E+00
   0.336530E+02   0.000000E+00
   0.273408E+02   0.000000E+00
   0.274046E+02   0.000000E+00
   0.302344E+02   0.000000E+00
   0.259310E+02   0.000000E+00
   0.245012E+02   0.000000E+00
   0.268692E+02   0.000000E+00
   0.242492E+02   0.000000E+00
   0.263411E+02   0.000000E+00
   0.258419E+02   0.000000E+00
   0.303177E+02   0.000000E+00
   0.237967E+02   0.000000E+00
   0.288819E+02   0.000000E+00
   0.354831E+02   0.000000E+00
   0.238249E+02   0.000000E+00
   0.289576E+02   0.000000E+00
   0.294966E+02   0.000000E+00
   0.290690E+02   0.000000E+00
   0.295290E+02   0.000000E+00
   0.240062E+02   0.000000E+00
   0.246375E+02   0.000000E+00
   0.251583E+02   0.000000E+00
   0.279105E+02   0.000000E+00
   0.286531E+02   0.000000E+00
   0.284680E+02   0.000000E+00
   0.243114E+02   0.000000E+00
   0.295089E+02   0.000000E+00
   0.310714E+02   0.000000E+00
   0.314777E+02   0.000000E+00
   0.262068E+02   0.000000E+00
   0.299514E+02   0.000000E+00
   0.260114E+02   0.000000E+00
   0.288936E+02   0.000000E+00
   0.296354E+02   0.000000E+00
   0.267943E+02   0.000000E+00
   0.217431E+02   0.000000E+00
   0.283646E+02   0.000000E+00
   0.247737E+02   0.000000E+00
   0.237317E+02   0.000000E+00
   0.235847E+02   0.000000E+00
   0.271614E+02   0.000000E+00
   0.271077E+02   0.000000E+00
   0.230500E+02   0.000000E+00
   0.303065E+02   0.000000E+00
   0.324406E+02   0.000000E+00
   0.216725E+02   0.000000E+00
   0.277093E+02   0.000000E+00
   0.217291E+02   0.000000E+00
   0.263707E+02   0.000000E+00
   0.234040E+02   0.000000E+00
   0.278989E+02   0.000000E+00
   0.303706E+02   0.000000E+00
   0.303542E+02   0.000000E+00
   0.277393E+02   0.000000E+00
   0.222525E+02   0.000000E+00
   0.236051E+02   0.000000E+00
   0.264077E+02   0.000000E+00
   0.250992E+02   0.000000E+00
   0.278829E+02   0.000000E+00
   0.266164E+02   0.000000E+00
   0.322882E+02   0.000000E+00
   0.273301E+02   0.000000E+00
   0.293252E+02   0.000000E+00
   0.279710E+02   0.000000E+00
   0.286011E+02   0.000000E+00
   0.282726E+02   0.000000E+00
   0.377306E+02   0.000000E+00
   0.250929E+02   0.000000E+00
   0.259725E+02   0.000000E+00
   0.263631E+02   0.000000E+00
   0.341118E+02   0.000000E+00
   0.280181E+02   0.000000E+00
   0.282344E+02   0.000000E+00
   0.292085E+02   0.000000E+00
   0.323059E+02   0.000000E+00
   0.273269E+02   0.000000E+00
   0.261667E+02   0.000000E+00
   0.274400E+02   0.000000E+00
   0.285766E+02   0.000000E+00
   0.286281E+02   0.000000E+00
   0.336595E+02   0.000000E+00
   0.272644E+02   0.000000E+00
   0.268520E+02   0.000000E+00
   0.308834E+02   0.000000E+00
   0.299210E+02   0.000000E+00
   0.247838E+02   0.000000E+00
   0.308573E+02   0.000000E+00
   0.290461E+02   0.000000E+00
   0.285495E+02   0.000000E+00
   0.307037E+02   0.000000E+00
   0.268429E+02   0.000000E+00
   0.294480E+02   0.000000E+00
   0.269480E+02   0.000000E+00
   0.250665E+02   0.000000E+00
   0.230368E+02   0.000000E+00
   0.298445E+02   0.000000E+00
   0.244215E+02   0.000000E+00
   0.319852E+02   0.000000E+00
   0.283720E+02   0.000000E+00
   0.275722E+02   0.000000E+00
   0.304489E+02   0.000000E+00
   0.282033E+02   0.000000E+00
   0.236500E+02   0.000000E+00
   0.332985E+02   0.000000E+00
   0.321463E+02   0.000000E+00
   0.266561E+02   0.000000E+00
   0.325747E+02   0.000000E+00
   0.252083E+02   0.000000E+00
   0.273262E+02   0.000000E+00
   0.229183E+02   0.000000E+00
   0.292501E+02   0.000000E+00
   0.302953E+02   0.000000E+00
   0.256709E+02   0.000000E+00
   0.223842E+02   0.000000E+00
   0.238015E+02   0.000000E+00
   0.339213E+02   0.000000E+00
   0.249745E+02   0.000000E+00
   0.269951E+02   0.000000E+00
   0.278695E+02   0.000000E+00
   0.236198E+02   0.000000E+00
   0.264380E+02   0.000000E+00
   0.263234E+02   0.000000E+00
   0.259312E+02   0.000000E+00
   0.267712E+02   0.000000E+00
   0.287138E+02   0.000000E+00
   0.295469E+02   0.000000E+00
   0.249394E+02   0.000000E+00
   0.254167E+02   0.000000E+00
   0.296507E+02   0.000000E+00
   0.224260E+02   0.000000E+00
   0.284996E+02   0.000000E+00
   0.261257E+02   0.000000E+00
   0.289534E+02   0.000000E+00
   0.265276E+02   0.000000E+00
   0.259478E+02   0.000000E+00
   0.286934E+02   0.000000E+00
   0.218066E+02   0.000000E+00
   0.259565E+02   0.000000E+00
   0.210005E+02   0.000000E+00
   0.233302E+02   0.000000E+00
   0.265108E+02   0.000000E+00
   0.234379E+02   0.000000E+00
   0.310533E+02   0.000000E+00
   0.272852E+02   0.000000E+00
   0.305301E+02   0.000000E+00
   0.241685E+02   0.000000E+00
   0.300206E+02   0.000000E+00
   0.262766E+02   0.000000E+00
   0.262062E+02   0.000000E+00
   0.282177E+02   0.000000E+00
   0.297716E+02   0.000000E+00
   0.189854E+02   0.000000E+00
   0.296113E+02   0.000000E+00
   0.293722E+02   0.000000E+00
   0.357928E+02   0.000000E+00
   0.258912E+02   0.000000E+00
   0.335404E+02   0.000000E+00
   0.317365E+02   0.000000E+00
   0.287756E+02   0.000000E+00
   0.330770E+02   0.000000E+00
   0.219087E+02   0.000000E+00
   0.297504E+02   0.000000E+00
   0.302893E+02   0.000000E+00
   0.323601E+02   0.000000E+00
   0.237163E+02   0.000000E+00
   0.254311E+02   0.000000E+00
   0.334564E+02   0.000000E+00
   0.319055E+02   0.000000E+00
   0.233281E+02   0.000000E+00
   0.285790E+02   0.000000E+00
   0.258368E+02   0.000000E+00
   0.271362E+02   0.000000E+00
   0.319762E+02   0.000000E+00
   0.330380E+02   0.000000E+00
   0.287105E+02   0.000000E+00
   0.289898E+02   0.000000E+00
   0.326325E+02   0.000000E+00
   0.315894E+02   0.000000E+00
   0.232497E+02   0.000000E+00
   0.224999E+02   0.000000E+00
   0.247379E+02   0.000000E+00
   0.303988E+02   0.000000E+00
   0.255013E+02   0.000000E+00
   0.327033E+02   0.000000E+00
   0.230435E+02   0.000000E+00
   0.226744E+02   0.000000E+00
   0.288932E+02   0.000000E+00
   0.241136E+02   0.000000E+00
   0.227674E+02   0.000000E+00
   0.272166E+02   0.000000E+00
   0.326161E+02   0.000000E+00
   0.249382E+02   0.000000E+00
   0.240420E+02   0.000000E+00
   0.246597E+02   0.000000E+00
   0.282423E+02   0.000000E+00
   0.284178E+02   0.000000E+00
   0.276606E+02   0.000000E+00
   0.264279E+02   0.000000E+00
   0.244464E+02   0.000000E+00
   0.332681E+02   0.000000E+00
   0.261704E+02   0.000000E+00
   0.272118E+02   0.000000E+00
   0.194812E+02   0.000000E+00
   0.242990E+02   0.000000E+00
   0.250116E+02   0.000000E+00
   0.261501E+02   0.000000E+00
   0.312794E+02   0.000000E+00
   0.228504E+02   0.000000E+00
   0.236066E+02   0.000000E+00
   0.270426E+02   0.000000E+00
   0.289059E+02   0.000000E+00
   0.274172E+02   0.000000E+00
   0.312467E+02   0.000000E+00
   0.208001E+02   0.000000E+00
   0.327295E+02   0.000000E+00
   0.300835E+02   0.000000E+00
   0.266494E+02   0.000000E+00
   0.267202E+02   0.000000E+00
   0.290132E+02   0.000000E+00
   0.355305E+02   0.000000E+00
   0.259680E+02   0.000000E+00
   0.303259E+02   0.000000E+00
   0.300766E+02   0.000000E+00
   0.261922E+02   0.000000E+00
   0.298743E+02   0.000000E+00
   0.262108E+02   0.000000E+00
   0.226582E+02   0.000000E+00
   0.309819E+02   0.000000E+00
   0.282848E+02   0.000000E+00
   0.253721E+02   0.000000E+00
   0.271139E+02   0.000000E+00
   0.268604E+02   0.000000E+00
   0.257851E+02   0.000000E+00
   0.299936E+02   0.000000E+00
   0.305494E+02   0.000000E+00
   0.343446E+02   0.000000E+00
   0.292602E+02   0.000000E+00
   0.298888E+02   0.000000E+00
   0.294356E+02   0.000000E+00
   0.282805E+02   0.000000E+00
   0.243965E+02   0.000000E+00
   0.311719E+02   0.000000E+00
   0.226154E+02   0.000000E+00
   0.209976E+02   0.000000E+00
   0.255004E+02   0.000000E+00
   0.282329E+02   0.000000E+00
   0.312501E+02   0.000000E+00
   0.305661E+02   0.000000E+00
   0.263812E+02   0.000000E+00
   0.299169E+02   0.000000E+00
   0.236924E+02   0.000000E+00
   0.300691E+02   0.000000E+00
   0.253987E+02   0.000000E+00
   0.217703E+02   0.000000E+00
   0.336015E+02   0.000000E+00
   0.297318E+02   0.000000E+00
   0.264069E+02   0.000000E+00
   0.234672E+02   0.000000E+00
   0.289783E+02   0.000000E+00
   0.316502E+02   0.000000E+00
   0.289699E+02   0.000000E+00
   0.292371E+02   0.000000E+00
   0.236982E+02   0.000000E+00
   0.272939E+02   0.000000E+00
   0.238806E+02   0.000000E+00
   0.304623E+02   0.000000E+00
   0.233848E+02   0.000000E+00
   0.265640E+02   0.000000E+00
   0.276210E+02   0.000000E+00
   0.253423E+02   0.000000E+00
   0.275032E+02   0.000000E+00
   0.307033E+02   0.000000E+00
   0.311828E+02   0.000000E+00
   0.239049E+02   0.000000E+00
   0.219174E+02   0.000000E+00
   0.209662E+02   0.000000E+00
   0.254114E+02   0.000000E+00
   0.284279E+02   0.000000E+00
   0.325364E+02   0.000000E+00
   0.316532E+02   0.000000E+00
   0.298070E+02   0.000000E+00
   0.275528E+02   0.000000E+00
   0.272239E+02   0.000000E+00
   0.314133E+02   0.000000E+00
   0.239281E+02   0.000000E+00
   0.274168E+02   0.000000E+00
   0.264019E+02   0.000000E+00
   0.225034E+02   0.000000E+00
   0.308579E+02   0.000000E+00
   0.260945E+02   0.000000E+00
   0.270435E+02   0.000000E+00
   0.234263E+02   0.000000E+00
   0.292216E+02   0.000000E+00
   0.233010E+02   0.000000E+00
   0.250344E+02   0.000000E+00
   0.249236E+02   0.000000E+00
   0.253957E+02   0.000000E+00
   0.271580E+02   0.000000E+00
   0.325683E+02   0.000000E+00
   0.259810E+02   0.000000E+00
   0.256076E+02   0.000000E+00
   0.266644E+02   0.000000E+00
   0.228970E+02   0.000000E+00
   0.235514E+02   0.000000E+00
   0.241707E+02   0.000000E+00
   0.241919E+02   0.000000E+00
   0.314257E+02   0.000000E+00
   0.288397E+02   0.000000E+00
   0.318470E+02   0.000000E+00
   0.329740E+02   0.000000E+00
   0.259870E+02   0.000000E+00
   0.249202E+02   0.000000E+00
   0.295321E+02   0.000000E+00
   0.286394E+02   0.000000E+00
   0.279930E+02   0.000000E+00
   0.272304E+02   0.000000E+00
   0.268135E+02   0.000000E+00
   0.284462E+02   0.000000E+00
   0.319975E+02   0.000000E+00
   0.256750E+02   0.000000E+00
   0.296512E+02   0.000000E+00
   0.220594E+02   0.000000E+00
   0.286736E+02   0.000000E+00
   0.243241E+02   0.000000E+00
   0.216647E+02   0.000000E+00
   0.302618E+02   0.000000E+00
   0.305333E+02   0.000000E+00
   0.352423E+02   0.000000E+00
   0.273454E+02   0.000000E+00
   0.275554E+02   0.000000E+00
   0.247938E+02   0.000000E+00
   0.318700E+02   0.000000E+00
   0.271597E+02   0.000000E+00
   0.339754E+02   0.000000E+00
   0.291445E+02   0.000000E+00
   0.278215E+02   0.000000E+00
   0.261015E+02   0.000000E+00
   0.295358E+02   0.000000E+00
   0.280649E+02   0.000000E+00
   0.337292E+02   0.000000E+00
   0.296545E+02   0.000000E+00
   0.234447E+02   0.000000E+00
   0.308002E+02   0.000000E+00
   0.276825E+02   0.000000E+00
   0.278024E+02   0.000000E+00
   0.291592E+02   0.000000E+00
   0.273176E+02   0.000000E+00
   0.262483E+02   0.000000E+00
   0.261059E+02   0.000000E+00
   0.289082E+02   0.000000E+00
   0.342578E+02   0.000000E+00
   0.267109E+02   0.000000E+00
   0.256371E+02   0.000000E+00
   0.290393E+02   0.000000E+00
   0.311761E+02   0.000000E+00
   0.252645E+02   0.000000E+00
   0.273654E+02   0.000000E+00
   0.286687E+02   0.000000E+00
   0.277408E+02   0.000000E+00
   0.220526E+02   0.000000E+00
   0.251996E+02   0.000000E+00
   0.288944E+02   0.000000E+00
   0.326575E+02   0.000000E+00
   0.274429E+02   0.000000E+00
   0.267073E+02   0.000000E+00
   0.224899E+02   0.000000E+00
   0.279710E+02   0.000000E+00
   0.291408E+02   0.000000E+00
   0.218869E+02   0.000000E+00
   0.274135E+02   0.000000E+00
   0.213291E+02   0.000000E+00
   0.299117E+02   0.000000E+00
   0.255538E+02   0.000000E+00
   0.249880E+02   0.000000E+00
   0.264824E+02   0.000000E+00
   0.252724E+02   0.000000E+00
   0.247515E+02   0.000000E+00
   0.323949E+02   0.000000E+00
   0.201690E+02   0.000000E+00
   0.239156E+02   0.000000E+00
   0.228896E+02   0.000000E+00
   0.263774E+02   0.000000E+00
   0.250376E+02   0.000000E+00
   0.257969E+02   0.000000E+00
   0.248764E+02   0.000000E+00
   0.306855E+02   0.000000E+00
   0.250024E+02   0.000000E+00
   0.288689E+02   0.000000E+00
   0.257879E+02   0.000000E+00
   0.299025E+02   0.000000E+00
   0.270015E+02   0.000000E+00
   0.258414E+02   0.000000E+00
   0.263480E+02   0.000000E+00
   0.267420E+02   0.000000E+00
   0.282945E+02   0.000000E+00
   0.339356E+02   0.000000E+00
   0.312193E+02   0.000000E+00
   0.239102E+02   0.000000E+00
   0.297057E+02   0.000000E+00
   0.274430E+02   0.000000E+00
   0.328697E+02   0.000000E+00
   0.317346E+02   0.000000E+00
   0.270381E+02   0.000000E+00
   0.263617E+02   0.000000E+00
   0.237799E+02   0.000000E+00
   0.272754E+02   0.000000E+00
   0.255251E+02   0.000000E+00
   0.233584E+02   0.000000E+00
   0.253561E+02   0.000000E+00
   0.261872E+02   0.000000E+00
   0.286549E+02   0.000000E+00
   0.237464E+02   0.000000E+00
   0.271675E+02   0.000000E+00
   0.338721E+02   0.000000E+00
   0.307889E+02   0.000000E+00
   0.271425E+02   0.000000E+00
   0.312548E+02   0.000000E+00
   0.239012E+02   0.000000E+00
   0.323453E+02   0.000000E+00
   0.275300E+02   0.000000E+00
   0.279768E+02   0.000000E+00
   0.321339E+02   0.000000E+00
   0.246849E+02   0.000000E+00
   0.261195E+02   0.000000E+00
   0.248811E+02   0.000000E+00
   0.303796E+02   0.000000E+00
   0.298663E+02   0.000000E+00
   0.251322E+02   0.000000E+00
   0.351840E+02   0.000000E+00
   0.241974E+02   0.000000E+00
   0.260486E+02   0.000000E+00
   0.247892E+02   0.000000E+00
   0.232728E+02   0.000000E+00
   0.379391E+02   0.000000E+00
   0.302990E+02   0.000000E+00
   0.311702E+02   0.000000E+00
   0.328023E+02   0.000000E+00
   0.227666E+02   0.000000E+00
   0.231004E+02   0.000000E+00
   0.219700E+02   0.000000E+00
   0.306802E+02   0.000000E+00
   0.271124E+02   0.000000E+00
   0.303910E+02   0.000000E+00
   0.256118E+02   0.000000E+00
   0.251744E+02   0.000000E+00
   0.312557E+02   0.000000E+00
   0.273968E+02   0.000000E+00
   0.255544E+02   0.000000E+00
   0.318491E+02   0.000000E+00
   0.235596E+02   0.000000E+00
   0.248043E+02   0.000000E+00
   0.254067E+02   0.000000E+00
   0.227281E+02   0.000000E+00
   0.225520E+02   0.000000E+00
   0.225708E+02   0.000000E+00
   0.263230E+02   0.000000E+00
   0.370341E+02   0.000000E+00
   0.242708E+02   0.000000E+00
   0.235699E+02   0.000000E+00
   0.259743E+02   0.000000E+00
   0.258766E+02   0.000000E+00
   0.274441E+02   0.000000E+00
   0.235710E+02   0.000000E+00
   0.223866E+02   0.000000E+00
   0.307076E+02   0.000000E+00
   0.270151E+02   0.000000E+00
   0.225844E+02   0.000000E+00
   0.234478E+02   0.000000E+00
   0.303702E+02   0.000000E+00
   0.278297E+02   0.000000E+00
   0.240702E+02   0.000000E+00
   0.252108E+02   0.000000E+00
   0.270259E+02   0.000000E+00
   0.314628E+02   0.000000E+00
   0.267013E+02   0.000000E+00
   0.267387E+02   0.000000E+00
   0.269733E+02   0.000000E+00
   0.283418E+02   0.000000E+00
   0.220714E+02   0.000000E+00
   0.286613E+02   0.000000E+00
   0.256647E+02   0.000000E+00
   0.253042E+02   0.000000E+00
   0.318212E+02   0.000000E+00
   0.268829E+02   0.000000E+00
   0.268561E+02   0.000000E+00
   0.275658E+02   0.000000E+00
   0.267254E+02   0.000000E+00
   0.295934E+02   0.000000E+00
   0.260606E+02   0.000000E+00
   0.227005E+02   0.000000E+00
   0.276193E+02   0.000000E+00
   0.280068E+02   0.000000E+00
   0.249894E+02   0.000000E+00
   0.280820E+02   0.000000E+00
   0.284197E+02   0.000000E+00
   0.300517E+02   0.000000E+00
   0.293770E+02   0.000000E+00
   0.304894E+02   0.000000E+00
   0.326967E+02   0.000000E+00
   0.304821E+02   0.000000E+00
   0.240895E+02   0.000000E+00
   0.214279E+02   0.000000E+00
   0.268139E+02   0.000000E+00
   0.281015E+02   0.000000E+00
   0.264663E+02   0.000000E+00
   0.259600E+02   0.000000E+00
   0.253720E+02   0.000000E+00
   0.255969E+02   0.000000E+00
   0.253104E+02   0.000000E+00
   0.214178E+02   0.000000E+00
   0.354271E+02   0.000000E+00
   0.233806E+02   0.000000E+00
   0.284947E+02   0.000000E+00
   0.225527E+02   0.000000E+00
   0.237086E+02   0.000000E+00
   0.257518E+02   0.000000E+00
   0.222570E+02   0.000000E+00
   0.281601E+02   0.000000E+00
   0.244592E+02   0.000000E+00
   0.260037E+02   0.000000E+00
   0.262267E+02   0.000000E+00
   0.280360E+02   0.000000E+00
   0.275071E+02   0.000000E+00
   0.256081E+02   0.000000E+00
   0.253864E+02   0.000000E+00
   0.314898E+02   0.000000E+00
   0.247947E+02   0.000000E+00
   0.275432E+02   0.000000E+00
   0.230388E+02   0.000000E+00
   0.255637E+02   0.000000E+00
   0.301664E+02   0.000000E+00
   0.265981E+02   0.000000E+00
   0.289724E+02   0.000000E+00
   0.323566E+02   0.000000E+00
   0.303370E+02   0.000000E+00
   0.282932E+02   0.000000E+00
   0.324023E+02   0.000000E+00
   0.269061E+02   0.000000E+00
   0.240727E+02   0.000000E+00
   0.308958E+02   0.000000E+00
   0.289129E+02   0.000000E+00
   0.340807E+02   0.000000E+00
   0.258211E+02   0.000000E+00
   0.338362E+02   0.000000E+00
   0.257537E+02   0.000000E+00
   0.249946E+02   0.000000E+00
   0.282125E+02   0.000000E+00
   0.290850E+02   0.000000E+00
   0.274253E+02   0.000000E+00
   0.280792E+02   0.000000E+00
   0.319644E+02   0.000000E+00
   0.276785E+02   0.000000E+00
   0.283502E+02   0.000000E+00
   0.262879E+02   0.000000E+00
   0.321339E+02   0.000000E+00
   0.269935E+02   0.000000E+00
   0.229640E+02   0.000000E+00
   0.284191E+02   0.000000E+00
   0.309651E+02   0.000000E+00
   0.254218E+02   0.000000E+00
   0.288684E+02   0.000000E+00
   0.307212E+02   0.000000E+00
   0.279325E+02   0.000000E+00
   0.273306E+02   0.000000E+00
   0.212742E+02   0.000000E+00
   0.292083E+02   0.000000E+00
   0.255602E+02   0.000000E+00
   0.263556E+02   0.000000E+00
   0.221512E+02   0.000000E+00
   0.288410E+02   0.000000E+00
   0.270977E+02   0.000000E+00
   0.293623E+02   0.000000E+00
   0.271131E+02   0.000000E+00
   0.317290E+02   0.000000E+00
   0.298201E+02   0.000000E+00
   0.256738E+02   0.000000E+00
   0.302658E+02   0.000000E+00
   0.282661E+02   0.000000E+00
   0.288055E+02   0.000000E+00
   0.260993E+02   0.000000E+00
   0.303519E+02   0.000000E+00
   0.176638E+02   0.000000E+00
   0.226351E+02   0.000000E+00
   0.261585E+02   0.000000E+00
   0.230869E+02   0.000000E+00
   0.275814E+02   0.000000E+00
   0.248311E+02   0.000000E+00
   0.239631E+02   0.000000E+00
   0.254903E+02   0.000000E+00
   0.305890E+02   0.000000E+00
   0.319971E+02   0.000000E+00
   0.272983E+02   0.000000E+00
   0.313767E+02   0.000000E+00
   0.299080E+02   0.000000E+00
   0.281265E+02   0.000000E+00
   0.343079E+02   0.000000E+00
   0.312196E+02   0.000000E+00
   0.260719E+02   0.000000E+00
   0.255137E+02   0.000000E+00
   0.326560E+02   0.000000E+00
   0.256413E+02   0.000000E+00
   0.282057E+02   0.000000E+00
   0.240842E+02   0.000000E+00
   0.313182E+02   0.000000E+00
   0.280284E+02   0.000000E+00
   0.291101E+02   0.000000E+00
   0.315120E+02   0.000000E+00
   0.298640E+02   0.000000E+00
   0.243519E+02   0.000000E+00
   0.258462E+02   0.000000E+00
   0.230218E+02   0.000000E+00
   0.327917E+02   0.000000E+00
   0.270816E+02   0.000000E+00
   0.269069E+02   0.000000E+00
   0.341340E+02   0.000000E+00
   0.266846E+02   0.000000E+00
   0.318671E+02   0.000000E+00
   0.272081E+02   0.000000E+00
   0.248037E+02   0.000000E+00
   0.287347E+02   0.000000E+00
   0.276588E+02   0.000000E+00
   0.252416E+02   0.000000E+00
   0.329151E+02   0.000000E+00
   0.281221E+02   0.000000E+00
   0.314213E+02   0.000000E+00
   0.282236E+02   0.000000E+00
   0.256135E+02   0.000000E+00
   0.194635E+02   0.000000E+00
   0.262107E+02   0.000000E+00
   0.270541E+02   0.000000E+00
   0.271104E+02   0.000000E+00
   0.305768E+02   0.000000E+00
   0.268864E+02   0.000000E+00
   0.277119E+02   0.000000E+00
   0.248980E+02   0.000000E+00
   0.290052E+02   0.000000E+00
   0.206587E+02   0.000000E+00
   0.281690E+02   0.000000E+00
   0.297407E+02   0.000000E+00
   0.224276E+02   0.000000E+00
   0.264057E+02   0.000000E+00
   0.322688E+02   0.000000E+00
   0.279875E+02   0.000000E+00
   0.311247E+02   0.000000E+00
   0.296733E+02   0.000000E+00
   0.282207E+02   0.000000E+00
   0.327912E+02   0.000000E+00
   0.277982E+02   0.000000E+00
   0.313776E+02   0.000000E+00
   0.346040E+02   0.000000E+00
   0.234248E+02   0.000000E+00
   0.223460E+02   0.000000E+00
   0.284411E+02   0.000000E+00
   0.256647E+02   0.000000E+00
   0.245919E+02   0.000000E+00
   0.286627E+02   0.000000E+00
   0.302041E+02   0.000000E+00
   0.275363E+02   0.000000E+00
   0.241171E+02   0.000000E+00
   0.212856E+02   0.000000E+00
   0.259871E+02   0.000000E+00
   0.289465E+02   0.000000E+00
   0.302897E+02   0.000000E+00
   0.303210E+02   0.000000E+00
   0.280447E+02   0.000000E+00
   0.237123E+02   0.000000E+00
   0.276243E+02   0.000000E+00
   0.319543E+02   0.000000E+00
   0.221086E+02   0.000000E+00
   0.249414E+02   0.000000E+00
   0.298890E+02   0.000000E+00
   0.317293E+02   0.000000E+00
   0.251526E+02   0.000000E+00
   0.286951E+02   0.000000E+00
   0.229163E+02   0.000000E+00
   0.325323E+02   0.000000E+00
   0.277540E+02   0.000000E+00
   0.232293E+02   0.000000E+00
   0.249016E+02   0.000000E+00
   0.286702E+02   0.000000E+00
   0.260332E+02   0.000000E+00
   0.372246E+02   0.000000E+00
   0.295191E+02   0.000000E+00
   0.281997E+02   0.000000E+00
   0.283895E+02   0.000000E+00
   0.220763E+02   0.000000E+00
   0.264335E+02   0.000000E+00
   0.274031E+02   0.000000E+00
   0.272535E+02   0.000000E+00
   0.278539E+02   0.000000E+00
   0.223664E+02   0.000000E+00
   0.246849E+02   0.000000E+00
   0.294352E+02   0.000000E+00
   0.256385E+02   0.000000E+00
   0.169635E+02   0.000000E+00
   0.298626E+02   0.000000E+00
   0.209629E+02   0.000000E+00
   0.253246E+02   0.000000E+00
   0.263922E+02   0.000000E+00
   0.315705E+02   0.000000E+00
   0.256675E+02   0.000000E+00
   0.245315E+02   0.000000E+00
   0.249586E+02   0.000000E+00
   0.293958E+02   0.000000E+00
   0.282721E+02   0.000000E+00
   0.305200E+02   0.000000E+00
   0.279148E+02   0.000000E+00
   0.216150E+02   0.000000E+00
   0.322401E+02   0.000000E+00
   0.243662E+02   0.000000E+00
   0.294564E+02   0.000000E+00
   0.294697E+02   0.000000E+00
   0.254681E+02   0.000000E+00
   0.323478E+02   0.000000E+00
   0.218863E+02   0.000000E+00
   0.283730E+02   0.000000E+00
   0.241041E+02   0.000000E+00
   0.259094E+02   0.000000E+00
   0.323767E+02   0.000000E+00
   0.204519E+02   0.000000E+00
   0.289653E+02   0.000000E+00
   0.287444E+02   0.000000E+00
   0.251986E+02   0.000000E+00
   0.257617E+02   0.000000E+00
   0.292433E+02   0.000000E+00
   0.308177E+02   0.000000E+00
   0.216629E+02   0.000000E+00
   0.237281E+02   0.000000E+00
   0.291750E+02   0.000000E+00
   0.284917E+02   0.000000E+00
   0.267588E+02   0.000000E+00
   0.223454E+02   0.000000E+00
   0.291061E+02   0.000000E+00
   0.338091E+02   0.000000E+00
   0.321557E+02   0.000000E+00
   0.280138E+02   0.000000E+00
   0.264408E+02   0.000000E+00
   0.287392E+02   0.000000E+00
   0.293513E+02   0.000000E+00
   0.311497E+02   0.000000E+00
   0.290687E+02   0.000000E+00
   0.273804E+02   0.000000E+00
   0.296273E+02   0.000000E+00
   0.271216E+02   0.000000E+00
   0.332697E+02   0.000000E+00
   0.269627E+02   0.000000E+00
   0.297746E+02   0.000000E+00
   0.266003E+02   0.000000E+00
   0.274739E+02   0.000000E+00
   0.288489E+02   0.000000E+00
   0.272547E+02   0.000000E+00
   0.284855E+02   0.000000E+00
   0.229768E+02   0.000000E+00
   0.346653E+02   0.000000E+00
   0.195768E+02   0.000000E+00
   0.271001E+02   0.000000E+00
   0.265923E+02   0.000000E+00
   0.328446E+02   0.000000E+00
   0.228439E+02   0.000000E+00
   0.259439E+02   0.000000E+00
   0.333064E+02   0.000000E+00
   0.221355E+02   0.000000E+00
   0.255288E+02   0.000000E+00
   0.251506E+02   0.000000E+00
   0.258177E+02   0.000000E+00
   0.284190E+02   0.000000E+00
   0.292168E+02   0.000000E+00
   0.262861E+02   0.000000E+00
   0.199296E+02   0.000000E+00
   0.248015E+02   0.000000E+00
   0.308355E+02   0.000000E+00
   0.303862E+02   0.000000E+00
   0.280585E+02   0.000000E+00
   0.295972E+02   0.000000E+00
   0.279928E+02   0.000000E+00
   0.320831E+02   0.000000E+00
   0.311749E+02   0.000000E+00
   0.301373E+02   0.000000E+00
   0.274832E+02   0.000000E+00
   0.299981E+02   0.000000E+00
   0.317448E+02   0.000000E+00
   0.236601E+02   0.000000E+00
   0.274243E+02   0.000000E+00
   0.266217E+02   0.000000E+00
   0.246947E+02   0.000000E+00
   0.285917E+02   0.000000E+00
   0.266435E+02   0.000000E+00
   0.314960E+02   0.000000E+00
   0.286333E+02   0.000000E+00
   0.191598E+02   0.000000E+00
   0.259272E+02   0.000000E+00
   0.280936E+02   0.000000E+00
   0.246413E+02   0.000000E+00
   0.230591E+02   0.000000E+00
   0.243604E+02   0.000000E+00
   0.235950E+02   0.000000E+00
   0.300793E+02   0.000000E+00
   0.273302E+02   0.000000E+00
   0.263941E+02   0.000000E+00
   0.250218E+02   0.000000E+00
   0.290399E+02   0.000000E+00
   0.217803E+02   0.000000E+00
   0.273769E+02   0.000000E+00
   0.236674E+02   0.000000E+00
   0.272365E+02   0.000000E+00
   0.291146E+02   0.000000E+00
   0.306747E+02   0.000000E+00
   0.292891E+02   0.000000E+00
   0.375721E+02   0.000000E+00
   0.328699E+02   0.000000E+00
   0.297714E+02   0.000000E+00
   0.274407E+02   0.000000E+00
   0.302240E+02   0.000000E+00
   0.244291E+02   0.000000E+00
   0.338023E+02   0.000000E+00
   0.315726E+02   0.000000E+00
   0.269355E+02   0.000000E+00
   0.273430E+02   0.000000E+00
   0.316416E+02   0.000000E+00
   0.361462E+02   0.000000E+00
   0.254197E+02   0.000000E+00
   0.269204E+02   0.000000E+00
   0.237533E+02   0.000000E+00
   0.285775E+02   0.000000E+00
   0.286361E+02   0.000000E+00
   0.278932E+02   0.000000E+00
   0.305301E+02   0.000000E+00
   0.265402E+02   0.000000E+00
   0.317201E+02   0.000000E+00
   0.306294E+02   0.000000E+00
   0.254485E+02   0.000000E+00
   0.252177E+02   0.000000E+00
   0.255772E+02   0.000000E+00
   0.215663E+02   0.000000E+00
   0.227780E+02   0.000000E+00
   0.276186E+02   0.000000E+00
   0.255842E+02   0.000000E+00
   0.282485E+02   0.000000E+00
   0.313637E+02   0.000000E+00
   0.251658E+02   0.000000E+00
   0.252303E+02   0.000000E+00
   0.219605E+02   0.000000E+00
   0.292789E+02   0.000000E+00
   0.245833E+02   0.000000E+00
   0.248484E+02   0.000000E+00
   0.287173E+02   0.000000E+00
   0.282745E+02   0.000000E+00
   0.239234E+02   0.000000E+00
   0.255018E+02   0.000000E+00
   0.321797E+02   0.000000E+00
   0.237338E+02   0.000000E+00
   0.266374E+02   0.000000E+00
   0.293545E+02   0.000000E+00
   0.311569E+02   0.000000E+00
   0.205072E+02   0.000000E+00
   0.240285E+02   0.000000E+00
   0.300017E+02   0.000000E+00
   0.271337E+02   0.000000E+00
   0.266731E+02   0.000000E+00
   0.259996E+02   0.000000E+00
   0.277955E+02   0.000000E+00
   0.287510E+02   0.000000E+00
   0.337848E+02   0.000000E+00
   0.278479E+02   0.000000E+00
   0.259307E+02   0.000000E+00
   0.281148E+02   0.000000E+00
   0.291239E+02   0.000000E+00
   0.284243E+02   0.000000E+00
   0.353182E+02   0.000000E+00
   0.336394E+02   0.000000E+00
   0.268413E+02   0.000000E+00
   0.283039E+02   0.000000E+00
   0.270190E+02   0.000000E+00
   0.238716E+02   0.000000E+00
   0.246702E+02   0.000000E+00
   0.252793E+02   0.000000E+00
   0.228990E+02   0.000000E+00
   0.293099E+02   0.000000E+00
   0.260412E+02   0.000000E+00
   0.282690E+02   0.000000E+00
   0.276199E+02   0.000000E+00
   0.275608E+02   0.000000E+00
   0.255448E+02   0.000000E+00
   0.280229E+02   0.000000E+00
   0.287037E+02   0.000000E+00
   0.289972E+02   0.000000E+00
   0.237003E+02   0.000000E+00
   0.285782E+02   0.000000E+00
   0.270330E+02   0.000000E+00
   0.259284E+02   0.000000E+00
   0.244156E+02   0.000000E+00
   0.335335E+02   0.000000E+00
   0.287154E+02   0.000000E+00
   0.263992E+02   0.000000E+00
   0.307557E+02   0.000000E+00
   0.273506E+02   0.000000E+00
   0.282369E+02   0.000000E+00
   0.251518E+02   0.000000E+00
   0.248439E+02   0.000000E+00
   0.293526E+02   0.000000E+00
   0.326254E+02   0.000000E+00
   0.247829E+02   0.000000E+00
   0.320837E+02   0.000000E+00
   0.271776E+02   0.000000E+00
   0.268825E+02   0.000000E+00
   0.245576E+02   0.000000E+00
   0.301803E+02   0.000000E+00
   0.290012E+02   0.000000E+00
   0.247745E+02   0.000000E+00
   0.293886E+02   0.000000E+00
   0.307368E+02   0.000000E+00
   0.243239E+02   0.000000E+00
   0.300248E+02   0.000000E+00
   0.252164E+02   0.000000E+00
   0.269148E+02   0.000000E+00
   0.268262E+02   0.000000E+00
   0.334483E+02   0.000000E+00
   0.235756E+02   0.000000E+00
   0.303248E+02   0.000000E+00
   0.289269E+02   0.000000E+00
   0.273598E+02   0.000000E+00
   0.252041E+02   0.000000E+00
   0.276169E+02   0.000000E+00
   0.292215E+02   0.000000E+00
   0.303453E+02   0.000000E+00
   0.266599E+02   0.000000E+00
   0.298662E+02   0.000000E+00
   0.321388E+02   0.000000E+00
   0.326871E+02   0.000000E+00
   0.280644E+02   0.000000E+00
   0.252757E+02   0.000000E+00
   0.258616E+02   0.000000E+00
   0.274717E+02   0.000000E+00
   0.242014E+02   0.000000E+00
   0.273339E+02   0.000000E+00
   0.267924E+02   0.000000E+00
   0.291894E+02   0.000000E+00
   0.268462E+02   0.000000E+00
   0.302344E+02   0.000000E+00
   0.260911E+02   0.000000E+00
   0.321438E+02   0.000000E+00
   0.282691E+02   0.000000E+00
   0.280529E+02   0.000000E+00
   0.254693E+02   0.000000E+00
   0.301891E+02   0.000000E+00
   0.282643E+02   0.000000E+00
   0.254774E+02   0.000000E+00
   0.255736E+02   0.000000E+00
   0.307512E+02   0.000000E+00
   0.269240E+02   0.000000E+00
   0.266456E+02   0.000000E+00
   0.286180E+02   0.000000E+00
   0.216197E+02   0.000000E+00
   0.257412E+02   0.000000E+00
   0.284605E+02   0.000000E+00
   0.338301E+02   0.000000E+00
   0.256617E+02   0.000000E+00
   0.237569E+02   0.000000E+00
   0.285180E+02   0.000000E+00
   0.254816E+02   0.000000E+00
   0.269637E+02   0.000000E+00
   0.302631E+02   0.000000E+00
   0.241569E+02   0.000000E+00
   0.289640E+02   0.000000E+00
   0.302359E+02   0.000000E+00
   0.282303E+02   0.000000E+00
   0.394243E+02   0.000000E+00
   0.253635E+02   0.000000E+00
   0.306792E+02   0.000000E+00
   0.332361E+02   0.000000E+00
   0.207489E+02   0.000000E+00
   0.251729E+02   0.000000E+00
   0.286675E+02   0.000000E+00
   0.327046E+02   0.000000E+00
   0.234333E+02   0.000000E+00
   0.257839E+02   0.000000E+00
   0.317274E+02   0.000000E+00
   0.258481E+02   0.000000E+00
   0.245842E+02   0.000000E+00
   0.307763E+02   0.000000E+00
   0.251559E+02   0.000000E+00
   0.284019E+02   0.000000E+00
   0.281649E+02   0.000000E+00
   0.331935E+02   0.000000E+00
   0.242021E+02   0.000000E+00
   0.311734E+02   0.000000E+00
   0.338809E+02   0.000000E+00
   0.279716E+02   0.000000E+00
   0.239468E+02   0.000000E+00
   0.339126E+02   0.000000E+00
   0.307976E+02   0.000000E+00
   0.284395E+02   0.000000E+00
   0.300832E+02   0.000000E+00
   0.254675E+02   0.000000E+00
   0.254778E+02   0.000000E+00
   0.300253E+02   0.000000E+00
   0.276798E+02   0.000000E+00
   0.310595E+02   0.000000E+00
   0.249400E+02   0.000000E+00
   0.245459E+02   0.000000E+00
   0.310813E+02   0.000000E+00
   0.269978E+02   0.000000E+00
   0.291638E+02   0.000000E+00
   0.325280E+02   0.000000E+00
   0.292063E+02   0.000000E+00
   0.253127E+02   0.000000E+00
   0.317504E+02   0.000000E+00
   0.299944E+02   0.000000E+00
   0.280075E+02   0.000000E+00
   0.342499E+02   0.000000E+00
   0.261683E+02   0.000000E+00
   0.292159E+02   0.000000E+00
   0.283360E+02   0.000000E+00
   0.247341E+02   0.000000E+00
   0.304792E+02   0.000000E+00
   0.245468E+02   0.000000E+00
   0.307218E+02   0.000000E+00
   0.325347E+02   0.000000E+00
   0.222955E+02   0.000000E+00
   0.266382E+02   0.000000E+00
   0.247146E+02   0.000000E+00
   0.324787E+02   0.000000E+00
   0.279093E+02   0.000000E+00
   0.227405E+02   0.000000E+00
   0.266708E+02   0.000000E+00
   0.264995E+02   0.000000E+00
   0.258560E+02   0.000000E+00
   0.242664E+02   0.000000E+00
   0.335932E+02   0.000000E+00
   0.288769E+02   0.000000E+00
   0.286814E+02   0.000000E+00
   0.294512E+02   0.000000E+00
   0.250046E+02   0.000000E+00
   0.283621E+02   0.000000E+00
   0.231358E+02   0.000000E+00
   0.260642E+02   0.000000E+00
   0.310591E+02   0.000000E+00
   0.283579E+02   0.000000E+00
   0.263141E+02   0.000000E+00
   0.263495E+02   0.000000E+00
   0.283927E+02   0.000000E+00
   0.265692E+02   0.000000E+00
   0.282851E+02   0.000000E+00
   0.239060E+02   0.000000E+00
   0.246474E+02   0.000000E+00
   0.347344E+02   0.000000E+00
   0.281100E+02   0.000000E+00
   0.222165E+02   0.000000E+00
   0.274486E+02   0.000000E+00
   0.271876E+02   0.000000E+00
   0.253423E+02   0.000000E+00
   0.263315E+02   0.000000E+00
   0.313468E+02   0.000000E+00
   0.282901E+02   0.000000E+00
   0.329753E+02   0.000000E+00
   0.269232E+02   0.000000E+00
   0.287170E+02   0.000000E+00
   0.308794E+02   0.000000E+00
   0.235784E+02   0.000000E+00
   0.295219E+02   0.000000E+00
   0.208883E+02   0.000000E+00
   0.292836E+02   0.000000E+00
   0.329720E+02   0.000000E+00
   0.224377E+02   0.000000E+00
   0.322730E+02   0.000000E+00
   0.289577E+02   0.000000E+00
   0.272267E+02   0.000000E+00
   0.289118E+02   0.000000E+00
   0.256449E+02   0.000000E+00
   0.318966E+02   0.000000E+00
   0.297992E+02   0.000000E+00
   0.266228E+02   0.000000E+00
   0.297327E+02   0.000000E+00
   0.259642E+02   0.000000E+00
   0.291953E+02   0.000000E+00
   0.257805E+02   0.000000E+00
   0.295837E+02   0.000000E+00
   0.292366E+02   0.000000E+00
   0.274050E+02   0.000000E+00
   0.267055E+02   0.000000E+00
   0.329645E+02   0.000000E+00
   0.308388E+02   0.000000E+00
   0.306439E+02   0.000000E+00
   0.271524E+02   0.000000E+00
   0.296169E+02   0.000000E+00
   0.340812E+02   0.000000E+00
   0.298465E+02   0.000000E+00
   0.270124E+02   0.000000E+00
   0.295610E+02   0.000000E+00
   0.282161E+02   0.000000E+00
   0.269907E+02   0.000000E+00
   0.267141E+02   0.000000E+00
   0.268281E+02   0.000000E+00
   0.289325E+02   0.000000E+00
   0.300748E+02   0.000000E+00
   0.270546E+02   0.000000E+00
   0.232702E+02   0.000000E+00
   0.310185E+02   0.000000E+00
   0.256975E+02   0.000000E+00
   0.262431E+02   0.000000E+00
   0.259425E+02   0.000000E+00
   0.278948E+02   0.000000E+00
   0.274022E+02   0.000000E+00
   0.326782E+02   0.000000E+00
   0.279035E+02   0.000000E+00
   0.343494E+02   0.000000E+00
   0.263843E+02   0.000000E+00
   0.277521E+02   0.000000E+00
   0.234222E+02   0.000000E+00
   0.274388E+02   0.000000E+00
   0.289574E+02   0.000000E+00
   0.236713E+02   0.000000E+00
   0.278167E+02   0.000000E+00
   0.268809E+02   0.000000E+00
   0.249033E+02   0.000000E+00
   0.301352E+02   0.000000E+00
   0.248986E+02   0.000000E+00
   0.250773E+02   0.000000E+00
   0.256060E+02   0.000000E+00
   0.295348E+02   0.000000E+00
   0.265923E+02   0.000000E+00
   0.285328E+02   0.000000E+00
   0.285911E+02   0.000000E+00
   0.280924E+02   0.000000E+00
   0.280110E+02   0.000000E+00
   0.274454E+02   0.000000E+00
   0.334206E+02   0.000000E+00
   0.245023E+02   0.000000E+00
   0.287016E+02   0.000000E+00
   0.284374E+02   0.000000E+00
   0.330311E+02   0.000000E+00
   0.288377E+02   0.000000E+00
   0.294953E+02   0.000000E+00
   0.225736E+02   0.000000E+00
   0.292257E+02   0.000000E+00
   0.248226E+02   0.000000E+00
   0.240297E+02   0.000000E+00
   0.265657E+02   0.000000E+00
   0.211591E+02   0.000000E+00
   0.228776E+02   0.000000E+00
   0.332489E+02   0.000000E+00
   0.246655E+02   0.000000E+00
   0.259195E+02   0.000000E+00
   0.244467E+02   0.000000E+00
   0.304801E+02   0.000000E+00
   0.273689E+02   0.000000E+00
   0.286302E+02   0.000000E+00
   0.277165E+02   0.000000E+00
   0.236161E+02   0.000000E+00
   0.241840E+02   0.000000E+00
   0.244164E+02   0.000000E+00
   0.254763E+02   0.000000E+00
   0.219769E+02   0.000000E+00
   0.303019E+02   0.000000E+00
   0.233083E+02   0.000000E+00
   0.215300E+02   0.000000E+00
   0.271630E+02   0.000000E+00
   0.224283E+02   0.000000E+00
   0.276752E+02   0.000000E+00
   0.315981E+02   0.000000E+00
   0.318915E+02   0.000000E+00
   0.279595E+02   0.000000E+00
   0.277941E+02   0.000000E+00
   0.322208E+02   0.000000E+00
   0.274065E+02   0.000000E+00
   0.260098E+02   0.000000E+00
   0.286280E+02   0.000000E+00
   0.220977E+02   0.000000E+00
   0.284982E+02   0.000000E+00
   0.320341E+02   0.000000E+00
   0.261169E+02   0.000000E+00
   0.275037E+02   0.000000E+00
   0.284575E+02   0.000000E+00
   0.257186E+02   0.000000E+00
   0.260405E+02   0.000000E+00
   0.252221E+02   0.000000E+00
   0.303460E+02   0.000000E+00
   0.239955E+02   0.000000E+00
   0.256401E+02   0.000000E+00
   0.391008E+02   0.000000E+00
   0.251161E+02   0.000000E+00
   0.288631E+02   0.000000E+00
   0.256387E+02   0.000000E+00
   0.236793E+02   0.000000E+00
   0.298611E+02   0.000000E+00
   0.269168E+02   0.000000E+00
   0.324537E+02   0.000000E+00
   0.290021E+02   0.000000E+00
   0.251806E+02   0.000000E+00
   0.255239E+02   0.000000E+00
   0.339795E+02   0.000000E+00
   0.318867E+02   0.000000E+00
   0.317542E+02   0.000000E+00
   0.309735E+02   0.000000E+00
   0.326942E+02   0.000000E+00
   0.249005E+02   0.000000E+00
   0.262842E+02   0.000000E+00
   0.299734E+02   0.000000E+00
   0.265978E+02   0.000000E+00
   0.250033E+02   0.000000E+00
   0.277288E+02   0.000000E+00
   0.230623E+02   0.000000E+00
   0.292697E+02   0.000000E+00
   0.310311E+02   0.000000E+00
   0.301581E+02   0.000000E+00
   0.303268E+02   0.000000E+00
   0.288569E+02   0.000000E+00
   0.302151E+02   0.000000E+00
   0.285081E+02   0.000000E+00
   0.253693E+02   0.000000E+00
   0.270595E+02   0.000000E+00
   0.240722E+02   0.000000E+00
   0.288780E+02   0.000000E+00
   0.355173E+02   0.000000E+00
   0.271552E+02   0.000000E+00
   0.295440E+02   0.000000E+00
   0.290689E+02   0.000000E+00
   0.308542E+02   0.000000E+00
   0.243478E+02   0.000000E+00
   0.328439E+02   0.000000E+00
   0.234597E+02   0.000000E+00
   0.302729E+02   0.000000E+00
   0.280401E+02   0.000000E+00
   0.292366E+02   0.000000E+00
   0.281599E+02   0.000000E+00
   0.372062E+02   0.000000E+00
   0.290629E+02   0.000000E+00
   0.295840E+02   0.000000E+00
   0.235464E+02   0.000000E+00
   0.343222E+02   0.000000E+00
   0.236236E+02   0.000000E+00
   0.251594E+02   0.000000E+00
   0.338585E+02   0.000000E+00
   0.254014E+02   0.000000E+00
   0.238801E+02   0.000000E+00
   0.253101E+02   0.000000E+00
   0.241166E+02   0.000000E+00
   0.283498E+02   0.000000E+00
   0.267650E+02   0.000000E+00
   0.247713E+02   0.000000E+00
   0.218027E+02   0.000000E+00
   0.298756E+02   0.000000E+00
   0.267880E+02   0.000000E+00
   0.288876E+02   0.000000E+00
   0.268292E+02   0.000000E+00
   0.326964E+02   0.000000E+00
   0.255834E+02   0.000000E+00
   0.257211E+02   0.000000E+00
   0.230900E+02   0.000000E+00
   0.321050E+02   0.000000E+00
   0.316117E+02   0.000000E+00
   0.252220E+02   0.000000E+00
   0.259167E+02   0.000000E+00
   0.213911E+02   0.000000E+00
   0.242129E+02   0.000000E+00
   0.282262E+02   0.000000E+00
   0.298898E+02   0.000000E+00
   0.359503E+02   0.000000E+00
   0.231016E+02   0.000000E+00
   0.307558E+02   0.000000E+00
   0.279912E+02   0.000000E+00
   0.199796E+02   0.000000E+00
   0.275304E+02   0.000000E+00
   0.245787E+02   0.000000E+00
   0.181564E+02   0.000000E+00
   0.352145E+02   0.000000E+00
   0.342056E+02   0.000000E+00
   0.299837E+02   0.000000E+00
   0.308998E+02   0.000000E+00
   0.261877E+02   0.000000E+00
   0.276002E+02   0.000000E+00
   0.264151E+02   0.000000E+00
   0.303861E+02   0.000000E+00
   0.257028E+02   0.000000E+00
   0.299011E+02   0.000000E+00
   0.273004E+02   0.000000E+00
   0.254298E+02   0.000000E+00
   0.279710E+02   0.000000E+00
   0.247700E+02   0.000000E+00
   0.276178E+02   0.000000E+00
   0.284097E+02   0.000000E+00
   0.231670E+02   0.000000E+00
   0.268451E+02   0.000000E+00
   0.274067E+02   0.000000E+00
   0.228725E+02   0.000000E+00
   0.250212E+02   0.000000E+00
   0.211074E+02   0.000000E+00
   0.289167E+02   0.000000E+00
   0.292312E+02   0.000000E+00
   0.291427E+02   0.000000E+00
   0.300191E+02   0.000000E+00
   0.218050E+02   0.000000E+00
   0.304110E+02   0.000000E+00
   0.228014E+02   0.000000E+00
   0.249815E+02   0.000000E+00
   0.256153E+02   0.000000E+00
   0.270642E+02   0.000000E+00
   0.295094E+02   0.000000E+00
   0.301540E+02   0.000000E+00
   0.271340E+02   0.000000E+00
   0.321236E+02   0.000000E+00
   0.210122E+02   0.000000E+00
   0.282832E+02   0.000000E+00
   0.287533E+02   0.000000E+00
   0.269781E+02   0.000000E+00
   0.351539E+02   0.000000E+00
   0.258541E+02   0.000000E+00
   0.301568E+02   0.000000E+00
   0.347801E+02   0.000000E+00
   0.274839E+02   0.000000E+00
   0.340255E+02   0.000000E+00
   0.233914E+02   0.000000E+00
   0.245174E+02   0.000000E+00
   0.262212E+02   0.000000E+00
   0.247463E+02   0.000000E+00
   0.250789E+02   0.000000E+00
   0.240265E+02   0.000000E+00
   0.237747E+02   0.000000E+00
   0.261904E+02   0.000000E+00
   0.284934E+02   0.000000E+00
   0.318804E+02   0.000000E+00
   0.279418E+02   0.000000E+00
   0.231047E+02   0.000000E+00
   0.264241E+02   0.000000E+00
   0.305640E+02   0.000000E+00
   0.281571E+02   0.000000E+00
   0.293608E+02   0.000000E+00
   0.262280E+02   0.000000E+00
   0.339479E+02   0.000000E+00
   0.284634E+02   0.000000E+00
   0.269622E+02   0.000000E+00
   0.269091E+02   0.000000E+00
   0.290599E+02   0.000000E+00
   0.257822E+02   0.000000E+00
   0.274398E+02   0.000000E+00
   0.319079E+02   0.000000E+00
   0.294874E+02   0.000000E+00
   0.292513E+02   0.000000E+00
   0.248209E+02   0.000000E+00
   0.306137E+02   0.000000E+00
   0.345648E+02   0.000000E+00
   0.280022E+02   0.000000E+00
   0.236818E+02   0.000000E+00
   0.280219E+02   0.000000E+00
   0.318896E+02   0.000000E+00
   0.192547E+02   0.000000E+00
   0.332855E+02   0.000000E+00
   0.290321E+02   0.000000E+00
   0.215543E+02   0.000000E+00
   0.236808E+02   0.000000E+00
   0.274740E+02   0.000000E+00
   0.296556E+02   0.000000E+00
   0.319116E+02   0.000000E+00
   0.256387E+02   0.000000E+00
   0.298823E+02   0.000000E+00
   0.268094E+02   0.000000E+00
   0.282644E+02   0.000000E+00
   0.253066E+02   0.000000E+00
   0.262907E+02   0.000000E+00
   0.237546E+02   0.000000E+00
   0.259221E+02   0.000000E+00
   0.269532E+02   0.000000E+00
   0.283362E+02   0.000000E+00
   0.276240E+02   0.000000E+00
   0.279772E+02   0.000000E+00
   0.282024E+02   0.000000E+00
   0.284793E+02   0.000000E+00
   0.283290E+02   0.000000E+00
   0.338923E+02   0.000000E+00
   0.203570E+02   0.000000E+00
   0.284826E+02   0.000000E+00
   0.285041E+02   0.000000E+00
   0.215256E+02   0.000000E+00
   0.267805E+02   0.000000E+00
   0.271903E+02   0.000000E+00
   0.295317E+02   0.000000E+00
   0.263350E+02   0.000000E+00
   0.264017E+02   0.000000E+00
   0.286186E+02   0.000000E+00
   0.284935E+02   0.000000E+00
   0.323003E+02   0.000000E+00
   0.264220E+02   0.000000E+00
   0.297097E+02   0.000000E+00
   0.243201E+02   0.000000E+00
   0.267082E+02   0.000000E+00
   0.280011E+02   0.000000E+00
   0.283281E+02   0.000000E+00
   0.264967E+02   0.000000E+00
   0.286766E+02   0.000000E+00
   0.258979E+02   0.000000E+00
   0.297401E+02   0.000000E+00
   0.252976E+02   0.000000E+00
   0.243890E+02   0.000000E+00
   0.340910E+02   0.000000E+00
   0.273682E+02   0.000000E+00
   0.226612E+02   0.000000E+00
   0.283853E+02   0.000000E+00
   0.336488E+02   0.000000E+00
   0.331070E+02   0.000000E+00
   0.304539E+02   0.000000E+00
   0.287592E+02   0.000000E+00
   0.362465E+02   0.000000E+00
   0.279994E+02   0.000000E+00
   0.302532E+02   0.000000E+00
   0.264079E+02   0.000000E+00
   0.237664E+02   0.000000E+00
   0.294838E+02   0.000000E+00
   0.263790E+02   0.000000E+00
   0.285105E+02   0.000000E+00
   0.339799E+02   0.000000E+00
   0.344777E+02   0.000000E+00
   0.251766E+02   0.000000E+00
   0.255960E+02   0.000000E+00
   0.220874E+02   0.000000E+00
   0.240283E+02   0.000000E+00
   0.319506E+02   0.000000E+00
   0.245147E+02   0.000000E+00
   0.276225E+02   0.000000E+00
   0.237602E+02   0.000000E+00
   0.259552E+02   0.000000E+00
   0.244708E+02   0.000000E+00
   0.254056E+02   0.000000E+00
   0.278405E+02   0.000000E+00
   0.253531E+02   0.000000E+00
   0.289535E+02   0.000000E+00
   0.263160E+02   0.000000E+00
   0.310729E+02   0.000000E+00
   0.252134E+02   0.000000E+00
   0.272979E+02   0.000000E+00
   0.327562E+02   0.000000E+00
   0.314428E+02   0.000000E+00
   0.285515E+02   0.000000E+00
   0.305682E+02   0.000000E+00
   0.257236E+02   0.000000E+00
   0.333500E+02   0.000000E+00
   0.301831E+02   0.000000E+00
   0.313765E+02   0.000000E+00
   0.306059E+02   0.000000E+00
   0.278759E+02   0.000000E+00
   0.284921E+02   0.000000E+00
   0.354752E+02   0.000000E+00
   0.233225E+02   0.000000E+00
   0.307299E+02   0.000000E+00
   0.273381E+02   0.000000E+00
   0.256174E+02   0.000000E+00
   0.254182E+02   0.000000E+00
   0.261229E+02   0.000000E+00
   0.292331E+02   0.000000E+00
   0.298545E+02   0.000000E+00
   0.361897E+02   0.000000E+00
   0.274246E+02   0.000000E+00
   0.290835E+02   0.000000E+00
   0.300043E+02   0.000000E+00
   0.286623E+02   0.000000E+00
   0.241932E+02   0.000000E+00
   0.300695E+02   0.000000E+00
   0.219108E+02   0.000000E+00
   0.324518E+02   0.000000E+00
   0.280443E+02   0.000000E+00
   0.256875E+02   0.000000E+00
   0.236964E+02   0.000000E+00
   0.304633E+02   0.000000E+00
   0.272851E+02   0.000000E+00
   0.315868E+02   0.000000E+00
   0.299734E+02   0.000000E+00
   0.200165E+02   0.000000E+00
   0.342720E+02   0.000000E+00
   0.255935E+02   0.000000E+00
   0.300410E+02   0.000000E+00
   0.293380E+02   0.000000E+00
   0.248236E+02   0.000000E+00
   0.276141E+02   0.000000E+00
   0.281511E+02   0.000000E+00
   0.313378E+02   0.000000E+00
   0.265937E+02   0.000000E+00
   0.324148E+02   0.000000E+00
   0.245444E+02   0.000000E+00
   0.341948E+02   0.000000E+00
   0.296972E+02   0.000000E+00
   0.295884E+02   0.000000E+00
   0.278548E+02   0.000000E+00
   0.241203E+02   0.000000E+00
   0.282315E+02   0.000000E+00
   0.268324E+02   0.000000E+00
   0.301146E+02   0.000000E+00
   0.301944E+02   0.000000E+00
   0.310004E+02   0.000000E+00
   0.238952E+02   0.000000E+00
   0.240636E+02   0.000000E+00
   0.274619E+02   0.000000E+00
   0.275025E+02   0.000000E+00
   0.306676E+02   0.000000E+00
   0.278219E+02   0.000000E+00
   0.319190E+02   0.000000E+00
   0.254145E+02   0.000000E+00
   0.314081E+02   0.000000E+00
   0.296835E+02   0.000000E+00
   0.269475E+02   0.000000E+00
   0.224024E+02   0.000000E+00
   0.272208E+02   0.000000E+00
   0.326363E+02   0.000000E+00
   0.272526E+02   0.000000E+00
   0.239421E+02   0.000000E+00
   0.318674E+02   0.000000E+00
   0.330787E+02   0.000000E+00
   0.273919E+02   0.000000E+00
   0.355547E+02   0.000000E+00
   0.294831E+02   0.000000E+00
   0.249659E+02   0.000000E+00
   0.254748E+02   0.000000E+00
   0.252984E+02   0.000000E+00
   0.246090E+02   0.000000E+00
   0.253784E+02   0.000000E+00
   0.228375E+02   0.000000E+00
   0.235251E+02   0.000000E+00
   0.253191E+02   0.000000E+00
   0.285175E+02   0.000000E+00
   0.300556E+02   0.000000E+00
   0.386222E+02   0.000000E+00
   0.279850E+02   0.000000E+00
   0.333950E+02   0.000000E+00
   0.277972E+02   0.000000E+00
   0.217289E+02   0.000000E+00
   0.273661E+02   0.000000E+00
   0.268201E+02   0.000000E+00
   0.240946E+02   0.000000E+00
   0.258947E+02   0.000000E+00
   0.306997E+02   0.000000E+00
   0.256052E+02   0.000000E+00
   0.287339E+02   0.000000E+00
   0.255745E+02   0.000000E+00
   0.225137E+02   0.000000E+00
   0.277457E+02   0.000000E+00
   0.253326E+02   0.000000E+00
   0.239538E+02   0.000000E+00
   0.235206E+02   0.000000E+00
   0.254335E+02   0.000000E+00
   0.237339E+02   0.000000E+00
   0.296519E+02   0.000000E+00
   0.258580E+02   0.000000E+00
   0.287914E+02   0.000000E+00
   0.282494E+02   0.000000E+00
   0.251691E+02   0.000000E+00
   0.229031E+02   0.000000E+00
   0.254753E+02   0.000000E+00
   0.253685E+02   0.000000E+00
   0.251076E+02   0.000000E+00
   0.255163E+02   0.000000E+00
   0.267893E+02   0.000000E+00
   0.332861E+02   0.000000E+00
   0.267753E+02   0.000000E+00
   0.281341E+02   0.000000E+00
   0.286390E+02   0.000000E+00
   0.236204E+02   0.000000E+00
   0.271279E+02   0.000000E+00
   0.275717E+02   0.000000E+00
   0.275636E+02   0.000000E+00
   0.230106E+02   0.000000E+00
   0.289418E+02   0.000000E+00
   0.272514E+02   0.000000E+00
   0.288820E+02   0.000000E+00
   0.256234E+02   0.000000E+00
   0.285901E+02   0.000000E+00
   0.260663E+02   0.000000E+00
   0.279020E+02   0.000000E+00
   0.245960E+02   0.000000E+00
   0.261315E+02   0.000000E+00
   0.242094E+02   0.000000E+00
   0.280149E+02   0.000000E+00
   0.340665E+02   0.000000E+00
   0.264428E+02   0.000000E+00
   0.302032E+02   0.000000E+00
   0.272854E+02   0.000000E+00
   0.204123E+02   0.000000E+00
   0.277032E+02   0.000000E+00
   0.227698E+02   0.000000E+00
   0.258092E+02   0.000000E+00
   0.216054E+02   0.000000E+00
   0.276495E+02   0.000000E+00
   0.245755E+02   0.000000E+00
   0.230801E+02   0.000000E+00
   0.264824E+02   0.000000E+00
   0.341578E+02   0.000000E+00
   0.260309E+02   0.000000E+00
   0.295258E+02   0.000000E+00
   0.272298E+02   0.000000E+00
   0.247215E+02   0.000000E+00
   0.301012E+02   0.000000E+00
   0.229141E+02   0.000000E+00
   0.334506E+02   0.000000E+00
   0.327471E+02   0.000000E+00
   0.254458E+02   0.000000E+00
   0.239843E+02   0.000000E+00
   0.264080E+02   0.000000E+00
   0.333817E+02   0.000000E+00
   0.277457E+02   0.000000E+00
   0.278922E+02   0.000000E+00
   0.304924E+02   0.000000E+00
   0.254909E+02   0.000000E+00
   0.278326E+02   0.000000E+00
   0.267154E+02   0.000000E+00
   0.317271E+02   0.000000E+00
   0.336282E+02   0.000000E+00
   0.300606E+02   0.000000E+00
   0.333011E+02   0.000000E+00
   0.316110E+02   0.000000E+00
   0.287926E+02   0.000000E+00
   0.260245E+02   0.000000E+00
   0.356209E+02   0.000000E+00
   0.253687E+02   0.000000E+00
   0.282883E+02   0.000000E+00
   0.232899E+02   0.000000E+00
   0.264484E+02   0.000000E+00
   0.236350E+02   0.000000E+00
   0.195731E+02   0.000000E+00
   0.262586E+02   0.000000E+00
   0.298058E+02   0.000000E+00
   0.277861E+02   0.000000E+00
   0.278237E+02   0.000000E+00
   0.314069E+02   0.000000E+00
   0.243143E+02   0.000000E+00
   0.324423E+02   0.000000E+00
   0.318796E+02   0.000000E+00
   0.269778E+02   0.000000E+00
   0.346805E+02   0.000000E+00
   0.231431E+02   0.000000E+00
   0.250235E+02   0.000000E+00
   0.296752E+02   0.000000E+00
   0.250072E+02   0.000000E+00
   0.307714E+02   0.000000E+00
   0.244715E+02   0.000000E+00
   0.340075E+02   0.000000E+00
   0.303665E+02   0.000000E+00
   0.284193E+02   0.000000E+00
   0.266179E+02   0.000000E+00
   0.312148E+02   0.000000E+00
   0.286357E+02   0.000000E+00
   0.240612E+02   0.000000E+00
   0.295871E+02   0.000000E+00
   0.315156E+02   0.000000E+00
   0.308427E+02   0.000000E+00
   0.265215E+02   0.000000E+00
   0.274252E+02   0.000000E+00
   0.285662E+02   0.000000E+00
   0.288912E+02   0.000000E+00
   0.312858E+02   0.000000E+00
   0.276622E+02   0.000000E+00
   0.320591E+02   0.000000E+00
   0.265393E+02   0.000000E+00
   0.229495E+02   0.000000E+00
   0.278636E+02   0.000000E+00
   0.205259E+02   0.000000E+00
   0.244218E+02   0.000000E+00
   0.285344E+02   0.000000E+00
   0.251332E+02   0.000000E+00
   0.234380E+02   0.000000E+00
   0.254410E+02   0.000000E+00
   0.315732E+02   0.000000E+00
   0.294906E+02   0.000000E+00
   0.303164E+02   0.000000E+00
   0.348884E+02   0.000000E+00
   0.246961E+02   0.000000E+00
   0.295579E+02   0.000000E+00
   0.253755E+02   0.000000E+00
   0.283294E+02   0.000000E+00
   0.300614E+02   0.000000E+00
   0.222108E+02   0.000000E+00
   0.253123E+02   0.000000E+00
   0.274161E+02   0.000000E+00
   0.260654E+02   0.000000E+00
   0.262356E+02   0.000000E+00
   0.312964E+02   0.000000E+00
   0.323885E+02   0.000000E+00
   0.259937E+02   0.000000E+00
   0.244374E+02   0.000000E+00
   0.311645E+02   0.000000E+00
   0.197927E+02   0.000000E+00
   0.282547E+02   0.000000E+00
   0.276972E+02   0.000000E+00
   0.309677E+02   0.000000E+00
   0.282446E+02   0.000000E+00
   0.239788E+02   0.000000E+00
   0.272511E+02   0.000000E+00
   0.269472E+02   0.000000E+00
   0.242975E+02   0.000000E+00
   0.263283E+02   0.000000E+00
   0.273606E+02   0.000000E+00
   0.307472E+02   0.000000E+00
   0.313957E+02   0.000000E+00
   0.262699E+02   0.000000E+00
   0.300102E+02   0.000000E+00
   0.258924E+02   0.000000E+00
   0.302351E+02   0.000000E+00
   0.288530E+02   0.000000E+00
   0.236175E+02   0.000000E+00
   0.284803E+02   0.000000E+00
   0.274730E+02   0.000000E+00
   0.284985E+02   0.000000E+00
   0.257670E+02   0.000000E+00
   0.226101E+02   0.000000E+00
   0.282571E+02   0.000000E+00
   0.328842E+02   0.000000E+00
   0.235620E+02   0.000000E+00
   0.214707E+02   0.000000E+00
   0.277012E+02   0.000000E+00
   0.231629E+02   0.000000E+00
   0.246760E+02   0.000000E+00
   0.280070E+02   0.000000E+00
   0.282529E+02   0.000000E+00
   0.230709E+02   0.000000E+00
   0.288625E+02   0.000000E+00
   0.241243E+02   0.000000E+00
   0.316291E+02   0.000000E+00
   0.325722E+02   0.000000E+00
   0.199107E+02   0.000000E+00
   0.294991E+02   0.000000E+00
   0.241814E+02   0.000000E+00
   0.305018E+02   0.000000E+00
   0.227868E+02   0.000000E+00
   0.291417E+02   0.000000E+00
   0.348306E+02   0.000000E+00
   0.327584E+02   0.000000E+00
   0.289943E+02   0.000000E+00
   0.348597E+02   0.000000E+00
   0.248288E+02   0.000000E+00
   0.302206E+02   0.000000E+00
   0.239110E+02   0.000000E+00
   0.303473E+02   0.000000E+00
   0.285821E+02   0.000000E+00
   0.252596E+02   0.000000E+00
   0.237559E+02   0.000000E+00
   0.264223E+02   0.000000E+00
   0.308141E+02   0.000000E+00
   0.272050E+02   0.000000E+00
   0.239610E+02   0.000000E+00
   0.288368E+02   0.000000E+00
   0.316185E+02   0.000000E+00
   0.297587E+02   0.000000E+00
   0.284705E+02   0.000000E+00
   0.278100E+02   0.000000E+00
   0.310660E+02   0.000000E+00
   0.282626E+02   0.000000E+00
   0.263586E+02   0.000000E+00
   0.283316E+02   0.000000E+00
   0.229716E+02   0.000000E+00
   0.244060E+02   0.000000E+00
   0.241986E+02   0.000000E+00
   0.238459E+02   0.000000E+00
   0.289210E+02   0.000000E+00
   0.261466E+02   0.000000E+00
   0.222532E+02   0.000000E+00
   0.240552E+02   0.000000E+00
   0.229252E+02   0.000000E+00
   0.311405E+02   0.000000E+00
   0.291263E+02   0.000000E+00
   0.291600E+02   0.000000E+00
   0.310965E+02   0.000000E+00
   0.264775E+02   0.000000E+00
   0.308367E+02   0.000000E+00
   0.225451E+02   0.000000E+00
   0.239565E+02   0.000000E+00
   0.252844E+02   0.000000E+00
   0.335058E+02   0.000000E+00
   0.327735E+02   0.000000E+00
   0.259909E+02   0.000000E+00
   0.313762E+02   0.000000E+00
   0.268479E+02   0.000000E+00
   0.287026E+02   0.000000E+00
   0.250544E+02   0.000000E+00
   0.326956E+02   0.000000E+00
   0.246678E+02   0.000000E+00
   0.242508E+02   0.000000E+00
   0.315084E+02   0.000000E+00
   0.232969E+02   0.000000E+00
   0.267442E+02   0.000000E+00
   0.222580E+02   0.000000E+00
   0.244041E+02   0.000000E+00
   0.292707E+02   0.000000E+00
   0.266352E+02   0.000000E+00
   0.233599E+02   0.000000E+00
   0.216202E+02   0.000000E+00
   0.243277E+02   0.000000E+00
   0.286836E+02   0.000000E+00
   0.225999E+02   0.000000E+00
   0.269511E+02   0.000000E+00
   0.306783E+02   0.000000E+00
   0.212637E+02   0.000000E+00
   0.225314E+02   0.000000E+00
   0.259975E+02   0.000000E+00
   0.283587E+02   0.000000E+00
   0.265937E+02   0.000000E+00
   0.272245E+02   0.000000E+00
   0.265306E+02   0.000000E+00
   0.344851E+02   0.000000E+00
   0.316811E+02   0.000000E+00
   0.297462E+02   0.000000E+00
   0.252596E+02   0.000000E+00
   0.305715E+02   0.000000E+00
   0.294458E+02   0.000000E+00
   0.293638E+02   0.000000E+00
   0.287777E+02   0.000000E+00
   0.250696E+02   0.000000E+00
   0.279776E+02   0.000000E+00
   0.301409E+02   0.000000E+00
   0.278746E+02   0.000000E+00
   0.292907E+02   0.000000E+00
   0.227052E+02   0.000000E+00
   0.291901E+02   0.000000E+00
   0.270907E+02   0.000000E+00
   0.268412E+02   0.000000E+00
   0.272743E+02   0.000000E+00
   0.277928E+02   0.000000E+00
   0.307816E+02   0.000000E+00
   0.273110E+02   0.000000E+00
   0.219267E+02   0.000000E+00
   0.284475E+02   0.000000E+00
   0.242765E+02   0.000000E+00
   0.335823E+02   0.000000E+00
   0.229897E+02   0.000000E+00
   0.302226E+02   0.000000E+00
   0.310142E+02   0.000000E+00
   0.289850E+02   0.000000E+00
   0.303644E+02   0.000000E+00
   0.274785E+02   0.000000E+00
   0.206325E+02   0.000000E+00
   0.252485E+02   0.000000E+00
   0.293154E+02   0.000000E+00
   0.296717E+02   0.000000E+00
   0.265889E+02   0.000000E+00
   0.280645E+02   0.000000E+00
   0.248644E+02   0.000000E+00
   0.319783E+02   0.000000E+00
   0.253858E+02   0.000000E+00
   0.282990E+02   0.000000E+00
   0.277982E+02   0.000000E+00
   0.247459E+02   0.000000E+00
   0.272750E+02   0.000000E+00
   0.264522E+02   0.000000E+00
   0.258972E+02   0.000000E+00
   0.291095E+02   0.000000E+00
   0.248526E+02   0.000000E+00
   0.292395E+02   0.000000E+00
   0.249400E+02   0.000000E+00
   0.251758E+02   0.000000E+00
   0.267616E+02   0.000000E+00
   0.268344E+02   0.000000E+00
   0.321260E+02   0.000000E+00
   0.251039E+02   0.000000E+00
   0.234091E+02   0.000000E+00
   0.253531E+02   0.000000E+00
   0.233906E+02   0.000000E+00
   0.250842E+02   0.000000E+00
   0.218902E+02   0.000000E+00
   0.279896E+02   0.000000E+00
   0.342988E+02   0.000000E+00
   0.260054E+02   0.000000E+00
   0.291590E+02   0.000000E+00
   0.293947E+02   0.000000E+00
   0.280982E+02   0.000000E+00
   0.298783E+02   0.000000E+00
   0.263520E+02   0.000000E+00
   0.375691E+02   0.000000E+00
   0.285398E+02   0.000000E+00
   0.372393E+02   0.000000E+00
   0.254202E+02   0.000000E+00
   0.265546E+02   0.000000E+00
   0.311959E+02   0.000000E+00
   0.293592E+02   0.000000E+00
   0.340298E+02   0.000000E+00
   0.297843E+02   0.000000E+00
   0.329755E+02   0.000000E+00
   0.291296E+02   0.000000E+00
   0.278062E+02   0.000000E+00
   0.280205E+02   0.000000E+00
   0.266789E+02   0.000000E+00
   0.256766E+02   0.000000E+00
   0.274384E+02   0.000000E+00
   0.259856E+02   0.000000E+00
   0.291352E+02   0.000000E+00
   0.291822E+02   0.000000E+00
   0.256687E+02   0.000000E+00
   0.301119E+02   0.000000E+00
   0.277782E+02   0.000000E+00
   0.330698E+02   0.000000E+00
   0.258487E+02   0.000000E+00
   0.290972E+02   0.000000E+00
   0.285863E+02   0.000000E+00
   0.288012E+02   0.000000E+00
   0.250118E+02   0.000000E+00
   0.313745E+02   0.000000E+00
   0.328898E+02   0.000000E+00
   0.256537E+02   0.000000E+00
   0.248209E+02   0.000000E+00
   0.308265E+02   0.000000E+00
   0.277166E+02   0.000000E+00
   0.216359E+02   0.000000E+00
   0.265213E+02   0.000000E+00
   0.301197E+02   0.000000E+00
   0.238943E+02   0.000000E+00
   0.253103E+02   0.000000E+00
   0.263549E+02   0.000000E+00
   0.303081E+02   0.000000E+00
   0.245020E+02   0.000000E+00
   0.230193E+02   0.000000E+00
   0.246119E+02   0.000000E+00
   0.281571E+02   0.000000E+00
   0.257967E+02   0.000000E+00
   0.265185E+02   0.000000E+00
   0.271626E+02   0.000000E+00
   0.235843E+02   0.000000E+00
   0.277341E+02   0.000000E+00
   0.260319E+02   0.000000E+00
   0.282954E+02   0.000000E+00
   0.272340E+02   0.000000E+00
   0.277727E+02   0.000000E+00
   0.265600E+02   0.000000E+00
   0.260404E+02   0.000000E+00
   0.318255E+02   0.000000E+00
   0.271735E+02   0.000000E+00
   0.235194E+02   0.000000E+00
   0.320224E+02   0.000000E+00
   0.239005E+02   0.000000E+00
   0.255567E+02   0.000000E+00
   0.266001E+02   0.000000E+00
   0.263966E+02   0.000000E+00
   0.314879E+02   0.000000E+00
   0.290435E+02   0.000000E+00
   0.298186E+02   0.000000E+00
   0.281815E+02   0.000000E+00
   0.280231E+02   0.000000E+00
   0.274559E+02   0.000000E+00
   0.299056E+02   0.000000E+00
   0.296294E+02   0.000000E+00
   0.313419E+02   0.000000E+00
   0.299228E+02   0.000000E+00
   0.288713E+02   0.000000E+00
   0.269507E+02   0.000000E+00
   0.259378E+02   0.000000E+00
   0.301024E+02   0.000000E+00
   0.321707E+02   0.000000E+00
   0.301553E+02   0.000000E+00
   0.284310E+02   0.000000E+00
   0.318558E+02   0.000000E+00
   0.253109E+02   0.000000E+00
   0.274864E+02   0.000000E+00
   0.247810E+02   0.000000E+00
   0.290789E+02   0.000000E+00
   0.238968E+02   0.000000E+00
   0.259888E+02   0.000000E+00
   0.273123E+02   0.000000E+00
   0.269706E+02   0.000000E+00
   0.299568E+02   0.000000E+00
   0.218196E+02   0.000000E+00
   0.270019E+02   0.000000E+00
   0.257187E+02   0.000000E+00
   0.242817E+02   0.000000E+00
   0.303939E+02   0.000000E+00
   0.212229E+02   0.000000E+00
   0.358176E+02   0.000000E+00
   0.282842E+02   0.000000E+00
   0.267957E+02   0.000000E+00
   0.232603E+02   0.000000E+00
   0.242328E+02   0.000000E+00
   0.248925E+02   0.000000E+00
   0.292595E+02   0.000000E+00
   0.264440E+02   0.000000E+00
   0.256346E+02   0.000000E+00
   0.297026E+02   0.000000E+00
   0.281109E+02   0.000000E+00
   0.261438E+02   0.000000E+00
   0.312803E+02   0.000000E+00
   0.266157E+02   0.000000E+00
   0.320623E+02   0.000000E+00
   0.318754E+02   0.000000E+00
   0.298008E+02   0.000000E+00
   0.281645E+02   0.000000E+00
   0.291029E+02   0.000000E+00
   0.290666E+02   0.000000E+00
   0.320390E+02   0.000000E+00
   0.285825E+02   0.000000E+00
   0.251151E+02   0.000000E+00
   0.334546E+02   0.000000E+00
   0.221901E+02   0.000000E+00
   0.346977E+02   0.000000E+00
   0.291672E+02   0.000000E+00
   0.247129E+02   0.000000E+00
   0.276618E+02   0.000000E+00
   0.284208E+02   0.000000E+00
   0.280625E+02   0.000000E+00
   0.294744E+02   0.000000E+00
   0.311067E+02   0.000000E+00
   0.237799E+02   0.000000E+00
   0.196347E+02   0.000000E+00
   0.273141E+02   0.000000E+00
   0.219800E+02   0.000000E+00
   0.322775E+02   0.000000E+00
   0.303386E+02   0.000000E+00
   0.307703E+02   0.000000E+00
   0.309805E+02   0.000000E+00
   0.252205E+02   0.000000E+00
   0.261291E+02   0.000000E+00
   0.220980E+02   0.000000E+00
   0.301900E+02   0.000000E+00
   0.277453E+02   0.000000E+00
   0.272587E+02   0.000000E+00
   0.270599E+02   0.000000E+00
   0.246513E+02   0.000000E+00
   0.278899E+02   0.000000E+00
   0.245090E+02   0.000000E+00
   0.317390E+02   0.000000E+00
   0.295922E+02   0.000000E+00
   0.303881E+02   0.000000E+00
   0.283344E+02   0.000000E+00
   0.203216E+02   0.000000E+00
   0.268093E+02   0.000000E+00
   0.293703E+02   0.000000E+00
   0.296998E+02   0.000000E+00
   0.236298E+02   0.000000E+00
   0.298209E+02   0.000000E+00
   0.271998E+02   0.000000E+00
   0.305753E+02   0.000000E+00
   0.336427E+02   0.000000E+00
   0.272195E+02   0.000000E+00
   0.320547E+02   0.000000E+00
   0.287240E+02   0.000000E+00
   0.267384E+02   0.000000E+00
   0.302442E+02   0.000000E+00
   0.270646E+02   0.000000E+00
   0.270933E+02   0.000000E+00
   0.291736E+02   0.000000E+00
   0.302691E+02   0.000000E+00
   0.299418E+02   0.000000E+00
   0.312556E+02   0.000000E+00
   0.283982E+02   0.000000E+00
   0.273785E+02   0.000000E+00
   0.271048E+02   0.000000E+00
   0.258321E+02   0.000000E+00
   0.242809E+02   0.000000E+00
   0.264289E+02   0.000000E+00
   0.246714E+02   0.000000E+00
   0.320784E+02   0.000000E+00
   0.268523E+02   0.000000E+00
   0.294064E+02   0.000000E+00
   0.267013E+02   0.000000E+00
   0.271252E+02   0.000000E+00
   0.235703E+02   0.000000E+00
   0.273952E+02   0.000000E+00
   0.236205E+02   0.000000E+00
   0.293794E+02   0.000000E+00
   0.250443E+02   0.000000E+00
   0.278405E+02   0.000000E+00
   0.281469E+02   0.000000E+00
   0.295641E+02   0.000000E+00
   0.270942E+02   0.000000E+00
   0.313328E+02   0.000000E+00
   0.299232E+02   0.000000E+00
   0.260798E+02   0.000000E+00
   0.272994E+02   0.000000E+00
   0.209542E+02   0.000000E+00
   0.232496E+02   0.000000E+00
   0.331399E+02   0.000000E+00
   0.259936E+02   0.000000E+00
   0.274306E+02   0.000000E+00
   0.264767E+02   0.000000E+00
   0.282291E+02   0.000000E+00
   0.304823E+02   0.000000E+00
   0.280003E+02   0.000000E+00
   0.221005E+02   0.000000E+00
   0.260718E+02   0.000000E+00
   0.277558E+02   0.000000E+00
   0.254142E+02   0.000000E+00
   0.325772E+02   0.000000E+00
   0.212713E+02   0.000000E+00
   0.291790E+02   0.000000E+00
   0.245466E+02   0.000000E+00
   0.250977E+02   0.000000E+00
   0.247188E+02   0.000000E+00
   0.280985E+02   0.000000E+00
   0.268463E+02   0.000000E+00
   0.279742E+02   0.000000E+00
   0.264384E+02   0.000000E+00
   0.284149E+02   0.000000E+00
   0.243571E+02   0.000000E+00
   0.242991E+02   0.000000E+00
   0.277980E+02   0.000000E+00
   0.245567E+02   0.000000E+00
   0.293844E+02   0.000000E+00
   0.271156E+02   0.000000E+00
   0.282186E+02   0.000000E+00
   0.277249E+02   0.000000E+00
   0.264950E+02   0.000000E+00
   0.300833E+02   0.000000E+00
   0.256498E+02   0.000000E+00
   0.284471E+02   0.000000E+00
   0.208446E+02   0.000000E+00
   0.305411E+02   0.000000E+00
   0.290906E+02   0.000000E+00
   0.244027E+02   0.000000E+00
   0.304499E+02   0.000000E+00
   0.247604E+02   0.000000E+00
   0.227734E+02   0.000000E+00
   0.334129E+02   0.000000E+00
   0.261470E+02   0.000000E+00
   0.327433E+02   0.000000E+00
   0.276918E+02   0.000000E+00
   0.265570E+02   0.000000E+00
   0.292423E+02   0.000000E+00
   0.316835E+02   0.000000E+00
   0.287775E+02   0.000000E+00
   0.320324E+02   0.000000E+00
   0.259182E+02   0.000000E+00
   0.295071E+02   0.000000E+00
   0.372268E+02   0.000000E+00
   0.308586E+02   0.000000E+00
   0.256600E+02   0.000000E+00
   0.275722E+02   0.000000E+00
   0.238830E+02   0.000000E+00
   0.205864E+02   0.000000E+00
   0.316899E+02   0.000000E+00
   0.261394E+02   0.000000E+00
   0.312233E+02   0.000000E+00
   0.297730E+02   0.000000E+00
   0.330949E+02   0.000000E+00
   0.289139E+02   0.000000E+00
   0.302645E+02   0.000000E+00
   0.299186E+02   0.000000E+00
   0.349675E+02   0.000000E+00
   0.314677E+02   0.000000E+00
   0.279134E+02   0.000000E+00
   0.304190E+02   0.000000E+00
   0.269483E+02   0.000000E+00
   0.269282E+02   0.000000E+00
   0.257002E+02   0.000000E+00
   0.266704E+02   0.000000E+00
   0.298240E+02   0.000000E+00
   0.315797E+02   0.000000E+00
   0.254201E+02   0.000000E+00
   0.259340E+02   0.000000E+00
   0.285479E+02   0.000000E+00
   0.344137E+02   0.000000E+00
   0.303726E+02   0.000000E+00
   0.230018E+02   0.000000E+00
   0.311726E+02   0.000000E+00
   0.254181E+02   0.000000E+00
   0.224185E+02   0.000000E+00
   0.252327E+02   0.000000E+00
   0.237409E+02   0.000000E+00
   0.251769E+02   0.000000E+00
   0.264816E+02   0.000000E+00
   0.299115E+02   0.000000E+00
   0.285547E+02   0.000000E+00
   0.294468E+02   0.000000E+00
   0.207393E+02   0.000000E+00
   0.303244E+02   0.000000E+00
   0.266763E+02   0.000000E+00
   0.292804E+02   0.000000E+00
   0.243272E+02   0.000000E+00
   0.203243E+02   0.000000E+00
   0.297958E+02   0.000000E+00
   0.289583E+02   0.000000E+00
   0.302605E+02   0.000000E+00
   0.354137E+02   0.000000E+00
   0.255879E+02   0.000000E+00
   0.294281E+02   0.000000E+00
   0.294983E+02   0.000000E+00
   0.266283E+02   0.000000E+00
   0.331931E+02   0.000000E+00
   0.271983E+02   0.000000E+00
   0.255402E+02   0.000000E+00
   0.315463E+02   0.000000E+00
   0.270690E+02   0.000000E+00
   0.259853E+02   0.000000E+00
   0.269342E+02   0.000000E+00
   0.308246E+02   0.000000E+00
   0.230412E+02   0.000000E+00
   0.279353E+02   0.000000E+00
   0.268344E+02   0.000000E+00
   0.329711E+02   0.000000E+00
   0.233041E+02   0.000000E+00
   0.275579E+02   0.000000E+00
   0.271400E+02   0.000000E+00
   0.281585E+02   0.000000E+00
   0.271809E+02   0.000000E+00
   0.244096E+02   0.000000E+00
   0.311651E+02   0.000000E+00
   0.279015E+02   0.000000E+00
   0.261303E+02   0.000000E+00
   0.265148E+02   0.000000E+00
   0.269965E+02   0.000000E+00
   0.272245E+02   0.000000E+00
   0.312710E+02   0.000000E+00
   0.287734E+02   0.000000E+00
   0.259950E+02   0.000000E+00
   0.261749E+02   0.000000E+00
   0.327558E+02   0.000000E+00
   0.294040E+02   0.000000E+00
   0.255519E+02   0.000000E+00
   0.218177E+02   0.000000E+00
   0.279706E+02   0.000000E+00
   0.279222E+02   0.000000E+00
   0.254315E+02   0.000000E+00
   0.248705E+02   0.000000E+00
   0.312023E+02   0.000000E+00
   0.362452E+02   0.000000E+00
   0.261902E+02   0.000000E+00
   0.226512E+02   0.000000E+00
   0.367146E+02   0.000000E+00
   0.301295E+02   0.000000E+00
   0.228360E+02   0.000000E+00
   0.262528E+02   0.000000E+00
   0.311666E+02   0.000000E+00
   0.266216E+02   0.000000E+00
   0.272899E+02   0.000000E+00
   0.279727E+02   0.000000E+00
   0.252682E+02   0.000000E+00
   0.299829E+02   0.000000E+00
   0.269391E+02   0.000000E+00
   0.234500E+02   0.000000E+00
   0.244084E+02   0.000000E+00
   0.330978E+02   0.000000E+00
   0.256831E+02   0.000000E+00
   0.271542E+02   0.000000E+00
   0.272431E+02   0.000000E+00
   0.321853E+02   0.000000E+00
   0.302439E+02   0.000000E+00
   0.289558E+02   0.000000E+00
   0.288113E+02   0.000000E+00
   0.264057E+02   0.000000E+00
   0.316953E+02   0.000000E+00
   0.269060E+02   0.000000E+00
   0.273934E+02   0.000000E+00
   0.185121E+02   0.000000E+00
   0.368890E+02   0.000000E+00
   0.224498E+02   0.000000E+00
   0.251682E+02   0.000000E+00
   0.288078E+02   0.000000E+00
   0.242801E+02   0.000000E+00
   0.306815E+02   0.000000E+00
   0.267872E+02   0.000000E+00
   0.258358E+02   0.000000E+00
   0.270909E+02   0.000000E+00
   0.244157E+02   0.000000E+00
   0.327181E+02   0.000000E+00
   0.347592E+02   0.000000E+00
   0.258734E+02   0.000000E+00
   0.256947E+02   0.000000E+00
   0.321874E+02   0.000000E+00
   0.366094E+02   0.000000E+00
   0.295040E+02   0.000000E+00
   0.253322E+02   0.000000E+00
   0.236010E+02   0.000000E+00
   0.242502E+02   0.000000E+00
   0.255598E+02   0.000000E+00
   0.259899E+02   0.000000E+00
   0.372912E+02   0.000000E+00
   0.288364E+02   0.000000E+00
   0.341174E+02   0.000000E+00
   0.317650E+02   0.000000E+00
   0.290887E+02   0.000000E+00
   0.277751E+02   0.000000E+00
   0.303164E+02   0.000000E+00
   0.262596E+02   0.000000E+00
   0.314593E+02   0.000000E+00
   0.294102E+02   0.000000E+00
   0.300191E+02   0.000000E+00
   0.278701E+02   0.000000E+00
   0.319881E+02   0.000000E+00
   0.296310E+02   0.000000E+00
   0.248493E+02   0.000000E+00
   0.277751E+02   0.000000E+00
   0.238508E+02   0.000000E+00
   0.365958E+02   0.000000E+00
   0.258046E+02   0.000000E+00
   0.287762E+02   0.000000E+00
   0.275507E+02   0.000000E+00
   0.302751E+02   0.000000E+00
   0.353808E+02   0.000000E+00
   0.233130E+02   0.000000E+00
   0.270835E+02   0.000000E+00
   0.265609E+02   0.000000E+00
   0.288592E+02   0.000000E+00
   0.273865E+02   0.000000E+00
   0.282802E+02   0.000000E+00
   0.279056E+02   0.000000E+00
   0.272205E+02   0.000000E+00
   0.382214E+02   0.000000E+00
   0.298130E+02   0.000000E+00
   0.361128E+02   0.000000E+00
   0.299069E+02   0.000000E+00
   0.217986E+02   0.000000E+00
   0.277358E+02   0.000000E+00
   0.280768E+02   0.000000E+00
   0.261652E+02   0.000000E+00
   0.295377E+02   0.000000E+00
   0.318779E+02   0.000000E+00
   0.305487E+02   0.000000E+00
   0.247201E+02   0.000000E+00
   0.408933E+02   0.000000E+00
   0.306330E+02   0.000000E+00
   0.260695E+02   0.000000E+00
   0.259478E+02   0.000000E+00
   0.233151E+02   0.000000E+00
   0.316095E+02   0.000000E+00
   0.352050E+02   0.000000E+00
   0.252281E+02   0.000000E+00
   0.327204E+02   0.000000E+00
   0.321534E+02   0.000000E+00
   0.280275E+02   0.000000E+00
   0.211552E+02   0.000000E+00
   0.246333E+02   0.000000E+00
   0.219675E+02   0.000000E+00
   0.328570E+02   0.000000E+00
   0.300075E+02   0.000000E+00
   0.240287E+02   0.000000E+00
   0.334213E+02   0.000000E+00
   0.246238E+02   0.000000E+00
   0.321819E+02   0.000000E+00
   0.227812E+02   0.000000E+00
   0.302785E+02   0.000000E+00
   0.327921E+02   0.000000E+00
   0.294094E+02   0.000000E+00
   0.259304E+02   0.000000E+00
   0.252693E+02   0.000000E+00
   0.234827E+02   0.000000E+00
   0.219365E+02   0.000000E+00
   0.316738E+02   0.000000E+00
   0.386619E+02   0.000000E+00
   0.238938E+02   0.000000E+00
   0.291813E+02   0.000000E+00
   0.268482E+02   0.000000E+00
   0.230497E+02   0.000000E+00
   0.274530E+02   0.000000E+00
   0.275805E+02   0.000000E+00
   0.256957E+02   0.000000E+00
   0.268139E+02   0.000000E+00
   0.343905E+02   0.000000E+00
   0.291153E+02   0.000000E+00
   0.242352E+02   0.000000E+00
   0.262191E+02   0.000000E+00
   0.288079E+02   0.000000E+00
   0.213824E+02   0.000000E+00
   0.345063E+02   0.000000E+00
   0.290317E+02   0.000000E+00
   0.303562E+02   0.000000E+00
   0.269700E+02   0.000000E+00
   0.284066E+02   0.000000E+00
   0.265765E+02   0.000000E+00
   0.284869E+02   0.000000E+00
   0.336635E+02   0.000000E+00
   0.309902E+02   0.000000E+00
   0.320310E+02   0.000000E+00
   0.277149E+02   0.000000E+00
   0.238521E+02   0.000000E+00
   0.281822E+02   0.000000E+00
   0.283543E+02   0.000000E+00
   0.305920E+02   0.000000E+00
   0.274551E+02   0.000000E+00
   0.273682E+02   0.000000E+00
   0.280054E+02   0.000000E+00
   0.353585E+02   0.000000E+00
   0.302295E+02   0.000000E+00
   0.329561E+02   0.000000E+00
   0.311597E+02   0.000000E+00
   0.305994E+02   0.000000E+00
   0.248061E+02   0.000000E+00
   0.244304E+02   0.000000E+00
   0.275648E+02   0.000000E+00
   0.285105E+02   0.000000E+00
   0.277295E+02   0.000000E+00
   0.292117E+02   0.000000E+00
   0.272643E+02   0.000000E+00
   0.342930E+02   0.000000E+00
   0.321268E+02   0.000000E+00
   0.193069E+02   0.000000E+00
   0.312960E+02   0.000000E+00
   0.296739E+02   0.000000E+00
   0.303705E+02   0.000000E+00
   0.258139E+02   0.000000E+00
   0.262384E+02   0.000000E+00
   0.230734E+02   0.000000E+00
   0.259292E+02   0.000000E+00
   0.263024E+02   0.000000E+00
   0.295769E+02   0.000000E+00
   0.233135E+02   0.000000E+00
   0.329763E+02   0.000000E+00
   0.293068E+02   0.000000E+00
   0.293601E+02   0.000000E+00
   0.326398E+02   0.000000E+00
   0.290662E+02   0.000000E+00
   0.299317E+02   0.000000E+00
   0.339193E+02   0.000000E+00
   0.318140E+02   0.000000E+00
   0.223084E+02   0.000000E+00
   0.266325E+02   0.000000E+00
   0.303769E+02   0.000000E+00
   0.308352E+02   0.000000E+00
   0.281631E+02   0.000000E+00
   0.283058E+02   0.000000E+00
   0.282608E+02   0.000000E+00
   0.292251E+02   0.000000E+00
   0.304484E+02   0.000000E+00
   0.247967E+02   0.000000E+00
   0.326741E+02   0.000000E+00
   0.324892E+02   0.000000E+00
   0.218225E+02   0.000000E+00
   0.275623E+02   0.000000E+00
   0.245756E+02   0.000000E+00
   0.242894E+02   0.000000E+00
   0.243676E+02   0.000000E+00
   0.253459E+02   0.000000E+00
   0.262852E+02   0.000000E+00
   0.248635E+02   0.000000E+00
   0.296771E+02   0.000000E+00
   0.249971E+02   0.000000E+00
   0.300044E+02   0.000000E+00
   0.292948E+02   0.000000E+00
   0.275012E+02   0.000000E+00
   0.258697E+02   0.000000E+00
   0.285483E+02   0.000000E+00
   0.241173E+02   0.000000E+00
   0.302940E+02   0.000000E+00
   0.337733E+02   0.000000E+00
   0.277362E+02   0.000000E+00
   0.340223E+02   0.000000E+00
   0.255654E+02   0.000000E+00
   0.286365E+02   0.000000E+00
   0.273756E+02   0.000000E+00
   0.271050E+02   0.000000E+00
   0.311002E+02   0.000000E+00
   0.273700E+02   0.000000E+00
   0.281364E+02   0.000000E+00
   0.252749E+02   0.000000E+00
   0.282945E+02   0.000000E+00
   0.278504E+02   0.000000E+00
   0.269070E+02   0.000000E+00
   0.291744E+02   0.000000E+00
   0.271667E+02   0.000000E+00
   0.277928E+02   0.000000E+00
   0.261094E+02   0.000000E+00
   0.266340E+02   0.000000E+00
   0.270879E+02   0.000000E+00
   0.284786E+02   0.000000E+00
   0.244838E+02   0.000000E+00
   0.296514E+02   0.000000E+00
   0.305578E+02   0.000000E+00
   0.294947E+02   0.000000E+00
   0.245177E+02   0.000000E+00
   0.255837E+02   0.000000E+00
   0.271862E+02   0.000000E+00
   0.308915E+02   0.000000E+00
   0.230007E+02   0.000000E+00
   0.315398E+02   0.000000E+00
   0.277539E+02   0.000000E+00
   0.263721E+02   0.000000E+00
   0.261003E+02   0.000000E+00
   0.255753E+02   0.000000E+00
   0.260637E+02   0.000000E+00
   0.233035E+02   0.000000E+00
   0.267103E+02   0.000000E+00
   0.234536E+02   0.000000E+00
   0.244104E+02   0.000000E+00
   0.341578E+02   0.000000E+00
   0.292187E+02   0.000000E+00
   0.287302E+02   0.000000E+00
   0.310651E+02   0.000000E+00
   0.257483E+02   0.000000E+00
   0.234886E+02   0.000000E+00
   0.298522E+02   0.000000E+00
   0.269553E+02   0.000000E+00
   0.275492E+02   0.000000E+00
   0.277470E+02   0.000000E+00
   0.276617E+02   0.000000E+00
   0.295608E+02   0.000000E+00
   0.221428E+02   0.000000E+00
   0.301338E+02   0.000000E+00
   0.245812E+02   0.000000E+00
   0.262739E+02   0.000000E+00
   0.262819E+02   0.000000E+00
   0.260279E+02   0.000000E+00
   0.315059E+02   0.000000E+00
   0.249420E+02   0.000000E+00
   0.297062E+02   0.000000E+00
   0.327655E+02   0.000000E+00
   0.237576E+02   0.000000E+00
   0.372074E+02   0.000000E+00
   0.271247E+02   0.000000E+00
   0.272562E+02   0.000000E+00
   0.289527E+02   0.000000E+00
   0.293238E+02   0.000000E+00
   0.235616E+02   0.000000E+00
   0.249298E+02   0.000000E+00
   0.309347E+02   0.000000E+00
   0.278332E+02   0.000000E+00
   0.281926E+02   0.000000E+00
   0.224217E+02   0.000000E+00
   0.238819E+02   0.000000E+00
   0.283317E+02   0.000000E+00
   0.280311E+02   0.000000E+00
   0.308262E+02   0.000000E+00
   0.262981E+02   0.000000E+00
   0.270321E+02   0.000000E+00
   0.267270E+02   0.000000E+00
   0.302154E+02   0.000000E+00
   0.309066E+02   0.000000E+00
   0.254396E+02   0.000000E+00
   0.280514E+02   0.000000E+00
   0.263998E+02   0.000000E+00
   0.293602E+02   0.000000E+00
   0.305526E+02   0.000000E+00
   0.277955E+02   0.000000E+00
   0.266861E+02   0.000000E+00
   0.272388E+02   0.000000E+00
   0.262962E+02   0.000000E+00
   0.286555E+02   0.000000E+00
   0.253703E+02   0.000000E+00
   0.223121E+02   0.000000E+00
   0.278787E+02   0.000000E+00
   0.324871E+02   0.000000E+00
   0.272967E+02   0.000000E+00
   0.248748E+02   0.000000E+00
   0.264129E+02   0.000000E+00
   0.225555E+02   0.000000E+00
   0.229821E+02   0.000000E+00
   0.283314E+02   0.000000E+00
   0.272421E+02   0.000000E+00
   0.307827E+02   0.000000E+00
   0.244884E+02   0.000000E+00
   0.305747E+02   0.000000E+00
   0.279122E+02   0.000000E+00
   0.310538E+02   0.000000E+00
   0.258893E+02   0.000000E+00
   0.301935E+02   0.000000E+00
   0.283947E+02   0.000000E+00
   0.261067E+02   0.000000E+00
   0.268368E+02   0.000000E+00
   0.285438E+02   0.000000E+00
   0.256005E+02   0.000000E+00
   0.241542E+02   0.000000E+00
   0.238194E+02   0.000000E+00
   0.272919E+02   0.000000E+00
   0.248235E+02   0.000000E+00
   0.278459E+02   0.000000E+00
   0.291158E+02   0.000000E+00
   0.279443E+02   0.000000E+00
   0.308311E+02   0.000000E+00
   0.309045E+02   0.000000E+00
   0.308286E+02   0.000000E+00
   0.260349E+02   0.000000E+00
   0.236667E+02   0.000000E+00
   0.221064E+02   0.000000E+00
   0.262599E+02   0.000000E+00
   0.307066E+02   0.000000E+00
   0.302834E+02   0.000000E+00
   0.288395E+02   0.000000E+00
   0.293008E+02   0.000000E+00
   0.293270E+02   0.000000E+00
   0.303386E+02   0.000000E+00
   0.259334E+02   0.000000E+00
   0.301410E+02   0.000000E+00
   0.313786E+02   0.000000E+00
   0.285350E+02   0.000000E+00
   0.272371E+02   0.000000E+00
   0.258254E+02   0.000000E+00
   0.203808E+02   0.000000E+00
   0.329350E+02   0.000000E+00
   0.282553E+02   0.000000E+00
   0.251066E+02   0.000000E+00
   0.285500E+02   0.000000E+00
   0.270956E+02   0.000000E+00
   0.265023E+02   0.000000E+00
   0.308526E+02   0.000000E+00
   0.301791E+02   0.000000E+00
   0.309972E+02   0.000000E+00
   0.270027E+02   0.000000E+00
   0.235553E+02   0.000000E+00
   0.258924E+02   0.000000E+00
   0.248707E+02   0.000000E+00
   0.301172E+02   0.000000E+00
   0.234226E+02   0.000000E+00
   0.308422E+02   0.000000E+00
   0.271848E+02   0.000000E+00
   0.328726E+02   0.000000E+00
   0.225381E+02   0.000000E+00
   0.207184E+02   0.000000E+00
   0.231279E+02   0.000000E+00
   0.233804E+02   0.000000E+00
   0.322333E+02   0.000000E+00
   0.254164E+02   0.000000E+00
   0.227569E+02   0.000000E+00
   0.263668E+02   0.000000E+00
   0.250020E+02   0.000000E+00
   0.225038E+02   0.000000E+00
   0.246773E+02   0.000000E+00
   0.239855E+02   0.000000E+00
   0.291366E+02   0.000000E+00
   0.235783E+02   0.000000E+00
   0.291541E+02   0.000000E+00
   0.324004E+02   0.000000E+00
   0.313949E+02   0.000000E+00
   0.299993E+02   0.000000E+00
   0.288733E+02   0.000000E+00
   0.304032E+02   0.000000E+00
   0.285304E+02   0.000000E+00
   0.319358E+02   0.000000E+00
   0.295969E+02   0.000000E+00
   0.216969E+02   0.000000E+00
   0.253415E+02   0.000000E+00
   0.301268E+02   0.000000E+00
   0.318327E+02   0.000000E+00
   0.244915E+02   0.000000E+00
   0.336111E+02   0.000000E+00
   0.247083E+02   0.000000E+00
   0.247858E+02   0.000000E+00
   0.206146E+02   0.000000E+00
   0.306872E+02   0.000000E+00
   0.215302E+02   0.000000E+00
   0.294251E+02   0.000000E+00
   0.200936E+02   0.000000E+00
   0.336519E+02   0.000000E+00
   0.300501E+02   0.000000E+00
   0.315890E+02   0.000000E+00
   0.316811E+02   0.000000E+00
   0.295970E+02   0.000000E+00
   0.244374E+02   0.000000E+00
   0.282323E+02   0.000000E+00
   0.263871E+02   0.000000E+00
   0.342028E+02   0.000000E+00
   0.327872E+02   0.000000E+00
   0.264016E+02   0.000000E+00
   0.317976E+02   0.000000E+00
   0.284019E+02   0.000000E+00
   0.282315E+02   0.000000E+00
   0.260391E+02   0.000000E+00
   0.263456E+02   0.000000E+00
   0.299974E+02   0.000000E+00
   0.258178E+02   0.000000E+00
   0.256384E+02   0.000000E+00
   0.265802E+02   0.000000E+00
   0.262841E+02   0.000000E+00
   0.271814E+02   0.000000E+00
   0.231583E+02   0.000000E+00
   0.250970E+02   0.000000E+00
   0.359741E+02   0.000000E+00
   0.322179E+02   0.000000E+00
   0.260222E+02   0.000000E+00
   0.250866E+02   0.000000E+00
   0.277983E+02   0.000000E+00
   0.303641E+02   0.000000E+00
   0.331237E+02   0.000000E+00
   0.290829E+02   0.000000E+00
   0.310203E+02   0.000000E+00
   0.307334E+02   0.000000E+00
   0.239743E+02   0.000000E+00
   0.256715E+02   0.000000E+00
   0.231427E+02   0.000000E+00
   0.246947E+02   0.000000E+00
   0.279201E+02   0.000000E+00
   0.274198E+02   0.000000E+00
   0.265629E+02   0.000000E+00
   0.338108E+02   0.000000E+00
   0.273321E+02   0.000000E+00
   0.253372E+02   0.000000E+00
   0.283858E+02   0.000000E+00
   0.246123E+02   0.000000E+00
   0.301321E+02   0.000000E+00
   0.246073E+02   0.000000E+00
   0.251458E+02   0.000000E+00
   0.319668E+02   0.000000E+00
   0.294655E+02   0.000000E+00
   0.313863E+02   0.000000E+00
   0.274734E+02   0.000000E+00
   0.240479E+02   0.000000E+00
   0.244683E+02   0.000000E+00
   0.311597E+02   0.000000E+00
   0.257399E+02   0.000000E+00
   0.231806E+02   0.000000E+00
   0.160226E+02   0.000000E+00
   0.329195E+02   0.000000E+00
   0.278420E+02   0.000000E+00
   0.286891E+02   0.000000E+00
   0.299831E+02   0.000000E+00
   0.305397E+02   0.000000E+00
   0.273220E+02   0.000000E+00
   0.214279E+02   0.000000E+00
   0.263164E+02   0.000000E+00
   0.274188E+02   0.000000E+00
   0.256460E+02   0.000000E+00
   0.286030E+02   0.000000E+00
   0.289018E+02   0.000000E+00
   0.245414E+02   0.000000E+00
   0.274081E+02   0.000000E+00
   0.251947E+02   0.000000E+00
   0.260284E+02   0.000000E+00
   0.276136E+02   0.000000E+00
   0.246819E+02   0.000000E+00
   0.281773E+02   0.000000E+00
   0.287843E+02   0.000000E+00
   0.323448E+02   0.000000E+00
   0.240319E+02   0.000000E+00
   0.272986E+02   0.000000E+00
   0.306252E+02   0.000000E+00
   0.271591E+02   0.000000E+00
   0.314140E+02   0.000000E+00
   0.201781E+02   0.000000E+00
   0.278691E+02   0.000000E+00
   0.238421E+02   0.000000E+00
   0.241852E+02   0.000000E+00
   0.291076E+02   0.000000E+00
   0.270843E+02   0.000000E+00
   0.289907E+02   0.000000E+00
   0.227919E+02   0.000000E+00
   0.247220E+02   0.000000E+00
   0.221123E+02   0.000000E+00
   0.275126E+02   0.000000E+00
   0.325445E+02   0.000000E+00
   0.229106E+02   0.000000E+00
   0.300486E+02   0.000000E+00
   0.355978E+02   0.000000E+00
   0.281290E+02   0.000000E+00
   0.322934E+02   0.000000E+00
   0.267271E+02   0.000000E+00
   0.276824E+02   0.000000E+00
   0.244045E+02   0.000000E+00
   0.235434E+02   0.000000E+00
   0.270281E+02   0.000000E+00
   0.235487E+02   0.000000E+00
   0.288334E+02   0.000000E+00
   0.284088E+02   0.000000E+00
   0.317260E+02   0.000000E+00
   0.320509E+02   0.000000E+00
   0.270409E+02   0.000000E+00
   0.331721E+02   0.000000E+00
   0.302164E+02   0.000000E+00
   0.299277E+02   0.000000E+00
   0.257007E+02   0.000000E+00
   0.270952E+02   0.000000E+00
   0.226673E+02   0.000000E+00
   0.257358E+02   0.000000E+00
   0.261988E+02   0.000000E+00
   0.271780E+02   0.000000E+00
   0.222087E+02   0.000000E+00
   0.316612E+02   0.000000E+00
   0.294864E+02   0.000000E+00
   0.281130E+02   0.000000E+00
   0.247531E+02   0.000000E+00
   0.275200E+02   0.000000E+00
   0.278738E+02   0.000000E+00
   0.240219E+02   0.000000E+00
   0.259724E+02   0.000000E+00
   0.251261E+02   0.000000E+00
   0.273943E+02   0.000000E+00
   0.257375E+02   0.000000E+00
   0.314706E+02   0.000000E+00
   0.275871E+02   0.000000E+00
   0.315785E+02   0.000000E+00
   0.280083E+02   0.000000E+00
   0.203744E+02   0.000000E+00
   0.232459E+02   0.000000E+00
   0.257512E+02   0.000000E+00
   0.277830E+02   0.000000E+00
   0.298467E+02   0.000000E+00
   0.318706E+02   0.000000E+00
   0.316529E+02   0.000000E+00
   0.224829E+02   0.000000E+00
   0.297284E+02   0.000000E+00
   0.257472E+02   0.000000E+00
   0.231778E+02   0.000000E+00
   0.272890E+02   0.000000E+00
   0.282893E+02   0.000000E+00
   0.266448E+02   0.000000E+00
   0.295952E+02   0.000000E+00
   0.223154E+02   0.000000E+00
   0.235819E+02   0.000000E+00
   0.303216E+02   0.000000E+00
   0.256250E+02   0.000000E+00
   0.251516E+02   0.000000E+00
   0.250799E+02   0.000000E+00
   0.355021E+02   0.000000E+00
   0.239023E+02   0.000000E+00
   0.306435E+02   0.000000E+00
   0.252341E+02   0.000000E+00
   0.272952E+02   0.000000E+00
   0.305970E+02   0.000000E+00
   0.290145E+02   0.000000E+00
   0.278588E+02   0.000000E+00
   0.257259E+02   0.000000E+00
   0.278015E+02   0.000000E+00
   0.306358E+02   0.000000E+00
   0.252943E+02   0.000000E+00
   0.261919E+02   0.000000E+00
   0.333647E+02   0.000000E+00
   0.232991E+02   0.000000E+00
   0.244721E+02   0.000000E+00
   0.263753E+02   0.000000E+00
   0.245431E+02   0.000000E+00
   0.295978E+02   0.000000E+00
   0.263333E+02   0.000000E+00
   0.233208E+02   0.000000E+00
   0.259491E+02   0.000000E+00
   0.257375E+02   0.000000E+00
   0.247399E+02   0.000000E+00
   0.286385E+02   0.000000E+00
   0.285707E+02   0.000000E+00
   0.247898E+02   0.000000E+00
   0.246876E+02   0.000000E+00
   0.197187E+02   0.000000E+00
   0.261749E+02   0.000000E+00
   0.237630E+02   0.000000E+00
   0.308520E+02   0.000000E+00
   0.282131E+02   0.000000E+00
   0.273356E+02   0.000000E+00
   0.219572E+02   0.000000E+00
   0.207511E+02   0.000000E+00
   0.234117E+02   0.000000E+00
   0.275103E+02   0.000000E+00
   0.299241E+02   0.000000E+00
   0.349324E+02   0.000000E+00
   0.346891E+02   0.000000E+00
   0.273411E+02   0.000000E+00
   0.240175E+02   0.000000E+00
   0.303045E+02   0.000000E+00
   0.302603E+02   0.000000E+00
   0.257515E+02   0.000000E+00
   0.328835E+02   0.000000E+00
   0.346033E+02   0.000000E+00
   0.317518E+02   0.000000E+00
   0.273387E+02   0.000000E+00
   0.299712E+02   0.000000E+00
   0.288132E+02   0.000000E+00
   0.299003E+02   0.000000E+00
   0.282544E+02   0.000000E+00
   0.272678E+02   0.000000E+00
   0.296343E+02   0.000000E+00
   0.327260E+02   0.000000E+00
   0.301542E+02   0.000000E+00
   0.266654E+02   0.000000E+00
   0.290508E+02   0.000000E+00
   0.276488E+02   0.000000E+00
   0.268290E+02   0.000000E+00
   0.251373E+02   0.000000E+00
   0.259084E+02   0.000000E+00
   0.305086E+02   0.000000E+00
   0.262510E+02   0.000000E+00
   0.299595E+02   0.000000E+00
   0.213479E+02   0.000000E+00
   0.259359E+02   0.000000E+00
   0.270910E+02   0.000000E+00
   0.238838E+02   0.000000E+00
   0.311670E+02   0.000000E+00
   0.256299E+02   0.000000E+00
   0.297116E+02   0.000000E+00
   0.294587E+02   0.000000E+00
   0.259505E+02   0.000000E+00
   0.296447E+02   0.000000E+00
   0.335187E+02   0.000000E+00
   0.251737E+02   0.000000E+00
   0.304025E+02   0.000000E+00
   0.277546E+02   0.000000E+00
   0.247484E+02   0.000000E+00
   0.310811E+02   0.000000E+00
   0.269430E+02   0.000000E+00
   0.278512E+02   0.000000E+00
   0.281907E+02   0.000000E+00
   0.207919E+02   0.000000E+00
   0.255007E+02   0.000000E+00
   0.230684E+02   0.000000E+00
   0.290367E+02   0.000000E+00
   0.291903E+02   0.000000E+00
   0.238257E+02   0.000000E+00
   0.325985E+02   0.000000E+00
   0.189960E+02   0.000000E+00
   0.282514E+02   0.000000E+00
   0.299126E+02   0.000000E+00
   0.207504E+02   0.000000E+00
   0.253188E+02   0.000000E+00
   0.268938E+02   0.000000E+00
   0.299273E+02   0.000000E+00
   0.305598E+02   0.000000E+00
   0.310471E+02   0.000000E+00
   0.307740E+02   0.000000E+00
   0.265525E+02   0.000000E+00
   0.279115E+02   0.000000E+00
   0.238417E+02   0.000000E+00
   0.244792E+02   0.000000E+00
   0.341318E+02   0.000000E+00
   0.243031E+02   0.000000E+00
   0.265748E+02   0.000000E+00
   0.239084E+02   0.000000E+00
   0.245108E+02   0.000000E+00
   0.309849E+02   0.000000E+00
   0.235250E+02   0.000000E+00
   0.291297E+02   0.000000E+00
   0.238417E+02   0.000000E+00
   0.301244E+02   0.000000E+00
   0.289990E+02   0.000000E+00
   0.238574E+02   0.000000E+00
   0.234319E+02   0.000000E+00
   0.269950E+02   0.000000E+00
   0.279063E+02   0.000000E+00
   0.277871E+02   0.000000E+00
   0.283477E+02   0.000000E+00
   0.255868E+02   0.000000E+00
   0.286868E+02   0.000000E+00
   0.248689E+02   0.000000E+00
   0.309263E+02   0.000000E+00
   0.239045E+02   0.000000E+00
   0.254774E+02   0.000000E+00
   0.255572E+02   0.000000E+00
   0.236568E+02   0.000000E+00
   0.273575E+02   0.000000E+00
   0.311430E+02   0.000000E+00
   0.264863E+02   0.000000E+00
   0.269267E+02   0.000000E+00
   0.320469E+02   0.000000E+00
   0.276453E+02   0.000000E+00
   0.319006E+02   0.000000E+00
   0.272211E+02   0.000000E+00
   0.288774E+02   0.000000E+00
   0.210897E+02   0.000000E+00
   0.288686E+02   0.000000E+00
   0.278146E+02   0.000000E+00
   0.266049E+02   0.000000E+00
   0.255536E+02   0.000000E+00
   0.298961E+02   0.000000E+00
   0.322889E+02   0.000000E+00
   0.288230E+02   0.000000E+00
   0.260375E+02   0.000000E+00
   0.274826E+02   0.000000E+00
   0.235134E+02   0.000000E+00
   0.293716E+02   0.000000E+00
   0.256996E+02   0.000000E+00
   0.274448E+02   0.000000E+00
   0.244504E+02   0.000000E+00
   0.308896E+02   0.000000E+00
   0.263247E+02   0.000000E+00
   0.271825E+02   0.000000E+00
   0.230995E+02   0.000000E+00
   0.317983E+02   0.000000E+00
   0.257600E+02   0.000000E+00
   0.238360E+02   0.000000E+00
   0.301664E+02   0.000000E+00
   0.257746E+02   0.000000E+00
   0.279601E+02   0.000000E+00
   0.303798E+02   0.000000E+00
   0.251440E+02   0.000000E+00
   0.250668E+02   0.000000E+00
   0.285699E+02   0.000000E+00
   0.318327E+02   0.000000E+00
   0.227316E+02   0.000000E+00
   0.326883E+02   0.000000E+00
   0.296596E+02   0.000000E+00
   0.256321E+02   0.000000E+00
   0.334443E+02   0.000000E+00
   0.240672E+02   0.000000E+00
   0.302163E+02   0.000000E+00
   0.287580E+02   0.000000E+00
   0.293579E+02   0.000000E+00
   0.244992E+02   0.000000E+00
   0.262791E+02   0.000000E+00
   0.269930E+02   0.000000E+00
   0.228522E+02   0.000000E+00
   0.257900E+02   0.000000E+00
   0.270455E+02   0.000000E+00
   0.272154E+02   0.000000E+00
   0.224528E+02   0.000000E+00
   0.234712E+02   0.000000E+00
   0.281774E+02   0.000000E+00
   0.308066E+02   0.000000E+00
   0.286264E+02   0.000000E+00
   0.306241E+02   0.000000E+00
   0.319131E+02   0.000000E+00
   0.265817E+02   0.000000E+00
   0.275592E+02   0.000000E+00
   0.215883E+02   0.000000E+00
   0.273248E+02   0.000000E+00
   0.277455E+02   0.000000E+00
   0.347007E+02   0.000000E+00
   0.272875E+02   0.000000E+00
   0.276219E+02   0.000000E+00
   0.293649E+02   0.000000E+00
   0.301120E+02   0.000000E+00
   0.247826E+02   0.000000E+00
   0.316418E+02   0.000000E+00
   0.290086E+02   0.000000E+00
   0.360898E+02   0.000000E+00
   0.211745E+02   0.000000E+00
   0.324516E+02   0.000000E+00
   0.278290E+02   0.000000E+00
   0.318646E+02   0.000000E+00
   0.328667E+02   0.000000E+00
   0.277127E+02   0.000000E+00
   0.247235E+02   0.000000E+00
   0.282821E+02   0.000000E+00
   0.303022E+02   0.000000E+00
   0.256358E+02   0.000000E+00
   0.243928E+02   0.000000E+00
   0.197481E+02   0.000000E+00
   0.286645E+02   0.000000E+00
   0.290227E+02   0.000000E+00
   0.266573E+02   0.000000E+00
   0.253098E+02   0.000000E+00
   0.216514E+02   0.000000E+00
   0.274583E+02   0.000000E+00
   0.286532E+02   0.000000E+00
   0.309112E+02   0.000000E+00
   0.210076E+02   0.000000E+00
   0.246823E+02   0.000000E+00
   0.310979E+02   0.000000E+00
   0.312907E+02   0.000000E+00
   0.268845E+02   0.000000E+00
   0.243751E+02   0.000000E+00
   0.309770E+02   0.000000E+00
   0.325702E+02   0.000000E+00
   0.282976E+02   0.000000E+00
   0.288840E+02   0.000000E+00
   0.288725E+02   0.000000E+00
   0.254445E+02   0.000000E+00
   0.275972E+02   0.000000E+00
   0.273866E+02   0.000000E+00
   0.330558E+02   0.000000E+00
   0.291546E+02   0.000000E+00
   0.271421E+02   0.000000E+00
   0.279095E+02   0.000000E+00
   0.309961E+02   0.000000E+00
   0.319334E+02   0.000000E+00
   0.303008E+02   0.000000E+00
   0.293946E+02   0.000000E+00
   0.305571E+02   0.000000E+00
   0.274615E+02   0.000000E+00
   0.287261E+02   0.000000E+00
   0.276261E+02   0.000000E+00
   0.256658E+02   0.000000E+00
   0.237691E+02   0.000000E+00
   0.257117E+02   0.000000E+00
   0.231659E+02   0.000000E+00
   0.331166E+02   0.000000E+00
   0.327258E+02   0.000000E+00
   0.342327E+02   0.000000E+00
   0.268502E+02   0.000000E+00
   0.248091E+02   0.000000E+00
   0.256273E+02   0.000000E+00
   0.244382E+02   0.000000E+00
   0.235296E+02   0.000000E+00
   0.241011E+02   0.000000E+00
   0.254977E+02   0.000000E+00
   0.276693E+02   0.000000E+00
   0.305166E+02   0.000000E+00
   0.233540E+02   0.000000E+00
   0.247168E+02   0.000000E+00
   0.253951E+02   0.000000E+00
   0.273044E+02   0.000000E+00
   0.250387E+02   0.000000E+00
   0.245379E+02   0.000000E+00
   0.284050E+02   0.000000E+00
   0.228641E+02   0.000000E+00
   0.301124E+02   0.000000E+00
   0.292703E+02   0.000000E+00
   0.255679E+02   0.000000E+00
   0.282487E+02   0.000000E+00
   0.307603E+02   0.000000E+00
   0.336049E+02   0.000000E+00
   0.323460E+02   0.000000E+00
   0.257713E+02   0.000000E+00
   0.294233E+02   0.000000E+00
   0.294463E+02   0.000000E+00
   0.297698E+02   0.000000E+00
   0.274561E+02   0.000000E+00
   0.270659E+02   0.000000E+00
   0.256372E+02   0.000000E+00
   0.252656E+02   0.000000E+00
   0.249657E+02   0.000000E+00
   0.228044E+02   0.000000E+00
   0.341020E+02   0.000000E+00
   0.240814E+02   0.000000E+00
   0.267773E+02   0.000000E+00
   0.273181E+02   0.000000E+00
   0.282965E+02   0.000000E+00
   0.326153E+02   0.000000E+00
   0.305896E+02   0.000000E+00
   0.250006E+02   0.000000E+00
   0.221746E+02   0.000000E+00
   0.227233E+02   0.000000E+00
   0.224590E+02   0.000000E+00
   0.262411E+02   0.000000E+00
   0.289740E+02   0.000000E+00
   0.281436E+02   0.000000E+00
   0.255594E+02   0.000000E+00
   0.301569E+02   0.000000E+00
   0.240625E+02   0.000000E+00
   0.250607E+02   0.000000E+00
   0.266895E+02   0.000000E+00
   0.312758E+02   0.000000E+00
   0.278916E+02   0.000000E+00
   0.308861E+02   0.000000E+00
   0.278809E+02   0.000000E+00
   0.292258E+02   0.000000E+00
   0.226447E+02   0.000000E+00
   0.262598E+02   0.000000E+00
   0.243206E+02   0.000000E+00
   0.252779E+02   0.000000E+00
   0.253780E+02   0.000000E+00
   0.275191E+02   0.000000E+00
   0.242371E+02   0.000000E+00
   0.265548E+02   0.000000E+00
   0.297739E+02   0.000000E+00
   0.347806E+02   0.000000E+00
   0.266697E+02   0.000000E+00
   0.223362E+02   0.000000E+00
   0.275355E+02   0.000000E+00
   0.323019E+02   0.000000E+00
   0.278636E+02   0.000000E+00
   0.250739E+02   0.000000E+00
   0.285571E+02   0.000000E+00
   0.245278E+02   0.000000E+00
   0.283449E+02   0.000000E+00
   0.236030E+02   0.000000E+00
   0.202029E+02   0.000000E+00
   0.306400E+02   0.000000E+00
   0.246042E+02   0.000000E+00
   0.297200E+02   0.000000E+00
   0.224529E+02   0.000000E+00
   0.350192E+02   0.000000E+00
   0.302791E+02   0.000000E+00
   0.250854E+02   0.000000E+00
   0.296225E+02   0.000000E+00
   0.301324E+02   0.000000E+00
   0.267811E+02   0.000000E+00
   0.258476E+02   0.000000E+00
   0.272835E+02   0.000000E+00
   0.290305E+02   0.000000E+00
   0.284067E+02   0.000000E+00
   0.274102E+02   0.000000E+00
   0.263970E+02   0.000000E+00
   0.306547E+02   0.000000E+00
   0.288792E+02   0.000000E+00
   0.286067E+02   0.000000E+00
   0.332243E+02   0.000000E+00
   0.268395E+02   0.000000E+00
   0.274009E+02   0.000000E+00
   0.217034E+02   0.000000E+00
   0.281271E+02   0.000000E+00
   0.270694E+02   0.000000E+00
   0.245527E+02   0.000000E+00
   0.258797E+02   0.000000E+00
   0.283141E+02   0.000000E+00
   0.230382E+02   0.000000E+00
   0.243539E+02   0.000000E+00
   0.262735E+02   0.000000E+00
   0.290396E+02   0.000000E+00
   0.264644E+02   0.000000E+00
   0.312237E+02   0.000000E+00
   0.205244E+02   0.000000E+00
   0.309288E+02   0.000000E+00
   0.244249E+02   0.000000E+00
   0.254863E+02   0.000000E+00
   0.313233E+02   0.000000E+00
   0.357312E+02   0.000000E+00
   0.281196E+02   0.000000E+00
   0.237091E+02   0.000000E+00
   0.251704E+02   0.000000E+00
   0.285246E+02   0.000000E+00
   0.211559E+02   0.000000E+00
   0.301662E+02   0.000000E+00
   0.270350E+02   0.000000E+00
   0.219981E+02   0.000000E+00
   0.209852E+02   0.000000E+00
   0.313182E+02   0.000000E+00
   0.299474E+02   0.000000E+00
   0.334767E+02   0.000000E+00
   0.246058E+02   0.000000E+00
   0.201810E+02   0.000000E+00
   0.271025E+02   0.000000E+00
   0.284792E+02   0.000000E+00
   0.308223E+02   0.000000E+00
   0.237291E+02   0.000000E+00
   0.224932E+02   0.000000E+00
   0.286849E+02   0.000000E+00
   0.272475E+02   0.000000E+00
   0.278002E+02   0.000000E+00
   0.295436E+02   0.000000E+00
   0.287518E+02   0.000000E+00
   0.238997E+02   0.000000E+00
   0.230658E+02   0.000000E+00
   0.263435E+02   0.000000E+00
   0.297956E+02   0.000000E+00
   0.269455E+02   0.000000E+00
   0.235640E+02   0.000000E+00
   0.263177E+02   0.000000E+00
   0.261134E+02   0.000000E+00
   0.319943E+02   0.000000E+00
   0.270605E+02   0.000000E+00
   0.331128E+02   0.000000E+00
   0.264935E+02   0.000000E+00
   0.302140E+02   0.000000E+00
   0.281670E+02   0.000000E+00
   0.275696E+02   0.000000E+00
   0.288688E+02   0.000000E+00
   0.268790E+02   0.000000E+00
   0.310652E+02   0.000000E+00
   0.261083E+02   0.000000E+00
   0.257075E+02   0.000000E+00
   0.300324E+02   0.000000E+00
   0.262291E+02   0.000000E+00
   0.274280E+02   0.000000E+00
   0.288905E+02   0.000000E+00
   0.253723E+02   0.000000E+00
   0.284759E+02   0.000000E+00
   0.274000E+02   0.000000E+00
   0.215967E+02   0.000000E+00
   0.296065E+02   0.000000E+00
   0.243682E+02   0.000000E+00
   0.285020E+02   0.000000E+00
   0.280053E+02   0.000000E+00
   0.266497E+02   0.000000E+00
   0.225040E+02   0.000000E+00
   0.310245E+02   0.000000E+00
   0.269085E+02   0.000000E+00
   0.248533E+02   0.000000E+00
   0.315361E+02   0.000000E+00
   0.306800E+02   0.000000E+00
   0.221713E+02   0.000000E+00
   0.321869E+02   0.000000E+00
   0.271655E+02   0.000000E+00
   0.354326E+02   0.000000E+00
   0.242290E+02   0.000000E+00
   0.293390E+02   0.000000E+00
   0.277060E+02   0.000000E+00
   0.251098E+02   0.000000E+00
   0.243424E+02   0.000000E+00
   0.251221E+02   0.000000E+00
   0.260611E+02   0.000000E+00
   0.286298E+02   0.000000E+00
   0.324574E+02   0.000000E+00
   0.306241E+02   0.000000E+00
   0.250159E+02   0.000000E+00
   0.301886E+02   0.000000E+00
   0.252873E+02   0.000000E+00
   0.228340E+02   0.000000E+00
   0.277954E+02   0.000000E+00
   0.236890E+02   0.000000E+00
   0.278388E+02   0.000000E+00
   0.307676E+02   0.000000E+00
   0.239237E+02   0.000000E+00
   0.295969E+02   0.000000E+00
   0.263500E+02   0.000000E+00
   0.346465E+02   0.000000E+00
   0.337819E+02   0.000000E+00
   0.255237E+02   0.000000E+00
   0.364732E+02   0.000000E+00
   0.273246E+02   0.000000E+00
   0.310307E+02   0.000000E+00
   0.280636E+02   0.000000E+00
   0.261821E+02   0.000000E+00
   0.301636E+02   0.000000E+00
   0.260180E+02   0.000000E+00
   0.302155E+02   0.000000E+00
   0.287935E+02   0.000000E+00
   0.249027E+02   0.000000E+00
   0.269572E+02   0.000000E+00
   0.293302E+02   0.000000E+00
   0.271104E+02   0.000000E+00
   0.222513E+02   0.000000E+00
   0.316205E+02   0.000000E+00
   0.260169E+02   0.000000E+00
   0.262556E+02   0.000000E+00
   0.336850E+02   0.000000E+00
   0.285017E+02   0.000000E+00
   0.269947E+02   0.000000E+00
   0.236680E+02   0.000000E+00
   0.282784E+02   0.000000E+00
   0.224731E+02   0.000000E+00
   0.285049E+02   0.000000E+00
   0.250247E+02   0.000000E+00
   0.321543E+02   0.000000E+00
   0.301315E+02   0.000000E+00
   0.307875E+02   0.000000E+00
   0.261681E+02   0.000000E+00
   0.288304E+02   0.000000E+00
   0.224463E+02   0.000000E+00
   0.299835E+02   0.000000E+00
   0.277414E+02   0.000000E+00
   0.273073E+02   0.000000E+00
   0.258297E+02   0.000000E+00
   0.187933E+02   0.000000E+00
   0.269432E+02   0.000000E+00
   0.263334E+02   0.000000E+00
   0.265258E+02   0.000000E+00
   0.221307E+02   0.000000E+00
   0.260669E+02   0.000000E+00
   0.254988E+02   0.000000E+00
   0.288186E+02   0.000000E+00
   0.231302E+02   0.000000E+00
   0.243333E+02   0.000000E+00
   0.285081E+02   0.000000E+00
   0.284602E+02   0.000000E+00
   0.279262E+02   0.000000E+00
   0.261086E+02   0.000000E+00
   0.268216E+02   0.000000E+00
   0.280027E+02   0.000000E+00
   0.263917E+02   0.000000E+00
   0.225876E+02   0.000000E+00
   0.289076E+02   0.000000E+00
   0.273934E+02   0.000000E+00
   0.242433E+02   0.000000E+00
   0.284353E+02   0.000000E+00
   0.202870E+02   0.000000E+00
   0.298078E+02   0.000000E+00
   0.273643E+02   0.000000E+00
   0.305904E+02   0.000000E+00
   0.252693E+02   0.000000E+00
   0.290909E+02   0.000000E+00
   0.268425E+02   0.000000E+00
   0.255488E+02   0.000000E+00
   0.306799E+02   0.000000E+00
   0.246486E+02   0.000000E+00
   0.226572E+02   0.000000E+00
   0.311685E+02   0.000000E+00
   0.264273E+02   0.000000E+00
   0.293718E+02   0.000000E+00
   0.362545E+02   0.000000E+00
   0.284252E+02   0.000000E+00
   0.274274E+02   0.000000E+00
   0.284501E+02   0.000000E+00
   0.235518E+02   0.000000E+00
   0.279284E+02   0.000000E+00
   0.297496E+02   0.000000E+00
   0.300693E+02   0.000000E+00
   0.334179E+02   0.000000E+00
   0.250163E+02   0.000000E+00
   0.314259E+02   0.000000E+00
   0.274807E+02   0.000000E+00
   0.247567E+02   0.000000E+00
   0.233789E+02   0.000000E+00
   0.258106E+02   0.000000E+00
   0.354551E+02   0.000000E+00
   0.292690E+02   0.000000E+00
   0.255368E+02   0.000000E+00
   0.255995E+02   0.000000E+00
   0.257568E+02   0.000000E+00
   0.309702E+02   0.000000E+00
   0.327245E+02   0.000000E+00
   0.226143E+02   0.000000E+00
   0.275356E+02   0.000000E+00
   0.246968E+02   0.000000E+00
   0.311490E+02   0.000000E+00
   0.242559E+02   0.000000E+00
   0.284251E+02   0.000000E+00
   0.267604E+02   0.000000E+00
   0.274744E+02   0.000000E+00
   0.309967E+02   0.000000E+00
   0.308699E+02   0.000000E+00
   0.262756E+02   0.000000E+00
   0.226333E+02   0.000000E+00
   0.207902E+02   0.000000E+00
   0.246118E+02   0.000000E+00
   0.238559E+02   0.000000E+00
   0.272082E+02   0.000000E+00
   0.286887E+02   0.000000E+00
   0.225422E+02   0.000000E+00
   0.276441E+02   0.000000E+00
   0.266958E+02   0.000000E+00
   0.293134E+02   0.000000E+00
   0.205302E+02   0.000000E+00
   0.280229E+02   0.000000E+00
   0.250254E+02   0.000000E+00
   0.232742E+02   0.000000E+00
   0.262443E+02   0.000000E+00
   0.298306E+02   0.000000E+00
   0.234768E+02   0.000000E+00
   0.316187E+02   0.000000E+00
   0.245766E+02   0.000000E+00
   0.300660E+02   0.000000E+00
   0.301095E+02   0.000000E+00
   0.341852E+02   0.000000E+00
   0.287377E+02   0.000000E+00
   0.309663E+02   0.000000E+00
   0.258533E+02   0.000000E+00
   0.315632E+02   0.000000E+00
   0.268311E+02   0.000000E+00
   0.280472E+02   0.000000E+00
   0.292270E+02   0.000000E+00
   0.296742E+02   0.000000E+00
   0.220662E+02   0.000000E+00
   0.270260E+02   0.000000E+00
   0.288849E+02   0.000000E+00
   0.217139E+02   0.000000E+00
   0.316867E+02   0.000000E+00
   0.226783E+02   0.000000E+00
   0.244407E+02   0.000000E+00
   0.243709E+02   0.000000E+00
   0.308156E+02   0.000000E+00
   0.298997E+02   0.000000E+00
   0.343192E+02   0.000000E+00
   0.288165E+02   0.000000E+00
   0.269264E+02   0.000000E+00
   0.286612E+02   0.000000E+00
   0.292898E+02   0.000000E+00
   0.272062E+02   0.000000E+00
   0.262991E+02   0.000000E+00
   0.296092E+02   0.000000E+00
   0.325724E+02   0.000000E+00
   0.276392E+02   0.000000E+00
   0.305319E+02   0.000000E+00
   0.271288E+02   0.000000E+00
   0.305563E+02   0.000000E+00
   0.315721E+02   0.000000E+00
   0.268331E+02   0.000000E+00
   0.294436E+02   0.000000E+00
   0.290905E+02   0.000000E+00
   0.260915E+02   0.000000E+00
   0.266017E+02   0.000000E+00
   0.270465E+02   0.000000E+00
   0.269796E+02   0.000000E+00
   0.249236E+02   0.000000E+00
   0.322139E+02   0.000000E+00
   0.257109E+02   0.000000E+00
   0.303964E+02   0.000000E+00
   0.265816E+02   0.000000E+00
   0.270565E+02   0.000000E+00
   0.301485E+02   0.000000E+00
   0.249165E+02   0.000000E+00
   0.270067E+02   0.000000E+00
   0.308201E+02   0.000000E+00
   0.274760E+02   0.000000E+00
   0.318177E+02   0.000000E+00
   0.272412E+02   0.000000E+00
   0.258049E+02   0.000000E+00
   0.290563E+02   0.000000E+00
   0.266991E+02   0.000000E+00
   0.276275E+02   0.000000E+00
   0.233254E+02   0.000000E+00
   0.243881E+02   0.000000E+00
   0.287394E+02   0.000000E+00
   0.274145E+02   0.000000E+00
   0.366883E+02   0.000000E+00
   0.264270E+02   0.000000E+00
   0.287435E+02   0.000000E+00
   0.194311E+02   0.000000E+00
   0.235162E+02   0.000000E+00
   0.244468E+02   0.000000E+00
   0.256205E+02   0.000000E+00
   0.288939E+02   0.000000E+00
   0.300775E+02   0.000000E+00
   0.216067E+02   0.000000E+00
   0.291946E+02   0.000000E+00
   0.298698E+02   0.000000E+00
   0.308130E+02   0.000000E+00
   0.252977E+02   0.000000E+00
   0.279428E+02   0.000000E+00
   0.300892E+02   0.000000E+00
   0.296337E+02   0.000000E+00
   0.282420E+02   0.000000E+00
   0.256465E+02   0.000000E+00
   0.286613E+02   0.000000E+00
   0.242711E+02   0.000000E+00
   0.265456E+02   0.000000E+00
   0.255043E+02   0.000000E+00
   0.237808E+02   0.000000E+00
   0.277699E+02   0.000000E+00
   0.281357E+02   0.000000E+00
   0.275956E+02   0.000000E+00
   0.324323E+02   0.000000E+00
   0.278566E+02   0.000000E+00
   0.264801E+02   0.000000E+00
   0.234587E+02   0.000000E+00
   0.307339E+02   0.000000E+00
   0.342934E+02   0.000000E+00
   0.226927E+02   0.000000E+00
   0.265250E+02   0.000000E+00
   0.246463E+02   0.000000E+00
   0.287806E+02   0.000000E+00
   0.272243E+02   0.000000E+00
   0.228296E+02   0.000000E+00
   0.256654E+02   0.000000E+00
   0.286978E+02   0.000000E+00
   0.258259E+02   0.000000E+00
   0.239745E+02   0.000000E+00
   0.306282E+02   0.000000E+00
   0.255986E+02   0.000000E+00
   0.280293E+02   0.000000E+00
   0.265155E+02   0.000000E+00
   0.304720E+02   0.000000E+00
   0.327433E+02   0.000000E+00
   0.343646E+02   0.000000E+00
   0.345830E+02   0.000000E+00
   0.221276E+02   0.000000E+00
   0.279329E+02   0.000000E+00
   0.277767E+02   0.000000E+00
   0.249150E+02   0.000000E+00
   0.231846E+02   0.000000E+00
   0.297877E+02   0.000000E+00
   0.269543E+02   0.000000E+00
   0.266437E+02   0.000000E+00
   0.223274E+02   0.000000E+00
   0.236364E+02   0.000000E+00
   0.251741E+02   0.000000E+00
   0.260629E+02   0.000000E+00
   0.350819E+02   0.000000E+00
   0.259294E+02   0.000000E+00
   0.298893E+02   0.000000E+00
   0.323494E+02   0.000000E+00
   0.316635E+02   0.000000E+00
   0.238304E+02   0.000000E+00
   0.328713E+02   0.000000E+00
   0.270862E+02   0.000000E+00
   0.280853E+02   0.000000E+00
   0.295358E+02   0.000000E+00
   0.254660E+02   0.000000E+00
   0.319329E+02   0.000000E+00
   0.335130E+02   0.000000E+00
   0.275189E+02   0.000000E+00
   0.295111E+02   0.000000E+00
   0.305099E+02   0.000000E+00
   0.277817E+02   0.000000E+00
   0.243206E+02   0.000000E+00
   0.281617E+02   0.000000E+00
   0.257879E+02   0.000000E+00
   0.304532E+02   0.000000E+00
   0.254827E+02   0.000000E+00
   0.269147E+02   0.000000E+00
   0.273927E+02   0.000000E+00
   0.268093E+02   0.000000E+00
   0.243482E+02   0.000000E+00
   0.265700E+02   0.000000E+00
   0.270342E+02   0.000000E+00
   0.301303E+02   0.000000E+00
   0.297920E+02   0.000000E+00
   0.330143E+02   0.000000E+00
   0.275550E+02   0.000000E+00
   0.279193E+02   0.000000E+00
   0.285489E+02   0.000000E+00
   0.275380E+02   0.000000E+00
   0.306388E+02   0.000000E+00
   0.257951E+02   0.000000E+00
   0.367129E+02   0.000000E+00
   0.252320E+02   0.000000E+00
   0.282352E+02   0.000000E+00
   0.324109E+02   0.000000E+00
   0.239322E+02   0.000000E+00
   0.294031E+02   0.000000E+00
   0.282348E+02   0.000000E+00
   0.298536E+02   0.000000E+00
   0.304480E+02   0.000000E+00
   0.286201E+02   0.000000E+00
   0.298796E+02   0.000000E+00
   0.299051E+02   0.000000E+00
   0.236362E+02   0.000000E+00
   0.276791E+02   0.000000E+00
   0.269409E+02   0.000000E+00
   0.269756E+02   0.000000E+00
   0.281965E+02   0.000000E+00
   0.253781E+02   0.000000E+00
   0.274640E+02   0.000000E+00
   0.322269E+02   0.000000E+00
   0.327253E+02   0.000000E+00
   0.289738E+02   0.000000E+00
   0.350963E+02   0.000000E+00
   0.261453E+02   0.000000E+00
   0.285102E+02   0.000000E+00
   0.281233E+02   0.000000E+00
   0.300813E+02   0.000000E+00
   0.314403E+02   0.000000E+00
   0.273787E+02   0.000000E+00
   0.283515E+02   0.000000E+00
   0.294070E+02   0.000000E+00
   0.304241E+02   0.000000E+00
   0.248968E+02   0.000000E+00
   0.243886E+02   0.000000E+00
   0.317954E+02   0.000000E+00
   0.258410E+02   0.000000E+00
   0.277481E+02   0.000000E+00
   0.282156E+02   0.000000E+00
   0.320221E+02   0.000000E+00
   0.279135E+02   0.000000E+00
   0.355587E+02   0.000000E+00
   0.238215E+02   0.000000E+00
   0.239978E+02   0.000000E+00
   0.398002E+02   0.000000E+00
   0.259332E+02   0.000000E+00
   0.295776E+02   0.000000E+00
   0.216435E+02   0.000000E+00
   0.265723E+02   0.000000E+00
   0.264599E+02   0.000000E+00
   0.258920E+02   0.000000E+00
   0.256868E+02   0.000000E+00
   0.360677E+02   0.000000E+00
   0.260249E+02   0.000000E+00
   0.215119E+02   0.000000E+00
   0.292193E+02   0.000000E+00
   0.246595E+02   0.000000E+00
   0.319146E+02   0.000000E+00
   0.262624E+02   0.000000E+00
   0.256550E+02   0.000000E+00
   0.279769E+02   0.000000E+00
   0.278350E+02   0.000000E+00
   0.241179E+02   0.000000E+00
   0.274622E+02   0.000000E+00
   0.250695E+02   0.000000E+00
   0.255824E+02   0.000000E+00
   0.254989E+02   0.000000E+00
   0.329529E+02   0.000000E+00
   0.227038E+02   0.000000E+00
   0.257500E+02   0.000000E+00
   0.287830E+02   0.000000E+00
   0.285672E+02   0.000000E+00
   0.262027E+02   0.000000E+00
   0.285462E+02   0.000000E+00
   0.222697E+02   0.000000E+00
   0.262390E+02   0.000000E+00
   0.230312E+02   0.000000E+00
   0.256349E+02   0.000000E+00
   0.320713E+02   0.000000E+00
   0.247830E+02   0.000000E+00
   0.241166E+02   0.000000E+00
   0.249247E+02   0.000000E+00
   0.240719E+02   0.000000E+00
   0.273002E+02   0.000000E+00
   0.230538E+02   0.000000E+00
   0.300560E+02   0.000000E+00
   0.306628E+02   0.000000E+00
   0.282577E+02   0.000000E+00
   0.233842E+02   0.000000E+00
   0.274550E+02   0.000000E+00
   0.303185E+02   0.000000E+00
   0.270327E+02   0.000000E+00
   0.252372E+02   0.000000E+00
   0.230838E+02   0.000000E+00
   0.245457E+02   0.000000E+00
   0.357998E+02   0.000000E+00
   0.315822E+02   0.000000E+00
   0.243808E+02   0.000000E+00
   0.243243E+02   0.000000E+00
   0.235959E+02   0.000000E+00
   0.314859E+02   0.000000E+00
   0.276740E+02   0.000000E+00
   0.285616E+02   0.000000E+00
   0.275060E+02   0.000000E+00
   0.300977E+02   0.000000E+00
   0.282958E+02   0.000000E+00
   0.255990E+02   0.000000E+00
   0.321975E+02   0.000000E+00
   0.238862E+02   0.000000E+00
   0.298553E+02   0.000000E+00
   0.233089E+02   0.000000E+00
   0.302944E+02   0.000000E+00
   0.248865E+02   0.000000E+00
   0.296542E+02   0.000000E+00
   0.323045E+02   0.000000E+00
   0.269954E+02   0.000000E+00
   0.254185E+02   0.000000E+00
   0.349673E+02   0.000000E+00
   0.247276E+02   0.000000E+00
   0.247459E+02   0.000000E+00
   0.329266E+02   0.000000E+00
   0.321463E+02   0.000000E+00
   0.263214E+02   0.000000E+00
   0.336896E+02   0.000000E+00
   0.283770E+02   0.000000E+00
   0.230359E+02   0.000000E+00
   0.324590E+02   0.000000E+00
   0.242877E+02   0.000000E+00
   0.262202E+02   0.000000E+00
   0.279450E+02   0.000000E+00
   0.270043E+02   0.000000E+00
   0.305396E+02   0.000000E+00
   0.276789E+02   0.000000E+00
   0.335378E+02   0.000000E+00
   0.279591E+02   0.000000E+00
   0.297307E+02   0.000000E+00
   0.262680E+02   0.000000E+00
   0.265255E+02   0.000000E+00
   0.265864E+02   0.000000E+00
   0.262349E+02   0.000000E+00
   0.286945E+02   0.000000E+00
   0.240927E+02   0.000000E+00
   0.296676E+02   0.000000E+00
   0.238520E+02   0.000000E+00
   0.273501E+02   0.000000E+00
   0.266686E+02   0.000000E+00
   0.343594E+02   0.000000E+00
   0.297143E+02   0.000000E+00
   0.236680E+02   0.000000E+00
   0.271544E+02   0.000000E+00
   0.231046E+02   0.000000E+00
   0.242738E+02   0.000000E+00
   0.274018E+02   0.000000E+00
   0.287942E+02   0.000000E+00
   0.270781E+02   0.000000E+00
   0.237277E+02   0.000000E+00
   0.259603E+02   0.000000E+00
   0.316523E+02   0.000000E+00
   0.267202E+02   0.000000E+00
   0.268091E+02   0.000000E+00
   0.270359E+02   0.000000E+00
   0.287672E+02   0.000000E+00
   0.290362E+02   0.000000E+00
   0.303698E+02   0.000000E+00
   0.260640E+02   0.000000E+00
   0.275919E+02   0.000000E+00
   0.214709E+02   0.000000E+00
   0.291508E+02   0.000000E+00
   0.293714E+02   0.000000E+00
   0.306892E+02   0.000000E+00
   0.268825E+02   0.000000E+00
   0.268267E+02   0.000000E+00
   0.303024E+02   0.000000E+00
   0.229058E+02   0.000000E+00
   0.324345E+02   0.000000E+00
   0.252092E+02   0.000000E+00
   0.311459E+02   0.000000E+00
   0.212920E+02   0.000000E+00
   0.216034E+02   0.000000E+00
   0.256460E+02   0.000000E+00
   0.249281E+02   0.000000E+00
   0.300940E+02   0.000000E+00
   0.271193E+02   0.000000E+00
   0.200734E+02   0.000000E+00
   0.236752E+02   0.000000E+00
   0.294293E+02   0.000000E+00
   0.293359E+02   0.000000E+00
   0.319131E+02   0.000000E+00
   0.254380E+02   0.000000E+00
   0.222395E+02   0.000000E+00
   0.274294E+02   0.000000E+00
   0.289711E+02   0.000000E+00
   0.182383E+02   0.000000E+00
   0.263505E+02   0.000000E+00
   0.327212E+02   0.000000E+00
   0.270443E+02   0.000000E+00
   0.285711E+02   0.000000E+00
   0.299309E+02   0.000000E+00
   0.308074E+02   0.000000E+00
   0.294440E+02   0.000000E+00
   0.252249E+02   0.000000E+00
   0.275576E+02   0.000000E+00
   0.249790E+02   0.000000E+00
   0.312461E+02   0.000000E+00
   0.271377E+02   0.000000E+00
   0.261975E+02   0.000000E+00
   0.306307E+02   0.000000E+00
   0.240384E+02   0.000000E+00
   0.244152E+02   0.000000E+00
   0.262977E+02   0.000000E+00
   0.349137E+02   0.000000E+00
   0.304340E+02   0.000000E+00
   0.255417E+02   0.000000E+00
   0.366493E+02   0.000000E+00
   0.227908E+02   0.000000E+00
   0.287887E+02   0.000000E+00
   0.240997E+02   0.000000E+00
   0.247586E+02   0.000000E+00
   0.238805E+02   0.000000E+00
   0.247158E+02   0.000000E+00
   0.277415E+02   0.000000E+00
   0.277605E+02   0.000000E+00
   0.275659E+02   0.000000E+00
   0.265979E+02   0.000000E+00
   0.284301E+02   0.000000E+00
   0.269007E+02   0.000000E+00
   0.357429E+02   0.000000E+00
   0.258476E+02   0.000000E+00
   0.318558E+02   0.000000E+00
   0.329231E+02   0.000000E+00
   0.239154E+02   0.000000E+00
   0.324961E+02   0.000000E+00
   0.286599E+02   0.000000E+00
   0.252375E+02   0.000000E+00
   0.251872E+02   0.000000E+00
   0.384437E+02   0.000000E+00
   0.297921E+02   0.000000E+00
   0.247132E+02   0.000000E+00
   0.269002E+02   0.000000E+00
   0.241350E+02   0.000000E+00
   0.231041E+02   0.000000E+00
   0.285181E+02   0.000000E+00
   0.354163E+02   0.000000E+00
   0.287344E+02   0.000000E+00
   0.307687E+02   0.000000E+00
   0.235318E+02   0.000000E+00
   0.287516E+02   0.000000E+00
   0.263640E+02   0.000000E+00
   0.293481E+02   0.000000E+00
   0.272468E+02   0.000000E+00
   0.300480E+02   0.000000E+00
   0.319659E+02   0.000000E+00
   0.289971E+02   0.000000E+00
   0.282991E+02   0.000000E+00
   0.311548E+02   0.000000E+00
   0.301691E+02   0.000000E+00
   0.291214E+02   0.000000E+00
   0.249226E+02   0.000000E+00
   0.285519E+02   0.000000E+00
   0.324755E+02   0.000000E+00
   0.289067E+02   0.000000E+00
   0.252176E+02   0.000000E+00
   0.249155E+02   0.000000E+00
   0.326711E+02   0.000000E+00
   0.265110E+02   0.000000E+00
   0.277481E+02   0.000000E+00
   0.278780E+02   0.000000E+00
   0.280730E+02   0.000000E+00
   0.252008E+02   0.000000E+00
   0.250050E+02   0.000000E+00
   0.216120E+02   0.000000E+00
   0.254099E+02   0.000000E+00
   0.336295E+02   0.000000E+00
   0.288476E+02   0.000000E+00
   0.302580E+02   0.000000E+00
   0.271753E+02   0.000000E+00
   0.257675E+02   0.000000E+00
   0.324397E+02   0.000000E+00
   0.260709E+02   0.000000E+00
   0.273010E+02   0.000000E+00
   0.294947E+02   0.000000E+00
   0.336380E+02   0.000000E+00
   0.272414E+02   0.000000E+00
   0.298158E+02   0.000000E+00
   0.278264E+02   0.000000E+00
   0.262525E+02   0.000000E+00
   0.303657E+02   0.000000E+00
   0.270351E+02   0.000000E+00
   0.296590E+02   0.000000E+00
   0.331718E+02   0.000000E+00
   0.254952E+02   0.000000E+00
   0.253776E+02   0.000000E+00
   0.222398E+02   0.000000E+00
   0.321700E+02   0.000000E+00
   0.249963E+02   0.000000E+00
   0.280021E+02   0.000000E+00
   0.283587E+02   0.000000E+00
   0.240320E+02   0.000000E+00
   0.259200E+02   0.000000E+00
   0.282524E+02   0.000000E+00
   0.269832E+02   0.000000E+00
   0.231747E+02   0.000000E+00
   0.274655E+02   0.000000E+00
   0.240532E+02   0.000000E+00
   0.314096E+02   0.000000E+00
   0.280106E+02   0.000000E+00
   0.281906E+02   0.000000E+00
   0.366142E+02   0.000000E+00
   0.218168E+02   0.000000E+00
   0.280622E+02   0.000000E+00
   0.303439E+02   0.000000E+00
   0.240632E+02   0.000000E+00
   0.307947E+02   0.000000E+00
   0.286559E+02   0.000000E+00
   0.268789E+02   0.000000E+00
   0.251018E+02   0.000000E+00
   0.261836E+02   0.000000E+00
   0.219603E+02   0.000000E+00
   0.313106E+02   0.000000E+00
   0.283045E+02   0.000000E+00
   0.262064E+02   0.000000E+00
   0.264253E+02   0.000000E+00
   0.271776E+02   0.000000E+00
   0.286892E+02   0.000000E+00
   0.289695E+02   0.000000E+00
   0.285130E+02   0.000000E+00
   0.261117E+02   0.000000E+00
   0.241077E+02   0.000000E+00
   0.266851E+02   0.000000E+00
   0.265712E+02   0.000000E+00
   0.299317E+02   0.000000E+00
   0.265326E+02   0.000000E+00
   0.272391E+02   0.000000E+00
   0.195705E+02   0.000000E+00
   0.267268E+02   0.000000E+00
   0.329444E+02   0.000000E+00
   0.307714E+02   0.000000E+00
   0.281114E+02   0.000000E+00
   0.296540E+02   0.000000E+00
   0.227475E+02   0.000000E+00
   0.266435E+02   0.000000E+00
   0.279226E+02   0.000000E+00
   0.238005E+02   0.000000E+00
   0.240814E+02   0.000000E+00
   0.294316E+02   0.000000E+00
   0.283505E+02   0.000000E+00
   0.347057E+02   0.000000E+00
   0.215663E+02   0.000000E+00
   0.292134E+02   0.000000E+00
   0.262286E+02   0.000000E+00
   0.281545E+02   0.000000E+00
   0.309082E+02   0.000000E+00
   0.242859E+02   0.000000E+00
   0.253842E+02   0.000000E+00
   0.231870E+02   0.000000E+00
   0.280825E+02   0.000000E+00
   0.307108E+02   0.000000E+00
   0.289731E+02   0.000000E+00
   0.279375E+02   0.000000E+00
   0.331221E+02   0.000000E+00
   0.284087E+02   0.000000E+00
   0.259077E+02   0.000000E+00
   0.253232E+02   0.000000E+00
   0.239759E+02   0.000000E+00
   0.264243E+02   0.000000E+00
   0.250955E+02   0.000000E+00
   0.293755E+02   0.000000E+00
   0.279021E+02   0.000000E+00
   0.258568E+02   0.000000E+00
   0.245317E+02   0.000000E+00
   0.305914E+02   0.000000E+00
   0.233560E+02   0.000000E+00
   0.320972E+02   0.000000E+00
   0.217185E+02   0.000000E+00
   0.277795E+02   0.000000E+00
   0.313759E+02   0.000000E+00
   0.332567E+02   0.000000E+00
   0.222058E+02   0.000000E+00
   0.237087E+02   0.000000E+00
   0.343552E+02   0.000000E+00
   0.268891E+02   0.000000E+00
   0.259479E+02   0.000000E+00
   0.352350E+02   0.000000E+00
   0.322712E+02   0.000000E+00
   0.254250E+02   0.000000E+00
   0.256822E+02   0.000000E+00
   0.300304E+02   0.000000E+00
   0.265199E+02   0.000000E+00
   0.320559E+02   0.000000E+00
   0.283606E+02   0.000000E+00
   0.229360E+02   0.000000E+00
   0.281935E+02   0.000000E+00
   0.332486E+02   0.000000E+00
   0.267621E+02   0.000000E+00
   0.222711E+02   0.000000E+00
   0.311297E+02   0.000000E+00
   0.256927E+02   0.000000E+00
   0.257240E+02   0.000000E+00
   0.271218E+02   0.000000E+00
   0.221834E+02   0.000000E+00
   0.273868E+02   0.000000E+00
   0.341852E+02   0.000000E+00
   0.300236E+02   0.000000E+00
   0.270682E+02   0.000000E+00
   0.310623E+02   0.000000E+00
   0.286229E+02   0.000000E+00
   0.281847E+02   0.000000E+00
   0.250542E+02   0.000000E+00
   0.276309E+02   0.000000E+00
   0.308133E+02   0.000000E+00
   0.285376E+02   0.000000E+00
   0.243345E+02   0.000000E+00
   0.341289E+02   0.000000E+00
   0.239719E+02   0.000000E+00
   0.267970E+02   0.000000E+00
   0.348995E+02   0.000000E+00
   0.323987E+02   0.000000E+00
   0.283507E+02   0.000000E+00
   0.304970E+02   0.000000E+00
   0.286083E+02   0.000000E+00
   0.276266E+02   0.000000E+00
   0.261925E+02   0.000000E+00
   0.233040E+02   0.000000E+00
   0.276480E+02   0.000000E+00
   0.282175E+02   0.000000E+00
   0.231935E+02   0.000000E+00
   0.242929E+02   0.000000E+00
   0.284567E+02   0.000000E+00
   0.290095E+02   0.000000E+00
   0.272299E+02   0.000000E+00
   0.248126E+02   0.000000E+00
   0.328199E+02   0.000000E+00
   0.351970E+02   0.000000E+00
   0.343170E+02   0.000000E+00
   0.294521E+02   0.000000E+00
   0.232497E+02   0.000000E+00
   0.305504E+02   0.000000E+00
   0.246088E+02   0.000000E+00
   0.251030E+02   0.000000E+00
   0.304348E+02   0.000000E+00
   0.275523E+02   0.000000E+00
   0.300868E+02   0.000000E+00
   0.257735E+02   0.000000E+00
   0.325384E+02   0.000000E+00
   0.301700E+02   0.000000E+00
   0.260504E+02   0.000000E+00
   0.334385E+02   0.000000E+00
   0.242628E+02   0.000000E+00
   0.271439E+02   0.000000E+00
   0.277004E+02   0.000000E+00
   0.278389E+02   0.000000E+00
   0.235987E+02   0.000000E+00
   0.236426E+02   0.000000E+00
   0.282400E+02   0.000000E+00
   0.319006E+02   0.000000E+00
   0.279012E+02   0.000000E+00
   0.296275E+02   0.000000E+00
   0.273439E+02   0.000000E+00
   0.273616E+02   0.000000E+00
   0.266095E+02   0.000000E+00
   0.235797E+02   0.000000E+00
   0.238641E+02   0.000000E+00
   0.275588E+02   0.000000E+00
   0.230473E+02   0.000000E+00
   0.287519E+02   0.000000E+00
   0.276076E+02   0.000000E+00
   0.241715E+02   0.000000E+00
   0.255118E+02   0.000000E+00
   0.246138E+02   0.000000E+00
   0.331169E+02   0.000000E+00
   0.289455E+02   0.000000E+00
   0.249475E+02   0.000000E+00
   0.253746E+02   0.000000E+00
   0.331275E+02   0.000000E+00
   0.273940E+02   0.000000E+00
   0.284233E+02   0.000000E+00
   0.304525E+02   0.000000E+00
   0.297172E+02   0.000000E+00
   0.233927E+02   0.000000E+00
   0.302204E+02   0.000000E+00
   0.241919E+02   0.000000E+00
   0.266190E+02   0.000000E+00
   0.311109E+02   0.000000E+00
   0.265642E+02   0.000000E+00
   0.285617E+02   0.000000E+00
   0.260957E+02   0.000000E+00
   0.328214E+02   0.000000E+00
   0.292659E+02   0.000000E+00
   0.301361E+02   0.000000E+00
   0.266304E+02   0.000000E+00
   0.273040E+02   0.000000E+00
   0.241828E+02   0.000000E+00
   0.272316E+02   0.000000E+00
   0.288227E+02   0.000000E+00
   0.260811E+02   0.000000E+00
   0.241631E+02   0.000000E+00
   0.341214E+02   0.000000E+00
   0.278962E+02   0.000000E+00
   0.272329E+02   0.000000E+00
   0.308752E+02   0.000000E+00
   0.230738E+02   0.000000E+00
   0.248913E+02   0.000000E+00
   0.204846E+02   0.000000E+00
   0.286011E+02   0.000000E+00
   0.285858E+02   0.000000E+00
   0.277943E+02   0.000000E+00
   0.235726E+02   0.000000E+00
   0.292201E+02   0.000000E+00
   0.227044E+02   0.000000E+00
   0.311368E+02   0.000000E+00
   0.274935E+02   0.000000E+00
   0.316508E+02   0.000000E+00
   0.286021E+02   0.000000E+00
   0.299673E+02   0.000000E+00
   0.309165E+02   0.000000E+00
   0.252767E+02   0.000000E+00
   0.245649E+02   0.000000E+00
   0.259948E+02   0.000000E+00
   0.302477E+02   0.000000E+00
   0.259990E+02   0.000000E+00
   0.227667E+02   0.000000E+00
   0.268692E+02   0.000000E+00
   0.286031E+02   0.000000E+00
   0.252669E+02   0.000000E+00
   0.269550E+02   0.000000E+00
   0.255433E+02   0.000000E+00
   0.301149E+02   0.000000E+00
   0.287216E+02   0.000000E+00
   0.319703E+02   0.000000E+00
   0.260134E+02   0.000000E+00
   0.273689E+02   0.000000E+00
   0.313520E+02   0.000000E+00
   0.297660E+02   0.000000E+00
   0.281352E+02   0.000000E+00
   0.271832E+02   0.000000E+00
   0.281429E+02   0.000000E+00
   0.224378E+02   0.000000E+00
   0.303067E+02   0.000000E+00
   0.299603E+02   0.000000E+00
   0.269174E+02   0.000000E+00
   0.242940E+02   0.000000E+00
   0.296982E+02   0.000000E+00
   0.280843E+02   0.000000E+00
   0.262130E+02   0.000000E+00
   0.265089E+02   0.000000E+00
   0.287463E+02   0.000000E+00
   0.321165E+02   0.000000E+00
   0.311895E+02   0.000000E+00
   0.267765E+02   0.000000E+00
   0.266891E+02   0.000000E+00
   0.265434E+02   0.000000E+00
   0.208085E+02   0.000000E+00
   0.242092E+02   0.000000E+00
   0.257080E+02   0.000000E+00
   0.237843E+02   0.000000E+00
   0.241953E+02   0.000000E+00
   0.265808E+02   0.000000E+00
   0.250070E+02   0.000000E+00
   0.291053E+02   0.000000E+00
   0.257706E+02   0.000000E+00
   0.270451E+02   0.000000E+00
   0.266641E+02   0.000000E+00
   0.255252E+02   0.000000E+00
   0.301731E+02   0.000000E+00
   0.285403E+02   0.000000E+00
   0.230125E+02   0.000000E+00
   0.265791E+02   0.000000E+00
   0.277939E+02   0.000000E+00
   0.264711E+02   0.000000E+00
   0.215291E+02   0.000000E+00
   0.235797E+02   0.000000E+00
   0.290601E+02   0.000000E+00
   0.271134E+02   0.000000E+00
   0.282913E+02   0.000000E+00
   0.238624E+02   0.000000E+00
   0.365074E+02   0.000000E+00
   0.261429E+02   0.000000E+00
   0.266669E+02   0.000000E+00
   0.278017E+02   0.000000E+00
   0.289796E+02   0.000000E+00
   0.284599E+02   0.000000E+00
   0.265103E+02   0.000000E+00
   0.234248E+02   0.000000E+00
   0.240531E+02   0.000000E+00
   0.291360E+02   0.000000E+00
   0.322148E+02   0.000000E+00
   0.232047E+02   0.000000E+00
   0.306544E+02   0.000000E+00
   0.254585E+02   0.000000E+00
   0.241003E+02   0.000000E+00
   0.324452E+02   0.000000E+00
   0.245555E+02   0.000000E+00
   0.302077E+02   0.000000E+00
   0.304562E+02   0.000000E+00
   0.255417E+02   0.000000E+00
   0.297976E+02   0.000000E+00
   0.328587E+02   0.000000E+00
   0.306513E+02   0.000000E+00
   0.207193E+02   0.000000E+00
   0.240797E+02   0.000000E+00
   0.236985E+02   0.000000E+00
   0.252991E+02   0.000000E+00
   0.267774E+02   0.000000E+00
   0.250415E+02   0.000000E+00
   0.303315E+02   0.000000E+00
   0.256294E+02   0.000000E+00
   0.256213E+02   0.000000E+00
   0.329264E+02   0.000000E+00
   0.337185E+02   0.000000E+00
   0.244530E+02   0.000000E+00
   0.269545E+02   0.000000E+00
   0.308298E+02   0.000000E+00
   0.266348E+02   0.000000E+00
   0.259851E+02   0.000000E+00
   0.257300E+02   0.000000E+00
   0.275447E+02   0.000000E+00
   0.239427E+02   0.000000E+00
   0.313045E+02   0.000000E+00
   0.267928E+02   0.000000E+00
   0.292172E+02   0.000000E+00
   0.272500E+02   0.000000E+00
   0.280387E+02   0.000000E+00
   0.262837E+02   0.000000E+00
   0.315910E+02   0.000000E+00
   0.258003E+02   0.000000E+00
   0.283868E+02   0.000000E+00
   0.310056E+02   0.000000E+00
   0.296760E+02   0.000000E+00
   0.290251E+02   0.000000E+00
   0.288065E+02   0.000000E+00
   0.240398E+02   0.000000E+00
   0.274979E+02   0.000000E+00
   0.269804E+02   0.000000E+00
   0.247865E+02   0.000000E+00
   0.284242E+02   0.000000E+00
   0.301950E+02   0.000000E+00
   0.286117E+02   0.000000E+00
   0.311839E+02   0.000000E+00
   0.261422E+02   0.000000E+00
   0.288902E+02   0.000000E+00
   0.251070E+02   0.000000E+00
   0.264090E+02   0.000000E+00
   0.290547E+02   0.000000E+00
   0.268199E+02   0.000000E+00
   0.265222E+02   0.000000E+00
   0.309285E+02   0.000000E+00
   0.300831E+02   0.000000E+00
   0.277777E+02   0.000000E+00
   0.299611E+02   0.000000E+00
   0.335984E+02   0.000000E+00
   0.270829E+02   0.000000E+00
   0.299708E+02   0.000000E+00
   0.282094E+02   0.000000E+00
   0.306905E+02   0.000000E+00
   0.297252E+02   0.000000E+00
   0.287495E+02   0.000000E+00
   0.279282E+02   0.000000E+00
   0.318005E+02   0.000000E+00
   0.295101E+02   0.000000E+00
   0.266223E+02   0.000000E+00
   0.254981E+02   0.000000E+00
   0.260247E+02   0.000000E+00
   0.272200E+02   0.000000E+00
   0.338150E+02   0.000000E+00
   0.261014E+02   0.000000E+00
   0.263384E+02   0.000000E+00
   0.295668E+02   0.000000E+00
   0.269417E+02   0.000000E+00
   0.303961E+02   0.000000E+00
   0.295033E+02   0.000000E+00
   0.330459E+02   0.000000E+00
   0.276553E+02   0.000000E+00
   0.288425E+02   0.000000E+00
   0.263393E+02   0.000000E+00
   0.260272E+02   0.000000E+00
   0.283152E+02   0.000000E+00
   0.251519E+02   0.000000E+00
   0.226333E+02   0.000000E+00
   0.320433E+02   0.000000E+00
   0.288059E+02   0.000000E+00
   0.278838E+02   0.000000E+00
   0.322669E+02   0.000000E+00
   0.290227E+02   0.000000E+00
   0.236565E+02   0.000000E+00
   0.246791E+02   0.000000E+00
   0.260314E+02   0.000000E+00
   0.353665E+02   0.000000E+00
   0.297155E+02   0.000000E+00
   0.328596E+02   0.000000E+00
   0.314338E+02   0.000000E+00
   0.296396E+02   0.000000E+00
   0.288533E+02   0.000000E+00
   0.277943E+02   0.000000E+00
   0.241822E+02   0.000000E+00
   0.306938E+02   0.000000E+00
   0.276729E+02   0.000000E+00
   0.310587E+02   0.000000E+00
   0.270522E+02   0.000000E+00
   0.240905E+02   0.000000E+00
   0.308570E+02   0.000000E+00
   0.231558E+02   0.000000E+00
   0.260512E+02   0.000000E+00
   0.298015E+02   0.000000E+00
   0.230629E+02   0.000000E+00
   0.305789E+02   0.000000E+00
   0.245194E+02   0.000000E+00
   0.303645E+02   0.000000E+00
   0.217326E+02   0.000000E+00
   0.271904E+02   0.000000E+00
   0.302098E+02   0.000000E+00
   0.267651E+02   0.000000E+00
   0.258156E+02   0.000000E+00
   0.273205E+02   0.000000E+00
   0.212524E+02   0.000000E+00
   0.347667E+02   0.000000E+00
   0.347163E+02   0.000000E+00
   0.257425E+02   0.000000E+00
   0.339922E+02   0.000000E+00
   0.301045E+02   0.000000E+00
   0.290211E+02   0.000000E+00
   0.295154E+02   0.000000E+00
   0.248425E+02   0.000000E+00
   0.274928E+02   0.000000E+00
   0.239338E+02   0.000000E+00
   0.233286E+02   0.000000E+00
   0.204023E+02   0.000000E+00
   0.317403E+02   0.000000E+00
   0.309326E+02   0.000000E+00
   0.268411E+02   0.000000E+00
   0.317787E+02   0.000000E+00
   0.256872E+02   0.000000E+00
   0.229711E+02   0.000000E+00
   0.274751E+02   0.000000E+00
   0.237034E+02   0.000000E+00
   0.243552E+02   0.000000E+00
   0.401190E+02   0.000000E+00
   0.250285E+02   0.000000E+00
   0.282192E+02   0.000000E+00
   0.240023E+02   0.000000E+00
   0.228727E+02   0.000000E+00
   0.261589E+02   0.000000E+00
   0.220863E+02   0.000000E+00
   0.237382E+02   0.000000E+00
   0.256853E+02   0.000000E+00
   0.282352E+02   0.000000E+00
   0.286827E+02   0.000000E+00
   0.241119E+02   0.000000E+00
   0.265978E+02   0.000000E+00
   0.282558E+02   0.000000E+00
   0.262851E+02   0.000000E+00
   0.250259E+02   0.000000E+00
   0.253397E+02   0.000000E+00
   0.242124E+02   0.000000E+00
   0.324203E+02   0.000000E+00
   0.264873E+02   0.000000E+00
   0.234850E+02   0.000000E+00
   0.357511E+02   0.000000E+00
   0.281110E+02   0.000000E+00
   0.306535E+02   0.000000E+00
   0.225624E+02   0.000000E+00
   0.297158E+02   0.000000E+00
   0.315913E+02   0.000000E+00
   0.331913E+02   0.000000E+00
   0.272832E+02   0.000000E+00
   0.229237E+02   0.000000E+00
   0.303934E+02   0.000000E+00
   0.323426E+02   0.000000E+00
   0.280979E+02   0.000000E+00
   0.271622E+02   0.000000E+00
   0.247725E+02   0.000000E+00
   0.268278E+02   0.000000E+00
   0.269668E+02   0.000000E+00
   0.283930E+02   0.000000E+00
   0.284527E+02   0.000000E+00
   0.275598E+02   0.000000E+00
   0.314466E+02   0.000000E+00
   0.249720E+02   0.000000E+00
   0.303290E+02   0.000000E+00
   0.302348E+02   0.000000E+00
   0.313009E+02   0.000000E+00
   0.255271E+02   0.000000E+00
   0.304411E+02   0.000000E+00
   0.314911E+02   0.000000E+00
   0.243521E+02   0.000000E+00
   0.237487E+02   0.000000E+00
   0.282221E+02   0.000000E+00
   0.249551E+02   0.000000E+00
   0.283665E+02   0.000000E+00
   0.263112E+02   0.000000E+00
   0.312604E+02   0.000000E+00
   0.246010E+02   0.000000E+00
   0.264501E+02   0.000000E+00
   0.254809E+02   0.000000E+00
   0.318372E+02   0.000000E+00
   0.255948E+02   0.000000E+00
   0.239128E+02   0.000000E+00
   0.320078E+02   0.000000E+00
   0.350086E+02   0.000000E+00
   0.321053E+02   0.000000E+00
   0.283893E+02   0.000000E+00
   0.257511E+02   0.000000E+00
   0.215348E+02   0.000000E+00
   0.275557E+02   0.000000E+00
   0.380385E+02   0.000000E+00
   0.258760E+02   0.000000E+00
   0.256965E+02   0.000000E+00
   0.282038E+02   0.000000E+00
   0.293158E+02   0.000000E+00
   0.247268E+02   0.000000E+00
   0.249441E+02   0.000000E+00
   0.239314E+02   0.000000E+00
   0.205398E+02   0.000000E+00
   0.246851E+02   0.000000E+00
   0.282796E+02   0.000000E+00
   0.277967E+02   0.000000E+00
   0.257422E+02   0.000000E+00
   0.255873E+02   0.000000E+00
   0.218859E+02   0.000000E+00
   0.305560E+02   0.000000E+00
   0.321996E+02   0.000000E+00
   0.279788E+02   0.000000E+00
   0.340104E+02   0.000000E+00
   0.240787E+02   0.000000E+00
   0.221790E+02   0.000000E+00
   0.211205E+02   0.000000E+00
   0.246315E+02   0.000000E+00
   0.269743E+02   0.000000E+00
   0.257307E+02   0.000000E+00
   0.236472E+02   0.000000E+00
   0.306410E+02   0.000000E+00
   0.348150E+02   0.000000E+00
   0.327486E+02   0.000000E+00
   0.310625E+02   0.000000E+00
   0.279503E+02   0.000000E+00
   0.234038E+02   0.000000E+00
   0.295127E+02   0.000000E+00
   0.319356E+02   0.000000E+00
   0.272147E+02   0.000000E+00
   0.329849E+02   0.000000E+00
   0.273644E+02   0.000000E+00
   0.280523E+02   0.000000E+00
   0.265161E+02   0.000000E+00
   0.273933E+02   0.000000E+00
   0.278940E+02   0.000000E+00
   0.246904E+02   0.000000E+00
   0.286231E+02   0.000000E+00
   0.225671E+02   0.000000E+00
   0.253698E+02   0.000000E+00
   0.234425E+02   0.000000E+00
   0.280980E+02   0.000000E+00
   0.252191E+02   0.000000E+00
   0.298752E+02   0.000000E+00
   0.331176E+02   0.000000E+00
   0.328361E+02   0.000000E+00
   0.298801E+02   0.000000E+00
   0.270050E+02   0.000000E+00
   0.297675E+02   0.000000E+00
   0.271823E+02   0.000000E+00
   0.272998E+02   0.000000E+00
   0.224363E+02   0.000000E+00
   0.249532E+02   0.000000E+00
   0.190834E+02   0.000000E+00
   0.321916E+02   0.000000E+00
   0.261752E+02   0.000000E+00
   0.311519E+02   0.000000E+00
   0.267079E+02   0.000000E+00
   0.278655E+02   0.000000E+00
   0.309734E+02   0.000000E+00
   0.350660E+02   0.000000E+00
   0.280840E+02   0.000000E+00
   0.329867E+02   0.000000E+00
   0.310544E+02   0.000000E+00
   0.279545E+02   0.000000E+00
   0.299100E+02   0.000000E+00
   0.319603E+02   0.000000E+00
   0.296637E+02   0.000000E+00
   0.279304E+02   0.000000E+00
   0.244494E+02   0.000000E+00
   0.293829E+02   0.000000E+00
   0.256310E+02   0.000000E+00
   0.285474E+02   0.000000E+00
   0.270709E+02   0.000000E+00
   0.308138E+02   0.000000E+00
   0.221739E+02   0.000000E+00
   0.299624E+02   0.000000E+00
   0.241296E+02   0.000000E+00
   0.239513E+02   0.000000E+00
   0.236763E+02   0.000000E+00
   0.273357E+02   0.000000E+00
   0.309529E+02   0.000000E+00
   0.283897E+02   0.000000E+00
   0.245713E+02   0.000000E+00
   0.290481E+02   0.000000E+00
   0.270973E+02   0.000000E+00
   0.243810E+02   0.000000E+00
   0.257645E+02   0.000000E+00
   0.288353E+02   0.000000E+00
   0.277847E+02   0.000000E+00
   0.266754E+02   0.000000E+00
   0.330907E+02   0.000000E+00
   0.290252E+02   0.000000E+00
   0.313901E+02   0.000000E+00
   0.312068E+02   0.000000E+00
   0.266563E+02   0.000000E+00
   0.300734E+02   0.000000E+00
   0.339923E+02   0.000000E+00
   0.260516E+02   0.000000E+00
   0.272167E+02   0.000000E+00
   0.327560E+02   0.000000E+00
   0.308546E+02   0.000000E+00
   0.299634E+02   0.000000E+00
   0.286642E+02   0.000000E+00
   0.285011E+02   0.000000E+00
   0.325749E+02   0.000000E+00
   0.318491E+02   0.000000E+00
   0.248434E+02   0.000000E+00
   0.197137E+02   0.000000E+00
   0.316271E+02   0.000000E+00
   0.285692E+02   0.000000E+00
   0.256027E+02   0.000000E+00
   0.250939E+02   0.000000E+00
   0.219590E+02   0.000000E+00
   0.274455E+02   0.000000E+00
   0.244911E+02   0.000000E+00
   0.311090E+02   0.000000E+00
   0.270269E+02   0.000000E+00
   0.279732E+02   0.000000E+00
   0.310656E+02   0.000000E+00
   0.259884E+02   0.000000E+00
   0.226498E+02   0.000000E+00
   0.270157E+02   0.000000E+00
   0.315069E+02   0.000000E+00
   0.305580E+02   0.000000E+00
   0.252721E+02   0.000000E+00
   0.280090E+02   0.000000E+00
   0.391747E+02   0.000000E+00
   0.167468E+02   0.000000E+00
   0.316886E+02   0.000000E+00
   0.270870E+02   0.000000E+00
   0.235393E+02   0.000000E+00
   0.270187E+02   0.000000E+00
   0.275357E+02   0.000000E+00
   0.224760E+02   0.000000E+00
   0.263072E+02   0.000000E+00
   0.239145E+02   0.000000E+00
   0.252454E+02   0.000000E+00
   0.258131E+02   0.000000E+00
   0.256240E+02   0.000000E+00
   0.290575E+02   0.000000E+00
   0.225868E+02   0.000000E+00
   0.243872E+02   0.000000E+00
   0.221782E+02   0.000000E+00
   0.320690E+02   0.000000E+00
   0.295824E+02   0.000000E+00
   0.266705E+02   0.000000E+00
   0.275665E+02   0.000000E+00
   0.303297E+02   0.000000E+00
   0.287456E+02   0.000000E+00
   0.314261E+02   0.000000E+00
   0.262633E+02   0.000000E+00
   0.266749E+02   0.000000E+00
   0.330687E+02   0.000000E+00
   0.269932E+02   0.000000E+00
   0.271262E+02   0.000000E+00
   0.324493E+02   0.000000E+00
   0.336891E+02   0.000000E+00
   0.350662E+02   0.000000E+00
   0.264520E+02   0.000000E+00
   0.281261E+02   0.000000E+00
   0.355215E+02   0.000000E+00
   0.282841E+02   0.000000E+00
   0.255459E+02   0.000000E+00
   0.229938E+02   0.000000E+00
   0.259913E+02   0.000000E+00
   0.277256E+02   0.000000E+00
   0.259333E+02   0.000000E+00
   0.243457E+02   0.000000E+00
   0.275939E+02   0.000000E+00
   0.288558E+02   0.000000E+00
   0.297132E+02   0.000000E+00
   0.228524E+02   0.000000E+00
   0.214772E+02   0.000000E+00
   0.246645E+02   0.000000E+00
   0.250808E+02   0.000000E+00
   0.255868E+02   0.000000E+00
   0.272217E+02   0.000000E+00
   0.311336E+02   0.000000E+00
   0.276403E+02   0.000000E+00
   0.292982E+02   0.000000E+00
   0.325309E+02   0.000000E+00
   0.283298E+02   0.000000E+00
   0.272166E+02   0.000000E+00
   0.231374E+02   0.000000E+00
   0.332163E+02   0.000000E+00
   0.274195E+02   0.000000E+00
   0.234318E+02   0.000000E+00
   0.286532E+02   0.000000E+00
   0.284765E+02   0.000000E+00
   0.231329E+02   0.000000E+00
   0.249517E+02   0.000000E+00
   0.359115E+02   0.000000E+00
   0.272558E+02   0.000000E+00
   0.292510E+02   0.000000E+00
   0.343762E+02   0.000000E+00
   0.215418E+02   0.000000E+00
   0.269146E+02   0.000000E+00
   0.250120E+02   0.000000E+00
   0.274657E+02   0.000000E+00
   0.326676E+02   0.000000E+00
   0.343298E+02   0.000000E+00
   0.283354E+02   0.000000E+00
   0.235414E+02   0.000000E+00
   0.293434E+02   0.000000E+00
   0.238447E+02   0.000000E+00
   0.285125E+02   0.000000E+00
   0.267477E+02   0.000000E+00
   0.310879E+02   0.000000E+00
   0.264186E+02   0.000000E+00
   0.267385E+02   0.000000E+00
   0.250296E+02   0.000000E+00
   0.277929E+02   0.000000E+00
   0.239329E+02   0.000000E+00
   0.282456E+02   0.000000E+00
   0.293295E+02   0.000000E+00
   0.286056E+02   0.000000E+00
   0.382765E+02   0.000000E+00
   0.337936E+02   0.000000E+00
   0.217793E+02   0.000000E+00
   0.285435E+02   0.000000E+00
   0.237104E+02   0.000000E+00
   0.215946E+02   0.000000E+00
   0.257021E+02   0.000000E+00
   0.271382E+02   0.000000E+00
   0.289042E+02   0.000000E+00
   0.286776E+02   0.000000E+00
   0.279025E+02   0.000000E+00
   0.275888E+02   0.000000E+00
   0.312720E+02   0.000000E+00
   0.269295E+02   0.000000E+00
   0.348906E+02   0.000000E+00
   0.307373E+02   0.000000E+00
   0.280564E+02   0.000000E+00
   0.275775E+02   0.000000E+00
   0.286967E+02   0.000000E+00
   0.333240E+02   0.000000E+00
   0.301081E+02   0.000000E+00
   0.276323E+02   0.000000E+00
   0.258076E+02   0.000000E+00
   0.338472E+02   0.000000E+00
   0.254811E+02   0.000000E+00
   0.284375E+02   0.000000E+00
   0.297889E+02   0.000000E+00
   0.308926E+02   0.000000E+00
   0.295054E+02   0.000000E+00
   0.331042E+02   0.000000E+00
   0.243619E+02   0.000000E+00
   0.239959E+02   0.000000E+00
   0.317305E+02   0.000000E+00
   0.239773E+02   0.000000E+00
   0.298766E+02   0.000000E+00
   0.206996E+02   0.000000E+00
   0.268450E+02   0.000000E+00
   0.301036E+02   0.000000E+00
   0.307395E+02   0.000000E+00
   0.276620E+02   0.000000E+00
   0.298250E+02   0.000000E+00
   0.322274E+02   0.000000E+00
   0.274449E+02   0.000000E+00
   0.271661E+02   0.000000E+00
   0.231404E+02   0.000000E+00
   0.321374E+02   0.000000E+00
   0.312621E+02   0.000000E+00
   0.317754E+02   0.000000E+00
   0.362454E+02   0.000000E+00
   0.316065E+02   0.000000E+00
   0.234736E+02   0.000000E+00
   0.246465E+02   0.000000E+00
   0.281224E+02   0.000000E+00
   0.278653E+02   0.000000E+00
   0.263794E+02   0.000000E+00
   0.305992E+02   0.000000E+00
   0.287990E+02   0.000000E+00
   0.312967E+02   0.000000E+00
   0.251066E+02   0.000000E+00
   0.306505E+02   0.000000E+00
   0.303729E+02   0.000000E+00
   0.219015E+02   0.000000E+00
   0.236450E+02   0.000000E+00
   0.301688E+02   0.000000E+00
   0.279650E+02   0.000000E+00
   0.280658E+02   0.000000E+00
   0.309817E+02   0.000000E+00
   0.273520E+02   0.000000E+00
   0.252501E+02   0.000000E+00
   0.225155E+02   0.000000E+00
   0.277548E+02   0.000000E+00
   0.252617E+02   0.000000E+00
   0.283315E+02   0.000000E+00
   0.234048E+02   0.000000E+00
   0.326644E+02   0.000000E+00
   0.220587E+02   0.000000E+00
   0.283356E+02   0.000000E+00
   0.274799E+02   0.000000E+00
   0.261551E+02   0.000000E+00
   0.265633E+02   0.000000E+00
   0.225185E+02   0.000000E+00
   0.243091E+02   0.000000E+00
   0.266577E+02   0.000000E+00
   0.338555E+02   0.000000E+00
   0.274765E+02   0.000000E+00
   0.344011E+02   0.000000E+00
   0.314359E+02   0.000000E+00
   0.247886E+02   0.000000E+00
   0.293876E+02   0.000000E+00
   0.287656E+02   0.000000E+00
   0.328077E+02   0.000000E+00
   0.229985E+02   0.000000E+00
   0.256840E+02   0.000000E+00
   0.221166E+02   0.000000E+00
   0.260179E+02   0.000000E+00
   0.251234E+02   0.000000E+00
   0.283132E+02   0.000000E+00
   0.339508E+02   0.000000E+00
   0.290600E+02   0.000000E+00
   0.250787E+02   0.000000E+00
   0.290595E+02   0.000000E+00
   0.235602E+02   0.000000E+00
   0.237429E+02   0.000000E+00
   0.302386E+02   0.000000E+00
   0.240505E+02   0.000000E+00
   0.367798E+02   0.000000E+00
   0.265625E+02   0.000000E+00
   0.220254E+02   0.000000E+00
   0.242752E+02   0.000000E+00
   0.240566E+02   0.000000E+00
   0.267229E+02   0.000000E+00
   0.231279E+02   0.000000E+00
   0.261173E+02   0.000000E+00
   0.272345E+02   0.000000E+00
   0.248082E+02   0.000000E+00
   0.232524E+02   0.000000E+00
   0.209790E+02   0.000000E+00
   0.281314E+02   0.000000E+00
   0.311604E+02   0.000000E+00
   0.286582E+02   0.000000E+00
   0.299560E+02   0.000000E+00
   0.346991E+02   0.000000E+00
   0.267220E+02   0.000000E+00
   0.264656E+02   0.000000E+00
   0.286238E+02   0.000000E+00
   0.269675E+02   0.000000E+00
   0.259882E+02   0.000000E+00
   0.296906E+02   0.000000E+00
   0.256366E+02   0.000000E+00
   0.285334E+02   0.000000E+00
   0.253914E+02   0.000000E+00
   0.261924E+02   0.000000E+00
   0.297012E+02   0.000000E+00
   0.227204E+02   0.000000E+00
   0.293136E+02   0.000000E+00
   0.277487E+02   0.000000E+00
   0.312499E+02   0.000000E+00
   0.313831E+02   0.000000E+00
   0.260257E+02   0.000000E+00
   0.270544E+02   0.000000E+00
   0.279180E+02   0.000000E+00
   0.202250E+02   0.000000E+00
   0.223917E+02   0.000000E+00
   0.332388E+02   0.000000E+00
   0.297269E+02   0.000000E+00
   0.296904E+02   0.000000E+00
   0.261272E+02   0.000000E+00
   0.329759E+02   0.000000E+00
   0.273576E+02   0.000000E+00
   0.262119E+02   0.000000E+00
   0.243649E+02   0.000000E+00
   0.259239E+02   0.000000E+00
   0.286592E+02   0.000000E+00
   0.285104E+02   0.000000E+00
   0.246476E+02   0.000000E+00
   0.271335E+02   0.000000E+00
   0.230083E+02   0.000000E+00
   0.339119E+02   0.000000E+00
   0.327565E+02   0.000000E+00
   0.335642E+02   0.000000E+00
   0.276698E+02   0.000000E+00
   0.242627E+02   0.000000E+00
   0.288835E+02   0.000000E+00
   0.279177E+02   0.000000E+00
   0.308876E+02   0.000000E+00
   0.274333E+02   0.000000E+00
   0.311803E+02   0.000000E+00
   0.279141E+02   0.000000E+00
   0.240953E+02   0.000000E+00
   0.286750E+02   0.000000E+00
   0.277345E+02   0.000000E+00
   0.261755E+02   0.000000E+00
   0.266515E+02   0.000000E+00
   0.319795E+02   0.000000E+00
   0.276811E+02   0.000000E+00
   0.279708E+02   0.000000E+00
   0.287686E+02   0.000000E+00
   0.235719E+02   0.000000E+00
   0.286829E+02   0.000000E+00
   0.299860E+02   0.000000E+00
   0.251835E+02   0.000000E+00
   0.283278E+02   0.000000E+00
   0.237595E+02   0.000000E+00
   0.282375E+02   0.000000E+00
   0.271648E+02   0.000000E+00
   0.236371E+02   0.000000E+00
   0.269025E+02   0.000000E+00
   0.333717E+02   0.000000E+00
   0.221240E+02   0.000000E+00
   0.256834E+02   0.000000E+00
   0.258998E+02   0.000000E+00
   0.244985E+02   0.000000E+00
   0.241489E+02   0.000000E+00
   0.258576E+02   0.000000E+00
   0.308772E+02   0.000000E+00
   0.251736E+02   0.000000E+00
   0.304310E+02   0.000000E+00
   0.272602E+02   0.000000E+00
   0.264631E+02   0.000000E+00
   0.216612E+02   0.000000E+00
   0.260348E+02   0.000000E+00
   0.273154E+02   0.000000E+00
   0.314962E+02   0.000000E+00
   0.291055E+02   0.000000E+00
   0.325162E+02   0.000000E+00
   0.285212E+02   0.000000E+00
   0.334616E+02   0.000000E+00
   0.266012E+02   0.000000E+00
   0.340094E+02   0.000000E+00
   0.343237E+02   0.000000E+00
   0.274333E+02   0.000000E+00
   0.298396E+02   0.000000E+00
   0.286908E+02   0.000000E+00
   0.257855E+02   0.000000E+00
   0.299672E+02   0.000000E+00
   0.293182E+02   0.000000E+00
   0.308798E+02   0.000000E+00
   0.317179E+02   0.000000E+00
   0.315915E+02   0.000000E+00
   0.277859E+02   0.000000E+00
   0.221592E+02   0.000000E+00
   0.259904E+02   0.000000E+00
   0.304691E+02   0.000000E+00
   0.267821E+02   0.000000E+00
   0.264525E+02   0.000000E+00
   0.235430E+02   0.000000E+00
   0.301268E+02   0.000000E+00
   0.297279E+02   0.000000E+00
   0.274807E+02   0.000000E+00
   0.308904E+02   0.000000E+00
   0.267924E+02   0.000000E+00
   0.297031E+02   0.000000E+00
   0.268557E+02   0.000000E+00
   0.235326E+02   0.000000E+00
   0.282127E+02   0.000000E+00
   0.307740E+02   0.000000E+00
   0.261809E+02   0.000000E+00
   0.250866E+02   0.000000E+00
   0.345404E+02   0.000000E+00
   0.319870E+02   0.000000E+00
   0.229918E+02   0.000000E+00
   0.188229E+02   0.000000E+00
   0.352559E+02   0.000000E+00
   0.256466E+02   0.000000E+00
   0.275112E+02   0.000000E+00
   0.312454E+02   0.000000E+00
   0.317738E+02   0.000000E+00
   0.277430E+02   0.000000E+00
   0.304654E+02   0.000000E+00
   0.236820E+02   0.000000E+00
   0.302488E+02   0.000000E+00
   0.276939E+02   0.000000E+00
   0.278964E+02   0.000000E+00
   0.335939E+02   0.000000E+00
   0.276886E+02   0.000000E+00
   0.285963E+02   0.000000E+00
   0.241252E+02   0.000000E+00
   0.313924E+02   0.000000E+00
   0.311870E+02   0.000000E+00
   0.327372E+02   0.000000E+00
   0.308695E+02   0.000000E+00
   0.251129E+02   0.000000E+00
   0.283140E+02   0.000000E+00
   0.260321E+02   0.000000E+00
   0.268486E+02   0.000000E+00
   0.240815E+02   0.000000E+00
   0.307390E+02   0.000000E+00
   0.278329E+02   0.000000E+00
   0.218688E+02   0.000000E+00
   0.301393E+02   0.000000E+00
   0.300924E+02   0.000000E+00
   0.274287E+02   0.000000E+00
   0.238464E+02   0.000000E+00
   0.252152E+02   0.000000E+00
   0.301102E+02   0.000000E+00
   0.245191E+02   0.000000E+00
   0.258106E+02   0.000000E+00
   0.269309E+02   0.000000E+00
   0.246341E+02   0.000000E+00
   0.289930E+02   0.000000E+00
   0.314653E+02   0.000000E+00
   0.290302E+02   0.000000E+00
   0.246878E+02   0.000000E+00
   0.242149E+02   0.000000E+00
   0.294056E+02   0.000000E+00
   0.275949E+02   0.000000E+00
   0.265378E+02   0.000000E+00
   0.308235E+02   0.000000E+00
   0.352617E+02   0.000000E+00
   0.309024E+02   0.000000E+00
   0.286136E+02   0.000000E+00
   0.270559E+02   0.000000E+00
   0.297299E+02   0.000000E+00
   0.240128E+02   0.000000E+00
   0.279424E+02   0.000000E+00
   0.256933E+02   0.000000E+00
   0.252144E+02   0.000000E+00
   0.262683E+02   0.000000E+00
   0.285929E+02   0.000000E+00
   0.232494E+02   0.000000E+00
   0.281244E+02   0.000000E+00
   0.280076E+02   0.000000E+00
   0.258424E+02   0.000000E+00
   0.236640E+02   0.000000E+00
   0.278860E+02   0.000000E+00
   0.333361E+02   0.000000E+00
   0.260329E+02   0.000000E+00
   0.300649E+02   0.000000E+00
   0.251055E+02   0.000000E+00
   0.271032E+02   0.000000E+00
   0.273453E+02   0.000000E+00
   0.279035E+02   0.000000E+00
   0.279392E+02   0.000000E+00
   0.317122E+02   0.000000E+00
   0.290260E+02   0.000000E+00
   0.266803E+02   0.000000E+00
   0.312732E+02   0.000000E+00
   0.266453E+02   0.000000E+00
   0.256632E+02   0.000000E+00
   0.254290E+02   0.000000E+00
   0.281559E+02   0.000000E+00
   0.242558E+02   0.000000E+00
   0.293553E+02   0.000000E+00
   0.342150E+02   0.000000E+00
   0.306153E+02   0.000000E+00
   0.263563E+02   0.000000E+00
   0.321488E+02   0.000000E+00
   0.278339E+02   0.000000E+00
   0.271313E+02   0.000000E+00
   0.218773E+02   0.000000E+00
   0.254440E+02   0.000000E+00
   0.277904E+02   0.000000E+00
   0.238414E+02   0.000000E+00
   0.342245E+02   0.000000E+00
   0.242960E+02   0.000000E+00
   0.261710E+02   0.000000E+00
   0.282079E+02   0.000000E+00
   0.270846E+02   0.000000E+00
   0.224521E+02   0.000000E+00
   0.244920E+02   0.000000E+00
   0.308761E+02   0.000000E+00
   0.317863E+02   0.000000E+00
   0.254248E+02   0.000000E+00
   0.238142E+02   0.000000E+00
   0.315473E+02   0.000000E+00
   0.252993E+02   0.000000E+00
   0.288996E+02   0.000000E+00
   0.258343E+02   0.000000E+00
   0.249183E+02   0.000000E+00
   0.300182E+02   0.000000E+00
   0.198191E+02   0.000000E+00
   0.313451E+02   0.000000E+00
   0.193091E+02   0.000000E+00
   0.316268E+02   0.000000E+00
   0.262622E+02   0.000000E+00
   0.314585E+02   0.000000E+00
   0.309108E+02   0.000000E+00
   0.202947E+02   0.000000E+00
   0.235406E+02   0.000000E+00
   0.305275E+02   0.000000E+00
   0.250728E+02   0.000000E+00
   0.253376E+02   0.000000E+00
   0.226626E+02   0.000000E+00
   0.242227E+02   0.000000E+00
   0.285202E+02   0.000000E+00
   0.333890E+02   0.000000E+00
   0.276003E+02   0.000000E+00
   0.268002E+02   0.000000E+00
   0.311534E+02   0.000000E+00
   0.243069E+02   0.000000E+00
   0.278972E+02   0.000000E+00
   0.256629E+02   0.000000E+00
   0.223737E+02   0.000000E+00
   0.281456E+02   0.000000E+00
   0.239035E+02   0.000000E+00
   0.294792E+02   0.000000E+00
   0.308551E+02   0.000000E+00
   0.231273E+02   0.000000E+00
   0.286476E+02   0.000000E+00
   0.226862E+02   0.000000E+00
   0.346748E+02   0.000000E+00
   0.343491E+02   0.000000E+00
   0.327389E+02   0.000000E+00
   0.228111E+02   0.000000E+00
   0.246445E+02   0.000000E+00
   0.265654E+02   0.000000E+00
   0.261300E+02   0.000000E+00
   0.331745E+02   0.000000E+00
   0.213544E+02   0.000000E+00
   0.255248E+02   0.000000E+00
   0.297661E+02   0.000000E+00
   0.225129E+02   0.000000E+00
   0.235955E+02   0.000000E+00
   0.293550E+02   0.000000E+00
   0.288548E+02   0.000000E+00
   0.283376E+02   0.000000E+00
   0.305525E+02   0.000000E+00
   0.282827E+02   0.000000E+00
   0.345580E+02   0.000000E+00
   0.277588E+02   0.000000E+00
   0.206818E+02   0.000000E+00
   0.257609E+02   0.000000E+00
   0.255085E+02   0.000000E+00
   0.303103E+02   0.000000E+00
   0.259580E+02   0.000000E+00
   0.321019E+02   0.000000E+00
   0.263569E+02   0.000000E+00
   0.313502E+02   0.000000E+00
   0.286415E+02   0.000000E+00
   0.272293E+02   0.000000E+00
   0.305321E+02   0.000000E+00
   0.275705E+02   0.000000E+00
   0.251956E+02   0.000000E+00
   0.285825E+02   0.000000E+00
   0.213711E+02   0.000000E+00
   0.329957E+02   0.000000E+00
   0.246388E+02   0.000000E+00
   0.235711E+02   0.000000E+00
   0.290212E+02   0.000000E+00
   0.260350E+02   0.000000E+00
   0.286827E+02   0.000000E+00
   0.261415E+02   0.000000E+00
   0.271574E+02   0.000000E+00
   0.306354E+02   0.000000E+00
   0.282923E+02   0.000000E+00
   0.299733E+02   0.000000E+00
   0.307897E+02   0.000000E+00
   0.242364E+02   0.000000E+00
   0.279388E+02   0.000000E+00
   0.303953E+02   0.000000E+00
   0.290267E+02   0.000000E+00
   0.292370E+02   0.000000E+00
   0.295063E+02   0.000000E+00
   0.291263E+02   0.000000E+00
   0.314507E+02   0.000000E+00
   0.297444E+02   0.000000E+00
   0.360682E+02   0.000000E+00
   0.252302E+02   0.000000E+00
   0.313967E+02   0.000000E+00
   0.291403E+02   0.000000E+00
   0.273699E+02   0.000000E+00
   0.250652E+02   0.000000E+00
   0.328448E+02   0.000000E+00
   0.232648E+02   0.000000E+00
   0.275170E+02   0.000000E+00
   0.251158E+02   0.000000E+00
   0.261830E+02   0.000000E+00
   0.265549E+02   0.000000E+00
   0.298384E+02   0.000000E+00
   0.272161E+02   0.000000E+00
   0.241365E+02   0.000000E+00
   0.319571E+02   0.000000E+00
   0.262052E+02   0.000000E+00
   0.279521E+02   0.000000E+00
   0.282922E+02   0.000000E+00
   0.276883E+02   0.000000E+00
   0.277760E+02   0.000000E+00
   0.285752E+02   0.000000E+00
   0.237196E+02   0.000000E+00
   0.241355E+02   0.000000E+00
   0.257182E+02   0.000000E+00
   0.223696E+02   0.000000E+00
   0.260231E+02   0.000000E+00
   0.289173E+02   0.000000E+00
   0.204395E+02   0.000000E+00
   0.215294E+02   0.000000E+00
   0.281444E+02   0.000000E+00
   0.259838E+02   0.000000E+00
   0.290270E+02   0.000000E+00
   0.302838E+02   0.000000E+00
   0.284788E+02   0.000000E+00
   0.302850E+02   0.000000E+00
   0.327184E+02   0.000000E+00
   0.244702E+02   0.000000E+00
   0.262095E+02   0.000000E+00
   0.271825E+02   0.000000E+00
   0.243010E+02   0.000000E+00
   0.264355E+02   0.000000E+00
   0.272513E+02   0.000000E+00
   0.294826E+02   0.000000E+00
   0.240044E+02   0.000000E+00
   0.244184E+02   0.000000E+00
   0.279722E+02   0.000000E+00
   0.265255E+02   0.000000E+00
   0.287444E+02   0.000000E+00
   0.271890E+02   0.000000E+00
   0.293240E+02   0.000000E+00
   0.284554E+02   0.000000E+00
   0.240977E+02   0.000000E+00
   0.288569E+02   0.000000E+00
   0.258497E+02   0.000000E+00
   0.224814E+02   0.000000E+00
   0.260683E+02   0.000000E+00
   0.301312E+02   0.000000E+00
   0.303483E+02   0.000000E+00
   0.279576E+02   0.000000E+00
   0.278961E+02   0.000000E+00
   0.297544E+02   0.000000E+00
   0.210017E+02   0.000000E+00
   0.269901E+02   0.000000E+00
   0.287573E+02   0.000000E+00
   0.249690E+02   0.000000E+00
   0.275499E+02   0.000000E+00
   0.323518E+02   0.000000E+00
   0.328882E+02   0.000000E+00
   0.255744E+02   0.000000E+00
   0.237477E+02   0.000000E+00
   0.296347E+02   0.000000E+00
   0.277392E+02   0.000000E+00
   0.320622E+02   0.000000E+00
   0.239168E+02   0.000000E+00
   0.253159E+02   0.000000E+00
   0.312422E+02   0.000000E+00
   0.339922E+02   0.000000E+00
   0.290262E+02   0.000000E+00
   0.242848E+02   0.000000E+00
   0.239414E+02   0.000000E+00
   0.219196E+02   0.000000E+00
   0.280524E+02   0.000000E+00
   0.236905E+02   0.000000E+00
   0.278760E+02   0.000000E+00
   0.273787E+02   0.000000E+00
   0.299420E+02   0.000000E+00
   0.293773E+02   0.000000E+00
   0.286844E+02   0.000000E+00
   0.316761E+02   0.000000E+00
   0.269898E+02   0.000000E+00
   0.342155E+02   0.000000E+00
   0.330529E+02   0.000000E+00
   0.289188E+02   0.000000E+00
   0.258499E+02   0.000000E+00
   0.248724E+02   0.000000E+00
   0.282672E+02   0.000000E+00
   0.244657E+02   0.000000E+00
   0.327054E+02   0.000000E+00
   0.266291E+02   0.000000E+00
   0.255084E+02   0.000000E+00
   0.253939E+02   0.000000E+00
   0.294690E+02   0.000000E+00
   0.324927E+02   0.000000E+00
   0.233127E+02   0.000000E+00
   0.239526E+02   0.000000E+00
   0.262977E+02   0.000000E+00
   0.241492E+02   0.000000E+00
   0.331583E+02   0.000000E+00
   0.231071E+02   0.000000E+00
   0.238512E+02   0.000000E+00
   0.260166E+02   0.000000E+00
   0.250144E+02   0.000000E+00
   0.276510E+02   0.000000E+00
   0.267555E+02   0.000000E+00
   0.263672E+02   0.000000E+00
   0.301889E+02   0.000000E+00
   0.252988E+02   0.000000E+00
   0.270111E+02   0.000000E+00
   0.253459E+02   0.000000E+00
   0.226051E+02   0.000000E+00
   0.267869E+02   0.000000E+00
   0.249075E+02   0.000000E+00
   0.283762E+02   0.000000E+00
   0.295055E+02   0.000000E+00
   0.263801E+02   0.000000E+00
   0.227345E+02   0.000000E+00
   0.316956E+02   0.000000E+00
   0.248357E+02   0.000000E+00
   0.387919E+02   0.000000E+00
   0.252581E+02   0.000000E+00
   0.269982E+02   0.000000E+00
   0.266739E+02   0.000000E+00
   0.238439E+02   0.000000E+00
   0.262341E+02   0.000000E+00
   0.267204E+02   0.000000E+00
   0.286928E+02   0.000000E+00
   0.249931E+02   0.000000E+00
   0.257898E+02   0.000000E+00
   0.260459E+02   0.000000E+00
   0.220867E+02   0.000000E+00
   0.304453E+02   0.000000E+00
   0.264884E+02   0.000000E+00
   0.241526E+02   0.000000E+00
   0.295742E+02   0.000000E+00
   0.264879E+02   0.000000E+00
   0.278815E+02   0.000000E+00
   0.223198E+02   0.000000E+00
   0.266844E+02   0.000000E+00
   0.366831E+02   0.000000E+00
   0.335662E+02   0.000000E+00
   0.292191E+02   0.000000E+00
   0.300275E+02   0.000000E+00
   0.288123E+02   0.000000E+00
   0.239271E+02   0.000000E+00
   0.269915E+02   0.000000E+00
   0.276806E+02   0.000000E+00
   0.250368E+02   0.000000E+00
   0.226781E+02   0.000000E+00
   0.242175E+02   0.000000E+00
   0.296575E+02   0.000000E+00
   0.294748E+02   0.000000E+00
   0.330402E+02   0.000000E+00
   0.263721E+02   0.000000E+00
   0.264060E+02   0.000000E+00
   0.289028E+02   0.000000E+00
   0.252820E+02   0.000000E+00
   0.291275E+02   0.000000E+00
   0.283048E+02   0.000000E+00
   0.266131E+02   0.000000E+00
   0.294261E+02   0.000000E+00
   0.260160E+02   0.000000E+00
   0.244472E+02   0.000000E+00
   0.260088E+02   0.000000E+00
   0.306562E+02   0.000000E+00
   0.249799E+02   0.000000E+00
   0.293260E+02   0.000000E+00
   0.236863E+02   0.000000E+00
   0.225030E+02   0.000000E+00
   0.277081E+02   0.000000E+00
   0.279161E+02   0.000000E+00
   0.309219E+02   0.000000E+00
   0.290369E+02   0.000000E+00
   0.239867E+02   0.000000E+00
   0.286877E+02   0.000000E+00
   0.338362E+02   0.000000E+00
   0.256277E+02   0.000000E+00
   0.296608E+02   0.000000E+00
   0.315660E+02   0.000000E+00
   0.227980E+02   0.000000E+00
   0.199135E+02   0.000000E+00
   0.332752E+02   0.000000E+00
   0.295539E+02   0.000000E+00
   0.332615E+02   0.000000E+00
   0.331238E+02   0.000000E+00
   0.238864E+02   0.000000E+00
   0.238615E+02   0.000000E+00
   0.283726E+02   0.000000E+00
   0.225389E+02   0.000000E+00
   0.261454E+02   0.000000E+00
   0.262542E+02   0.000000E+00
   0.260023E+02   0.000000E+00
   0.238743E+02   0.000000E+00
   0.224455E+02   0.000000E+00
   0.255274E+02   0.000000E+00
   0.328585E+02   0.000000E+00
   0.290344E+02   0.000000E+00
   0.327792E+02   0.000000E+00
   0.242025E+02   0.000000E+00
   0.252861E+02   0.000000E+00
   0.233093E+02   0.000000E+00
   0.336701E+02   0.000000E+00
   0.294432E+02   0.000000E+00
   0.267158E+02   0.000000E+00
   0.262983E+02   0.000000E+00
   0.284390E+02   0.000000E+00
   0.224551E+02   0.000000E+00
   0.296524E+02   0.000000E+00
   0.259282E+02   0.000000E+00
   0.239590E+02   0.000000E+00
   0.278381E+02   0.000000E+00
   0.231126E+02   0.000000E+00
   0.307817E+02   0.000000E+00
   0.274338E+02   0.000000E+00
   0.257930E+02   0.000000E+00
   0.246582E+02   0.000000E+00
   0.232707E+02   0.000000E+00
   0.239511E+02   0.000000E+00
   0.229339E+02   0.000000E+00
   0.250226E+02   0.000000E+00
   0.218875E+02   0.000000E+00
   0.303915E+02   0.000000E+00
   0.263778E+02   0.000000E+00
   0.291467E+02   0.000000E+00
   0.231931E+02   0.000000E+00
   0.321528E+02   0.000000E+00
   0.258112E+02   0.000000E+00
   0.249254E+02   0.000000E+00
   0.283378E+02   0.000000E+00
   0.291928E+02   0.000000E+00
   0.283266E+02   0.000000E+00
   0.334827E+02   0.000000E+00
   0.192826E+02   0.000000E+00
   0.297190E+02   0.000000E+00
   0.309411E+02   0.000000E+00
   0.235987E+02   0.000000E+00
   0.338917E+02   0.000000E+00
   0.274394E+02   0.000000E+00
   0.267278E+02   0.000000E+00
   0.254365E+02   0.000000E+00
   0.247836E+02   0.000000E+00
   0.301305E+02   0.000000E+00
   0.255186E+02   0.000000E+00
   0.272508E+02   0.000000E+00
   0.309756E+02   0.000000E+00
   0.323292E+02   0.000000E+00
   0.327001E+02   0.000000E+00
   0.255327E+02   0.000000E+00
   0.256897E+02   0.000000E+00
   0.258600E+02   0.000000E+00
   0.292887E+02   0.000000E+00
   0.284463E+02   0.000000E+00
   0.278871E+02   0.000000E+00
   0.261791E+02   0.000000E+00
   0.219901E+02   0.000000E+00
   0.307998E+02   0.000000E+00
   0.278290E+02   0.000000E+00
   0.274576E+02   0.000000E+00
   0.254154E+02   0.000000E+00
   0.298138E+02   0.000000E+00
   0.325700E+02   0.000000E+00
   0.266511E+02   0.000000E+00
   0.248750E+02   0.000000E+00
   0.233483E+02   0.000000E+00
   0.253042E+02   0.000000E+00
   0.273719E+02   0.000000E+00
   0.248085E+02   0.000000E+00
   0.270471E+02   0.000000E+00
   0.297387E+02   0.000000E+00
   0.303037E+02   0.000000E+00
   0.266891E+02   0.000000E+00
   0.282168E+02   0.000000E+00
   0.247374E+02   0.000000E+00
   0.260686E+02   0.000000E+00
   0.253007E+02   0.000000E+00
   0.197576E+02   0.000000E+00
   0.345010E+02   0.000000E+00
   0.283830E+02   0.000000E+00
   0.296570E+02   0.000000E+00
   0.263174E+02   0.000000E+00
   0.265255E+02   0.000000E+00
   0.273189E+02   0.000000E+00
   0.346265E+02   0.000000E+00
   0.287099E+02   0.000000E+00
   0.238980E+02   0.000000E+00
   0.253617E+02   0.000000E+00
   0.279208E+02   0.000000E+00
   0.349157E+02   0.000000E+00
   0.238976E+02   0.000000E+00
   0.259970E+02   0.000000E+00
   0.228181E+02   0.000000E+00
   0.273946E+02   0.000000E+00
   0.315963E+02   0.000000E+00
   0.243170E+02   0.000000E+00
   0.282170E+02   0.000000E+00
   0.317459E+02   0.000000E+00
   0.284785E+02   0.000000E+00
   0.349095E+02   0.000000E+00
   0.301614E+02   0.000000E+00
   0.210405E+02   0.000000E+00
   0.304804E+02   0.000000E+00
   0.268133E+02   0.000000E+00
   0.278082E+02   0.000000E+00
   0.260281E+02   0.000000E+00
   0.305004E+02   0.000000E+00
   0.228946E+02   0.000000E+00
   0.239503E+02   0.000000E+00
   0.273765E+02   0.000000E+00
   0.260790E+02   0.000000E+00
   0.226889E+02   0.000000E+00
   0.297662E+02   0.000000E+00
   0.287144E+02   0.000000E+00
   0.249897E+02   0.000000E+00
   0.245584E+02   0.000000E+00
   0.235557E+02   0.000000E+00
   0.303655E+02   0.000000E+00
   0.260384E+02   0.000000E+00
   0.252637E+02   0.000000E+00
   0.251871E+02   0.000000E+00
   0.360626E+02   0.000000E+00
   0.297642E+02   0.000000E+00
   0.313543E+02   0.000000E+00
   0.239087E+02   0.000000E+00
   0.281757E+02   0.000000E+00
   0.239707E+02   0.000000E+00
   0.231978E+02   0.000000E+00
   0.277017E+02   0.000000E+00
   0.210580E+02   0.000000E+00
   0.237477E+02   0.000000E+00
   0.273361E+02   0.000000E+00
   0.245341E+02   0.000000E+00
   0.195790E+02   0.000000E+00
   0.249826E+02   0.000000E+00
   0.262738E+02   0.000000E+00
   0.260157E+02   0.000000E+00
   0.277804E+02   0.000000E+00
   0.247291E+02   0.000000E+00
   0.246857E+02   0.000000E+00
   0.286124E+02   0.000000E+00
   0.326736E+02   0.000000E+00
   0.287215E+02   0.000000E+00
   0.245443E+02   0.000000E+00
   0.255699E+02   0.000000E+00
   0.276617E+02   0.000000E+00
   0.316770E+02   0.000000E+00
   0.238590E+02   0.000000E+00
   0.247561E+02   0.000000E+00
   0.248941E+02   0.000000E+00
   0.329719E+02   0.000000E+00
   0.251279E+02   0.000000E+00
   0.266078E+02   0.000000E+00
   0.282785E+02   0.000000E+00
   0.253708E+02   0.000000E+00
   0.287577E+02   0.000000E+00
   0.255979E+02   0.000000E+00
   0.274712E+02   0.000000E+00
   0.273613E+02   0.000000E+00
   0.272041E+02   0.000000E+00
   0.296012E+02   0.000000E+00
   0.328972E+02   0.000000E+00
   0.306775E+02   0.000000E+00
   0.279387E+02   0.000000E+00
   0.291521E+02   0.000000E+00
   0.260594E+02   0.000000E+00
   0.258529E+02   0.000000E+00
   0.274050E+02   0.000000E+00
   0.323511E+02   0.000000E+00
   0.289241E+02   0.000000E+00
   0.231599E+02   0.000000E+00
   0.229778E+02   0.000000E+00
   0.277309E+02   0.000000E+00
   0.263299E+02   0.000000E+00
   0.231715E+02   0.000000E+00
   0.243789E+02   0.000000E+00
   0.299432E+02   0.000000E+00
   0.217080E+02   0.000000E+00
   0.275701E+02   0.000000E+00
   0.262605E+02   0.000000E+00
   0.233526E+02   0.000000E+00
   0.272588E+02   0.000000E+00
   0.256724E+02   0.000000E+00
   0.248500E+02   0.000000E+00
   0.307499E+02   0.000000E+00
   0.264535E+02   0.000000E+00
   0.280365E+02   0.000000E+00
   0.296277E+02   0.000000E+00
   0.262085E+02   0.000000E+00
   0.325563E+02   0.000000E+00
   0.283643E+02   0.000000E+00
   0.267083E+02   0.000000E+00
   0.274964E+02   0.000000E+00
   0.282358E+02   0.000000E+00
   0.235152E+02   0.000000E+00
   0.303776E+02   0.000000E+00
   0.270227E+02   0.000000E+00
   0.310579E+02   0.000000E+00
   0.277943E+02   0.000000E+00
   0.316526E+02   0.000000E+00
   0.253404E+02   0.000000E+00
   0.235983E+02   0.000000E+00
   0.270931E+02   0.000000E+00
   0.328904E+02   0.000000E+00
   0.245336E+02   0.000000E+00
   0.240326E+02   0.000000E+00
   0.276329E+02   0.000000E+00
   0.331696E+02   0.000000E+00
   0.275804E+02   0.000000E+00
   0.285450E+02   0.000000E+00
   0.228986E+02   0.000000E+00
   0.270612E+02   0.000000E+00
   0.288622E+02   0.000000E+00
   0.201682E+02   0.000000E+00
   0.287176E+02   0.000000E+00
   0.327073E+02   0.000000E+00
   0.256920E+02   0.000000E+00
   0.280575E+02   0.000000E+00
   0.262764E+02   0.000000E+00
   0.223109E+02   0.000000E+00
   0.299749E+02   0.000000E+00
   0.358776E+02   0.000000E+00
   0.344730E+02   0.000000E+00
   0.265015E+02   0.000000E+00
   0.250825E+02   0.000000E+00
   0.275651E+02   0.000000E+00
   0.264726E+02   0.000000E+00
   0.271628E+02   0.000000E+00
   0.330743E+02   0.000000E+00
   0.284223E+02   0.000000E+00
   0.264174E+02   0.000000E+00
   0.283990E+02   0.000000E+00
   0.261909E+02   0.000000E+00
   0.262304E+02   0.000000E+00
   0.217669E+02   0.000000E+00
   0.238680E+02   0.000000E+00
   0.341718E+02   0.000000E+00
   0.257880E+02   0.000000E+00
   0.272653E+02   0.000000E+00
   0.255024E+02   0.000000E+00
   0.277560E+02   0.000000E+00
   0.236974E+02   0.000000E+00
   0.271453E+02   0.000000E+00
   0.284646E+02   0.000000E+00
   0.299922E+02   0.000000E+00
   0.267395E+02   0.000000E+00
   0.339323E+02   0.000000E+00
   0.299942E+02   0.000000E+00
   0.266260E+02   0.000000E+00
   0.257651E+02   0.000000E+00
   0.334389E+02   0.000000E+00
   0.343558E+02   0.000000E+00
   0.275745E+02   0.000000E+00
   0.301700E+02   0.000000E+00
   0.242725E+02   0.000000E+00
   0.246372E+02   0.000000E+00
   0.269185E+02   0.000000E+00
   0.311177E+02   0.000000E+00
   0.313613E+02   0.000000E+00
   0.300333E+02   0.000000E+00
   0.274619E+02   0.000000E+00
   0.285414E+02   0.000000E+00
   0.235714E+02   0.000000E+00
   0.343674E+02   0.000000E+00
   0.269553E+02   0.000000E+00
   0.200904E+02   0.000000E+00
   0.198964E+02   0.000000E+00
   0.248045E+02   0.000000E+00
   0.257516E+02   0.000000E+00
   0.302762E+02   0.000000E+00
   0.242737E+02   0.000000E+00
   0.235313E+02   0.000000E+00
   0.261782E+02   0.000000E+00
   0.292428E+02   0.000000E+00
   0.279276E+02   0.000000E+00
   0.247625E+02   0.000000E+00
   0.276847E+02   0.000000E+00
   0.289040E+02   0.000000E+00
   0.268923E+02   0.000000E+00
   0.285088E+02   0.000000E+00
   0.277882E+02   0.000000E+00
   0.284860E+02   0.000000E+00
   0.270452E+02   0.000000E+00
   0.290239E+02   0.000000E+00
   0.247784E+02   0.000000E+00
   0.274163E+02   0.000000E+00
   0.278110E+02   0.000000E+00
   0.221388E+02   0.000000E+00
   0.242705E+02   0.000000E+00
   0.293041E+02   0.000000E+00
   0.230616E+02   0.000000E+00
   0.335289E+02   0.000000E+00
   0.260243E+02   0.000000E+00
   0.275455E+02   0.000000E+00
   0.308283E+02   0.000000E+00
   0.300268E+02   0.000000E+00
   0.216348E+02   0.000000E+00
   0.301740E+02   0.000000E+00
   0.257809E+02   0.000000E+00
   0.295110E+02   0.000000E+00
   0.197690E+02   0.000000E+00
   0.343859E+02   0.000000E+00
   0.271640E+02   0.000000E+00
   0.314918E+02   0.000000E+00
   0.278814E+02   0.000000E+00
   0.336231E+02   0.000000E+00
   0.232861E+02   0.000000E+00
   0.292078E+02   0.000000E+00
   0.283036E+02   0.000000E+00
   0.345306E+02   0.000000E+00
   0.248190E+02   0.000000E+00
   0.250572E+02   0.000000E+00
   0.255700E+02   0.000000E+00
   0.315293E+02   0.000000E+00
   0.278891E+02   0.000000E+00
   0.344970E+02   0.000000E+00
   0.303884E+02   0.000000E+00
   0.300833E+02   0.000000E+00
   0.281689E+02   0.000000E+00
   0.363165E+02   0.000000E+00
   0.283350E+02   0.000000E+00
   0.259086E+02   0.000000E+00
   0.362559E+02   0.000000E+00
   0.262752E+02   0.000000E+00
   0.277409E+02   0.000000E+00
   0.274606E+02   0.000000E+00
   0.321526E+02   0.000000E+00
   0.236621E+02   0.000000E+00
   0.335009E+02   0.000000E+00
   0.270937E+02   0.000000E+00
   0.257419E+02   0.000000E+00
   0.278813E+02   0.000000E+00
   0.262193E+02   0.000000E+00
   0.227995E+02   0.000000E+00
   0.317151E+02   0.000000E+00
   0.301599E+02   0.000000E+00
   0.252209E+02   0.000000E+00
   0.271563E+02   0.000000E+00
   0.288106E+02   0.000000E+00
   0.315241E+02   0.000000E+00
   0.237304E+02   0.000000E+00
   0.279197E+02   0.000000E+00
   0.271136E+02   0.000000E+00
   0.270963E+02   0.000000E+00
   0.236301E+02   0.000000E+00
   0.303303E+02   0.000000E+00
   0.298989E+02   0.000000E+00
   0.257472E+02   0.000000E+00
   0.251968E+02   0.000000E+00
   0.221977E+02   0.000000E+00
   0.296884E+02   0.000000E+00
   0.256818E+02   0.000000E+00
   0.276521E+02   0.000000E+00
   0.257876E+02   0.000000E+00
   0.264380E+02   0.000000E+00
   0.231003E+02   0.000000E+00
   0.268264E+02   0.000000E+00
   0.307122E+02   0.000000E+00
   0.260549E+02   0.000000E+00
   0.239167E+02   0.000000E+00
   0.291435E+02   0.000000E+00
   0.223279E+02   0.000000E+00
   0.305394E+02   0.000000E+00
   0.253398E+02   0.000000E+00
   0.287745E+02   0.000000E+00
   0.256985E+02   0.000000E+00
   0.224472E+02   0.000000E+00
   0.277707E+02   0.000000E+00
   0.267435E+02   0.000000E+00
   0.317483E+02   0.000000E+00
   0.346729E+02   0.000000E+00
   0.286068E+02   0.000000E+00
   0.255605E+02   0.000000E+00
   0.312797E+02   0.000000E+00
   0.243745E+02   0.000000E+00
   0.271118E+02   0.000000E+00
   0.300060E+02   0.000000E+00
   0.223855E+02   0.000000E+00
   0.326875E+02   0.000000E+00
   0.271290E+02   0.000000E+00
   0.255933E+02   0.000000E+00
   0.279605E+02   0.000000E+00
   0.290974E+02   0.000000E+00
   0.279360E+02   0.000000E+00
   0.322772E+02   0.000000E+00
   0.281026E+02   0.000000E+00
   0.308638E+02   0.000000E+00
   0.235597E+02   0.000000E+00
   0.287846E+02   0.000000E+00
   0.296283E+02   0.000000E+00
   0.281651E+02   0.000000E+00
   0.278209E+02   0.000000E+00
   0.366062E+02   0.000000E+00
   0.243035E+02   0.000000E+00
   0.225309E+02   0.000000E+00
   0.293176E+02   0.000000E+00
   0.318538E+02   0.000000E+00
   0.345635E+02   0.000000E+00
   0.314041E+02   0.000000E+00
   0.291690E+02   0.000000E+00
   0.258889E+02   0.000000E+00
   0.245456E+02   0.000000E+00
   0.265279E+02   0.000000E+00
   0.260319E+02   0.000000E+00
   0.269390E+02   0.000000E+00
   0.278220E+02   0.000000E+00
   0.284339E+02   0.000000E+00
   0.255460E+02   0.000000E+00
   0.326525E+02   0.000000E+00
   0.276402E+02   0.000000E+00
   0.250207E+02   0.000000E+00
   0.264620E+02   0.000000E+00
   0.336762E+02   0.000000E+00
   0.250716E+02   0.000000E+00
   0.286423E+02   0.000000E+00
   0.361969E+02   0.000000E+00
   0.286398E+02   0.000000E+00
   0.271987E+02   0.000000E+00
   0.242257E+02   0.000000E+00
   0.396755E+02   0.000000E+00
   0.230028E+02   0.000000E+00
   0.290921E+02   0.000000E+00
   0.359327E+02   0.000000E+00
   0.250776E+02   0.000000E+00
   0.243746E+02   0.000000E+00
   0.272407E+02   0.000000E+00
   0.219689E+02   0.000000E+00
   0.253912E+02   0.000000E+00
   0.269307E+02   0.000000E+00
   0.244773E+02   0.000000E+00
   0.290164E+02   0.000000E+00
   0.279140E+02   0.000000E+00
   0.229163E+02   0.000000E+00
   0.275427E+02   0.000000E+00
   0.277531E+02   0.000000E+00
   0.305704E+02   0.000000E+00
   0.204801E+02   0.000000E+00
   0.264124E+02   0.000000E+00
   0.297714E+02   0.000000E+00
   0.295732E+02   0.000000E+00
   0.230025E+02   0.000000E+00
   0.286904E+02   0.000000E+00
   0.307104E+02   0.000000E+00
   0.262678E+02   0.000000E+00
   0.249478E+02   0.000000E+00
   0.248817E+02   0.000000E+00
   0.245647E+02   0.000000E+00
   0.270775E+02   0.000000E+00
   0.265465E+02   0.000000E+00
   0.286860E+02   0.000000E+00
   0.268494E+02   0.000000E+00
   0.231200E+02   0.000000E+00
   0.200533E+02   0.000000E+00
   0.243845E+02   0.000000E+00
   0.285964E+02   0.000000E+00
   0.305004E+02   0.000000E+00
   0.293416E+02   0.000000E+00
   0.316852E+02   0.000000E+00
   0.257235E+02   0.000000E+00
   0.264962E+02   0.000000E+00
   0.330460E+02   0.000000E+00
   0.244956E+02   0.000000E+00
   0.229244E+02   0.000000E+00
   0.269521E+02   0.000000E+00
   0.299678E+02   0.000000E+00
   0.270152E+02   0.000000E+00
   0.264810E+02   0.000000E+00
   0.273605E+02   0.000000E+00
   0.283764E+02   0.000000E+00
   0.273266E+02   0.000000E+00
   0.321880E+02   0.000000E+00
   0.285999E+02   0.000000E+00
   0.247485E+02   0.000000E+00
   0.248637E+02   0.000000E+00
   0.209688E+02   0.000000E+00
   0.224901E+02   0.000000E+00
   0.331894E+02   0.000000E+00
   0.253414E+02   0.000000E+00
   0.263287E+02   0.000000E+00
   0.235265E+02   0.000000E+00
   0.295116E+02   0.000000E+00
   0.314849E+02   0.000000E+00
   0.274738E+02   0.000000E+00
   0.333765E+02   0.000000E+00
   0.346651E+02   0.000000E+00
   0.332597E+02   0.000000E+00
   0.291206E+02   0.000000E+00
   0.215354E+02   0.000000E+00
   0.332099E+02   0.000000E+00
   0.288474E+02   0.000000E+00
   0.271472E+02   0.000000E+00
   0.261412E+02   0.000000E+00
   0.263618E+02   0.000000E+00
   0.249824E+02   0.000000E+00
   0.288963E+02   0.000000E+00
   0.281231E+02   0.000000E+00
   0.312370E+02   0.000000E+00
   0.279420E+02   0.000000E+00
   0.304187E+02   0.000000E+00
   0.282056E+02   0.000000E+00
   0.231536E+02   0.000000E+00
   0.279573E+02   0.000000E+00
   0.231717E+02   0.000000E+00
   0.265159E+02   0.000000E+00
   0.268739E+02   0.000000E+00
   0.249147E+02   0.000000E+00
   0.351276E+02   0.000000E+00
   0.293062E+02   0.000000E+00
   0.314562E+02   0.000000E+00
   0.327216E+02   0.000000E+00
   0.293207E+02   0.000000E+00
   0.273911E+02   0.000000E+00
   0.320975E+02   0.000000E+00
   0.242002E+02   0.000000E+00
   0.296804E+02   0.000000E+00
   0.274354E+02   0.000000E+00
   0.325820E+02   0.000000E+00
   0.249330E+02   0.000000E+00
   0.328958E+02   0.000000E+00
   0.287857E+02   0.000000E+00
   0.261558E+02   0.000000E+00
   0.301576E+02   0.000000E+00
   0.295464E+02   0.000000E+00
   0.309076E+02   0.000000E+00
   0.336214E+02   0.000000E+00
   0.231666E+02   0.000000E+00
   0.295014E+02   0.000000E+00
   0.265432E+02   0.000000E+00
   0.262583E+02   0.000000E+00
   0.310297E+02   0.000000E+00
   0.236676E+02   0.000000E+00
   0.299979E+02   0.000000E+00
   0.265660E+02   0.000000E+00
   0.279540E+02   0.000000E+00
   0.284032E+02   0.000000E+00
   0.275303E+02   0.000000E+00
   0.298477E+02   0.000000E+00
   0.299541E+02   0.000000E+00
   0.278450E+02   0.000000E+00
   0.347759E+02   0.000000E+00
   0.242680E+02   0.000000E+00
   0.288469E+02   0.000000E+00
   0.248347E+02   0.000000E+00
   0.225022E+02   0.000000E+00
   0.314278E+02   0.000000E+00
   0.273939E+02   0.000000E+00
   0.293895E+02   0.000000E+00
   0.286659E+02   0.000000E+00
   0.211685E+02   0.000000E+00
   0.311438E+02   0.000000E+00
   0.277912E+02   0.000000E+00
   0.306574E+02   0.000000E+00
   0.285352E+02   0.000000E+00
   0.248770E+02   0.000000E+00
   0.305903E+02   0.000000E+00
   0.230523E+02   0.000000E+00
   0.249252E+02   0.000000E+00
   0.241957E+02   0.000000E+00
   0.283904E+02   0.000000E+00
   0.315130E+02   0.000000E+00
   0.273758E+02   0.000000E+00
   0.274296E+02   0.000000E+00
   0.328077E+02   0.000000E+00
   0.319174E+02   0.000000E+00
   0.248955E+02   0.000000E+00
   0.310152E+02   0.000000E+00
   0.262525E+02   0.000000E+00
   0.247426E+02   0.000000E+00
   0.263516E+02   0.000000E+00
   0.274282E+02   0.000000E+00
   0.328583E+02   0.000000E+00
   0.243725E+02   0.000000E+00
   0.238542E+02   0.000000E+00
   0.273761E+02   0.000000E+00
   0.273030E+02   0.000000E+00
   0.236585E+02   0.000000E+00
   0.218291E+02   0.000000E+00
   0.235068E+02   0.000000E+00
   0.259032E+02   0.000000E+00
   0.283730E+02   0.000000E+00
   0.256484E+02   0.000000E+00
   0.297197E+02   0.000000E+00
   0.309514E+02   0.000000E+00
   0.218464E+02   0.000000E+00
   0.253873E+02   0.000000E+00
   0.229580E+02   0.000000E+00
   0.256569E+02   0.000000E+00
   0.246187E+02   0.000000E+00
   0.318152E+02   0.000000E+00
   0.316421E+02   0.000000E+00
   0.344981E+02   0.000000E+00
   0.271857E+02   0.000000E+00
   0.314104E+02   0.000000E+00
   0.252343E+02   0.000000E+00
   0.262402E+02   0.000000E+00
   0.305506E+02   0.000000E+00
   0.303321E+02   0.000000E+00
   0.247784E+02   0.000000E+00
   0.236405E+02   0.000000E+00
   0.257547E+02   0.000000E+00
   0.263632E+02   0.000000E+00
   0.284174E+02   0.000000E+00
   0.240037E+02   0.000000E+00
   0.210095E+02   0.000000E+00
   0.265678E+02   0.000000E+00
   0.255421E+02   0.000000E+00
   0.293622E+02   0.000000E+00
   0.261395E+02   0.000000E+00
   0.306961E+02   0.000000E+00
   0.226419E+02   0.000000E+00
   0.269350E+02   0.000000E+00
   0.260838E+02   0.000000E+00
   0.237636E+02   0.000000E+00
   0.273010E+02   0.000000E+00
   0.266310E+02   0.000000E+00
   0.296759E+02   0.000000E+00
   0.307963E+02   0.000000E+00
   0.338826E+02   0.000000E+00
   0.255865E+02   0.000000E+00
   0.257650E+02   0.000000E+00
   0.258337E+02   0.000000E+00
   0.279831E+02   0.000000E+00
   0.250360E+02   0.000000E+00
   0.271176E+02   0.000000E+00
   0.260892E+02   0.000000E+00
   0.291168E+02   0.000000E+00
   0.289459E+02   0.000000E+00
   0.263161E+02   0.000000E+00
   0.319387E+02   0.000000E+00
   0.271816E+02   0.000000E+00
   0.260197E+02   0.000000E+00
   0.297059E+02   0.000000E+00
   0.259864E+02   0.000000E+00
   0.275803E+02   0.000000E+00
   0.263416E+02   0.000000E+00
   0.289281E+02   0.000000E+00
   0.279509E+02   0.000000E+00
   0.285470E+02   0.000000E+00
   0.266901E+02   0.000000E+00
   0.347707E+02   0.000000E+00
   0.290435E+02   0.000000E+00
   0.226708E+02   0.000000E+00
   0.284132E+02   0.000000E+00
   0.268256E+02   0.000000E+00
   0.268115E+02   0.000000E+00
   0.268324E+02   0.000000E+00
   0.280380E+02   0.000000E+00
   0.296654E+02   0.000000E+00
   0.230057E+02   0.000000E+00
   0.302069E+02   0.000000E+00
   0.264187E+02   0.000000E+00
   0.306366E+02   0.000000E+00
   0.266525E+02   0.000000E+00
   0.286915E+02   0.000000E+00
   0.272109E+02   0.000000E+00
   0.312748E+02   0.000000E+00
   0.281483E+02   0.000000E+00
   0.289434E+02   0.000000E+00
   0.274173E+02   0.000000E+00
   0.331177E+02   0.000000E+00
   0.259595E+02   0.000000E+00
   0.361289E+02   0.000000E+00
   0.240958E+02   0.000000E+00
   0.280866E+02   0.000000E+00
   0.328030E+02   0.000000E+00
   0.266128E+02   0.000000E+00
   0.253648E+02   0.000000E+00
   0.294408E+02   0.000000E+00
   0.271757E+02   0.000000E+00
   0.234126E+02   0.000000E+00
   0.293349E+02   0.000000E+00
   0.343065E+02   0.000000E+00
   0.229153E+02   0.000000E+00
   0.322237E+02   0.000000E+00
   0.298329E+02   0.000000E+00
   0.241881E+02   0.000000E+00
   0.254445E+02   0.000000E+00
   0.275571E+02   0.000000E+00
   0.251207E+02   0.000000E+00
   0.255275E+02   0.000000E+00
   0.330960E+02   0.000000E+00
   0.336167E+02   0.000000E+00
   0.269657E+02   0.000000E+00
   0.338657E+02   0.000000E+00
   0.280631E+02   0.000000E+00
   0.299749E+02   0.000000E+00
   0.309899E+02   0.000000E+00
   0.263760E+02   0.000000E+00
   0.314661E+02   0.000000E+00
   0.278154E+02   0.000000E+00
   0.193563E+02   0.000000E+00
   0.268987E+02   0.000000E+00
   0.283543E+02   0.000000E+00
   0.212522E+02   0.000000E+00
   0.268492E+02   0.000000E+00
   0.267650E+02   0.000000E+00
   0.308552E+02   0.000000E+00
   0.249577E+02   0.000000E+00
   0.284262E+02   0.000000E+00
   0.269421E+02   0.000000E+00
   0.266504E+02   0.000000E+00
   0.244772E+02   0.000000E+00
   0.269320E+02   0.000000E+00
   0.285483E+02   0.000000E+00
   0.271565E+02   0.000000E+00
   0.215915E+02   0.000000E+00
   0.323498E+02   0.000000E+00
   0.278565E+02   0.000000E+00
   0.228705E+02   0.000000E+00
   0.234317E+02   0.000000E+00
   0.317295E+02   0.000000E+00
   0.268340E+02   0.000000E+00
   0.260788E+02   0.000000E+00
   0.293215E+02   0.000000E+00
   0.307706E+02   0.000000E+00
   0.342929E+02   0.000000E+00
   0.283523E+02   0.000000E+00
   0.248254E+02   0.000000E+00
   0.273015E+02   0.000000E+00
   0.211943E+02   0.000000E+00
   0.247951E+02   0.000000E+00
   0.229498E+02   0.000000E+00
   0.279812E+02   0.000000E+00
   0.300275E+02   0.000000E+00
   0.301793E+02   0.000000E+00
   0.252851E+02   0.000000E+00
   0.288658E+02   0.000000E+00
   0.273630E+02   0.000000E+00
   0.325622E+02   0.000000E+00
   0.290022E+02   0.000000E+00
   0.314987E+02   0.000000E+00
   0.260970E+02   0.000000E+00
   0.299266E+02   0.000000E+00
   0.255454E+02   0.000000E+00
   0.266635E+02   0.000000E+00
   0.286339E+02   0.000000E+00
   0.236270E+02   0.000000E+00
   0.328122E+02   0.000000E+00
   0.279807E+02   0.000000E+00
   0.262765E+02   0.000000E+00
   0.238250E+02   0.000000E+00
   0.256915E+02   0.000000E+00
   0.315423E+02   0.000000E+00
   0.267961E+02   0.000000E+00
   0.307929E+02   0.000000E+00
   0.247795E+02   0.000000E+00
   0.326283E+02   0.000000E+00
   0.237543E+02   0.000000E+00
   0.218241E+02   0.000000E+00
   0.273186E+02   0.000000E+00
   0.243154E+02   0.000000E+00
   0.257867E+02   0.000000E+00
   0.296840E+02   0.000000E+00
   0.276389E+02   0.000000E+00
   0.289559E+02   0.000000E+00
   0.302818E+02   0.000000E+00
   0.283667E+02   0.000000E+00
   0.348655E+02   0.000000E+00
   0.306533E+02   0.000000E+00
   0.258381E+02   0.000000E+00
   0.328852E+02   0.000000E+00
   0.226105E+02   0.000000E+00
   0.286041E+02   0.000000E+00
   0.282051E+02   0.000000E+00
   0.277888E+02   0.000000E+00
   0.293664E+02   0.000000E+00
   0.214676E+02   0.000000E+00
   0.340368E+02   0.000000E+00
   0.282699E+02   0.000000E+00
   0.299382E+02   0.000000E+00
   0.299264E+02   0.000000E+00
   0.258293E+02   0.000000E+00
   0.313781E+02   0.000000E+00
   0.243925E+02   0.000000E+00
   0.290742E+02   0.000000E+00
   0.261797E+02   0.000000E+00
   0.274124E+02   0.000000E+00
   0.280009E+02   0.000000E+00
   0.259398E+02   0.000000E+00
   0.288608E+02   0.000000E+00
   0.268386E+02   0.000000E+00
   0.263938E+02   0.000000E+00
   0.256070E+02   0.000000E+00
   0.238133E+02   0.000000E+00
   0.259226E+02   0.000000E+00
   0.283608E+02   0.000000E+00
   0.313405E+02   0.000000E+00
   0.326679E+02   0.000000E+00
   0.237366E+02   0.000000E+00
   0.331781E+02   0.000000E+00
   0.252240E+02   0.000000E+00
   0.303707E+02   0.000000E+00
   0.272487E+02   0.000000E+00
   0.311785E+02   0.000000E+00
   0.312341E+02   0.000000E+00
   0.305778E+02   0.000000E+00
   0.284858E+02   0.000000E+00
   0.263933E+02   0.000000E+00
   0.257518E+02   0.000000E+00
   0.254427E+02   0.000000E+00
   0.276348E+02   0.000000E+00
   0.273528E+02   0.000000E+00
   0.308165E+02   0.000000E+00
   0.254566E+02   0.000000E+00
   0.258410E+02   0.000000E+00
   0.291231E+02   0.000000E+00
   0.261971E+02   0.000000E+00
   0.310072E+02   0.000000E+00
   0.222307E+02   0.000000E+00
   0.265738E+02   0.000000E+00
   0.281497E+02   0.000000E+00
   0.238679E+02   0.000000E+00
   0.268149E+02   0.000000E+00
   0.259881E+02   0.000000E+00
   0.226426E+02   0.000000E+00
   0.336493E+02   0.000000E+00
   0.284864E+02   0.000000E+00
   0.306602E+02   0.000000E+00
   0.296254E+02   0.000000E+00
   0.258441E+02   0.000000E+00
   0.265386E+02   0.000000E+00
   0.274266E+02   0.000000E+00
   0.273144E+02   0.000000E+00
   0.257216E+02   0.000000E+00
   0.304133E+02   0.000000E+00
   0.262649E+02   0.000000E+00
   0.264189E+02   0.000000E+00
   0.307856E+02   0.000000E+00
   0.257682E+02   0.000000E+00
   0.271985E+02   0.000000E+00
   0.270386E+02   0.000000E+00
   0.268145E+02   0.000000E+00
   0.239010E+02   0.000000E+00
   0.258312E+02   0.000000E+00
   0.237289E+02   0.000000E+00
   0.264127E+02   0.000000E+00
   0.307256E+02   0.000000E+00
   0.269638E+02   0.000000E+00
   0.282690E+02   0.000000E+00
   0.322439E+02   0.000000E+00
   0.281841E+02   0.000000E+00
   0.265703E+02   0.000000E+00
   0.295083E+02   0.000000E+00
   0.241485E+02   0.000000E+00
   0.251913E+02   0.000000E+00
   0.268466E+02   0.000000E+00
   0.277590E+02   0.000000E+00
   0.247219E+02   0.000000E+00
   0.282608E+02   0.000000E+00
   0.283658E+02   0.000000E+00
   0.241591E+02   0.000000E+00
   0.270690E+02   0.000000E+00
   0.268618E+02   0.000000E+00
   0.276573E+02   0.000000E+00
   0.265648E+02   0.000000E+00
   0.367268E+02   0.000000E+00
   0.243832E+02   0.000000E+00
   0.279908E+02   0.000000E+00
   0.280993E+02   0.000000E+00
   0.285685E+02   0.000000E+00
   0.265793E+02   0.000000E+00
   0.265705E+02   0.000000E+00
   0.299775E+02   0.000000E+00
   0.232500E+02   0.000000E+00
   0.253714E+02   0.000000E+00
   0.273433E+02   0.000000E+00
   0.250686E+02   0.000000E+00
   0.272766E+02   0.000000E+00
   0.253890E+02   0.000000E+00
   0.291156E+02   0.000000E+00
   0.273418E+02   0.000000E+00
   0.304054E+02   0.000000E+00
   0.348835E+02   0.000000E+00
   0.248176E+02   0.000000E+00
   0.253467E+02   0.000000E+00
   0.264423E+02   0.000000E+00
   0.325033E+02   0.000000E+00
   0.273830E+02   0.000000E+00
   0.252209E+02   0.000000E+00
   0.224364E+02   0.000000E+00
   0.251839E+02   0.000000E+00
   0.321180E+02   0.000000E+00
   0.299840E+02   0.000000E+00
   0.291523E+02   0.000000E+00
   0.252577E+02   0.000000E+00
   0.264561E+02   0.000000E+00
   0.249805E+02   0.000000E+00
   0.271343E+02   0.000000E+00
   0.317369E+02   0.000000E+00
   0.259367E+02   0.000000E+00
   0.258595E+02   0.000000E+00
   0.298874E+02   0.000000E+00
   0.243896E+02   0.000000E+00
   0.251709E+02   0.000000E+00
   0.242485E+02   0.000000E+00
   0.333347E+02   0.000000E+00
   0.263924E+02   0.000000E+00
   0.319528E+02   0.000000E+00
   0.293744E+02   0.000000E+00
   0.283910E+02   0.000000E+00
   0.279830E+02   0.000000E+00
   0.268794E+02   0.000000E+00
   0.233039E+02   0.000000E+00
   0.228211E+02   0.000000E+00
   0.289119E+02   0.000000E+00
   0.272486E+02   0.000000E+00
   0.259494E+02   0.000000E+00
   0.249067E+02   0.000000E+00
   0.237981E+02   0.000000E+00
   0.331018E+02   0.000000E+00
   0.263924E+02   0.000000E+00
   0.249621E+02   0.000000E+00
   0.266938E+02   0.000000E+00
   0.293451E+02   0.000000E+00
   0.339380E+02   0.000000E+00
   0.299528E+02   0.000000E+00
   0.249406E+02   0.000000E+00
   0.290376E+02   0.000000E+00
   0.262465E+02   0.000000E+00
   0.295517E+02   0.000000E+00
   0.288200E+02   0.000000E+00
   0.293041E+02   0.000000E+00
   0.228711E+02   0.000000E+00
   0.302061E+02   0.000000E+00
   0.345967E+02   0.000000E+00
   0.286685E+02   0.000000E+00
   0.220667E+02   0.000000E+00
   0.312737E+02   0.000000E+00
   0.312469E+02   0.000000E+00
   0.308895E+02   0.000000E+00
   0.256178E+02   0.000000E+00
   0.285788E+02   0.000000E+00
   0.290722E+02   0.000000E+00
   0.306879E+02   0.000000E+00
   0.303967E+02   0.000000E+00
   0.260463E+02   0.000000E+00
   0.288097E+02   0.000000E+00
   0.300344E+02   0.000000E+00
   0.327227E+02   0.000000E+00
   0.297959E+02   0.000000E+00
   0.332602E+02   0.000000E+00
   0.357924E+02   0.000000E+00
   0.301781E+02   0.000000E+00
   0.250603E+02   0.000000E+00
   0.237007E+02   0.000000E+00
   0.233606E+02   0.000000E+00
   0.253927E+02   0.000000E+00
   0.229574E+02   0.000000E+00
   0.288418E+02   0.000000E+00
   0.302635E+02   0.000000E+00
   0.197903E+02   0.000000E+00
   0.293038E+02   0.000000E+00
   0.254930E+02   0.000000E+00
   0.262591E+02   0.000000E+00
   0.293840E+02   0.000000E+00
   0.271689E+02   0.000000E+00
   0.324962E+02   0.000000E+00
   0.257171E+02   0.000000E+00
   0.240302E+02   0.000000E+00
   0.245520E+02   0.000000E+00
   0.315246E+02   0.000000E+00
   0.254100E+02   0.000000E+00
   0.249130E+02   0.000000E+00
   0.377474E+02   0.000000E+00
   0.216234E+02   0.000000E+00
   0.263154E+02   0.000000E+00
   0.287781E+02   0.000000E+00
   0.263623E+02   0.000000E+00
   0.219577E+02   0.000000E+00
   0.259162E+02   0.000000E+00
   0.297796E+02   0.000000E+00
   0.276131E+02   0.000000E+00
   0.333353E+02   0.000000E+00
   0.252987E+02   0.000000E+00
   0.312856E+02   0.000000E+00
   0.271336E+02   0.000000E+00
   0.299409E+02   0.000000E+00
   0.278208E+02   0.000000E+00
   0.281460E+02   0.000000E+00
   0.333595E+02   0.000000E+00
   0.313409E+02   0.000000E+00
   0.298345E+02   0.000000E+00
   0.302923E+02   0.000000E+00
   0.235942E+02   0.000000E+00
   0.283102E+02   0.000000E+00
   0.205359E+02   0.000000E+00
   0.220659E+02   0.000000E+00
   0.254029E+02   0.000000E+00
   0.296460E+02   0.000000E+00
   0.265671E+02   0.000000E+00
   0.240875E+02   0.000000E+00
   0.321103E+02   0.000000E+00
   0.236219E+02   0.000000E+00
   0.255036E+02   0.000000E+00
   0.307938E+02   0.000000E+00
   0.276167E+02   0.000000E+00
   0.278463E+02   0.000000E+00
   0.215988E+02   0.000000E+00
   0.272497E+02   0.000000E+00
   0.250370E+02   0.000000E+00
   0.257020E+02   0.000000E+00
   0.236976E+02   0.000000E+00
   0.292338E+02   0.000000E+00
   0.254769E+02   0.000000E+00
   0.254552E+02   0.000000E+00
   0.256522E+02   0.000000E+00
   0.313978E+02   0.000000E+00
   0.237732E+02   0.000000E+00
   0.255468E+02   0.000000E+00
   0.237665E+02   0.000000E+00
   0.288380E+02   0.000000E+00
   0.284983E+02   0.000000E+00
   0.352060E+02   0.000000E+00
   0.266049E+02   0.000000E+00
   0.268213E+02   0.000000E+00
   0.256209E+02   0.000000E+00
   0.238583E+02   0.000000E+00
   0.288572E+02   0.000000E+00
   0.275034E+02   0.000000E+00
   0.322531E+02   0.000000E+00
   0.314623E+02   0.000000E+00
   0.246940E+02   0.000000E+00
   0.242647E+02   0.000000E+00
   0.321977E+02   0.000000E+00
   0.243112E+02   0.000000E+00
   0.284662E+02   0.000000E+00
   0.304166E+02   0.000000E+00
   0.282192E+02   0.000000E+00
   0.175151E+02   0.000000E+00
   0.233399E+02   0.000000E+00
   0.303773E+02   0.000000E+00
   0.225381E+02   0.000000E+00
   0.258961E+02   0.000000E+00
   0.213873E+02   0.000000E+00
   0.272739E+02   0.000000E+00
   0.340446E+02   0.000000E+00
   0.326517E+02   0.000000E+00
   0.292436E+02   0.000000E+00
   0.297251E+02   0.000000E+00
   0.216428E+02   0.000000E+00
   0.242621E+02   0.000000E+00
   0.268137E+02   0.000000E+00
   0.252256E+02   0.000000E+00
   0.239794E+02   0.000000E+00
   0.268300E+02   0.000000E+00
   0.288462E+02   0.000000E+00
   0.304403E+02   0.000000E+00
   0.284013E+02   0.000000E+00
   0.242723E+02   0.000000E+00
   0.206729E+02   0.000000E+00
   0.248120E+02   0.000000E+00
   0.282511E+02   0.000000E+00
   0.347355E+02   0.000000E+00
   0.277895E+02   0.000000E+00
   0.231950E+02   0.000000E+00
   0.299213E+02   0.000000E+00
   0.258585E+02   0.000000E+00
   0.272307E+02   0.000000E+00
   0.323974E+02   0.000000E+00
   0.271768E+02   0.000000E+00
   0.286655E+02   0.000000E+00
   0.264495E+02   0.000000E+00
   0.247291E+02   0.000000E+00
   0.272484E+02   0.000000E+00
   0.286082E+02   0.000000E+00
   0.305789E+02   0.000000E+00
   0.302683E+02   0.000000E+00
   0.298081E+02   0.000000E+00
   0.270639E+02   0.000000E+00
   0.264055E+02   0.000000E+00
   0.263397E+02   0.000000E+00
   0.322344E+02   0.000000E+00
   0.234199E+02   0.000000E+00
   0.285194E+02   0.000000E+00
   0.223844E+02   0.000000E+00
   0.316225E+02   0.000000E+00
   0.248246E+02   0.000000E+00
   0.255349E+02   0.000000E+00
   0.262279E+02   0.000000E+00
   0.321778E+02   0.000000E+00
   0.288110E+02   0.000000E+00
   0.308886E+02   0.000000E+00
   0.305633E+02   0.000000E+00
   0.301545E+02   0.000000E+00
   0.301095E+02   0.000000E+00
   0.264190E+02   0.000000E+00
   0.308851E+02   0.000000E+00
   0.211664E+02   0.000000E+00
   0.296002E+02   0.000000E+00
   0.307450E+02   0.000000E+00
   0.299880E+02   0.000000E+00
   0.268882E+02   0.000000E+00
   0.263476E+02   0.000000E+00
   0.251839E+02   0.000000E+00
   0.291925E+02   0.000000E+00
   0.282797E+02   0.000000E+00
   0.245575E+02   0.000000E+00
   0.231045E+02   0.000000E+00
   0.308133E+02   0.000000E+00
   0.265247E+02   0.000000E+00
   0.285849E+02   0.000000E+00
   0.217311E+02   0.000000E+00
   0.272661E+02   0.000000E+00
   0.257116E+02   0.000000E+00
   0.353214E+02   0.000000E+00
   0.234626E+02   0.000000E+00
   0.287733E+02   0.000000E+00
   0.238267E+02   0.000000E+00
   0.263005E+02   0.000000E+00
   0.289424E+02   0.000000E+00
   0.351198E+02   0.000000E+00
   0.308038E+02   0.000000E+00
   0.299768E+02   0.000000E+00
   0.244311E+02   0.000000E+00
   0.289120E+02   0.000000E+00
   0.302460E+02   0.000000E+00
   0.366400E+02   0.000000E+00
   0.363801E+02   0.000000E+00
   0.247618E+02   0.000000E+00
   0.270931E+02   0.000000E+00
   0.287892E+02   0.000000E+00
   0.263516E+02   0.000000E+00
   0.307077E+02   0.000000E+00
   0.297219E+02   0.000000E+00
   0.342656E+02   0.000000E+00
   0.259310E+02   0.000000E+00
   0.327711E+02   0.000000E+00
   0.291853E+02   0.000000E+00
   0.303896E+02   0.000000E+00
   0.252010E+02   0.000000E+00
   0.270325E+02   0.000000E+00
   0.276998E+02   0.000000E+00
   0.338488E+02   0.000000E+00
   0.296776E+02   0.000000E+00
   0.285105E+02   0.000000E+00
   0.271357E+02   0.000000E+00
   0.253557E+02   0.000000E+00
   0.293128E+02   0.000000E+00
   0.225296E+02   0.000000E+00
   0.256232E+02   0.000000E+00
   0.276822E+02   0.000000E+00
   0.284922E+02   0.000000E+00
   0.356798E+02   0.000000E+00
   0.261506E+02   0.000000E+00
   0.315675E+02   0.000000E+00
   0.292239E+02   0.000000E+00
   0.252859E+02   0.000000E+00
   0.226292E+02   0.000000E+00
   0.271034E+02   0.000000E+00
   0.236345E+02   0.000000E+00
   0.270868E+02   0.000000E+00
   0.299785E+02   0.000000E+00
   0.290008E+02   0.000000E+00
   0.253516E+02   0.000000E+00
   0.264583E+02   0.000000E+00
   0.275726E+02   0.000000E+00
   0.326704E+02   0.000000E+00
   0.251017E+02   0.000000E+00
   0.308871E+02   0.000000E+00
   0.311739E+02   0.000000E+00
   0.269170E+02   0.000000E+00
   0.277600E+02   0.000000E+00
   0.315984E+02   0.000000E+00
   0.351706E+02   0.000000E+00
   0.250523E+02   0.000000E+00
   0.299401E+02   0.000000E+00
   0.245473E+02   0.000000E+00
   0.285115E+02   0.000000E+00
   0.344951E+02   0.000000E+00
   0.240880E+02   0.000000E+00
   0.250229E+02   0.000000E+00
   0.312467E+02   0.000000E+00
   0.253416E+02   0.000000E+00
   0.305625E+02   0.000000E+00
   0.351357E+02   0.000000E+00
   0.320105E+02   0.000000E+00
   0.285934E+02   0.000000E+00
   0.336252E+02   0.000000E+00
   0.287359E+02   0.000000E+00
   0.295497E+02   0.000000E+00
   0.252133E+02   0.000000E+00
   0.255400E+02   0.000000E+00
   0.282283E+02   0.000000E+00
   0.221238E+02   0.000000E+00
   0.274197E+02   0.000000E+00
   0.262049E+02   0.000000E+00
   0.251078E+02   0.000000E+00
   0.287054E+02   0.000000E+00
   0.241329E+02   0.000000E+00
   0.249741E+02   0.000000E+00
   0.279859E+02   0.000000E+00
   0.207068E+02   0.000000E+00
   0.260095E+02   0.000000E+00
   0.321447E+02   0.000000E+00
   0.261614E+02   0.000000E+00
   0.251830E+02   0.000000E+00
   0.294696E+02   0.000000E+00
   0.273218E+02   0.000000E+00
   0.262235E+02   0.000000E+00
   0.232944E+02   0.000000E+00
   0.280228E+02   0.000000E+00
   0.253400E+02   0.000000E+00
   0.264394E+02   0.000000E+00
   0.244078E+02   0.000000E+00
   0.234301E+02   0.000000E+00
   0.306999E+02   0.000000E+00
   0.296060E+02   0.000000E+00
   0.307222E+02   0.000000E+00
   0.307410E+02   0.000000E+00
   0.296742E+02   0.000000E+00
   0.274823E+02   0.000000E+00
   0.300396E+02   0.000000E+00
   0.263828E+02   0.000000E+00
   0.303934E+02   0.000000E+00
   0.257817E+02   0.000000E+00
   0.295277E+02   0.000000E+00
   0.294811E+02   0.000000E+00
   0.266305E+02   0.000000E+00
   0.319190E+02   0.000000E+00
   0.291965E+02   0.000000E+00
   0.310222E+02   0.000000E+00
   0.253340E+02   0.000000E+00
   0.318942E+02   0.000000E+00
   0.211925E+02   0.000000E+00
   0.267569E+02   0.000000E+00
   0.255533E+02   0.000000E+00
   0.248555E+02   0.000000E+00
   0.324437E+02   0.000000E+00
   0.208704E+02   0.000000E+00
   0.226245E+02   0.000000E+00
   0.299903E+02   0.000000E+00
   0.296649E+02   0.000000E+00
   0.239983E+02   0.000000E+00
   0.268350E+02   0.000000E+00
   0.259691E+02   0.000000E+00
   0.297034E+02   0.000000E+00
   0.214062E+02   0.000000E+00
   0.290238E+02   0.000000E+00
   0.234889E+02   0.000000E+00
   0.265446E+02   0.000000E+00
   0.268295E+02   0.000000E+00
   0.345584E+02   0.000000E+00
   0.283022E+02   0.000000E+00
   0.286756E+02   0.000000E+00
   0.269074E+02   0.000000E+00
   0.376280E+02   0.000000E+00
   0.275721E+02   0.000000E+00
   0.332918E+02   0.000000E+00
   0.311344E+02   0.000000E+00
   0.253552E+02   0.000000E+00
   0.312771E+02   0.000000E+00
   0.246879E+02   0.000000E+00
   0.287146E+02   0.000000E+00
   0.301918E+02   0.000000E+00
   0.286179E+02   0.000000E+00
   0.290463E+02   0.000000E+00
   0.280089E+02   0.000000E+00
   0.238283E+02   0.000000E+00
   0.301097E+02   0.000000E+00
   0.243942E+02   0.000000E+00
   0.329641E+02   0.000000E+00
   0.290428E+02   0.000000E+00
   0.320141E+02   0.000000E+00
   0.219306E+02   0.000000E+00
   0.271216E+02   0.000000E+00
   0.243358E+02   0.000000E+00
   0.244746E+02   0.000000E+00
   0.258553E+02   0.000000E+00
   0.241179E+02   0.000000E+00
   0.299425E+02   0.000000E+00
   0.264786E+02   0.000000E+00
   0.262653E+02   0.000000E+00
   0.282857E+02   0.000000E+00
   0.261178E+02   0.000000E+00
   0.281708E+02   0.000000E+00
   0.254808E+02   0.000000E+00
   0.297218E+02   0.000000E+00
   0.287976E+02   0.000000E+00
   0.285544E+02   0.000000E+00
   0.266003E+02   0.000000E+00
   0.318646E+02   0.000000E+00
   0.257872E+02   0.000000E+00
   0.302888E+02   0.000000E+00
   0.260447E+02   0.000000E+00
   0.230846E+02   0.000000E+00
   0.268132E+02   0.000000E+00
   0.320943E+02   0.000000E+00
   0.300587E+02   0.000000E+00
   0.239829E+02   0.000000E+00
   0.262304E+02   0.000000E+00
   0.235402E+02   0.000000E+00
   0.285613E+02   0.000000E+00
   0.238786E+02   0.000000E+00
   0.365193E+02   0.000000E+00
   0.253423E+02   0.000000E+00
   0.273106E+02   0.000000E+00
   0.281858E+02   0.000000E+00
   0.268000E+02   0.000000E+00
   0.289015E+02   0.000000E+00
   0.230425E+02   0.000000E+00
   0.253908E+02   0.000000E+00
   0.255700E+02   0.000000E+00
   0.249088E+02   0.000000E+00
   0.299774E+02   0.000000E+00
   0.251288E+02   0.000000E+00
   0.247101E+02   0.000000E+00
   0.263473E+02   0.000000E+00
   0.355594E+02   0.000000E+00
   0.318803E+02   0.000000E+00
   0.250410E+02   0.000000E+00
   0.304584E+02   0.000000E+00
   0.244395E+02   0.000000E+00
   0.245060E+02   0.000000E+00
   0.288368E+02   0.000000E+00
   0.246247E+02   0.000000E+00
   0.251442E+02   0.000000E+00
   0.275957E+02   0.000000E+00
   0.280065E+02   0.000000E+00
   0.294729E+02   0.000000E+00
   0.226646E+02   0.000000E+00
   0.269466E+02   0.000000E+00
   0.200805E+02   0.000000E+00
   0.202026E+02   0.000000E+00
   0.298758E+02   0.000000E+00
   0.257579E+02   0.000000E+00
   0.279659E+02   0.000000E+00
   0.302726E+02   0.000000E+00
   0.268549E+02   0.000000E+00
   0.277101E+02   0.000000E+00
   0.319869E+02   0.000000E+00
   0.215109E+02   0.000000E+00
   0.284364E+02   0.000000E+00
   0.293490E+02   0.000000E+00
   0.249956E+02   0.000000E+00
   0.277053E+02   0.000000E+00
   0.262658E+02   0.000000E+00
   0.300651E+02   0.000000E+00
   0.299110E+02   0.000000E+00
   0.273996E+02   0.000000E+00
   0.260648E+02   0.000000E+00
   0.285959E+02   0.000000E+00
   0.242624E+02   0.000000E+00
   0.229080E+02   0.000000E+00
   0.225786E+02   0.000000E+00
   0.306886E+02   0.000000E+00
   0.323827E+02   0.000000E+00
   0.237585E+02   0.000000E+00
   0.304612E+02   0.000000E+00
   0.287123E+02   0.000000E+00
   0.260870E+02   0.000000E+00
   0.254686E+02   0.000000E+00
   0.287003E+02   0.000000E+00
   0.262585E+02   0.000000E+00
   0.259901E+02   0.000000E+00
   0.235901E+02   0.000000E+00
   0.261887E+02   0.000000E+00
   0.280583E+02   0.000000E+00
   0.275991E+02   0.000000E+00
   0.254773E+02   0.000000E+00
   0.290841E+02   0.000000E+00
   0.276353E+02   0.000000E+00
   0.233850E+02   0.000000E+00
   0.335720E+02   0.000000E+00
   0.290152E+02   0.000000E+00
   0.272768E+02   0.000000E+00
   0.248581E+02   0.000000E+00
   0.233147E+02   0.000000E+00
   0.284491E+02   0.000000E+00
   0.322608E+02   0.000000E+00
   0.285392E+02   0.000000E+00
   0.257575E+02   0.000000E+00
   0.353106E+02   0.000000E+00
   0.299920E+02   0.000000E+00
   0.218686E+02   0.000000E+00
   0.289652E+02   0.000000E+00
   0.257985E+02   0.000000E+00
   0.289252E+02   0.000000E+00
   0.242268E+02   0.000000E+00
   0.265915E+02   0.000000E+00
   0.296784E+02   0.000000E+00
   0.254427E+02   0.000000E+00
   0.328437E+02   0.000000E+00
   0.315117E+02   0.000000E+00
   0.340093E+02   0.000000E+00
   0.328428E+02   0.000000E+00
   0.249585E+02   0.000000E+00
   0.302833E+02   0.000000E+00
   0.238855E+02   0.000000E+00
   0.327749E+02   0.000000E+00
   0.286715E+02   0.000000E+00
   0.254996E+02   0.000000E+00
   0.276998E+02   0.000000E+00
   0.323333E+02   0.000000E+00
   0.249456E+02   0.000000E+00
   0.262569E+02   0.000000E+00
   0.224959E+02   0.000000E+00
   0.259079E+02   0.000000E+00
   0.345191E+02   0.000000E+00
   0.253353E+02   0.000000E+00
   0.247203E+02   0.000000E+00
   0.275407E+02   0.000000E+00
   0.232748E+02   0.000000E+00
   0.266578E+02   0.000000E+00
   0.324057E+02   0.000000E+00
   0.269775E+02   0.000000E+00
   0.214497E+02   0.000000E+00
   0.275416E+02   0.000000E+00
   0.220816E+02   0.000000E+00
   0.285582E+02   0.000000E+00
   0.268811E+02   0.000000E+00
   0.327849E+02   0.000000E+00
   0.303659E+02   0.000000E+00
   0.279905E+02   0.000000E+00
   0.303353E+02   0.000000E+00
   0.252345E+02   0.000000E+00
   0.223040E+02   0.000000E+00
   0.247336E+02   0.000000E+00
   0.237165E+02   0.000000E+00
   0.274115E+02   0.000000E+00
   0.366438E+02   0.000000E+00
   0.277810E+02   0.000000E+00
   0.270884E+02   0.000000E+00
   0.260217E+02   0.000000E+00
   0.234960E+02   0.000000E+00
   0.227576E+02   0.000000E+00
   0.304488E+02   0.000000E+00
   0.278028E+02   0.000000E+00
   0.283312E+02   0.000000E+00
   0.293025E+02   0.000000E+00
   0.269608E+02   0.000000E+00
   0.293427E+02   0.000000E+00
   0.235472E+02   0.000000E+00
   0.229958E+02   0.000000E+00
   0.305013E+02   0.000000E+00
   0.295228E+02   0.000000E+00
   0.318333E+02   0.000000E+00
   0.215178E+02   0.000000E+00
   0.283901E+02   0.000000E+00
   0.290565E+02   0.000000E+00
   0.201038E+02   0.000000E+00
   0.276047E+02   0.000000E+00
   0.309474E+02   0.000000E+00
   0.274120E+02   0.000000E+00
   0.268519E+02   0.000000E+00
   0.299211E+02   0.000000E+00
   0.294137E+02   0.000000E+00
   0.274934E+02   0.000000E+00
   0.288787E+02   0.000000E+00
   0.272114E+02   0.000000E+00
   0.317209E+02   0.000000E+00
   0.284132E+02   0.000000E+00
   0.365661E+02   0.000000E+00
   0.271202E+02   0.000000E+00
   0.227713E+02   0.000000E+00
   0.222465E+02   0.000000E+00
   0.326482E+02   0.000000E+00
   0.280549E+02   0.000000E+00
   0.322482E+02   0.000000E+00
   0.261369E+02   0.000000E+00
   0.249909E+02   0.000000E+00
   0.271806E+02   0.000000E+00
   0.250628E+02   0.000000E+00
   0.312717E+02   0.000000E+00
   0.234960E+02   0.000000E+00
   0.229861E+02   0.000000E+00
   0.312952E+02   0.000000E+00
   0.271390E+02   0.000000E+00
   0.261637E+02   0.000000E+00
   0.239256E+02   0.000000E+00
   0.256384E+02   0.000000E+00
   0.269143E+02   0.000000E+00
   0.249358E+02   0.000000E+00
   0.229878E+02   0.000000E+00
   0.272539E+02   0.000000E+00
   0.266868E+02   0.000000E+00
   0.240689E+02   0.000000E+00
   0.282980E+02   0.000000E+00
   0.321833E+02   0.000000E+00
   0.290137E+02   0.000000E+00
   0.251487E+02   0.000000E+00
   0.322442E+02   0.000000E+00
   0.249251E+02   0.000000E+00
   0.249016E+02   0.000000E+00
   0.324640E+02   0.000000E+00
   0.242405E+02   0.000000E+00
   0.282878E+02   0.000000E+00
   0.308701E+02   0.000000E+00
   0.270727E+02   0.000000E+00
   0.284347E+02   0.000000E+00
   0.219787E+02   0.000000E+00
   0.292073E+02   0.000000E+00
   0.245741E+02   0.000000E+00
   0.290945E+02   0.000000E+00
   0.262488E+02   0.000000E+00
   0.261526E+02   0.000000E+00
   0.250311E+02   0.000000E+00
   0.258148E+02   0.000000E+00
   0.255347E+02   0.000000E+00
   0.288938E+02   0.000000E+00
   0.271045E+02   0.000000E+00
   0.270623E+02   0.000000E+00
   0.287352E+02   0.000000E+00
   0.211667E+02   0.000000E+00
   0.242456E+02   0.000000E+00
   0.266081E+02   0.000000E+00
   0.247593E+02   0.000000E+00
   0.297027E+02   0.000000E+00
   0.248699E+02   0.000000E+00
   0.257328E+02   0.000000E+00
   0.249742E+02   0.000000E+00
   0.251285E+02   0.000000E+00
   0.345318E+02   0.000000E+00
   0.257381E+02   0.000000E+00
   0.302689E+02   0.000000E+00
   0.313217E+02   0.000000E+00
   0.280313E+02   0.000000E+00
   0.335834E+02   0.000000E+00
   0.327463E+02   0.000000E+00
   0.275031E+02   0.000000E+00
   0.286894E+02   0.000000E+00
   0.292666E+02   0.000000E+00
   0.307728E+02   0.000000E+00
   0.276314E+02   0.000000E+00
   0.234947E+02   0.000000E+00
   0.312903E+02   0.000000E+00
   0.292655E+02   0.000000E+00
   0.301698E+02   0.000000E+00
   0.342960E+02   0.000000E+00
   0.304747E+02   0.000000E+00
   0.250727E+02   0.000000E+00
   0.261471E+02   0.000000E+00
   0.253090E+02   0.000000E+00
   0.302031E+02   0.000000E+00
   0.332657E+02   0.000000E+00
   0.263559E+02   0.000000E+00
   0.283058E+02   0.000000E+00
   0.294312E+02   0.000000E+00
   0.272230E+02   0.000000E+00
   0.266816E+02   0.000000E+00
   0.239936E+02   0.000000E+00
   0.284702E+02   0.000000E+00
   0.280943E+02   0.000000E+00
   0.309018E+02   0.000000E+00
   0.294472E+02   0.000000E+00
   0.293634E+02   0.000000E+00
   0.284743E+02   0.000000E+00
   0.262715E+02   0.000000E+00
   0.273630E+02   0.000000E+00
   0.318694E+02   0.000000E+00
   0.247379E+02   0.000000E+00
   0.254283E+02   0.000000E+00
   0.325007E+02   0.000000E+00
   0.275549E+02   0.000000E+00
   0.240234E+02   0.000000E+00
   0.254541E+02   0.000000E+00
   0.231029E+02   0.000000E+00
   0.266067E+02   0.000000E+00
   0.286256E+02   0.000000E+00
   0.254077E+02   0.000000E+00
   0.358621E+02   0.000000E+00
   0.239723E+02   0.000000E+00
   0.248183E+02   0.000000E+00
   0.197914E+02   0.000000E+00
   0.215898E+02   0.000000E+00
   0.240644E+02   0.000000E+00
   0.275744E+02   0.000000E+00
   0.212621E+02   0.000000E+00
   0.248807E+02   0.000000E+00
   0.236580E+02   0.000000E+00
   0.231335E+02   0.000000E+00
   0.244117E+02   0.000000E+00
   0.230893E+02   0.000000E+00
   0.225756E+02   0.000000E+00
   0.230054E+02   0.000000E+00
   0.318930E+02   0.000000E+00
   0.250869E+02   0.000000E+00
   0.328215E+02   0.000000E+00
   0.252571E+02   0.000000E+00
   0.275179E+02   0.000000E+00
   0.260246E+02   0.000000E+00
   0.251531E+02   0.000000E+00
   0.237183E+02   0.000000E+00
   0.235134E+02   0.000000E+00
   0.273308E+02   0.000000E+00
   0.279068E+02   0.000000E+00
   0.266652E+02   0.000000E+00
   0.270001E+02   0.000000E+00
   0.277049E+02   0.000000E+00
   0.255204E+02   0.000000E+00
   0.326960E+02   0.000000E+00
   0.268050E+02   0.000000E+00
   0.256558E+02   0.000000E+00
   0.250238E+02   0.000000E+00
   0.278416E+02   0.000000E+00
   0.221639E+02   0.000000E+00
   0.295199E+02   0.000000E+00
   0.336549E+02   0.000000E+00
   0.263227E+02   0.000000E+00
   0.258349E+02   0.000000E+00
   0.272670E+02   0.000000E+00
   0.270467E+02   0.000000E+00
   0.337515E+02   0.000000E+00
   0.267030E+02   0.000000E+00
   0.279524E+02   0.000000E+00
   0.247702E+02   0.000000E+00
   0.298361E+02   0.000000E+00
   0.264681E+02   0.000000E+00
   0.302574E+02   0.000000E+00
   0.261056E+02   0.000000E+00
   0.267570E+02   0.000000E+00
   0.263464E+02   0.000000E+00
   0.301110E+02   0.000000E+00
   0.274896E+02   0.000000E+00
   0.254244E+02   0.000000E+00
   0.292390E+02   0.000000E+00
   0.274895E+02   0.000000E+00
   0.272844E+02   0.000000E+00
   0.294490E+02   0.000000E+00
   0.269199E+02   0.000000E+00
   0.268338E+02   0.000000E+00
   0.274714E+02   0.000000E+00
   0.286750E+02   0.000000E+00
   0.301828E+02   0.000000E+00
   0.321698E+02   0.000000E+00
   0.228551E+02   0.000000E+00
   0.320293E+02   0.000000E+00
   0.273521E+02   0.000000E+00
   0.289092E+02   0.000000E+00
   0.269595E+02   0.000000E+00
   0.337416E+02   0.000000E+00
   0.311473E+02   0.000000E+00
   0.320254E+02   0.000000E+00
   0.242807E+02   0.000000E+00
   0.300991E+02   0.000000E+00
   0.259281E+02   0.000000E+00
   0.228802E+02   0.000000E+00
   0.274587E+02   0.000000E+00
   0.261788E+02   0.000000E+00
   0.283049E+02   0.000000E+00
   0.284750E+02   0.000000E+00
   0.268977E+02   0.000000E+00
   0.274863E+02   0.000000E+00
   0.279247E+02   0.000000E+00
   0.331524E+02   0.000000E+00
   0.224515E+02   0.000000E+00
   0.248550E+02   0.000000E+00
   0.278863E+02   0.000000E+00
   0.334118E+02   0.000000E+00
   0.297981E+02   0.000000E+00
   0.265497E+02   0.000000E+00
   0.359741E+02   0.000000E+00
   0.250578E+02   0.000000E+00
   0.283311E+02   0.000000E+00
   0.302740E+02   0.000000E+00
   0.308929E+02   0.000000E+00
   0.249414E+02   0.000000E+00
   0.215042E+02   0.000000E+00
   0.240188E+02   0.000000E+00
   0.299331E+02   0.000000E+00
   0.266759E+02   0.000000E+00
   0.269296E+02   0.000000E+00
   0.271519E+02   0.000000E+00
   0.283991E+02   0.000000E+00
   0.265365E+02   0.000000E+00
   0.252385E+02   0.000000E+00
   0.310163E+02   0.000000E+00
   0.224433E+02   0.000000E+00
   0.283337E+02   0.000000E+00
   0.267079E+02   0.000000E+00
   0.280297E+02   0.000000E+00
   0.200743E+02   0.000000E+00
   0.300392E+02   0.000000E+00
   0.300411E+02   0.000000E+00
   0.283741E+02   0.000000E+00
   0.266588E+02   0.000000E+00
   0.264161E+02   0.000000E+00
   0.236362E+02   0.000000E+00
   0.250048E+02   0.000000E+00
   0.245804E+02   0.000000E+00
   0.262131E+02   0.000000E+00
   0.234887E+02   0.000000E+00
   0.293107E+02   0.000000E+00
   0.277695E+02   0.000000E+00
   0.296813E+02   0.000000E+00
   0.289593E+02   0.000000E+00
   0.267005E+02   0.000000E+00
   0.285437E+02   0.000000E+00
   0.285592E+02   0.000000E+00
   0.272595E+02   0.000000E+00
   0.344565E+02   0.000000E+00
   0.292040E+02   0.000000E+00
   0.273748E+02   0.000000E+00
   0.214213E+02   0.000000E+00
   0.247473E+02   0.000000E+00
   0.235139E+02   0.000000E+00
   0.350072E+02   0.000000E+00
   0.260235E+02   0.000000E+00
   0.271121E+02   0.000000E+00
   0.243456E+02   0.000000E+00
   0.242342E+02   0.000000E+00
   0.277001E+02   0.000000E+00
   0.265848E+02   0.000000E+00
   0.235349E+02   0.000000E+00
   0.314599E+02   0.000000E+00
   0.228943E+02   0.000000E+00
   0.250180E+02   0.000000E+00
   0.282968E+02   0.000000E+00
   0.241811E+02   0.000000E+00
   0.241718E+02   0.000000E+00
   0.317410E+02   0.000000E+00
   0.257926E+02   0.000000E+00
   0.263759E+02   0.000000E+00
   0.290348E+02   0.000000E+00
   0.266796E+02   0.000000E+00
   0.222785E+02   0.000000E+00
   0.261351E+02   0.000000E+00
   0.251975E+02   0.000000E+00
   0.300913E+02   0.000000E+00
   0.292373E+02   0.000000E+00
   0.315176E+02   0.000000E+00
   0.256868E+02   0.000000E+00
   0.249962E+02   0.000000E+00
   0.287453E+02   0.000000E+00
   0.273645E+02   0.000000E+00
   0.274098E+02   0.000000E+00
   0.228903E+02   0.000000E+00
   0.248152E+02   0.000000E+00
   0.310030E+02   0.000000E+00
   0.277295E+02   0.000000E+00
   0.278519E+02   0.000000E+00
   0.255542E+02   0.000000E+00
   0.276704E+02   0.000000E+00
   0.275313E+02   0.000000E+00
   0.277400E+02   0.000000E+00
   0.360282E+02   0.000000E+00
   0.228903E+02   0.000000E+00
   0.341142E+02   0.000000E+00
   0.263187E+02   0.000000E+00
   0.253294E+02   0.000000E+00
   0.242041E+02   0.000000E+00
   0.264247E+02   0.000000E+00
   0.275157E+02   0.000000E+00
   0.290578E+02   0.000000E+00
   0.249805E+02   0.000000E+00
   0.357350E+02   0.000000E+00
   0.271045E+02   0.000000E+00
   0.325351E+02   0.000000E+00
   0.304002E+02   0.000000E+00
   0.257592E+02   0.000000E+00
   0.250027E+02   0.000000E+00
   0.273360E+02   0.000000E+00
   0.232912E+02   0.000000E+00
   0.299301E+02   0.000000E+00
   0.288360E+02   0.000000E+00
   0.286273E+02   0.000000E+00
   0.241584E+02   0.000000E+00
   0.298656E+02   0.000000E+00
   0.287638E+02   0.000000E+00
   0.291751E+02   0.000000E+00
   0.281074E+02   0.000000E+00
   0.293356E+02   0.000000E+00
   0.248325E+02   0.000000E+00
   0.293396E+02   0.000000E+00
   0.239331E+02   0.000000E+00
   0.310234E+02   0.000000E+00
   0.302274E+02   0.000000E+00
   0.251346E+02   0.000000E+00
   0.257464E+02   0.000000E+00
   0.312814E+02   0.000000E+00
   0.258083E+02   0.000000E+00
   0.277649E+02   0.000000E+00
   0.309262E+02   0.000000E+00
   0.241536E+02   0.000000E+00
   0.262646E+02   0.000000E+00
   0.249469E+02   0.000000E+00
   0.251425E+02   0.000000E+00
   0.311533E+02   0.000000E+00
   0.282378E+02   0.000000E+00
   0.248721E+02   0.000000E+00
   0.229052E+02   0.000000E+00
   0.268096E+02   0.000000E+00
   0.293485E+02   0.000000E+00
   0.218627E+02   0.000000E+00
   0.259466E+02   0.000000E+00
   0.315914E+02   0.000000E+00
   0.277594E+02   0.000000E+00
   0.315032E+02   0.000000E+00
   0.263931E+02   0.000000E+00
   0.298435E+02   0.000000E+00
   0.277188E+02   0.000000E+00
   0.271327E+02   0.000000E+00
   0.263456E+02   0.000000E+00
   0.208098E+02   0.000000E+00
   0.259278E+02   0.000000E+00
   0.253853E+02   0.000000E+00
   0.307197E+02   0.000000E+00
   0.306762E+02   0.000000E+00
   0.310958E+02   0.000000E+00
   0.236574E+02   0.000000E+00
   0.250493E+02   0.000000E+00
   0.280619E+02   0.000000E+00
   0.216886E+02   0.000000E+00
   0.335312E+02   0.000000E+00
   0.290633E+02   0.000000E+00
   0.278651E+02   0.000000E+00
   0.266628E+02   0.000000E+00
   0.232527E+02   0.000000E+00
   0.316476E+02   0.000000E+00
   0.334706E+02   0.000000E+00
   0.288264E+02   0.000000E+00
   0.266693E+02   0.000000E+00
   0.286334E+02   0.000000E+00
   0.305152E+02   0.000000E+00
   0.297262E+02   0.000000E+00
   0.295791E+02   0.000000E+00
   0.301838E+02   0.000000E+00
   0.267640E+02   0.000000E+00
   0.330016E+02   0.000000E+00
   0.241799E+02   0.000000E+00
   0.249176E+02   0.000000E+00
   0.241980E+02   0.000000E+00
   0.232206E+02   0.000000E+00
   0.306705E+02   0.000000E+00
   0.315235E+02   0.000000E+00
   0.260680E+02   0.000000E+00
   0.283220E+02   0.000000E+00
   0.254027E+02   0.000000E+00
   0.191259E+02   0.000000E+00
   0.306298E+02   0.000000E+00
   0.312929E+02   0.000000E+00
   0.301103E+02   0.000000E+00
   0.285074E+02   0.000000E+00
   0.263580E+02   0.000000E+00
   0.294088E+02   0.000000E+00
   0.309678E+02   0.000000E+00
   0.288046E+02   0.000000E+00
   0.250289E+02   0.000000E+00
   0.293895E+02   0.000000E+00
   0.270793E+02   0.000000E+00
   0.254020E+02   0.000000E+00
   0.270747E+02   0.000000E+00
   0.243240E+02   0.000000E+00
   0.303751E+02   0.000000E+00
   0.277363E+02   0.000000E+00
   0.231061E+02   0.000000E+00
   0.265312E+02   0.000000E+00
   0.294240E+02   0.000000E+00
   0.259000E+02   0.000000E+00
   0.288270E+02   0.000000E+00
   0.252083E+02   0.000000E+00
   0.269330E+02   0.000000E+00
   0.235271E+02   0.000000E+00
   0.358275E+02   0.000000E+00
   0.277227E+02   0.000000E+00
   0.296658E+02   0.000000E+00
   0.237716E+02   0.000000E+00
   0.248273E+02   0.000000E+00
   0.316691E+02   0.000000E+00
   0.293093E+02   0.000000E+00
   0.284231E+02   0.000000E+00
   0.240776E+02   0.000000E+00
   0.281360E+02   0.000000E+00
   0.306971E+02   0.000000E+00
   0.249118E+02   0.000000E+00
   0.258170E+02   0.000000E+00
   0.254303E+02   0.000000E+00
   0.312151E+02   0.000000E+00
   0.288692E+02   0.000000E+00
   0.301964E+02   0.000000E+00
   0.292444E+02   0.000000E+00
   0.255306E+02   0.000000E+00
   0.265276E+02   0.000000E+00
   0.233300E+02   0.000000E+00
   0.304771E+02   0.000000E+00
   0.328684E+02   0.000000E+00
   0.292422E+02   0.000000E+00
   0.230042E+02   0.000000E+00
   0.256950E+02   0.000000E+00
   0.286014E+02   0.000000E+00
   0.325275E+02   0.000000E+00
   0.306478E+02   0.000000E+00
   0.269109E+02   0.000000E+00
   0.290759E+02   0.000000E+00
   0.287981E+02   0.000000E+00
   0.365273E+02   0.000000E+00
   0.239202E+02   0.000000E+00
   0.328601E+02   0.000000E+00
   0.253877E+02   0.000000E+00
   0.302606E+02   0.000000E+00
   0.250785E+02   0.000000E+00
   0.269581E+02   0.000000E+00
   0.272940E+02   0.000000E+00
   0.220178E+02   0.000000E+00
   0.258614E+02   0.000000E+00
   0.228518E+02   0.000000E+00
   0.255199E+02   0.000000E+00
   0.230921E+02   0.000000E+00
   0.320008E+02   0.000000E+00
   0.296424E+02   0.000000E+00
   0.245319E+02   0.000000E+00
   0.269596E+02   0.000000E+00
   0.306598E+02   0.000000E+00
   0.322949E+02   0.000000E+00
   0.301777E+02   0.000000E+00
   0.279910E+02   0.000000E+00
   0.267292E+02   0.000000E+00
   0.255873E+02   0.000000E+00
   0.312874E+02   0.000000E+00
   0.241492E+02   0.000000E+00
   0.291736E+02   0.000000E+00
   0.270657E+02   0.000000E+00
   0.274511E+02   0.000000E+00
   0.247232E+02   0.000000E+00
   0.231147E+02   0.000000E+00
   0.281195E+02   0.000000E+00
   0.329657E+02   0.000000E+00
   0.278232E+02   0.000000E+00
   0.279723E+02   0.000000E+00
   0.348342E+02   0.000000E+00
   0.250384E+02   0.000000E+00
   0.257072E+02   0.000000E+00
   0.323504E+02   0.000000E+00
   0.238967E+02   0.000000E+00
   0.280440E+02   0.000000E+00
   0.224718E+02   0.000000E+00
   0.270141E+02   0.000000E+00
   0.242859E+02   0.000000E+00
   0.362766E+02   0.000000E+00
   0.287753E+02   0.000000E+00
   0.256974E+02   0.000000E+00
   0.291473E+02   0.000000E+00
   0.272748E+02   0.000000E+00
   0.258930E+02   0.000000E+00
   0.231560E+02   0.000000E+00
   0.287663E+02   0.000000E+00
   0.307528E+02   0.000000E+00
   0.271772E+02   0.000000E+00
   0.310867E+02   0.000000E+00
   0.224813E+02   0.000000E+00
   0.254918E+02   0.000000E+00
   0.221046E+02   0.000000E+00
   0.322800E+02   0.000000E+00
   0.187907E+02   0.000000E+00
   0.278360E+02   0.000000E+00
   0.239243E+02   0.000000E+00
   0.204141E+02   0.000000E+00
   0.249126E+02   0.000000E+00
   0.254450E+02   0.000000E+00
   0.277168E+02   0.000000E+00
   0.265099E+02   0.000000E+00
   0.324875E+02   0.000000E+00
   0.292992E+02   0.000000E+00
   0.230859E+02   0.000000E+00
   0.262702E+02   0.000000E+00
   0.278672E+02   0.000000E+00
   0.347488E+02   0.000000E+00
   0.237226E+02   0.000000E+00
   0.340910E+02   0.000000E+00
   0.285684E+02   0.000000E+00
   0.269251E+02   0.000000E+00
   0.261512E+02   0.000000E+00
   0.265658E+02   0.000000E+00
   0.235226E+02   0.000000E+00
   0.232850E+02   0.000000E+00
   0.330793E+02   0.000000E+00
   0.283566E+02   0.000000E+00
   0.274797E+02   0.000000E+00
   0.319572E+02   0.000000E+00
   0.295262E+02   0.000000E+00
   0.261850E+02   0.000000E+00
   0.271308E+02   0.000000E+00
   0.290568E+02   0.000000E+00
   0.322071E+02   0.000000E+00
   0.238744E+02   0.000000E+00
   0.291412E+02   0.000000E+00
   0.295616E+02   0.000000E+00
   0.275620E+02   0.000000E+00
   0.329235E+02   0.000000E+00
   0.258811E+02   0.000000E+00
   0.299613E+02   0.000000E+00
   0.335691E+02   0.000000E+00
   0.249230E+02   0.000000E+00
   0.289388E+02   0.000000E+00
   0.257651E+02   0.000000E+00
   0.285348E+02   0.000000E+00
   0.314271E+02   0.000000E+00
   0.279692E+02   0.000000E+00
   0.306309E+02   0.000000E+00
   0.306111E+02   0.000000E+00
   0.276454E+02   0.000000E+00
   0.297440E+02   0.000000E+00
   0.262097E+02   0.000000E+00
   0.344292E+02   0.000000E+00
   0.232856E+02   0.000000E+00
   0.307781E+02   0.000000E+00
   0.274802E+02   0.000000E+00
   0.241039E+02   0.000000E+00
   0.268012E+02   0.000000E+00
   0.303331E+02   0.000000E+00
   0.263785E+02   0.000000E+00
   0.301249E+02   0.000000E+00
   0.220227E+02   0.000000E+00
   0.232971E+02   0.000000E+00
   0.314028E+02   0.000000E+00
   0.251229E+02   0.000000E+00
   0.283903E+02   0.000000E+00
   0.294070E+02   0.000000E+00
   0.283400E+02   0.000000E+00
   0.331826E+02   0.000000E+00
   0.244829E+02   0.000000E+00
   0.272644E+02   0.000000E+00
   0.268771E+02   0.000000E+00
   0.256879E+02   0.000000E+00
   0.257462E+02   0.000000E+00
   0.241332E+02   0.000000E+00
   0.213231E+02   0.000000E+00
   0.308939E+02   0.000000E+00
   0.293428E+02   0.000000E+00
   0.292228E+02   0.000000E+00
   0.256363E+02   0.000000E+00
   0.240134E+02   0.000000E+00
   0.294187E+02   0.000000E+00
   0.280840E+02   0.000000E+00
   0.281906E+02   0.000000E+00
   0.276073E+02   0.000000E+00
   0.256680E+02   0.000000E+00
   0.334003E+02   0.000000E+00
   0.278313E+02   0.000000E+00
   0.241302E+02   0.000000E+00
   0.233773E+02   0.000000E+00
   0.298388E+02   0.000000E+00
   0.251486E+02   0.000000E+00
   0.242514E+02   0.000000E+00
   0.327606E+02   0.000000E+00
   0.319963E+02   0.000000E+00
   0.233534E+02   0.000000E+00
   0.264651E+02   0.000000E+00
   0.268069E+02   0.000000E+00
   0.298571E+02   0.000000E+00
   0.237382E+02   0.000000E+00
   0.219009E+02   0.000000E+00
   0.261684E+02   0.000000E+00
   0.255244E+02   0.000000E+00
   0.278995E+02   0.000000E+00
   0.267196E+02   0.000000E+00
   0.273786E+02   0.000000E+00
   0.307355E+02   0.000000E+00
   0.305763E+02   0.000000E+00
   0.228238E+02   0.000000E+00
   0.292033E+02   0.000000E+00
   0.253176E+02   0.000000E+00
   0.273218E+02   0.000000E+00
   0.302525E+02   0.000000E+00
   0.269519E+02   0.000000E+00
   0.274586E+02   0.000000E+00
   0.263114E+02   0.000000E+00
   0.241532E+02   0.000000E+00
   0.318080E+02   0.000000E+00
   0.260552E+02   0.000000E+00
   0.289660E+02   0.000000E+00
   0.276344E+02   0.000000E+00
   0.265334E+02   0.000000E+00
   0.287958E+02   0.000000E+00
   0.230210E+02   0.000000E+00
   0.312635E+02   0.000000E+00
   0.342961E+02   0.000000E+00
   0.260714E+02   0.000000E+00
   0.243080E+02   0.000000E+00
   0.343964E+02   0.000000E+00
   0.282343E+02   0.000000E+00
   0.301041E+02   0.000000E+00
   0.320849E+02   0.000000E+00
   0.309690E+02   0.000000E+00
   0.297730E+02   0.000000E+00
   0.280570E+02   0.000000E+00
   0.307669E+02   0.000000E+00
   0.306726E+02   0.000000E+00
   0.271288E+02   0.000000E+00
   0.268544E+02   0.000000E+00
   0.237168E+02   0.000000E+00
   0.251576E+02   0.000000E+00
   0.326205E+02   0.000000E+00
   0.293196E+02   0.000000E+00
   0.294943E+02   0.000000E+00
   0.241671E+02   0.000000E+00
   0.273659E+02   0.000000E+00
   0.337595E+02   0.000000E+00
   0.253478E+02   0.000000E+00
   0.269070E+02   0.000000E+00
   0.244244E+02   0.000000E+00
   0.267884E+02   0.000000E+00
   0.299936E+02   0.000000E+00
   0.273488E+02   0.000000E+00
   0.260700E+02   0.000000E+00
   0.255242E+02   0.000000E+00
   0.276321E+02   0.000000E+00
   0.277128E+02   0.000000E+00
   0.319455E+02   0.000000E+00
   0.338923E+02   0.000000E+00
   0.270788E+02   0.000000E+00
   0.277631E+02   0.000000E+00
   0.360861E+02   0.000000E+00
   0.303144E+02   0.000000E+00
   0.343004E+02   0.000000E+00
   0.284246E+02   0.000000E+00
   0.293525E+02   0.000000E+00
   0.276606E+02   0.000000E+00
   0.279928E+02   0.000000E+00
   0.244749E+02   0.000000E+00
   0.330217E+02   0.000000E+00
   0.217886E+02   0.000000E+00
   0.270813E+02   0.000000E+00
   0.254883E+02   0.000000E+00
   0.234916E+02   0.000000E+00
   0.277148E+02   0.000000E+00
   0.270345E+02   0.000000E+00
   0.254568E+02   0.000000E+00
   0.263724E+02   0.000000E+00
   0.266515E+02   0.000000E+00
   0.227956E+02   0.000000E+00
   0.275254E+02   0.000000E+00
   0.285476E+02   0.000000E+00
   0.275081E+02   0.000000E+00
   0.224819E+02   0.000000E+00
   0.262597E+02   0.000000E+00
   0.292864E+02   0.000000E+00
   0.301823E+02   0.000000E+00
   0.265771E+02   0.000000E+00
   0.303224E+02   0.000000E+00
   0.340869E+02   0.000000E+00
   0.286791E+02   0.000000E+00
   0.235423E+02   0.000000E+00
   0.241489E+02   0.000000E+00
   0.306052E+02   0.000000E+00
   0.244170E+02   0.000000E+00
   0.294328E+02   0.000000E+00
   0.233397E+02   0.000000E+00
   0.289865E+02   0.000000E+00
   0.322511E+02   0.000000E+00
   0.318252E+02   0.000000E+00
   0.351288E+02   0.000000E+00
   0.227750E+02   0.000000E+00
   0.247549E+02   0.000000E+00
   0.292613E+02   0.000000E+00
   0.315332E+02   0.000000E+00
   0.276380E+02   0.000000E+00
   0.259572E+02   0.000000E+00
   0.287010E+02   0.000000E+00
   0.279334E+02   0.000000E+00
   0.321864E+02   0.000000E+00
   0.242873E+02   0.000000E+00
   0.287999E+02   0.000000E+00
   0.365477E+02   0.000000E+00
   0.333455E+02   0.000000E+00
   0.265468E+02   0.000000E+00
   0.250221E+02   0.000000E+00
   0.261476E+02   0.000000E+00
   0.259066E+02   0.000000E+00
   0.221534E+02   0.000000E+00
   0.260735E+02   0.000000E+00
   0.289312E+02   0.000000E+00
   0.269214E+02   0.000000E+00
   0.328997E+02   0.000000E+00
   0.231000E+02   0.000000E+00
   0.238185E+02   0.000000E+00
   0.254023E+02   0.000000E+00
   0.277360E+02   0.000000E+00
   0.301026E+02   0.000000E+00
   0.297987E+02   0.000000E+00
   0.290330E+02   0.000000E+00
   0.249299E+02   0.000000E+00
   0.266836E+02   0.000000E+00
   0.310871E+02   0.000000E+00
   0.259859E+02   0.000000E+00
   0.308412E+02   0.000000E+00
   0.278836E+02   0.000000E+00
   0.301279E+02   0.000000E+00
   0.307124E+02   0.000000E+00
   0.284038E+02   0.000000E+00
   0.274971E+02   0.000000E+00
   0.281077E+02   0.000000E+00
   0.282299E+02   0.000000E+00
   0.302797E+02   0.000000E+00
   0.259429E+02   0.000000E+00
   0.255447E+02   0.000000E+00
   0.331946E+02   0.000000E+00
   0.280610E+02   0.000000E+00
   0.300361E+02   0.000000E+00
   0.265249E+02   0.000000E+00
   0.271572E+02   0.000000E+00
   0.309021E+02   0.000000E+00
   0.258859E+02   0.000000E+00
   0.242262E+02   0.000000E+00
   0.287134E+02   0.000000E+00
   0.250173E+02   0.000000E+00
   0.273954E+02   0.000000E+00
   0.256488E+02   0.000000E+00
   0.266042E+02   0.000000E+00
   0.275333E+02   0.000000E+00
   0.234611E+02   0.000000E+00
   0.275560E+02   0.000000E+00
   0.260090E+02   0.000000E+00
   0.330980E+02   0.000000E+00
   0.262742E+02   0.000000E+00
   0.261841E+02   0.000000E+00
   0.228937E+02   0.000000E+00
   0.269948E+02   0.000000E+00
   0.256707E+02   0.000000E+00
   0.303050E+02   0.000000E+00
   0.323103E+02   0.000000E+00
   0.296091E+02   0.000000E+00
   0.290770E+02   0.000000E+00
   0.246206E+02   0.000000E+00
   0.271567E+02   0.000000E+00
   0.303072E+02   0.000000E+00
   0.252726E+02   0.000000E+00
   0.282662E+02   0.000000E+00
   0.289173E+02   0.000000E+00
   0.272070E+02   0.000000E+00
   0.288516E+02   0.000000E+00
   0.284969E+02   0.000000E+00
   0.280291E+02   0.000000E+00
   0.235942E+02   0.000000E+00
   0.237773E+02   0.000000E+00
   0.313076E+02   0.000000E+00
   0.322409E+02   0.000000E+00
   0.227530E+02   0.000000E+00
   0.255576E+02   0.000000E+00
   0.263645E+02   0.000000E+00
   0.291100E+02   0.000000E+00
   0.282525E+02   0.000000E+00
   0.272952E+02   0.000000E+00
   0.271361E+02   0.000000E+00
   0.305474E+02   0.000000E+00
   0.267640E+02   0.000000E+00
   0.285653E+02   0.000000E+00
   0.253797E+02   0.000000E+00
   0.227767E+02   0.000000E+00
   0.290859E+02   0.000000E+00
   0.315765E+02   0.000000E+00
   0.279397E+02   0.000000E+00
   0.275229E+02   0.000000E+00
   0.324100E+02   0.000000E+00
   0.334639E+02   0.000000E+00
   0.250679E+02   0.000000E+00
   0.269118E+02   0.000000E+00
   0.276763E+02   0.000000E+00
   0.289296E+02   0.000000E+00
   0.258571E+02   0.000000E+00
   0.233271E+02   0.000000E+00
   0.261273E+02   0.000000E+00
   0.258453E+02   0.000000E+00
   0.294554E+02   0.000000E+00
   0.249924E+02   0.000000E+00
   0.301547E+02   0.000000E+00
   0.192674E+02   0.000000E+00
   0.286542E+02   0.000000E+00
   0.195245E+02   0.000000E+00
   0.214137E+02   0.000000E+00
   0.251921E+02   0.000000E+00
   0.267239E+02   0.000000E+00
   0.261896E+02   0.000000E+00
   0.228425E+02   0.000000E+00
   0.322885E+02   0.000000E+00
   0.270847E+02   0.000000E+00
   0.301538E+02   0.000000E+00
   0.313890E+02   0.000000E+00
   0.338509E+02   0.000000E+00
   0.275970E+02   0.000000E+00
   0.311726E+02   0.000000E+00
   0.288413E+02   0.000000E+00
   0.255892E+02   0.000000E+00
   0.327667E+02   0.000000E+00
   0.262082E+02   0.000000E+00
   0.295172E+02   0.000000E+00
   0.285307E+02   0.000000E+00
   0.283866E+02   0.000000E+00
   0.347865E+02   0.000000E+00
   0.267862E+02   0.000000E+00
   0.305569E+02   0.000000E+00
   0.295175E+02   0.000000E+00
   0.225747E+02   0.000000E+00
   0.289483E+02   0.000000E+00
   0.273429E+02   0.000000E+00
   0.270555E+02   0.000000E+00
   0.253708E+02   0.000000E+00
   0.292234E+02   0.000000E+00
   0.357374E+02   0.000000E+00
   0.294661E+02   0.000000E+00
   0.264851E+02   0.000000E+00
   0.236073E+02   0.000000E+00
   0.264358E+02   0.000000E+00
   0.279787E+02   0.000000E+00
   0.314927E+02   0.000000E+00
   0.298955E+02   0.000000E+00
   0.301422E+02   0.000000E+00
   0.252513E+02   0.000000E+00
   0.209450E+02   0.000000E+00
   0.295231E+02   0.000000E+00
   0.262030E+02   0.000000E+00
   0.260032E+02   0.000000E+00
   0.241904E+02   0.000000E+00
   0.269461E+02   0.000000E+00
   0.226193E+02   0.000000E+00
   0.282621E+02   0.000000E+00
   0.294138E+02   0.000000E+00
   0.238218E+02   0.000000E+00
   0.226776E+02   0.000000E+00
   0.273635E+02   0.000000E+00
   0.224764E+02   0.000000E+00
   0.259749E+02   0.000000E+00
   0.273447E+02   0.000000E+00
   0.249567E+02   0.000000E+00
   0.234934E+02   0.000000E+00
   0.227900E+02   0.000000E+00
   0.251024E+02   0.000000E+00
   0.248857E+02   0.000000E+00
   0.268616E+02   0.000000E+00
   0.315081E+02   0.000000E+00
   0.337188E+02   0.000000E+00
   0.249648E+02   0.000000E+00
   0.337566E+02   0.000000E+00
   0.258312E+02   0.000000E+00
   0.279176E+02   0.000000E+00
   0.235451E+02   0.000000E+00
   0.232467E+02   0.000000E+00
   0.255856E+02   0.000000E+00
   0.254414E+02   0.000000E+00
   0.275285E+02   0.000000E+00
   0.239466E+02   0.000000E+00
   0.303323E+02   0.000000E+00
   0.278824E+02   0.000000E+00
   0.285004E+02   0.000000E+00
   0.302195E+02   0.000000E+00
   0.276880E+02   0.000000E+00
   0.298641E+02   0.000000E+00
   0.236820E+02   0.000000E+00
   0.282501E+02   0.000000E+00
   0.305271E+02   0.000000E+00
   0.290807E+02   0.000000E+00
   0.233162E+02   0.000000E+00
   0.253295E+02   0.000000E+00
   0.243815E+02   0.000000E+00
   0.327256E+02   0.000000E+00
   0.248626E+02   0.000000E+00
   0.260016E+02   0.000000E+00
   0.283859E+02   0.000000E+00
   0.306550E+02   0.000000E+00
   0.281409E+02   0.000000E+00
   0.314349E+02   0.000000E+00
   0.277141E+02   0.000000E+00
   0.238137E+02   0.000000E+00
   0.250239E+02   0.000000E+00
   0.261582E+02   0.000000E+00
   0.275055E+02   0.000000E+00
   0.339971E+02   0.000000E+00
   0.286972E+02   0.000000E+00
   0.259951E+02   0.000000E+00
   0.306863E+02   0.000000E+00
   0.242191E+02   0.000000E+00
   0.274105E+02   0.000000E+00
   0.251938E+02   0.000000E+00
   0.294149E+02   0.000000E+00
   0.251018E+02   0.000000E+00
   0.263871E+02   0.000000E+00
   0.241819E+02   0.000000E+00
   0.190967E+02   0.000000E+00
   0.245869E+02   0.000000E+00
   0.236747E+02   0.000000E+00
   0.292112E+02   0.000000E+00
   0.328435E+02   0.000000E+00
   0.323099E+02   0.000000E+00
   0.268013E+02   0.000000E+00
   0.249464E+02   0.000000E+00
   0.300949E+02   0.000000E+00
   0.295724E+02   0.000000E+00
   0.299726E+02   0.000000E+00
   0.248947E+02   0.000000E+00
   0.330134E+02   0.000000E+00
   0.291254E+02   0.000000E+00
   0.238557E+02   0.000000E+00
   0.323007E+02   0.000000E+00
   0.256831E+02   0.000000E+00
   0.334765E+02   0.000000E+00
   0.222686E+02   0.000000E+00
   0.302752E+02   0.000000E+00
   0.305771E+02   0.000000E+00
   0.250254E+02   0.000000E+00
   0.292259E+02   0.000000E+00
   0.315981E+02   0.000000E+00
   0.269401E+02   0.000000E+00
   0.303094E+02   0.000000E+00
   0.271679E+02   0.000000E+00
   0.250698E+02   0.000000E+00
   0.251841E+02   0.000000E+00
   0.245550E+02   0.000000E+00
   0.265025E+02   0.000000E+00
   0.207543E+02   0.000000E+00
   0.292834E+02   0.000000E+00
   0.267724E+02   0.000000E+00
   0.228817E+02   0.000000E+00
   0.288042E+02   0.000000E+00
   0.278097E+02   0.000000E+00
   0.312338E+02   0.000000E+00
   0.283208E+02   0.000000E+00
   0.231927E+02   0.000000E+00
   0.263697E+02   0.000000E+00
   0.320292E+02   0.000000E+00
   0.272359E+02   0.000000E+00
   0.214924E+02   0.000000E+00
   0.286318E+02   0.000000E+00
   0.288259E+02   0.000000E+00
   0.279682E+02   0.000000E+00
   0.293322E+02   0.000000E+00
   0.277469E+02   0.000000E+00
   0.265225E+02   0.000000E+00
   0.287983E+02   0.000000E+00
   0.314777E+02   0.000000E+00
   0.234282E+02   0.000000E+00
   0.257907E+02   0.000000E+00
   0.241008E+02   0.000000E+00
   0.285848E+02   0.000000E+00
   0.293618E+02   0.000000E+00
   0.235375E+02   0.000000E+00
   0.238443E+02   0.000000E+00
   0.232072E+02   0.000000E+00
   0.297859E+02   0.000000E+00
   0.287247E+02   0.000000E+00
   0.292408E+02   0.000000E+00
   0.205833E+02   0.000000E+00
   0.363575E+02   0.000000E+00
   0.275469E+02   0.000000E+00
   0.286376E+02   0.000000E+00
   0.291428E+02   0.000000E+00
   0.273962E+02   0.000000E+00
   0.229877E+02   0.000000E+00
   0.254646E+02   0.000000E+00
   0.301038E+02   0.000000E+00
   0.292344E+02   0.000000E+00
   0.297363E+02   0.000000E+00
   0.284634E+02   0.000000E+00
   0.239469E+02   0.000000E+00
   0.315665E+02   0.000000E+00
   0.197968E+02   0.000000E+00
   0.278300E+02   0.000000E+00
   0.274537E+02   0.000000E+00
   0.247092E+02   0.000000E+00
   0.218877E+02   0.000000E+00
   0.228847E+02   0.000000E+00
   0.268065E+02   0.000000E+00
   0.319857E+02   0.000000E+00
   0.280314E+02   0.000000E+00
   0.294311E+02   0.000000E+00
   0.232854E+02   0.000000E+00
   0.298156E+02   0.000000E+00
   0.272051E+02   0.000000E+00
   0.302085E+02   0.000000E+00
   0.233600E+02   0.000000E+00
   0.240909E+02   0.000000E+00
   0.271758E+02   0.000000E+00
   0.243017E+02   0.000000E+00
   0.240332E+02   0.000000E+00
   0.329756E+02   0.000000E+00
   0.212460E+02   0.000000E+00
   0.239066E+02   0.000000E+00
   0.194155E+02   0.000000E+00
   0.306121E+02   0.000000E+00
   0.258056E+02   0.000000E+00
   0.245755E+02   0.000000E+00
   0.243761E+02   0.000000E+00
   0.252585E+02   0.000000E+00
   0.254066E+02   0.000000E+00
   0.280823E+02   0.000000E+00
   0.245269E+02   0.000000E+00
   0.253488E+02   0.000000E+00
   0.257429E+02   0.000000E+00
   0.273594E+02   0.000000E+00
   0.220494E+02   0.000000E+00
   0.236402E+02   0.000000E+00
   0.281448E+02   0.000000E+00
   0.298871E+02   0.000000E+00
   0.269077E+02   0.000000E+00
   0.281968E+02   0.000000E+00
   0.291226E+02   0.000000E+00
   0.305052E+02   0.000000E+00
   0.289928E+02   0.000000E+00
   0.259145E+02   0.000000E+00
   0.322137E+02   0.000000E+00
   0.292013E+02   0.000000E+00
   0.369418E+02   0.000000E+00
   0.282193E+02   0.000000E+00
   0.292168E+02   0.000000E+00
   0.326703E+02   0.000000E+00
   0.297846E+02   0.000000E+00
   0.344908E+02   0.000000E+00
   0.320105E+02   0.000000E+00
   0.196236E+02   0.000000E+00
   0.252640E+02   0.000000E+00
   0.274407E+02   0.000000E+00
   0.283754E+02   0.000000E+00
   0.301112E+02   0.000000E+00
   0.269537E+02   0.000000E+00
   0.241987E+02   0.000000E+00
   0.290460E+02   0.000000E+00
   0.242669E+02   0.000000E+00
   0.262763E+02   0.000000E+00
   0.276370E+02   0.000000E+00
   0.317965E+02   0.000000E+00
   0.263303E+02   0.000000E+00
   0.292442E+02   0.000000E+00
   0.264397E+02   0.000000E+00
   0.342042E+02   0.000000E+00
   0.259871E+02   0.000000E+00
   0.183980E+02   0.000000E+00
   0.246315E+02   0.000000E+00
   0.274580E+02   0.000000E+00
   0.311043E+02   0.000000E+00
   0.301357E+02   0.000000E+00
   0.282264E+02   0.000000E+00
   0.257678E+02   0.000000E+00
   0.232055E+02   0.000000E+00
   0.235772E+02   0.000000E+00
   0.254274E+02   0.000000E+00
   0.292630E+02   0.000000E+00
   0.332758E+02   0.000000E+00
   0.292175E+02   0.000000E+00
   0.290725E+02   0.000000E+00
   0.245427E+02   0.000000E+00
   0.344328E+02   0.000000E+00
   0.332028E+02   0.000000E+00
   0.313118E+02   0.000000E+00
   0.306620E+02   0.000000E+00
   0.299437E+02   0.000000E+00
   0.303464E+02   0.000000E+00
   0.330197E+02   0.000000E+00
   0.298187E+02   0.000000E+00
   0.238201E+02   0.000000E+00
   0.251677E+02   0.000000E+00
   0.238110E+02   0.000000E+00
   0.325980E+02   0.000000E+00
   0.258787E+02   0.000000E+00
   0.253703E+02   0.000000E+00
   0.260448E+02   0.000000E+00
   0.311742E+02   0.000000E+00
   0.286179E+02   0.000000E+00
   0.306625E+02   0.000000E+00
   0.241522E+02   0.000000E+00
   0.264660E+02   0.000000E+00
   0.289605E+02   0.000000E+00
   0.278683E+02   0.000000E+00
   0.266116E+02   0.000000E+00
   0.221081E+02   0.000000E+00
   0.212593E+02   0.000000E+00
   0.221905E+02   0.000000E+00
   0.359726E+02   0.000000E+00
   0.262301E+02   0.000000E+00
   0.285736E+02   0.000000E+00
   0.221739E+02   0.000000E+00
   0.337716E+02   0.000000E+00
   0.313135E+02   0.000000E+00
   0.262654E+02   0.000000E+00
   0.231450E+02   0.000000E+00
   0.336015E+02   0.000000E+00
   0.330656E+02   0.000000E+00
   0.295251E+02   0.000000E+00
   0.268751E+02   0.000000E+00
   0.293411E+02   0.000000E+00
   0.286746E+02   0.000000E+00
   0.281776E+02   0.000000E+00
   0.252579E+02   0.000000E+00
   0.284163E+02   0.000000E+00
   0.245895E+02   0.000000E+00
   0.308936E+02   0.000000E+00
   0.268553E+02   0.000000E+00
   0.242057E+02   0.000000E+00
   0.315767E+02   0.000000E+00
   0.294003E+02   0.000000E+00
   0.238925E+02   0.000000E+00
   0.265090E+02   0.000000E+00
   0.346012E+02   0.000000E+00
   0.289498E+02   0.000000E+00
   0.267087E+02   0.000000E+00
   0.287249E+02   0.000000E+00
   0.272444E+02   0.000000E+00
   0.333335E+02   0.000000E+00
   0.267597E+02   0.000000E+00
   0.284152E+02   0.000000E+00
   0.268641E+02   0.000000E+00
   0.278933E+02   0.000000E+00
   0.275207E+02   0.000000E+00
   0.306932E+02   0.000000E+00
   0.222064E+02   0.000000E+00
   0.249967E+02   0.000000E+00
   0.243992E+02   0.000000E+00
   0.297657E+02   0.000000E+00
   0.260970E+02   0.000000E+00
   0.246681E+02   0.000000E+00
   0.255055E+02   0.000000E+00
   0.268565E+02   0.000000E+00
   0.293947E+02   0.000000E+00
   0.326356E+02   0.000000E+00
   0.320185E+02   0.000000E+00
   0.299553E+02   0.000000E+00
   0.264671E+02   0.000000E+00
   0.308335E+02   0.000000E+00
   0.237419E+02   0.000000E+00
   0.318118E+02   0.000000E+00
   0.269296E+02   0.000000E+00
   0.294496E+02   0.000000E+00
   0.253310E+02   0.000000E+00
   0.251055E+02   0.000000E+00
   0.239879E+02   0.000000E+00
   0.259719E+02   0.000000E+00
   0.271325E+02   0.000000E+00
   0.317022E+02   0.000000E+00
   0.271558E+02   0.000000E+00
   0.215435E+02   0.000000E+00
   0.274339E+02   0.000000E+00
   0.259843E+02   0.000000E+00
   0.279392E+02   0.000000E+00
   0.270525E+02   0.000000E+00
   0.262555E+02   0.000000E+00
   0.224253E+02   0.000000E+00
   0.330248E+02   0.000000E+00
   0.283877E+02   0.000000E+00
   0.294525E+02   0.000000E+00
   0.281932E+02   0.000000E+00
   0.215826E+02   0.000000E+00
   0.309911E+02   0.000000E+00
   0.309618E+02   0.000000E+00
   0.278603E+02   0.000000E+00
   0.257053E+02   0.000000E+00
   0.218070E+02   0.000000E+00
   0.313042E+02   0.000000E+00
   0.251301E+02   0.000000E+00
   0.239883E+02   0.000000E+00
   0.281804E+02   0.000000E+00
   0.282935E+02   0.000000E+00
   0.232610E+02   0.000000E+00
   0.239278E+02   0.000000E+00
   0.348549E+02   0.000000E+00
   0.280514E+02   0.000000E+00
   0.269506E+02   0.000000E+00
   0.237262E+02   0.000000E+00
   0.304888E+02   0.000000E+00
   0.259297E+02   0.000000E+00
   0.241829E+02   0.000000E+00
   0.248154E+02   0.000000E+00
   0.281767E+02   0.000000E+00
   0.257781E+02   0.000000E+00
   0.249261E+02   0.000000E+00
   0.292564E+02   0.000000E+00
   0.244979E+02   0.000000E+00
   0.322427E+02   0.000000E+00
   0.230590E+02   0.000000E+00
   0.253932E+02   0.000000E+00
   0.288470E+02   0.000000E+00
   0.259899E+02   0.000000E+00
   0.292309E+02   0.000000E+00
   0.292774E+02   0.000000E+00
   0.260216E+02   0.000000E+00
   0.247252E+02   0.000000E+00
   0.257772E+02   0.000000E+00
   0.260033E+02   0.000000E+00
   0.271721E+02   0.000000E+00
   0.268956E+02   0.000000E+00
   0.239060E+02   0.000000E+00
   0.250447E+02   0.000000E+00
   0.265888E+02   0.000000E+00
   0.243482E+02   0.000000E+00
   0.368053E+02   0.000000E+00
   0.300934E+02   0.000000E+00
   0.266656E+02   0.000000E+00
   0.222988E+02   0.000000E+00
   0.273818E+02   0.000000E+00
   0.349011E+02   0.000000E+00
   0.260892E+02   0.000000E+00
   0.330507E+02   0.000000E+00
   0.278046E+02   0.000000E+00
   0.320684E+02   0.000000E+00
   0.239892E+02   0.000000E+00
   0.277194E+02   0.000000E+00
   0.340572E+02   0.000000E+00
   0.292919E+02   0.000000E+00
   0.245178E+02   0.000000E+00
   0.312952E+02   0.000000E+00
   0.314906E+02   0.000000E+00
   0.289749E+02   0.000000E+00
   0.204373E+02   0.000000E+00
   0.286905E+02   0.000000E+00
   0.274001E+02   0.000000E+00
   0.208936E+02   0.000000E+00
   0.258028E+02   0.000000E+00
   0.319809E+02   0.000000E+00
   0.290419E+02   0.000000E+00
   0.244200E+02   0.000000E+00
   0.268154E+02   0.000000E+00
   0.224925E+02   0.000000E+00
   0.293740E+02   0.000000E+00
   0.267474E+02   0.000000E+00
   0.233229E+02   0.000000E+00
   0.273214E+02   0.000000E+00
   0.262198E+02   0.000000E+00
   0.266808E+02   0.000000E+00
   0.218361E+02   0.000000E+00
   0.251416E+02   0.000000E+00
   0.301759E+02   0.000000E+00
   0.278248E+02   0.000000E+00
   0.288701E+02   0.000000E+00
   0.292774E+02   0.000000E+00
   0.251578E+02   0.000000E+00
   0.243275E+02   0.000000E+00
   0.230440E+02   0.000000E+00
   0.291791E+02   0.000000E+00
   0.295388E+02   0.000000E+00
   0.255875E+02   0.000000E+00
   0.275652E+02   0.000000E+00
   0.251471E+02   0.000000E+00
   0.296452E+02   0.000000E+00
   0.304214E+02   0.000000E+00
   0.248061E+02   0.000000E+00
   0.266186E+02   0.000000E+00
   0.277153E+02   0.000000E+00
   0.291726E+02   0.000000E+00
   0.199700E+02   0.000000E+00
   0.267514E+02   0.000000E+00
   0.297188E+02   0.000000E+00
   0.340652E+02   0.000000E+00
   0.263447E+02   0.000000E+00
   0.269890E+02   0.000000E+00
   0.275679E+02   0.000000E+00
   0.274663E+02   0.000000E+00
   0.281738E+02   0.000000E+00
   0.260147E+02   0.000000E+00
   0.272454E+02   0.000000E+00
   0.253319E+02   0.000000E+00
   0.268004E+02   0.000000E+00
   0.288944E+02   0.000000E+00
   0.310069E+02   0.000000E+00
   0.242671E+02   0.000000E+00
   0.259252E+02   0.000000E+00
   0.319303E+02   0.000000E+00
   0.299393E+02   0.000000E+00
   0.324823E+02   0.000000E+00
   0.295452E+02   0.000000E+00
   0.220821E+02   0.000000E+00
   0.338660E+02   0.000000E+00
   0.285833E+02   0.000000E+00
   0.259643E+02   0.000000E+00
   0.243444E+02   0.000000E+00
   0.259545E+02   0.000000E+00
   0.323106E+02   0.000000E+00
   0.277889E+02   0.000000E+00
   0.281785E+02   0.000000E+00
   0.228095E+02   0.000000E+00
   0.213222E+02   0.000000E+00
   0.237668E+02   0.000000E+00
   0.282682E+02   0.000000E+00
   0.275039E+02   0.000000E+00
   0.275388E+02   0.000000E+00
   0.345764E+02   0.000000E+00
   0.262571E+02   0.000000E+00
   0.256954E+02   0.000000E+00
   0.241884E+02   0.000000E+00
   0.265143E+02   0.000000E+00
   0.272083E+02   0.000000E+00
   0.262796E+02   0.000000E+00
   0.345398E+02   0.000000E+00
   0.280165E+02   0.000000E+00
   0.233343E+02   0.000000E+00
   0.330115E+02   0.000000E+00
   0.226758E+02   0.000000E+00
   0.221770E+02   0.000000E+00
   0.272928E+02   0.000000E+00
   0.339338E+02   0.000000E+00
   0.238143E+02   0.000000E+00
   0.271315E+02   0.000000E+00
   0.256959E+02   0.000000E+00
   0.252374E+02   0.000000E+00
   0.267743E+02   0.000000E+00
   0.274515E+02   0.000000E+00
   0.267173E+02   0.000000E+00
   0.284882E+02   0.000000E+00
   0.242430E+02   0.000000E+00
   0.219568E+02   0.000000E+00
   0.288761E+02   0.000000E+00
   0.291074E+02   0.000000E+00
   0.258253E+02   0.000000E+00
   0.288649E+02   0.000000E+00
   0.275364E+02   0.000000E+00
   0.316836E+02   0.000000E+00
   0.264492E+02   0.000000E+00
   0.263474E+02   0.000000E+00
   0.276366E+02   0.000000E+00
   0.294740E+02   0.000000E+00
   0.264275E+02   0.000000E+00
   0.249091E+02   0.000000E+00
   0.285741E+02   0.000000E+00
   0.246276E+02   0.000000E+00
   0.277169E+02   0.000000E+00
   0.308188E+02   0.000000E+00
   0.315644E+02   0.000000E+00
   0.304377E+02   0.000000E+00
   0.274689E+02   0.000000E+00
   0.276147E+02   0.000000E+00
   0.255765E+02   0.000000E+00
   0.248149E+02   0.000000E+00
   0.305672E+02   0.000000E+00
   0.245797E+02   0.000000E+00
   0.301429E+02   0.000000E+00
   0.275798E+02   0.000000E+00
   0.263705E+02   0.000000E+00
   0.313182E+02   0.000000E+00
   0.290197E+02   0.000000E+00
   0.257532E+02   0.000000E+00
   0.311171E+02   0.000000E+00
   0.316096E+02   0.000000E+00
   0.253567E+02   0.000000E+00
   0.269985E+02   0.000000E+00
   0.293027E+02   0.000000E+00
   0.286168E+02   0.000000E+00
   0.267103E+02   0.000000E+00
   0.320973E+02   0.000000E+00
   0.301935E+02   0.000000E+00
   0.389407E+02   0.000000E+00
   0.258493E+02   0.000000E+00
   0.207365E+02   0.000000E+00
   0.327453E+02   0.000000E+00
   0.246883E+02   0.000000E+00
   0.272160E+02   0.000000E+00
   0.330853E+02   0.000000E+00
   0.283643E+02   0.000000E+00
   0.269811E+02   0.000000E+00
   0.286170E+02   0.000000E+00
   0.223889E+02   0.000000E+00
   0.257489E+02   0.000000E+00
   0.249968E+02   0.000000E+00
   0.261053E+02   0.000000E+00
   0.269332E+02   0.000000E+00
   0.263296E+02   0.000000E+00
   0.289531E+02   0.000000E+00
   0.270601E+02   0.000000E+00
   0.260741E+02   0.000000E+00
   0.261688E+02   0.000000E+00
   0.282008E+02   0.000000E+00
   0.285515E+02   0.000000E+00
   0.249980E+02   0.000000E+00
   0.260498E+02   0.000000E+00
   0.265164E+02   0.000000E+00
   0.266682E+02   0.000000E+00
   0.277400E+02   0.000000E+00
   0.275815E+02   0.000000E+00
   0.212230E+02   0.000000E+00
   0.291229E+02   0.000000E+00
   0.279617E+02   0.000000E+00
   0.316592E+02   0.000000E+00
   0.257354E+02   0.000000E+00
   0.332126E+02   0.000000E+00
   0.286720E+02   0.000000E+00
   0.216972E+02   0.000000E+00
   0.274898E+02   0.000000E+00
   0.252134E+02   0.000000E+00
   0.264184E+02   0.000000E+00
   0.286376E+02   0.000000E+00
   0.303826E+02   0.000000E+00
   0.288310E+02   0.000000E+00
   0.261031E+02   0.000000E+00
   0.294337E+02   0.000000E+00
   0.241850E+02   0.000000E+00
   0.265833E+02   0.000000E+00
   0.275579E+02   0.000000E+00
   0.298273E+02   0.000000E+00
   0.253212E+02   0.000000E+00
   0.242335E+02   0.000000E+00
   0.286055E+02   0.000000E+00
   0.295398E+02   0.000000E+00
   0.286016E+02   0.000000E+00
   0.287240E+02   0.000000E+00
   0.313499E+02   0.000000E+00
   0.263779E+02   0.000000E+00
   0.285633E+02   0.000000E+00
   0.294569E+02   0.000000E+00
   0.272139E+02   0.000000E+00
   0.314876E+02   0.000000E+00
   0.216478E+02   0.000000E+00
   0.249224E+02   0.000000E+00
   0.207259E+02   0.000000E+00
   0.287408E+02   0.000000E+00
   0.295586E+02   0.000000E+00
   0.274552E+02   0.000000E+00
   0.280772E+02   0.000000E+00
   0.274043E+02   0.000000E+00
   0.273594E+02   0.000000E+00
   0.288650E+02   0.000000E+00
   0.333834E+02   0.000000E+00
   0.307497E+02   0.000000E+00
   0.341714E+02   0.000000E+00
   0.217705E+02   0.000000E+00
   0.223890E+02   0.000000E+00
   0.285258E+02   0.000000E+00
   0.214636E+02   0.000000E+00
   0.283434E+02   0.000000E+00
   0.338828E+02   0.000000E+00
   0.304326E+02   0.000000E+00
   0.252483E+02   0.000000E+00
   0.308800E+02   0.000000E+00
   0.237150E+02   0.000000E+00
   0.274763E+02   0.000000E+00
   0.239213E+02   0.000000E+00
   0.313595E+02   0.000000E+00
   0.301113E+02   0.000000E+00
   0.209619E+02   0.000000E+00
   0.298762E+02   0.000000E+00
   0.255939E+02   0.000000E+00
   0.292555E+02   0.000000E+00
   0.348159E+02   0.000000E+00
   0.267915E+02   0.000000E+00
   0.292593E+02   0.000000E+00
   0.303199E+02   0.000000E+00
   0.300212E+02   0.000000E+00
   0.275913E+02   0.000000E+00
   0.281264E+02   0.000000E+00
   0.271763E+02   0.000000E+00
   0.252296E+02   0.000000E+00
   0.230774E+02   0.000000E+00
   0.295449E+02   0.000000E+00
   0.224129E+02   0.000000E+00
   0.262441E+02   0.000000E+00
   0.266264E+02   0.000000E+00
   0.303859E+02   0.000000E+00
   0.288685E+02   0.000000E+00
   0.280900E+02   0.000000E+00
   0.287569E+02   0.000000E+00
   0.362775E+02   0.000000E+00
   0.282921E+02   0.000000E+00
   0.348213E+02   0.000000E+00
   0.263186E+02   0.000000E+00
   0.267561E+02   0.000000E+00
   0.282513E+02   0.000000E+00
   0.275737E+02   0.000000E+00
   0.267681E+02   0.000000E+00
   0.234898E+02   0.000000E+00
   0.264310E+02   0.000000E+00
   0.304122E+02   0.000000E+00
   0.222524E+02   0.000000E+00
   0.279117E+02   0.000000E+00
   0.307197E+02   0.000000E+00
   0.223335E+02   0.000000E+00
   0.275045E+02   0.000000E+00
   0.224112E+02   0.000000E+00
   0.243812E+02   0.000000E+00
   0.226358E+02   0.000000E+00
   0.250620E+02   0.000000E+00
   0.279959E+02   0.000000E+00
   0.322019E+02   0.000000E+00
   0.270285E+02   0.000000E+00
   0.310895E+02   0.000000E+00
   0.291071E+02   0.000000E+00
   0.265874E+02   0.000000E+00
   0.282649E+02   0.000000E+00
   0.301859E+02   0.000000E+00
   0.308619E+02   0.000000E+00
   0.319974E+02   0.000000E+00
   0.281607E+02   0.000000E+00
   0.312783E+02   0.000000E+00
   0.269390E+02   0.000000E+00
   0.266303E+02   0.000000E+00
   0.277296E+02   0.000000E+00
   0.299997E+02   0.000000E+00
   0.258556E+02   0.000000E+00
   0.322262E+02   0.000000E+00
   0.277225E+02   0.000000E+00
   0.263489E+02   0.000000E+00
   0.230196E+02   0.000000E+00
   0.326009E+02   0.000000E+00
   0.284539E+02   0.000000E+00
   0.252912E+02   0.000000E+00
   0.293845E+02   0.000000E+00
   0.261038E+02   0.000000E+00
   0.261829E+02   0.000000E+00
   0.291731E+02   0.000000E+00
   0.232815E+02   0.000000E+00
   0.349145E+02   0.000000E+00
   0.275638E+02   0.000000E+00
   0.271233E+02   0.000000E+00
   0.304240E+02   0.000000E+00
   0.304586E+02   0.000000E+00
   0.352827E+02   0.000000E+00
   0.269134E+02   0.000000E+00
   0.283686E+02   0.000000E+00
   0.353921E+02   0.000000E+00
   0.275050E+02   0.000000E+00
   0.271416E+02   0.000000E+00
   0.299510E+02   0.000000E+00
   0.297150E+02   0.000000E+00
   0.260708E+02   0.000000E+00
   0.289539E+02   0.000000E+00
   0.291732E+02   0.000000E+00
   0.285427E+02   0.000000E+00
   0.311239E+02   0.000000E+00
   0.354514E+02   0.000000E+00
   0.286679E+02   0.000000E+00
   0.264577E+02   0.000000E+00
   0.271390E+02   0.000000E+00
   0.311779E+02   0.000000E+00
   0.243120E+02   0.000000E+00
   0.259183E+02   0.000000E+00
   0.324158E+02   0.000000E+00
   0.278745E+02   0.000000E+00
   0.254373E+02   0.000000E+00
   0.283804E+02   0.000000E+00
   0.253981E+02   0.000000E+00
   0.243970E+02   0.000000E+00
   0.238179E+02   0.000000E+00
   0.284070E+02   0.000000E+00
   0.292396E+02   0.000000E+00
   0.224070E+02   0.000000E+00
   0.265928E+02   0.000000E+00
   0.297657E+02   0.000000E+00
   0.261946E+02   0.000000E+00
   0.282607E+02   0.000000E+00
   0.240962E+02   0.000000E+00
   0.247969E+02   0.000000E+00
   0.292361E+02   0.000000E+00
   0.267444E+02   0.000000E+00
   0.236885E+02   0.000000E+00
   0.284171E+02   0.000000E+00
   0.296359E+02   0.000000E+00
   0.308807E+02   0.000000E+00
   0.286980E+02   0.000000E+00
   0.291819E+02   0.000000E+00
   0.265090E+02   0.000000E+00
   0.283033E+02   0.000000E+00
   0.217311E+02   0.000000E+00
   0.278986E+02   0.000000E+00
   0.229944E+02   0.000000E+00
   0.229814E+02   0.000000E+00
   0.243936E+02   0.000000E+00
   0.299307E+02   0.000000E+00
   0.265087E+02   0.000000E+00
   0.265321E+02   0.000000E+00
   0.269010E+02   0.000000E+00
   0.265366E+02   0.000000E+00
   0.248160E+02   0.000000E+00
   0.250152E+02   0.000000E+00
   0.258807E+02   0.000000E+00
   0.222832E+02   0.000000E+00
   0.250919E+02   0.000000E+00
   0.349387E+02   0.000000E+00
   0.293651E+02   0.000000E+00
   0.388534E+02   0.000000E+00
   0.297984E+02   0.000000E+00
   0.294792E+02   0.000000E+00
   0.258038E+02   0.000000E+00
   0.263810E+02   0.000000E+00
   0.315553E+02   0.000000E+00
   0.250711E+02   0.000000E+00
   0.269011E+02   0.000000E+00
   0.256989E+02   0.000000E+00
   0.242738E+02   0.000000E+00
   0.285075E+02   0.000000E+00
   0.270399E+02   0.000000E+00
   0.291856E+02   0.000000E+00
   0.263634E+02   0.000000E+00
   0.235644E+02   0.000000E+00
   0.276762E+02   0.000000E+00
   0.351106E+02   0.000000E+00
   0.245137E+02   0.000000E+00
   0.266647E+02   0.000000E+00
   0.242942E+02   0.000000E+00
   0.294540E+02   0.000000E+00
   0.243021E+02   0.000000E+00
   0.318077E+02   0.000000E+00
   0.233182E+02   0.000000E+00
   0.299729E+02   0.000000E+00
   0.229699E+02   0.000000E+00
   0.289933E+02   0.000000E+00
   0.276813E+02   0.000000E+00
   0.331540E+02   0.000000E+00
   0.174245E+02   0.000000E+00
   0.284834E+02   0.000000E+00
   0.257463E+02   0.000000E+00
   0.269794E+02   0.000000E+00
   0.265190E+02   0.000000E+00
   0.307568E+02   0.000000E+00
   0.306503E+02   0.000000E+00
   0.313461E+02   0.000000E+00
   0.251179E+02   0.000000E+00
   0.289763E+02   0.000000E+00
   0.257657E+02   0.000000E+00
   0.265628E+02   0.000000E+00
   0.238054E+02   0.000000E+00
   0.308546E+02   0.000000E+00
   0.322322E+02   0.000000E+00
   0.280849E+02   0.000000E+00
   0.255861E+02   0.000000E+00
   0.244169E+02   0.000000E+00
   0.224243E+02   0.000000E+00
   0.253678E+02   0.000000E+00
   0.250275E+02   0.000000E+00
   0.295656E+02   0.000000E+00
   0.257346E+02   0.000000E+00
   0.316901E+02   0.000000E+00
   0.253264E+02   0.000000E+00
   0.313940E+02   0.000000E+00
   0.226037E+02   0.000000E+00
   0.252958E+02   0.000000E+00
   0.298781E+02   0.000000E+00
   0.234392E+02   0.000000E+00
   0.246519E+02   0.000000E+00
   0.282564E+02   0.000000E+00
   0.279681E+02   0.000000E+00
   0.254372E+02   0.000000E+00
   0.242179E+02   0.000000E+00
   0.259981E+02   0.000000E+00
   0.281630E+02   0.000000E+00
   0.270388E+02   0.000000E+00
   0.278337E+02   0.000000E+00
   0.241849E+02   0.000000E+00
   0.323112E+02   0.000000E+00
   0.252754E+02   0.000000E+00
   0.249720E+02   0.000000E+00
   0.282251E+02   0.000000E+00
   0.285749E+02   0.000000E+00
   0.289083E+02   0.000000E+00
   0.310007E+02   0.000000E+00
   0.314346E+02   0.000000E+00
   0.303261E+02   0.000000E+00
   0.290959E+02   0.000000E+00
   0.254927E+02   0.000000E+00
   0.249378E+02   0.000000E+00
   0.298980E+02   0.000000E+00
   0.292380E+02   0.000000E+00
   0.304296E+02   0.000000E+00
   0.289233E+02   0.000000E+00
   0.324981E+02   0.000000E+00
   0.288273E+02   0.000000E+00
   0.298733E+02   0.000000E+00
   0.285833E+02   0.000000E+00
   0.224716E+02   0.000000E+00
   0.272417E+02   0.000000E+00
   0.225159E+02   0.000000E+00
   0.279429E+02   0.000000E+00
   0.294523E+02   0.000000E+00
   0.230857E+02   0.000000E+00
   0.264152E+02   0.000000E+00
   0.323082E+02   0.000000E+00
   0.286315E+02   0.000000E+00
   0.283635E+02   0.000000E+00
   0.278957E+02   0.000000E+00
   0.308570E+02   0.000000E+00
   0.196016E+02   0.000000E+00
   0.244451E+02   0.000000E+00
   0.283809E+02   0.000000E+00
   0.265754E+02   0.000000E+00
   0.319389E+02   0.000000E+00
   0.357141E+02   0.000000E+00
   0.299348E+02   0.000000E+00
   0.346806E+02   0.000000E+00
   0.294871E+02   0.000000E+00
   0.295869E+02   0.000000E+00
   0.318237E+02   0.000000E+00
   0.339252E+02   0.000000E+00
   0.242614E+02   0.000000E+00
   0.246656E+02   0.000000E+00
   0.345970E+02   0.000000E+00
   0.245099E+02   0.000000E+00
   0.294130E+02   0.000000E+00
   0.348605E+02   0.000000E+00
   0.235776E+02   0.000000E+00
   0.336818E+02   0.000000E+00
   0.279417E+02   0.000000E+00
   0.348773E+02   0.000000E+00
   0.265959E+02   0.000000E+00
   0.255331E+02   0.000000E+00
   0.295202E+02   0.000000E+00
   0.281227E+02   0.000000E+00
   0.243949E+02   0.000000E+00
   0.248717E+02   0.000000E+00
   0.243184E+02   0.000000E+00
   0.283184E+02   0.000000E+00
   0.288492E+02   0.000000E+00
   0.301235E+02   0.000000E+00
   0.273463E+02   0.000000E+00
   0.257910E+02   0.000000E+00
   0.276069E+02   0.000000E+00
   0.259674E+02   0.000000E+00
   0.341477E+02   0.000000E+00
   0.302654E+02   0.000000E+00
   0.298181E+02   0.000000E+00
   0.318648E+02   0.000000E+00
   0.306174E+02   0.000000E+00
   0.271480E+02   0.000000E+00
   0.255757E+02   0.000000E+00
   0.252129E+02   0.000000E+00
   0.239644E+02   0.000000E+00
   0.341770E+02   0.000000E+00
   0.260682E+02   0.000000E+00
   0.265966E+02   0.000000E+00
   0.243629E+02   0.000000E+00
   0.330896E+02   0.000000E+00
   0.235490E+02   0.000000E+00
   0.278636E+02   0.000000E+00
   0.294903E+02   0.000000E+00
   0.323220E+02   0.000000E+00
   0.276864E+02   0.000000E+00
   0.327170E+02   0.000000E+00
   0.236274E+02   0.000000E+00
   0.298874E+02   0.000000E+00
   0.310173E+02   0.000000E+00
   0.309289E+02   0.000000E+00
   0.274358E+02   0.000000E+00
   0.254972E+02   0.000000E+00
   0.262985E+02   0.000000E+00
   0.259433E+02   0.000000E+00
   0.241846E+02   0.000000E+00
   0.286036E+02   0.000000E+00
   0.276335E+02   0.000000E+00
   0.290808E+02   0.000000E+00
   0.321227E+02   0.000000E+00
   0.262978E+02   0.000000E+00
   0.263804E+02   0.000000E+00
   0.272933E+02   0.000000E+00
   0.273940E+02   0.000000E+00
   0.219356E+02   0.000000E+00
   0.274885E+02   0.000000E+00
   0.284992E+02   0.000000E+00
   0.316517E+02   0.000000E+00
   0.335644E+02   0.000000E+00
   0.266935E+02   0.000000E+00
   0.257020E+02   0.000000E+00
   0.228395E+02   0.000000E+00
   0.287292E+02   0.000000E+00
   0.276900E+02   0.000000E+00
   0.275821E+02   0.000000E+00
   0.277018E+02   0.000000E+00
   0.318210E+02   0.000000E+00
   0.296083E+02   0.000000E+00
   0.311008E+02   0.000000E+00
   0.283843E+02   0.000000E+00
   0.294024E+02   0.000000E+00
   0.267817E+02   0.000000E+00
   0.264247E+02   0.000000E+00
   0.294875E+02   0.000000E+00
   0.274831E+02   0.000000E+00
   0.274323E+02   0.000000E+00
   0.265523E+02   0.000000E+00
   0.266087E+02   0.000000E+00
   0.303967E+02   0.000000E+00
   0.270932E+02   0.000000E+00
   0.358526E+02   0.000000E+00
   0.305862E+02   0.000000E+00
   0.270773E+02   0.000000E+00
   0.242907E+02   0.000000E+00
   0.301813E+02   0.000000E+00
   0.373959E+02   0.000000E+00
   0.231225E+02   0.000000E+00
   0.307059E+02   0.000000E+00
   0.254852E+02   0.000000E+00
   0.302923E+02   0.000000E+00
   0.283185E+02   0.000000E+00
   0.289539E+02   0.000000E+00
   0.289861E+02   0.000000E+00
   0.296639E+02   0.000000E+00
   0.213567E+02   0.000000E+00
   0.278254E+02   0.000000E+00
   0.247146E+02   0.000000E+00
   0.275390E+02   0.000000E+00
   0.325798E+02   0.000000E+00
   0.274680E+02   0.000000E+00
   0.268072E+02   0.000000E+00
   0.256119E+02   0.000000E+00
   0.267795E+02   0.000000E+00
   0.355300E+02   0.000000E+00
   0.271152E+02   0.000000E+00
   0.305316E+02   0.000000E+00
   0.278090E+02   0.000000E+00
   0.286421E+02   0.000000E+00
   0.272884E+02   0.000000E+00
   0.256464E+02   0.000000E+00
   0.290133E+02   0.000000E+00
   0.257468E+02   0.000000E+00
   0.264920E+02   0.000000E+00
   0.290153E+02   0.000000E+00
   0.245992E+02   0.000000E+00
   0.260634E+02   0.000000E+00
   0.262210E+02   0.000000E+00
   0.289993E+02   0.000000E+00
   0.248513E+02   0.000000E+00
   0.275489E+02   0.000000E+00
   0.280211E+02   0.000000E+00
   0.348269E+02   0.000000E+00
   0.258888E+02   0.000000E+00
   0.288846E+02   0.000000E+00
   0.277733E+02   0.000000E+00
   0.273077E+02   0.000000E+00
   0.193502E+02   0.000000E+00
   0.266089E+02   0.000000E+00
   0.299798E+02   0.000000E+00
   0.266160E+02   0.000000E+00
   0.221231E+02   0.000000E+00
   0.324356E+02   0.000000E+00
   0.207142E+02   0.000000E+00
   0.290383E+02   0.000000E+00
   0.285943E+02   0.000000E+00
   0.258782E+02   0.000000E+00
   0.302561E+02   0.000000E+00
   0.301991E+02   0.000000E+00
   0.316389E+02   0.000000E+00
   0.299890E+02   0.000000E+00
   0.285851E+02   0.000000E+00
   0.240633E+02   0.000000E+00
   0.283467E+02   0.000000E+00
   0.344974E+02   0.000000E+00
   0.264836E+02   0.000000E+00
   0.344799E+02   0.000000E+00
   0.316133E+02   0.000000E+00
   0.276264E+02   0.000000E+00
   0.294243E+02   0.000000E+00
   0.256564E+02   0.000000E+00
   0.265011E+02   0.000000E+00
   0.312010E+02   0.000000E+00
   0.344023E+02   0.000000E+00
   0.324924E+02   0.000000E+00
   0.297312E+02   0.000000E+00
   0.313605E+02   0.000000E+00
   0.294652E+02   0.000000E+00
   0.328516E+02   0.000000E+00
   0.313531E+02   0.000000E+00
   0.297128E+02   0.000000E+00
   0.231758E+02   0.000000E+00
   0.268928E+02   0.000000E+00
   0.237386E+02   0.000000E+00
   0.284069E+02   0.000000E+00
   0.291659E+02   0.000000E+00
   0.223129E+02   0.000000E+00
   0.308568E+02   0.000000E+00
   0.315258E+02   0.000000E+00
   0.301182E+02   0.000000E+00
   0.250688E+02   0.000000E+00
   0.286972E+02   0.000000E+00
   0.260031E+02   0.000000E+00
   0.246023E+02   0.000000E+00
   0.263466E+02   0.000000E+00
   0.282436E+02   0.000000E+00
   0.316387E+02   0.000000E+00
   0.296334E+02   0.000000E+00
   0.233700E+02   0.000000E+00
   0.262951E+02   0.000000E+00
   0.219365E+02   0.000000E+00
   0.257178E+02   0.000000E+00
   0.307763E+02   0.000000E+00
   0.217154E+02   0.000000E+00
   0.282576E+02   0.000000E+00
   0.257469E+02   0.000000E+00
   0.319925E+02   0.000000E+00
   0.276840E+02   0.000000E+00
   0.279873E+02   0.000000E+00
   0.321636E+02   0.000000E+00
   0.259393E+02   0.000000E+00
   0.343878E+02   0.000000E+00
   0.263133E+02   0.000000E+00
   0.240623E+02   0.000000E+00
   0.264226E+02   0.000000E+00
   0.330831E+02   0.000000E+00
   0.238778E+02   0.000000E+00
   0.272296E+02   0.000000E+00
   0.309172E+02   0.000000E+00
   0.323366E+02   0.000000E+00
   0.257332E+02   0.000000E+00
   0.307189E+02   0.000000E+00
   0.313519E+02   0.000000E+00
   0.261100E+02   0.000000E+00
   0.287824E+02   0.000000E+00
   0.245694E+02   0.000000E+00
   0.245102E+02   0.000000E+00
   0.254746E+02   0.000000E+00
   0.288201E+02   0.000000E+00
   0.307071E+02   0.000000E+00
   0.276261E+02   0.000000E+00
   0.263547E+02   0.000000E+00
   0.260976E+02   0.000000E+00
   0.248721E+02   0.000000E+00
   0.305768E+02   0.000000E+00
   0.266238E+02   0.000000E+00
   0.242251E+02   0.000000E+00
   0.250103E+02   0.000000E+00
   0.271194E+02   0.000000E+00
   0.275367E+02   0.000000E+00
   0.317382E+02   0.000000E+00
   0.252138E+02   0.000000E+00
   0.249139E+02   0.000000E+00
   0.312087E+02   0.000000E+00
   0.249401E+02   0.000000E+00
   0.274609E+02   0.000000E+00
   0.261852E+02   0.000000E+00
   0.324958E+02   0.000000E+00
   0.318255E+02   0.000000E+00
   0.263490E+02   0.000000E+00
   0.251443E+02   0.000000E+00
   0.310612E+02   0.000000E+00
   0.277497E+02   0.000000E+00
   0.263451E+02   0.000000E+00
   0.258095E+02   0.000000E+00
   0.263227E+02   0.000000E+00
   0.294966E+02   0.000000E+00
   0.260764E+02   0.000000E+00
   0.236698E+02   0.000000E+00
   0.272539E+02   0.000000E+00
   0.228985E+02   0.000000E+00
   0.216589E+02   0.000000E+00
   0.230673E+02   0.000000E+00
   0.259440E+02   0.000000E+00
   0.241215E+02   0.000000E+00
   0.286304E+02   0.000000E+00
   0.252554E+02   0.000000E+00
   0.280911E+02   0.000000E+00
   0.257727E+02   0.000000E+00
   0.273385E+02   0.000000E+00
   0.233716E+02   0.000000E+00
   0.263912E+02   0.000000E+00
   0.300309E+02   0.000000E+00
   0.312289E+02   0.000000E+00
   0.306034E+02   0.000000E+00
   0.303711E+02   0.000000E+00
   0.283816E+02   0.000000E+00
   0.227338E+02   0.000000E+00
   0.260893E+02   0.000000E+00
   0.237843E+02   0.000000E+00
   0.256713E+02   0.000000E+00
   0.305281E+02   0.000000E+00
   0.255493E+02   0.000000E+00
   0.306267E+02   0.000000E+00
   0.301441E+02   0.000000E+00
   0.279007E+02   0.000000E+00
   0.250764E+02   0.000000E+00
   0.300390E+02   0.000000E+00
   0.291186E+02   0.000000E+00
   0.304548E+02   0.000000E+00
   0.272588E+02   0.000000E+00
   0.277738E+02   0.000000E+00
   0.258643E+02   0.000000E+00
   0.290326E+02   0.000000E+00
   0.229778E+02   0.000000E+00
   0.293448E+02   0.000000E+00
   0.222545E+02   0.000000E+00
   0.286111E+02   0.000000E+00
   0.222416E+02   0.000000E+00
   0.253386E+02   0.000000E+00
   0.317349E+02   0.000000E+00
   0.285973E+02   0.000000E+00
   0.234571E+02   0.000000E+00
   0.275363E+02   0.000000E+00
   0.229196E+02   0.000000E+00
   0.308160E+02   0.000000E+00
   0.268021E+02   0.000000E+00
   0.275073E+02   0.000000E+00
   0.299684E+02   0.000000E+00
   0.279386E+02   0.000000E+00
   0.281418E+02   0.000000E+00
   0.312667E+02   0.000000E+00
   0.251146E+02   0.000000E+00
   0.269599E+02   0.000000E+00
   0.303491E+02   0.000000E+00
   0.268298E+02   0.000000E+00
   0.245732E+02   0.000000E+00
   0.227415E+02   0.000000E+00
   0.254139E+02   0.000000E+00
   0.274830E+02   0.000000E+00
   0.287889E+02   0.000000E+00
   0.272177E+02   0.000000E+00
   0.341919E+02   0.000000E+00
   0.276529E+02   0.000000E+00
   0.309998E+02   0.000000E+00
   0.290719E+02   0.000000E+00
   0.305026E+02   0.000000E+00
   0.243899E+02   0.000000E+00
   0.259760E+02   0.000000E+00
   0.330888E+02   0.000000E+00
   0.239500E+02   0.000000E+00
   0.298630E+02   0.000000E+00
   0.262327E+02   0.000000E+00
   0.252341E+02   0.000000E+00
   0.262479E+02   0.000000E+00
   0.287746E+02   0.000000E+00
   0.293960E+02   0.000000E+00
   0.256326E+02   0.000000E+00
   0.311446E+02   0.000000E+00
   0.267154E+02   0.000000E+00
   0.274062E+02   0.000000E+00
   0.250395E+02   0.000000E+00
   0.286681E+02   0.000000E+00
   0.257440E+02   0.000000E+00
   0.311803E+02   0.000000E+00
   0.243597E+02   0.000000E+00
   0.262565E+02   0.000000E+00
   0.249223E+02   0.000000E+00
   0.312567E+02   0.000000E+00
   0.340597E+02   0.000000E+00
   0.243608E+02   0.000000E+00
   0.295214E+02   0.000000E+00
   0.256812E+02   0.000000E+00
   0.235576E+02   0.000000E+00
   0.224069E+02   0.000000E+00
   0.282779E+02   0.000000E+00
   0.289623E+02   0.000000E+00
   0.261130E+02   0.000000E+00
   0.270611E+02   0.000000E+00
   0.260300E+02   0.000000E+00
   0.225734E+02   0.000000E+00
   0.287623E+02   0.000000E+00
   0.229338E+02   0.000000E+00
   0.328423E+02   0.000000E+00
   0.286950E+02   0.000000E+00
   0.275274E+02   0.000000E+00
   0.298899E+02   0.000000E+00
   0.283157E+02   0.000000E+00
   0.255424E+02   0.000000E+00
   0.269378E+02   0.000000E+00
   0.254435E+02   0.000000E+00
   0.263044E+02   0.000000E+00
   0.297592E+02   0.000000E+00
   0.256470E+02   0.000000E+00
   0.278199E+02   0.000000E+00
   0.276452E+02   0.000000E+00
   0.266498E+02   0.000000E+00
   0.267611E+02   0.000000E+00
   0.242962E+02   0.000000E+00
   0.286299E+02   0.000000E+00
   0.283068E+02   0.000000E+00
   0.232941E+02   0.000000E+00
   0.216132E+02   0.000000E+00
   0.301156E+02   0.000000E+00
   0.308154E+02   0.000000E+00
   0.256726E+02   0.000000E+00
   0.273927E+02   0.000000E+00
   0.303659E+02   0.000000E+00
   0.268433E+02   0.000000E+00
   0.268560E+02   0.000000E+00
   0.309175E+02   0.000000E+00
   0.273162E+02   0.000000E+00
   0.233661E+02   0.000000E+00
   0.205127E+02   0.000000E+00
   0.257398E+02   0.000000E+00
   0.323011E+02   0.000000E+00
   0.323347E+02   0.000000E+00
   0.250692E+02   0.000000E+00
   0.280547E+02   0.000000E+00
   0.346506E+02   0.000000E+00
   0.422533E+02   0.000000E+00
   0.264872E+02   0.000000E+00
   0.315751E+02   0.000000E+00
   0.298727E+02   0.000000E+00
   0.232870E+02   0.000000E+00
   0.287939E+02   0.000000E+00
   0.303381E+02   0.000000E+00
   0.250806E+02   0.000000E+00
   0.290276E+02   0.000000E+00
   0.325927E+02   0.000000E+00
   0.316651E+02   0.000000E+00
   0.210800E+02   0.000000E+00
   0.250898E+02   0.000000E+00
   0.259467E+02   0.000000E+00
   0.282515E+02   0.000000E+00
   0.259649E+02   0.000000E+00
   0.250043E+02   0.000000E+00
   0.276208E+02   0.000000E+00
   0.255407E+02   0.000000E+00
   0.251690E+02   0.000000E+00
   0.251277E+02   0.000000E+00
   0.234718E+02   0.000000E+00
   0.248501E+02   0.000000E+00
   0.294184E+02   0.000000E+00
   0.366533E+02   0.000000E+00
   0.264600E+02   0.000000E+00
   0.315730E+02   0.000000E+00
   0.315865E+02   0.000000E+00
   0.260537E+02   0.000000E+00
   0.352966E+02   0.000000E+00
   0.259810E+02   0.000000E+00
   0.271418E+02   0.000000E+00
   0.325536E+02   0.000000E+00
   0.284834E+02   0.000000E+00
   0.250054E+02   0.000000E+00
   0.304988E+02   0.000000E+00
   0.227243E+02   0.000000E+00
   0.361773E+02   0.000000E+00
   0.263631E+02   0.000000E+00
   0.270396E+02   0.000000E+00
   0.288893E+02   0.000000E+00
   0.265995E+02   0.000000E+00
   0.337469E+02   0.000000E+00
   0.310399E+02   0.000000E+00
   0.291952E+02   0.000000E+00
   0.283670E+02   0.000000E+00
   0.320319E+02   0.000000E+00
   0.248623E+02   0.000000E+00
   0.380114E+02   0.000000E+00
   0.258151E+02   0.000000E+00
   0.248658E+02   0.000000E+00
   0.289246E+02   0.000000E+00
   0.286126E+02   0.000000E+00
   0.226736E+02   0.000000E+00
   0.240414E+02   0.000000E+00
   0.255721E+02   0.000000E+00
   0.270828E+02   0.000000E+00
   0.275960E+02   0.000000E+00
   0.233364E+02   0.000000E+00
   0.248060E+02   0.000000E+00
   0.260556E+02   0.000000E+00
   0.287891E+02   0.000000E+00
   0.224282E+02   0.000000E+00
   0.254242E+02   0.000000E+00
   0.254444E+02   0.000000E+00
   0.299566E+02   0.000000E+00
   0.271752E+02   0.000000E+00
   0.209938E+02   0.000000E+00
   0.339566E+02   0.000000E+00
   0.312060E+02   0.000000E+00
   0.271791E+02   0.000000E+00
   0.326244E+02   0.000000E+00
   0.231928E+02   0.000000E+00
   0.272568E+02   0.000000E+00
   0.255354E+02   0.000000E+00
   0.313113E+02   0.000000E+00
   0.267482E+02   0.000000E+00
   0.293087E+02   0.000000E+00
   0.290418E+02   0.000000E+00
   0.306423E+02   0.000000E+00
   0.220320E+02   0.000000E+00
   0.272504E+02   0.000000E+00
   0.226305E+02   0.000000E+00
   0.315456E+02   0.000000E+00
   0.264037E+02   0.000000E+00
   0.288550E+02   0.000000E+00
   0.320060E+02   0.000000E+00
   0.241506E+02   0.000000E+00
   0.286165E+02   0.000000E+00
   0.297884E+02   0.000000E+00
   0.294865E+02   0.000000E+00
   0.271156E+02   0.000000E+00
   0.269474E+02   0.000000E+00
   0.184626E+02   0.000000E+00
   0.281377E+02   0.000000E+00
   0.226355E+02   0.000000E+00
   0.347703E+02   0.000000E+00
   0.260492E+02   0.000000E+00
   0.265183E+02   0.000000E+00
   0.336892E+02   0.000000E+00
   0.211286E+02   0.000000E+00
   0.257117E+02   0.000000E+00
   0.272569E+02   0.000000E+00
   0.236644E+02   0.000000E+00
   0.303888E+02   0.000000E+00
   0.250477E+02   0.000000E+00
   0.324263E+02   0.000000E+00
   0.238563E+02   0.000000E+00
   0.289124E+02   0.000000E+00
   0.267243E+02   0.000000E+00
   0.314132E+02   0.000000E+00
   0.258896E+02   0.000000E+00
   0.235915E+02   0.000000E+00
   0.315056E+02   0.000000E+00
   0.327124E+02   0.000000E+00
   0.245035E+02   0.000000E+00
   0.240683E+02   0.000000E+00
   0.210424E+02   0.000000E+00
   0.314403E+02   0.000000E+00
   0.260837E+02   0.000000E+00
   0.259667E+02   0.000000E+00
   0.260672E+02   0.000000E+00
   0.314288E+02   0.000000E+00
   0.269289E+02   0.000000E+00
   0.323429E+02   0.000000E+00
   0.256323E+02   0.000000E+00
   0.275811E+02   0.000000E+00
   0.339548E+02   0.000000E+00
   0.294481E+02   0.000000E+00
   0.322544E+02   0.000000E+00
   0.302452E+02   0.000000E+00
   0.288198E+02   0.000000E+00
   0.265880E+02   0.000000E+00
   0.336024E+02   0.000000E+00
   0.214814E+02   0.000000E+00
   0.307750E+02   0.000000E+00
   0.261616E+02   0.000000E+00
   0.252316E+02   0.000000E+00
   0.285775E+02   0.000000E+00
   0.247525E+02   0.000000E+00
   0.212330E+02   0.000000E+00
   0.227754E+02   0.000000E+00
   0.318873E+02   0.000000E+00
   0.246735E+02   0.000000E+00
   0.336132E+02   0.000000E+00
   0.269679E+02   0.000000E+00
   0.308507E+02   0.000000E+00
   0.290435E+02   0.000000E+00
   0.290192E+02   0.000000E+00
   0.243962E+02   0.000000E+00
   0.296524E+02   0.000000E+00
   0.269488E+02   0.000000E+00
   0.304142E+02   0.000000E+00
   0.274548E+02   0.000000E+00
   0.227851E+02   0.000000E+00
   0.276947E+02   0.000000E+00
   0.301536E+02   0.000000E+00
   0.265277E+02   0.000000E+00
   0.345040E+02   0.000000E+00
   0.287559E+02   0.000000E+00
   0.296875E+02   0.000000E+00
   0.290938E+02   0.000000E+00
   0.201249E+02   0.000000E+00
   0.300033E+02   0.000000E+00
   0.236563E+02   0.000000E+00
   0.286980E+02   0.000000E+00
   0.247855E+02   0.000000E+00
   0.287621E+02   0.000000E+00
   0.278091E+02   0.000000E+00
   0.253389E+02   0.000000E+00
   0.346339E+02   0.000000E+00
   0.254150E+02   0.000000E+00
   0.235151E+02   0.000000E+00
   0.247644E+02   0.000000E+00
   0.255459E+02   0.000000E+00
   0.301098E+02   0.000000E+00
   0.269455E+02   0.000000E+00
   0.289441E+02   0.000000E+00
   0.297332E+02   0.000000E+00
   0.281052E+02   0.000000E+00
   0.268402E+02   0.000000E+00
   0.296819E+02   0.000000E+00
   0.287743E+02   0.000000E+00
   0.318766E+02   0.000000E+00
   0.269685E+02   0.000000E+00
   0.244517E+02   0.000000E+00
   0.258506E+02   0.000000E+00
   0.290120E+02   0.000000E+00
   0.228028E+02   0.000000E+00
   0.286759E+02   0.000000E+00
   0.313611E+02   0.000000E+00
   0.310972E+02   0.000000E+00
   0.301149E+02   0.000000E+00
   0.275027E+02   0.000000E+00
   0.282862E+02   0.000000E+00
   0.260230E+02   0.000000E+00
   0.243353E+02   0.000000E+00
   0.250490E+02   0.000000E+00
   0.343659E+02   0.000000E+00
   0.289524E+02   0.000000E+00
   0.281833E+02   0.000000E+00
   0.289463E+02   0.000000E+00
   0.304354E+02   0.000000E+00
   0.297661E+02   0.000000E+00
   0.281409E+02   0.000000E+00
   0.229278E+02   0.000000E+00
   0.261826E+02   0.000000E+00
   0.275499E+02   0.000000E+00
   0.261332E+02   0.000000E+00
   0.330495E+02   0.000000E+00
   0.298848E+02   0.000000E+00
   0.242016E+02   0.000000E+00
   0.337436E+02   0.000000E+00
   0.223664E+02   0.000000E+00
   0.238529E+02   0.000000E+00
   0.239325E+02   0.000000E+00
   0.290659E+02   0.000000E+00
   0.279677E+02   0.000000E+00
   0.303826E+02   0.000000E+00
   0.258011E+02   0.000000E+00
   0.255688E+02   0.000000E+00
   0.290688E+02   0.000000E+00
   0.349723E+02   0.000000E+00
   0.242029E+02   0.000000E+00
   0.274884E+02   0.000000E+00
   0.286175E+02   0.000000E+00
   0.255087E+02   0.000000E+00
   0.328212E+02   0.000000E+00
   0.278139E+02   0.000000E+00
   0.302203E+02   0.000000E+00
   0.317949E+02   0.000000E+00
   0.248212E+02   0.000000E+00
   0.289659E+02   0.000000E+00
   0.311961E+02   0.000000E+00
   0.312882E+02   0.000000E+00
   0.282658E+02   0.000000E+00
   0.240235E+02   0.000000E+00
   0.238100E+02   0.000000E+00
   0.258698E+02   0.000000E+00
   0.270636E+02   0.000000E+00
   0.327046E+02   0.000000E+00
   0.248624E+02   0.000000E+00
   0.281678E+02   0.000000E+00
   0.250986E+02   0.000000E+00
   0.265336E+02   0.000000E+00
   0.349573E+02   0.000000E+00
   0.285160E+02   0.000000E+00
   0.303808E+02   0.000000E+00
   0.254279E+02   0.000000E+00
   0.326236E+02   0.000000E+00
   0.329817E+02   0.000000E+00
   0.364201E+02   0.000000E+00
   0.269163E+02   0.000000E+00
   0.278603E+02   0.000000E+00
   0.250991E+02   0.000000E+00
   0.273647E+02   0.000000E+00
   0.271268E+02   0.000000E+00
   0.261459E+02   0.000000E+00
   0.303288E+02   0.000000E+00
   0.259014E+02   0.000000E+00
   0.246315E+02   0.000000E+00
   0.292169E+02   0.000000E+00
   0.323204E+02   0.000000E+00
   0.251908E+02   0.000000E+00
   0.268268E+02   0.000000E+00
   0.293093E+02   0.000000E+00
   0.269790E+02   0.000000E+00
   0.247989E+02   0.000000E+00
   0.218758E+02   0.000000E+00
   0.283597E+02   0.000000E+00
   0.372103E+02   0.000000E+00
   0.292639E+02   0.000000E+00
   0.262435E+02   0.000000E+00
   0.262180E+02   0.000000E+00
   0.301492E+02   0.000000E+00
   0.263150E+02   0.000000E+00
   0.310963E+02   0.000000E+00
   0.281051E+02   0.000000E+00
   0.264341E+02   0.000000E+00
   0.274857E+02   0.000000E+00
   0.311941E+02   0.000000E+00
   0.330052E+02   0.000000E+00
   0.307923E+02   0.000000E+00
   0.289357E+02   0.000000E+00
   0.282605E+02   0.000000E+00
   0.224498E+02   0.000000E+00
   0.261794E+02   0.000000E+00
   0.292761E+02   0.000000E+00
   0.242026E+02   0.000000E+00
   0.257088E+02   0.000000E+00
   0.223892E+02   0.000000E+00
   0.266847E+02   0.000000E+00
   0.252525E+02   0.000000E+00
   0.297868E+02   0.000000E+00
   0.280630E+02   0.000000E+00
   0.299507E+02   0.000000E+00
   0.269230E+02   0.000000E+00
   0.271800E+02   0.000000E+00
   0.258219E+02   0.000000E+00
   0.246637E+02   0.000000E+00
   0.235075E+02   0.000000E+00
   0.304009E+02   0.000000E+00
   0.302696E+02   0.000000E+00
   0.249896E+02   0.000000E+00
   0.285966E+02   0.000000E+00
   0.307567E+02   0.000000E+00
   0.233957E+02   0.000000E+00
   0.273217E+02   0.000000E+00
   0.307327E+02   0.000000E+00
   0.277459E+02   0.000000E+00
   0.240360E+02   0.000000E+00
   0.308963E+02   0.000000E+00
   0.292838E+02   0.000000E+00
   0.290961E+02   0.000000E+00
   0.291752E+02   0.000000E+00
   0.259756E+02   0.000000E+00
   0.246837E+02   0.000000E+00
   0.232408E+02   0.000000E+00
   0.270752E+02   0.000000E+00
   0.225342E+02   0.000000E+00
   0.256603E+02   0.000000E+00
   0.230448E+02   0.000000E+00
   0.214621E+02   0.000000E+00
   0.326993E+02   0.000000E+00
   0.241065E+02   0.000000E+00
   0.291466E+02   0.000000E+00
   0.284589E+02   0.000000E+00
   0.248219E+02   0.000000E+00
   0.257250E+02   0.000000E+00
   0.280222E+02   0.000000E+00
   0.244755E+02   0.000000E+00
   0.327467E+02   0.000000E+00
   0.263802E+02   0.000000E+00
   0.310532E+02   0.000000E+00
   0.254182E+02   0.000000E+00
   0.290005E+02   0.000000E+00
   0.237531E+02   0.000000E+00
   0.358029E+02   0.000000E+00
   0.281543E+02   0.000000E+00
   0.251934E+02   0.000000E+00
   0.265941E+02   0.000000E+00
   0.258083E+02   0.000000E+00
   0.296314E+02   0.000000E+00
   0.275101E+02   0.000000E+00
   0.308042E+02   0.000000E+00
   0.256298E+02   0.000000E+00
   0.258463E+02   0.000000E+00
   0.280202E+02   0.000000E+00
   0.331840E+02   0.000000E+00
   0.304208E+02   0.000000E+00
   0.307272E+02   0.000000E+00
   0.240931E+02   0.000000E+00
   0.257179E+02   0.000000E+00
   0.260842E+02   0.000000E+00
   0.259823E+02   0.000000E+00
   0.246653E+02   0.000000E+00
   0.351745E+02   0.000000E+00
   0.278134E+02   0.000000E+00
   0.371892E+02   0.000000E+00
   0.255407E+02   0.000000E+00
   0.220715E+02   0.000000E+00
   0.255782E+02   0.000000E+00
   0.246063E+02   0.000000E+00
   0.193753E+02   0.000000E+00
   0.276460E+02   0.000000E+00
   0.262239E+02   0.000000E+00
   0.266824E+02   0.000000E+00
   0.235821E+02   0.000000E+00
   0.239255E+02   0.000000E+00
   0.291072E+02   0.000000E+00
   0.309897E+02   0.000000E+00
   0.322342E+02   0.000000E+00
   0.289796E+02   0.000000E+00
   0.278598E+02   0.000000E+00
   0.278488E+02   0.000000E+00
   0.296277E+02   0.000000E+00
   0.264194E+02   0.000000E+00
   0.289451E+02   0.000000E+00
   0.252453E+02   0.000000E+00
   0.304211E+02   0.000000E+00
   0.237900E+02   0.000000E+00
   0.266511E+02   0.000000E+00
   0.330582E+02   0.000000E+00
   0.306384E+02   0.000000E+00
   0.274919E+02   0.000000E+00
   0.315318E+02   0.000000E+00
   0.310136E+02   0.000000E+00
   0.249486E+02   0.000000E+00
   0.292916E+02   0.000000E+00
   0.266544E+02   0.000000E+00
   0.288674E+02   0.000000E+00
   0.296904E+02   0.000000E+00
   0.312268E+02   0.000000E+00
   0.285394E+02   0.000000E+00
   0.217425E+02   0.000000E+00
   0.239713E+02   0.000000E+00
   0.283174E+02   0.000000E+00
   0.222977E+02   0.000000E+00
   0.282103E+02   0.000000E+00
   0.298007E+02   0.000000E+00
   0.225605E+02   0.000000E+00
   0.281593E+02   0.000000E+00
   0.239616E+02   0.000000E+00
   0.249193E+02   0.000000E+00
   0.331722E+02   0.000000E+00
   0.256382E+02   0.000000E+00
   0.283649E+02   0.000000E+00
   0.313337E+02   0.000000E+00
   0.321042E+02   0.000000E+00
   0.295897E+02   0.000000E+00
   0.353447E+02   0.000000E+00
   0.248738E+02   0.000000E+00
   0.290939E+02   0.000000E+00
   0.313844E+02   0.000000E+00
   0.252542E+02   0.000000E+00
   0.325394E+02   0.000000E+00
   0.222926E+02   0.000000E+00
   0.248140E+02   0.000000E+00
   0.311300E+02   0.000000E+00
   0.317449E+02   0.000000E+00
   0.263851E+02   0.000000E+00
   0.288869E+02   0.000000E+00
   0.268757E+02   0.000000E+00
   0.255454E+02   0.000000E+00
   0.296454E+02   0.000000E+00
   0.266404E+02   0.000000E+00
   0.266252E+02   0.000000E+00
   0.266379E+02   0.000000E+00
   0.269603E+02   0.000000E+00
   0.238237E+02   0.000000E+00
   0.265519E+02   0.000000E+00
   0.317734E+02   0.000000E+00
   0.253088E+02   0.000000E+00
   0.312962E+02   0.000000E+00
   0.295973E+02   0.000000E+00
   0.308093E+02   0.000000E+00
   0.292874E+02   0.000000E+00
   0.278982E+02   0.000000E+00
   0.240234E+02   0.000000E+00
   0.282863E+02   0.000000E+00
   0.325634E+02   0.000000E+00
   0.326570E+02   0.000000E+00
   0.231226E+02   0.000000E+00
   0.259378E+02   0.000000E+00
   0.186160E+02   0.000000E+00
   0.238847E+02   0.000000E+00
   0.278159E+02   0.000000E+00
   0.258124E+02   0.000000E+00
   0.281133E+02   0.000000E+00
   0.229857E+02   0.000000E+00
   0.277040E+02   0.000000E+00
   0.256283E+02   0.000000E+00
   0.259126E+02   0.000000E+00
   0.250490E+02   0.000000E+00
   0.333539E+02   0.000000E+00
   0.291032E+02   0.000000E+00
   0.296700E+02   0.000000E+00
   0.304336E+02   0.000000E+00
   0.248421E+02   0.000000E+00
   0.250601E+02   0.000000E+00
   0.338487E+02   0.000000E+00
   0.304524E+02   0.000000E+00
   0.253263E+02   0.000000E+00
   0.310852E+02   0.000000E+00
   0.332940E+02   0.000000E+00
   0.270311E+02   0.000000E+00
   0.235620E+02   0.000000E+00
   0.277983E+02   0.000000E+00
   0.292375E+02   0.000000E+00
   0.278670E+02   0.000000E+00
   0.280379E+02   0.000000E+00
   0.283886E+02   0.000000E+00
   0.259228E+02   0.000000E+00
   0.305683E+02   0.000000E+00
   0.279319E+02   0.000000E+00
   0.302917E+02   0.000000E+00
   0.236575E+02   0.000000E+00
   0.255858E+02   0.000000E+00
   0.271494E+02   0.000000E+00
   0.295213E+02   0.000000E+00
   0.299041E+02   0.000000E+00
   0.280542E+02   0.000000E+00
   0.300926E+02   0.000000E+00
   0.253136E+02   0.000000E+00
   0.245627E+02   0.000000E+00
   0.255520E+02   0.000000E+00
   0.259253E+02   0.000000E+00
   0.234504E+02   0.000000E+00
   0.236698E+02   0.000000E+00
   0.279532E+02   0.000000E+00
   0.293581E+02   0.000000E+00
   0.248273E+02   0.000000E+00
   0.282384E+02   0.000000E+00
   0.244889E+02   0.000000E+00
   0.234480E+02   0.000000E+00
   0.240866E+02   0.000000E+00
   0.220118E+02   0.000000E+00
   0.247189E+02   0.000000E+00
   0.300244E+02   0.000000E+00
   0.267427E+02   0.000000E+00
   0.278419E+02   0.000000E+00
   0.315289E+02   0.000000E+00
   0.335946E+02   0.000000E+00
   0.230924E+02   0.000000E+00
   0.231104E+02   0.000000E+00
   0.305997E+02   0.000000E+00
   0.218585E+02   0.000000E+00
   0.271700E+02   0.000000E+00
   0.304000E+02   0.000000E+00
   0.283858E+02   0.000000E+00
   0.305522E+02   0.000000E+00
   0.288052E+02   0.000000E+00
   0.289014E+02   0.000000E+00
   0.237125E+02   0.000000E+00
   0.257585E+02   0.000000E+00
   0.285698E+02   0.000000E+00
   0.292701E+02   0.000000E+00
   0.263016E+02   0.000000E+00
   0.290359E+02   0.000000E+00
   0.284343E+02   0.000000E+00
   0.336098E+02   0.000000E+00
   0.209997E+02   0.000000E+00
   0.268287E+02   0.000000E+00
   0.220931E+02   0.000000E+00
   0.245745E+02   0.000000E+00
   0.259252E+02   0.000000E+00
   0.271309E+02   0.000000E+00
   0.253086E+02   0.000000E+00
   0.246541E+02   0.000000E+00
   0.240787E+02   0.000000E+00
   0.260296E+02   0.000000E+00
   0.278487E+02   0.000000E+00
   0.269144E+02   0.000000E+00
   0.254787E+02   0.000000E+00
   0.244504E+02   0.000000E+00
   0.262200E+02   0.000000E+00
   0.300643E+02   0.000000E+00
   0.214118E+02   0.000000E+00
   0.316502E+02   0.000000E+00
   0.304027E+02   0.000000E+00
   0.290531E+02   0.000000E+00
   0.193651E+02   0.000000E+00
   0.272792E+02   0.000000E+00
   0.276041E+02   0.000000E+00
   0.272426E+02   0.000000E+00
   0.311978E+02   0.000000E+00
   0.371848E+02   0.000000E+00
   0.283542E+02   0.000000E+00
   0.313630E+02   0.000000E+00
   0.238331E+02   0.000000E+00
   0.311902E+02   0.000000E+00
   0.276067E+02   0.000000E+00
   0.251859E+02   0.000000E+00
   0.290593E+02   0.000000E+00


==> results/A_0_0_2to200_0_15000/img_ALMl1l2.dat <==
   2   2   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   3   3   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   4   4   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   5   5   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   6   6   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   7   7   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   8   8   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   9   9   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  10  10   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  11  11   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  12  12   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  13  13   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  14  14   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  15  15   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  16  16   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  17  17   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  18  18   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  19  19   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  20  20   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  21  21   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  22  22   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  23  23   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  24  24   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  25  25   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  26  26   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  27  27   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  28  28   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  29  29   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  30  30   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  31  31   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  32  32   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  33  33   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  34  34   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  35  35   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  36  36   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  37  37   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  38  38   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  39  39   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  40  40   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  41  41   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  42  42   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  43  43   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  44  44   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  45  45   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  46  46   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  47  47   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  48  48   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  49  49   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  50  50   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  51  51   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  52  52   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  53  53   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  54  54   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  55  55   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  56  56   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  57  57   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  58  58   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  59  59   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  60  60   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  61  61   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  62  62   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  63  63   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  64  64   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  65  65   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  66  66   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  67  67   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  68  68   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  69  69   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  70  70   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  71  71   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  72  72   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  73  73   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  74  74   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  75  75   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  76  76   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  77  77   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  78  78   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  79  79   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  80  80   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  81  81   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  82  82   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  83  83   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  84  84   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  85  85   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  86  86   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  87  87   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  88  88   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  89  89   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  90  90   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  91  91   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  92  92   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  93  93   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  94  94   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  95  95   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  96  96   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  97  97   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  98  98   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  99  99   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 100 100   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 101 101   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 102 102   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 103 103   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 104 104   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 105 105   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 106 106   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 107 107   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 108 108   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 109 109   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 110 110   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 111 111   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 112 112   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 113 113   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 114 114   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 115 115   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 116 116   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 117 117   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 118 118   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 119 119   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 120 120   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 121 121   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 122 122   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 123 123   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 124 124   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 125 125   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 126 126   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 127 127   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 128 128   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 129 129   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 130 130   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 131 131   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 132 132   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 133 133   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 134 134   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 135 135   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 136 136   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 137 137   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 138 138   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 139 139   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 140 140   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 141 141   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 142 142   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 143 143   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 144 144   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 145 145   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 146 146   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 147 147   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 148 148   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 149 149   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 150 150   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 151 151   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 152 152   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 153 153   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 154 154   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 155 155   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 156 156   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 157 157   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 158 158   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 159 159   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 160 160   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 161 161   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 162 162   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 163 163   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 164 164   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 165 165   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 166 166   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 167 167   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 168 168   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 169 169   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 170 170   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 171 171   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 172 172   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 173 173   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 174 174   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 175 175   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 176 176   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 177 177   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 178 178   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 179 179   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 180 180   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 181 181   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 182 182   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 183 183   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 184 184   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 185 185   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 186 186   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 187 187   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 188 188   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 189 189   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 190 190   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 191 191   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 192 192   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 193 193   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 194 194   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 195 195   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 196 196   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 197 197   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 198 198   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 199 199   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 200 200   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN


==> results/A_0_0_2to200_0_15000/moments_new.dat <==
   0   0.000000E+00   0.282843E+01   0.150000E+02   0.961665E+02   0.755000E+03   0.000000E+00
   1   0.000000E+00  -0.163299E+01   0.700000E+01  -0.293939E+02   0.155000E+03   0.000000E+00
   2   0.180869E+04   0.126491E+01   0.540000E+01   0.187207E+02   0.862000E+02   0.285980E+04
   3   0.835670E+03  -0.106904E+01   0.471429E+01  -0.143557E+02   0.619388E+02  -0.156339E+04
   4   0.463496E+03   0.942809E+00   0.433333E+01   0.119422E+02   0.498148E+02   0.983224E+03
   5   0.289579E+03  -0.852803E+00   0.409091E+01  -0.103887E+02   0.426033E+02  -0.679122E+03
   6   0.196339E+03   0.784465E+00   0.392308E+01   0.929289E+01   0.378402E+02   0.500568E+03
   7   0.141742E+03  -0.730297E+00   0.380000E+01  -0.847144E+01   0.344667E+02  -0.388177E+03
   8   0.107116E+03   0.685994E+00   0.370588E+01   0.782841E+01   0.319550E+02   0.312295E+03
   9   0.840662E+02  -0.648886E+00   0.363158E+01  -0.730850E+01   0.300139E+02  -0.259109E+03
  10   0.678771E+02   0.617213E+00   0.357143E+01   0.687752E+01   0.284694E+02   0.219947E+03
  11   0.562308E+02  -0.589768E+00   0.352174E+01  -0.651309E+01   0.272117E+02  -0.190688E+03
  12   0.475633E+02   0.565685E+00   0.348000E+01   0.619991E+01   0.261680E+02   0.168162E+03
  13   0.408721E+02  -0.544331E+00   0.344444E+01  -0.592716E+01   0.252881E+02  -0.150174E+03
  14   0.355919E+02   0.525226E+00   0.341379E+01   0.568693E+01   0.245363E+02   0.135530E+03
  15   0.313568E+02  -0.508001E+00   0.338710E+01  -0.547330E+01   0.238866E+02  -0.123452E+03
  16   0.279106E+02   0.492366E+00   0.336364E+01   0.528174E+01   0.233196E+02   0.113374E+03
  17   0.250681E+02  -0.478091E+00   0.334286E+01  -0.510875E+01   0.228204E+02  -0.104867E+03
  18   0.226937E+02   0.464991E+00   0.332432E+01   0.495152E+01   0.223776E+02   0.976093E+02
  19   0.206873E+02  -0.452911E+00   0.330769E+01  -0.480782E+01   0.219822E+02  -0.913526E+02
  20   0.189734E+02   0.441726E+00   0.329268E+01   0.467583E+01   0.216270E+02   0.859056E+02
  21   0.174948E+02  -0.431331E+00   0.327907E+01  -0.455405E+01   0.213061E+02  -0.811200E+02
  22   0.162091E+02   0.421637E+00   0.326667E+01   0.444124E+01   0.210148E+02   0.768864E+02
  23   0.150832E+02  -0.412568E+00   0.325532E+01  -0.433636E+01   0.207492E+02  -0.731183E+02
  24   0.140907E+02   0.404061E+00   0.324490E+01   0.423852E+01   0.205060E+02   0.697453E+02
  25   0.132105E+02  -0.396059E+00   0.323529E+01  -0.414697E+01   0.202826E+02  -0.667095E+02
  26   0.124253E+02   0.388514E+00   0.322642E+01   0.406107E+01   0.200765E+02   0.639632E+02
  27   0.117212E+02  -0.381385E+00   0.321818E+01  -0.398027E+01   0.198860E+02  -0.614663E+02
  28   0.110864E+02   0.374634E+00   0.321053E+01   0.390408E+01   0.197091E+02   0.591854E+02
  29   0.105115E+02  -0.368230E+00   0.320339E+01  -0.383209E+01   0.195447E+02  -0.570921E+02
  30   0.998837E+01   0.362143E+00   0.319672E+01   0.376391E+01   0.193913E+02   0.551626E+02
  31   0.951035E+01  -0.356348E+00   0.319048E+01  -0.369923E+01   0.192479E+02  -0.533767E+02
  32   0.907224E+01   0.350823E+00   0.318462E+01   0.363777E+01   0.191136E+02   0.517197E+02
  33   0.866963E+01  -0.345547E+00   0.317910E+01  -0.357925E+01   0.189875E+02  -0.501791E+02
  34   0.829874E+01   0.340503E+00   0.317391E+01   0.352346E+01   0.188689E+02   0.487440E+02
  35   0.795627E+01  -0.335673E+00   0.316901E+01  -0.347019E+01   0.187572E+02  -0.474049E+02
  36   0.763936E+01   0.331042E+00   0.316438E+01   0.341926E+01   0.186517E+02   0.461534E+02
  37   0.734552E+01  -0.326599E+00   0.316000E+01  -0.337050E+01   0.185520E+02  -0.449819E+02
  38   0.707254E+01   0.322329E+00   0.315584E+01   0.332376E+01   0.184576E+02   0.438840E+02
  39   0.681849E+01  -0.318223E+00   0.315190E+01  -0.327890E+01   0.183680E+02  -0.428536E+02
  40   0.658167E+01   0.314270E+00   0.314815E+01   0.323581E+01   0.182830E+02   0.418855E+02
  41   0.636054E+01  -0.310460E+00   0.314458E+01  -0.319437E+01   0.182022E+02  -0.409749E+02
  42   0.615370E+01   0.306786E+00   0.314118E+01   0.315448E+01   0.181253E+02   0.401172E+02
  43   0.595992E+01  -0.303239E+00   0.313793E+01  -0.311604E+01   0.180519E+02  -0.393084E+02
  44   0.577807E+01   0.299813E+00   0.313483E+01   0.307898E+01   0.179819E+02   0.385445E+02
  45   0.560716E+01  -0.296500E+00   0.313187E+01  -0.304319E+01   0.179151E+02  -0.378223E+02
  46   0.544628E+01   0.293294E+00   0.312903E+01   0.300863E+01   0.178512E+02   0.371387E+02
  47   0.529465E+01  -0.290191E+00   0.312632E+01  -0.297522E+01   0.177900E+02  -0.364909E+02
  48   0.515154E+01   0.287183E+00   0.312371E+01   0.294289E+01   0.177314E+02   0.358763E+02
  49   0.501629E+01  -0.284268E+00   0.312121E+01  -0.291159E+01   0.176752E+02  -0.352927E+02
  50   0.488831E+01   0.281439E+00   0.311881E+01   0.288127E+01   0.176213E+02   0.347380E+02
  51   0.476707E+01  -0.278693E+00   0.311650E+01  -0.285187E+01   0.175695E+02  -0.342102E+02
  52   0.465208E+01   0.276026E+00   0.311429E+01   0.282335E+01   0.175197E+02   0.337076E+02
  53   0.454291E+01  -0.273434E+00   0.311215E+01  -0.279567E+01   0.174718E+02  -0.332285E+02
  54   0.443913E+01   0.270914E+00   0.311009E+01   0.276879E+01   0.174257E+02   0.327715E+02
  55   0.434040E+01  -0.268462E+00   0.310811E+01  -0.274267E+01   0.173813E+02  -0.323352E+02
  56   0.424636E+01   0.266076E+00   0.310619E+01   0.271727E+01   0.173385E+02   0.319184E+02
  57   0.415670E+01  -0.263752E+00   0.310435E+01  -0.269257E+01   0.172972E+02  -0.315198E+02
  58   0.407116E+01   0.261488E+00   0.310256E+01   0.266852E+01   0.172573E+02   0.311384E+02
  59   0.398945E+01  -0.259281E+00   0.310084E+01  -0.264511E+01   0.172188E+02  -0.307731E+02
  60   0.391135E+01   0.257130E+00   0.309917E+01   0.262230E+01   0.171815E+02   0.304232E+02
  61   0.383664E+01  -0.255031E+00   0.309756E+01  -0.260007E+01   0.171455E+02  -0.300876E+02
  62   0.376511E+01   0.252982E+00   0.309600E+01   0.257839E+01   0.171107E+02   0.297658E+02
  63   0.369658E+01  -0.250982E+00   0.309449E+01  -0.255725E+01   0.170770E+02  -0.294569E+02
  64   0.363089E+01   0.249029E+00   0.309302E+01   0.253662E+01   0.170443E+02   0.291604E+02
  65   0.356788E+01  -0.247121E+00   0.309160E+01  -0.251648E+01   0.170127E+02  -0.288756E+02
  66   0.350740E+01   0.245256E+00   0.309023E+01   0.249681E+01   0.169820E+02   0.286020E+02
  67   0.344932E+01  -0.243432E+00   0.308889E+01  -0.247760E+01   0.169523E+02  -0.283390E+02
  68   0.339351E+01   0.241649E+00   0.308759E+01   0.245882E+01   0.169234E+02   0.280863E+02
  69   0.333985E+01  -0.239904E+00   0.308633E+01  -0.244046E+01   0.168953E+02  -0.278432E+02
  70   0.328824E+01   0.238197E+00   0.308511E+01   0.242251E+01   0.168681E+02   0.276095E+02
  71   0.323857E+01  -0.236525E+00   0.308392E+01  -0.240495E+01   0.168417E+02  -0.273846E+02
  72   0.319074E+01   0.234888E+00   0.308276E+01   0.238776E+01   0.168159E+02   0.271682E+02
  73   0.314468E+01  -0.233285E+00   0.308163E+01  -0.237093E+01   0.167909E+02  -0.269600E+02
  74   0.310029E+01   0.231714E+00   0.308054E+01   0.235446E+01   0.167666E+02   0.267596E+02
  75   0.305750E+01  -0.230174E+00   0.307947E+01  -0.233833E+01   0.167429E+02  -0.265669E+02
  76   0.301624E+01   0.228665E+00   0.307843E+01   0.232252E+01   0.167199E+02   0.263813E+02
  77   0.297644E+01  -0.227185E+00   0.307742E+01  -0.230702E+01   0.166974E+02  -0.262028E+02
  78   0.293804E+01   0.225733E+00   0.307643E+01   0.229184E+01   0.166755E+02   0.260311E+02
  79   0.290097E+01  -0.224309E+00   0.307547E+01  -0.227695E+01   0.166542E+02  -0.258658E+02
  80   0.286517E+01   0.222911E+00   0.307453E+01   0.226234E+01   0.166334E+02   0.257068E+02
  81   0.283060E+01  -0.221540E+00   0.307362E+01  -0.224801E+01   0.166132E+02  -0.255539E+02
  82   0.279719E+01   0.220193E+00   0.307273E+01   0.223396E+01   0.165934E+02   0.254067E+02
  83   0.276488E+01  -0.218870E+00   0.307186E+01  -0.222016E+01   0.165741E+02  -0.252650E+02
  84   0.273361E+01   0.217571E+00   0.307101E+01   0.220661E+01   0.165553E+02   0.251284E+02
  85   0.270334E+01  -0.216295E+00   0.307018E+01  -0.219331E+01   0.165369E+02  -0.249967E+02
  86   0.267401E+01   0.215041E+00   0.306936E+01   0.218025E+01   0.165189E+02   0.248697E+02
  87   0.264558E+01  -0.213809E+00   0.306857E+01  -0.216741E+01   0.165014E+02  -0.247471E+02
  88   0.261800E+01   0.212598E+00   0.306780E+01   0.215480E+01   0.164842E+02   0.246287E+02
  89   0.259124E+01  -0.211407E+00   0.306704E+01  -0.214241E+01   0.164675E+02  -0.245143E+02
  90   0.256525E+01   0.210235E+00   0.306630E+01   0.213023E+01   0.164511E+02   0.244036E+02
  91   0.254000E+01  -0.209083E+00   0.306557E+01  -0.211825E+01   0.164351E+02  -0.242966E+02
  92   0.251546E+01   0.207950E+00   0.306486E+01   0.210648E+01   0.164194E+02   0.241929E+02
  93   0.249160E+01  -0.206835E+00   0.306417E+01  -0.209490E+01   0.164041E+02  -0.240926E+02
  94   0.246838E+01   0.205738E+00   0.306349E+01   0.208350E+01   0.163891E+02   0.239954E+02
  95   0.244578E+01  -0.204658E+00   0.306283E+01  -0.207229E+01   0.163744E+02  -0.239012E+02
  96   0.242378E+01   0.203595E+00   0.306218E+01   0.206126E+01   0.163600E+02   0.238098E+02
  97   0.240234E+01  -0.202548E+00   0.306154E+01  -0.205041E+01   0.163460E+02  -0.237212E+02
  98   0.238145E+01   0.201517E+00   0.306091E+01   0.203972E+01   0.163322E+02   0.236352E+02
  99   0.236108E+01  -0.200502E+00   0.306030E+01  -0.202920E+01   0.163187E+02  -0.235517E+02
 100   0.234121E+01   0.199502E+00   0.305970E+01   0.201884E+01   0.163054E+02   0.234706E+02
 101   0.232183E+01  -0.198517E+00   0.305911E+01  -0.200864E+01   0.162924E+02  -0.233918E+02
 102   0.230291E+01   0.197546E+00   0.305854E+01   0.199859E+01   0.162797E+02   0.233152E+02
 103   0.228443E+01  -0.196589E+00   0.305797E+01  -0.198869E+01   0.162672E+02  -0.232406E+02
 104   0.226638E+01   0.195646E+00   0.305742E+01   0.197893E+01   0.162550E+02   0.231681E+02
 105   0.224874E+01  -0.194717E+00   0.305687E+01  -0.196932E+01   0.162430E+02  -0.230975E+02
 106   0.223150E+01   0.193801E+00   0.305634E+01   0.195984E+01   0.162312E+02   0.230288E+02
 107   0.221463E+01  -0.192897E+00   0.305581E+01  -0.195050E+01   0.162197E+02  -0.229618E+02
 108   0.219814E+01   0.192006E+00   0.305530E+01   0.194130E+01   0.162084E+02   0.228965E+02
 109   0.218199E+01  -0.191127E+00   0.305479E+01  -0.193222E+01   0.161972E+02  -0.228328E+02
 110   0.216618E+01   0.190261E+00   0.305430E+01   0.192327E+01   0.161863E+02   0.227707E+02
 111   0.215070E+01  -0.189405E+00   0.305381E+01  -0.191444E+01   0.161756E+02  -0.227100E+02
 112   0.213553E+01   0.188562E+00   0.305333E+01   0.190573E+01   0.161650E+02   0.226507E+02
 113   0.212066E+01  -0.187729E+00   0.305286E+01  -0.189714E+01   0.161547E+02  -0.225927E+02
 114   0.210607E+01   0.186908E+00   0.305240E+01   0.188867E+01   0.161445E+02   0.225359E+02
 115   0.209174E+01  -0.186097E+00   0.305195E+01  -0.188030E+01   0.161345E+02  -0.224802E+02
 116   0.207767E+01   0.185296E+00   0.305150E+01   0.187205E+01   0.161247E+02   0.224254E+02
 117   0.206385E+01  -0.184506E+00   0.305106E+01  -0.186391E+01   0.161151E+02  -0.223716E+02
 118   0.205025E+01   0.183726E+00   0.305063E+01   0.185587E+01   0.161056E+02   0.223186E+02
 119   0.203688E+01  -0.182956E+00   0.305021E+01  -0.184793E+01   0.160963E+02  -0.222664E+02
 120   0.202372E+01   0.182195E+00   0.304979E+01   0.184009E+01   0.160871E+02   0.222148E+02
 121   0.201075E+01  -0.181444E+00   0.304938E+01  -0.183236E+01   0.160781E+02  -0.221639E+02
 122   0.199798E+01   0.180702E+00   0.304898E+01   0.182472E+01   0.160692E+02   0.221136E+02
 123   0.198539E+01  -0.179969E+00   0.304858E+01  -0.181717E+01   0.160605E+02  -0.220637E+02
 124   0.197297E+01   0.179244E+00   0.304819E+01   0.180972E+01   0.160519E+02   0.220143E+02
 125   0.196071E+01  -0.178529E+00   0.304781E+01  -0.180236E+01   0.160435E+02  -0.219652E+02
 126   0.194861E+01   0.177822E+00   0.304743E+01   0.179509E+01   0.160352E+02   0.219165E+02
 127   0.193666E+01  -0.177123E+00   0.304706E+01  -0.178790E+01   0.160270E+02  -0.218680E+02
 128   0.192485E+01   0.176432E+00   0.304669E+01   0.178080E+01   0.160189E+02   0.218197E+02
 129   0.191318E+01  -0.175750E+00   0.304633E+01  -0.177378E+01   0.160110E+02  -0.217716E+02
 130   0.190163E+01   0.175075E+00   0.304598E+01   0.176685E+01   0.160032E+02   0.217236E+02
 131   0.189021E+01  -0.174408E+00   0.304563E+01  -0.176000E+01   0.159955E+02  -0.216757E+02
 132   0.187891E+01   0.173749E+00   0.304528E+01   0.175322E+01   0.159880E+02   0.216278E+02
 133   0.186771E+01  -0.173097E+00   0.304494E+01  -0.174653E+01   0.159805E+02  -0.215799E+02
 134   0.185662E+01   0.172452E+00   0.304461E+01   0.173991E+01   0.159732E+02   0.215320E+02
 135   0.184563E+01  -0.171815E+00   0.304428E+01  -0.173336E+01   0.159659E+02  -0.214839E+02
 136   0.183473E+01   0.171184E+00   0.304396E+01   0.172689E+01   0.159588E+02   0.214358E+02
 137   0.182392E+01  -0.170561E+00   0.304364E+01  -0.172049E+01   0.159518E+02  -0.213874E+02
 138   0.181320E+01   0.169944E+00   0.304332E+01   0.171416E+01   0.159449E+02   0.213388E+02
 139   0.180256E+01  -0.169334E+00   0.304301E+01  -0.170790E+01   0.159381E+02  -0.212900E+02
 140   0.179199E+01   0.168730E+00   0.304270E+01   0.170171E+01   0.159313E+02   0.212410E+02
 141   0.178150E+01  -0.168133E+00   0.304240E+01  -0.169558E+01   0.159247E+02  -0.211916E+02
 142   0.177107E+01   0.167542E+00   0.304211E+01   0.168952E+01   0.159182E+02   0.211419E+02
 143   0.176071E+01  -0.166957E+00   0.304181E+01  -0.168353E+01   0.159118E+02  -0.210918E+02
 144   0.175041E+01   0.166378E+00   0.304152E+01   0.167760E+01   0.159054E+02   0.210413E+02
 145   0.174016E+01  -0.165805E+00   0.304124E+01  -0.167173E+01   0.158991E+02  -0.209904E+02
 146   0.172997E+01   0.165238E+00   0.304096E+01   0.166592E+01   0.158930E+02   0.209391E+02
 147   0.171984E+01  -0.164677E+00   0.304068E+01  -0.166017E+01   0.158869E+02  -0.208873E+02
 148   0.170975E+01   0.164122E+00   0.304040E+01   0.165448E+01   0.158809E+02   0.208351E+02
 149   0.169970E+01  -0.163572E+00   0.304013E+01  -0.164885E+01   0.158749E+02  -0.207823E+02
 150   0.168970E+01   0.163028E+00   0.303987E+01   0.164328E+01   0.158691E+02   0.207290E+02
 151   0.167974E+01  -0.162489E+00   0.303960E+01  -0.163776E+01   0.158633E+02  -0.206751E+02
 152   0.166982E+01   0.161955E+00   0.303934E+01   0.163230E+01   0.158576E+02   0.206207E+02
 153   0.165993E+01  -0.161427E+00   0.303909E+01  -0.162689E+01   0.158520E+02  -0.205657E+02
 154   0.165007E+01   0.160904E+00   0.303883E+01   0.162153E+01   0.158465E+02   0.205101E+02
 155   0.164025E+01  -0.160385E+00   0.303859E+01  -0.161623E+01   0.158410E+02  -0.204539E+02
 156   0.163046E+01   0.159872E+00   0.303834E+01   0.161098E+01   0.158356E+02   0.203970E+02
 157   0.162070E+01  -0.159364E+00   0.303810E+01  -0.160578E+01   0.158302E+02  -0.203396E+02
 158   0.161096E+01   0.158860E+00   0.303785E+01   0.160063E+01   0.158250E+02   0.202815E+02
 159   0.160125E+01  -0.158362E+00   0.303762E+01  -0.159553E+01   0.158198E+02  -0.202227E+02
 160   0.159156E+01   0.157867E+00   0.303738E+01   0.159048E+01   0.158146E+02   0.201632E+02
 161   0.158189E+01  -0.157378E+00   0.303715E+01  -0.158547E+01   0.158096E+02  -0.201031E+02
 162   0.157224E+01   0.156893E+00   0.303692E+01   0.158052E+01   0.158045E+02   0.200423E+02
 163   0.156262E+01  -0.156412E+00   0.303670E+01  -0.157560E+01   0.157996E+02  -0.199807E+02
 164   0.155301E+01   0.155936E+00   0.303647E+01   0.157074E+01   0.157947E+02   0.199185E+02
 165   0.154341E+01  -0.155464E+00   0.303625E+01  -0.156592E+01   0.157899E+02  -0.198555E+02
 166   0.153384E+01   0.154997E+00   0.303604E+01   0.156114E+01   0.157851E+02   0.197918E+02
 167   0.152427E+01  -0.154533E+00   0.303582E+01  -0.155641E+01   0.157804E+02  -0.197274E+02
 168   0.151472E+01   0.154074E+00   0.303561E+01   0.155172E+01   0.157757E+02   0.196622E+02
 169   0.150518E+01  -0.153619E+00   0.303540E+01  -0.154707E+01   0.157711E+02  -0.195963E+02
 170   0.149566E+01   0.153168E+00   0.303519E+01   0.154246E+01   0.157666E+02   0.195296E+02
 171   0.148614E+01  -0.152721E+00   0.303499E+01  -0.153789E+01   0.157621E+02  -0.194622E+02
 172   0.147663E+01   0.152277E+00   0.303478E+01   0.153337E+01   0.157577E+02   0.193939E+02
 173   0.146713E+01  -0.151838E+00   0.303458E+01  -0.152888E+01   0.157533E+02  -0.193249E+02
 174   0.145763E+01   0.151402E+00   0.303438E+01   0.152443E+01   0.157489E+02   0.192551E+02
 175   0.144815E+01  -0.150970E+00   0.303419E+01  -0.152003E+01   0.157446E+02  -0.191845E+02
 176   0.143867E+01   0.150542E+00   0.303399E+01   0.151566E+01   0.157404E+02   0.191131E+02
 177   0.142919E+01  -0.150117E+00   0.303380E+01  -0.151132E+01   0.157362E+02  -0.190410E+02
 178   0.141972E+01   0.149696E+00   0.303361E+01   0.150703E+01   0.157321E+02   0.189680E+02
 179   0.141025E+01  -0.149279E+00   0.303343E+01  -0.150277E+01   0.157280E+02  -0.188942E+02
 180   0.140078E+01   0.148865E+00   0.303324E+01   0.149854E+01   0.157239E+02   0.188195E+02
 181   0.139132E+01  -0.148454E+00   0.303306E+01  -0.149435E+01   0.157199E+02  -0.187441E+02
 182   0.138186E+01   0.148047E+00   0.303288E+01   0.149020E+01   0.157159E+02   0.186678E+02
 183   0.137239E+01  -0.147643E+00   0.303270E+01  -0.148608E+01   0.157120E+02  -0.185908E+02
 184   0.136293E+01   0.147242E+00   0.303252E+01   0.148200E+01   0.157081E+02   0.185128E+02
 185   0.135347E+01  -0.146845E+00   0.303235E+01  -0.147795E+01   0.157043E+02  -0.184341E+02
 186   0.134401E+01   0.146450E+00   0.303217E+01   0.147393E+01   0.157005E+02   0.183545E+02
 187   0.133455E+01  -0.146059E+00   0.303200E+01  -0.146994E+01   0.156967E+02  -0.182741E+02
 188   0.132509E+01   0.145671E+00   0.303183E+01   0.146599E+01   0.156930E+02   0.181928E+02
 189   0.131562E+01  -0.145287E+00   0.303166E+01  -0.146207E+01   0.156894E+02  -0.181107E+02
 190   0.130615E+01   0.144905E+00   0.303150E+01   0.145817E+01   0.156857E+02   0.180277E+02
 191   0.129668E+01  -0.144526E+00   0.303133E+01  -0.145432E+01   0.156821E+02  -0.179439E+02
 192   0.128720E+01   0.144150E+00   0.303117E+01   0.145049E+01   0.156786E+02   0.178592E+02
 193   0.127773E+01  -0.143777E+00   0.303101E+01  -0.144669E+01   0.156750E+02  -0.177737E+02
 194   0.126824E+01   0.143407E+00   0.303085E+01   0.144292E+01   0.156716E+02   0.176873E+02
 195   0.125876E+01  -0.143040E+00   0.303069E+01  -0.143918E+01   0.156681E+02  -0.176001E+02
 196   0.124927E+01   0.142675E+00   0.303053E+01   0.143547E+01   0.156647E+02   0.175120E+02
 197   0.123977E+01  -0.142314E+00   0.303038E+01  -0.143178E+01   0.156613E+02  -0.174231E+02
 198   0.123027E+01   0.141955E+00   0.303023E+01   0.142813E+01   0.156580E+02   0.173332E+02
 199   0.122076E+01  -0.141598E+00   0.303008E+01  -0.142450E+01   0.156546E+02  -0.172426E+02
 200   0.121125E+01   0.141245E+00   0.302993E+01   0.142090E+01   0.156514E+02   0.171510E+02


==> results/A_0_0_2to200_0_15000/odd1.dat <==
  3. -1559.06006
  5. -678.190002
  7. -388.404999
  9. -258.697998
  11. -191.167999
  13. -151.095993
  15. -123.716003
  17. -105.134003
  19. -91.4106979
  21. -81.0025024
  23. -73.0936966
  25. -66.7956009
  27. -61.4561005
  29. -57.0556984
  31. -53.4197998
  33. -50.1725006
  35. -47.3740997
  37. -44.9366989
  39. -42.8035011
  41. -40.9855995
  43. -39.3105011
  45. -37.8144989
  47. -36.5139999
  49. -35.5345993
  51. -34.1660004
  53. -33.2024002
  55. -32.3558998
  57. -31.5422001
  59. -30.7373009
  61. -30.1226006
  63. -29.4638996
  65. -28.8568001
  67. -28.3565006
  69. -27.8393002
  71. -27.3915997
  73. -26.9815998
  75. -26.5557995
  77. -26.1963997
  79. -25.8624001
  81. -25.5445004
  83. -25.2639008
  85. -24.9736996
  87. -24.7483997
  89. -24.4881001
  91. -24.2924004
  93. -24.0860996
  95. -23.8959007
  97. -23.7199001
  99. -23.5494003
  101. -23.4122009
  103. -23.2385006
  105. -23.1403008
  107. -22.9638996
  109. -22.8216991
  111. -22.7010002
  113. -22.5533009
  115. -22.4724998
  117. -22.3346996
  119. -22.2665997
  121. -22.1679993
  123. -22.0641994
  125. -21.9783993
  127. -21.8668995
  129. -21.7737007
  131. -21.6784992
  133. -21.5606003
  135. -21.4839001
  137. -21.3857002
  139. -21.2828007
  141. -21.1872997
  143. -21.1268005
  145. -20.9841003
  147. -20.8841991
  149. -20.7807999
  151. -20.6753006
  153. -20.5331001
  155. -20.4729004
  157. -20.3358994
  159. -20.2374992
  161. -20.0974998
  163. -19.9813995
  165. -19.8173008
  167. -19.7346001
  169. -19.6056995
  171. -19.4584007
  173. -19.3190994
  175. -19.2084999
  177. -19.0289001
  179. -18.9055996
  181. -18.7483997
  183. -18.5972004
  185. -18.4249992
  187. -18.2805996
  189. -18.1056995
  191. -17.9531994
  193. -17.7688999
  195. -17.6058998
  197. -17.4218998
  199. -17.2171001


==> results/A_0_0_2to200_0_15000/real_ALMl1l2.dat <==
   2   2   0.285955E+04   0.182520E+04   0.125294E+01   0.537576E+01   0.192149E+02   0.937693E+02   0.513628E+03   0.315184E+04
   3   3  -0.155906E+04   0.829452E+03  -0.105879E+01   0.461003E+01  -0.135659E+02   0.565744E+02  -0.247065E+03   0.121870E+04
   4   4   0.986633E+03   0.466032E+03   0.985757E+00   0.457538E+01   0.133784E+02   0.579208E+02   0.258582E+03   0.130706E+04
   5   5  -0.678190E+03   0.289778E+03  -0.874244E+00   0.416775E+01  -0.108547E+02   0.447231E+02  -0.181025E+03   0.842646E+03
   6   6   0.500834E+03   0.195719E+03   0.777529E+00   0.399362E+01   0.986443E+01   0.421188E+02   0.170973E+03   0.814129E+03
   7   7  -0.388405E+03   0.142993E+03  -0.756806E+00   0.381588E+01  -0.846418E+01   0.333617E+02  -0.117612E+03   0.500551E+03
   8   8   0.312498E+03   0.107259E+03   0.676941E+00   0.367069E+01   0.759697E+01   0.309200E+02   0.106986E+03   0.460649E+03
   9   9  -0.258698E+03   0.846217E+02  -0.683883E+00   0.367876E+01  -0.765252E+01   0.307989E+02  -0.105511E+03   0.446299E+03
  10  10   0.220249E+03   0.675726E+02   0.610809E+00   0.354888E+01   0.662449E+01   0.268880E+02   0.830896E+02   0.330783E+03
  11  11  -0.191168E+03   0.567497E+02  -0.576443E+00   0.340973E+01  -0.585325E+01   0.233020E+02  -0.654472E+02   0.247715E+03
  12  12   0.167902E+03   0.472512E+02   0.600156E+00   0.370045E+01   0.769577E+01   0.357722E+02   0.144118E+03   0.749758E+03
  13  13  -0.151096E+03   0.411654E+02  -0.561477E+00   0.338279E+01  -0.571133E+01   0.230609E+02  -0.645853E+02   0.246726E+03
  14  14   0.135788E+03   0.360547E+02   0.538965E+00   0.340522E+01   0.552260E+01   0.229237E+02   0.623230E+02   0.240830E+03
  15  15  -0.123716E+03   0.314581E+02  -0.498871E+00   0.336333E+01  -0.536624E+01   0.230335E+02  -0.634962E+02   0.249596E+03
  16  16   0.113227E+03   0.279460E+02   0.510693E+00   0.339620E+01   0.552191E+01   0.240939E+02   0.706287E+02   0.299497E+03
  17  17  -0.105134E+03   0.251086E+02  -0.491709E+00   0.340247E+01  -0.540777E+01   0.238464E+02  -0.667999E+02   0.271336E+03
  18  18   0.975465E+02   0.226655E+02   0.499602E+00   0.336727E+01   0.564217E+01   0.259504E+02   0.866924E+02   0.413267E+03
  19  19  -0.914107E+02   0.206428E+02  -0.430472E+00   0.323756E+01  -0.425312E+01   0.194450E+02  -0.444257E+02   0.174858E+03
  20  20   0.860124E+02   0.188695E+02   0.428322E+00   0.330040E+01   0.468460E+01   0.220996E+02   0.592401E+02   0.252782E+03
  21  21  -0.810025E+02   0.175035E+02  -0.410734E+00   0.330541E+01  -0.464326E+01   0.229952E+02  -0.629726E+02   0.280439E+03
  22  22   0.768647E+02   0.160613E+02   0.388190E+00   0.321103E+01   0.417009E+01   0.202859E+02   0.499309E+02   0.210235E+03
  23  23  -0.730937E+02   0.152009E+02  -0.426128E+00   0.332975E+01  -0.468976E+01   0.222638E+02  -0.584481E+02   0.249944E+03
  24  24   0.697715E+02   0.141968E+02   0.440274E+00   0.343133E+01   0.552399E+01   0.281325E+02   0.982304E+02   0.509179E+03
  25  25  -0.667956E+02   0.132974E+02  -0.353241E+00   0.315932E+01  -0.354869E+01   0.180940E+02  -0.375437E+02   0.157587E+03
  26  26   0.639077E+02   0.124809E+02   0.366404E+00   0.316485E+01   0.373689E+01   0.189305E+02   0.424140E+02   0.180456E+03
  27  27  -0.614561E+02   0.116714E+02  -0.392787E+00   0.320256E+01  -0.392504E+01   0.191340E+02  -0.431897E+02   0.180634E+03
  28  28   0.591241E+02   0.111575E+02   0.396256E+00   0.322234E+01   0.417263E+01   0.202444E+02   0.484438E+02   0.201621E+03
  29  29  -0.570557E+02   0.105949E+02  -0.375027E+00   0.318057E+01  -0.373057E+01   0.185457E+02  -0.396479E+02   0.167477E+03
  30  30   0.551428E+02   0.995804E+01   0.358016E+00   0.310223E+01   0.341146E+01   0.171300E+02   0.334345E+02   0.136629E+03
  31  31  -0.534198E+02   0.949677E+01  -0.344189E+00   0.316825E+01  -0.370272E+01   0.198349E+02  -0.475331E+02   0.219756E+03
  32  32   0.518144E+02   0.908482E+01   0.359253E+00   0.316456E+01   0.377813E+01   0.190402E+02   0.434660E+02   0.186146E+03
  33  33  -0.501725E+02   0.856607E+01  -0.332166E+00   0.318452E+01  -0.348480E+01   0.186758E+02  -0.381506E+02   0.164811E+03
  34  34   0.486717E+02   0.813746E+01   0.318824E+00   0.307426E+01   0.299437E+01   0.164977E+02   0.292113E+02   0.128218E+03
  35  35  -0.473741E+02   0.783187E+01  -0.318629E+00   0.311038E+01  -0.322461E+01   0.173510E+02  -0.341117E+02   0.146173E+03
  36  36   0.461602E+02   0.777621E+01   0.356885E+00   0.323516E+01   0.394407E+01   0.207618E+02   0.502886E+02   0.225149E+03
  37  37  -0.449367E+02   0.728468E+01  -0.339023E+00   0.311413E+01  -0.330029E+01   0.173677E+02  -0.336874E+02   0.142947E+03
  38  38   0.439191E+02   0.706555E+01   0.317611E+00   0.316315E+01   0.345766E+01   0.196209E+02   0.454007E+02   0.218488E+03
  39  39  -0.428035E+02   0.681121E+01  -0.328574E+00   0.322227E+01  -0.354479E+01   0.197886E+02  -0.429972E+02   0.197915E+03
  40  40   0.419244E+02   0.658945E+01   0.313639E+00   0.318990E+01   0.306966E+01   0.180719E+02   0.314680E+02   0.147639E+03
  41  41  -0.409856E+02   0.643853E+01  -0.279812E+00   0.305654E+01  -0.282281E+01   0.167663E+02  -0.310150E+02   0.143582E+03
  42  42   0.401200E+02   0.612410E+01   0.299499E+00   0.318164E+01   0.306527E+01   0.182919E+02   0.335959E+02   0.157776E+03
  43  43  -0.393105E+02   0.592960E+01  -0.270134E+00   0.310816E+01  -0.276915E+01   0.173799E+02  -0.312813E+02   0.154321E+03
  44  44   0.385650E+02   0.573818E+01   0.313873E+00   0.308058E+01   0.293915E+01   0.167021E+02   0.293584E+02   0.134312E+03
  45  45  -0.378145E+02   0.559170E+01  -0.312580E+00   0.321174E+01  -0.356768E+01   0.203352E+02  -0.467391E+02   0.220770E+03
  46  46   0.371680E+02   0.544712E+01   0.303493E+00   0.313207E+01   0.307193E+01   0.174009E+02   0.322614E+02   0.142959E+03
  47  47  -0.365140E+02   0.526911E+01  -0.313147E+00   0.319712E+01  -0.334927E+01   0.189427E+02  -0.378328E+02   0.169085E+03
  48  48   0.360467E+02   0.521593E+01   0.272381E+00   0.314553E+01   0.292920E+01   0.186096E+02   0.374709E+02   0.189978E+03
  49  49  -0.355346E+02   0.504239E+01  -0.309680E+00   0.316755E+01  -0.317224E+01   0.183015E+02  -0.348784E+02   0.160711E+03
  50  50   0.347460E+02   0.488824E+01   0.312004E+00   0.310547E+01   0.325122E+01   0.178632E+02   0.363625E+02   0.160745E+03
  51  51  -0.341660E+02   0.471385E+01  -0.251157E+00   0.302770E+01  -0.241821E+01   0.158741E+02  -0.238474E+02   0.120176E+03
  52  52   0.337123E+02   0.463323E+01   0.307091E+00   0.315444E+01   0.309997E+01   0.180900E+02   0.335514E+02   0.156942E+03
  53  53  -0.332024E+02   0.454335E+01  -0.250109E+00   0.314894E+01  -0.282526E+01   0.183356E+02  -0.344764E+02   0.168713E+03
  54  54   0.327165E+02   0.442873E+01   0.285721E+00   0.327365E+01   0.339317E+01   0.217314E+02   0.506634E+02   0.270065E+03
  55  55  -0.323559E+02   0.437891E+01  -0.259155E+00   0.313740E+01  -0.269638E+01   0.178840E+02  -0.307722E+02   0.157824E+03
  56  56   0.318872E+02   0.423555E+01   0.270846E+00   0.312351E+01   0.282921E+01   0.177377E+02   0.319742E+02   0.155798E+03
  57  57  -0.315422E+02   0.417028E+01  -0.240505E+00   0.317570E+01  -0.266323E+01   0.182752E+02  -0.305509E+02   0.157332E+03
  58  58   0.311273E+02   0.404721E+01   0.245362E+00   0.310244E+01   0.258135E+01   0.170607E+02   0.277248E+02   0.139844E+03
  59  59  -0.307373E+02   0.399643E+01  -0.282423E+00   0.311309E+01  -0.281967E+01   0.173164E+02  -0.298455E+02   0.144284E+03
  60  60   0.304222E+02   0.391007E+01   0.246296E+00   0.305583E+01   0.233994E+01   0.159882E+02   0.233741E+02   0.121331E+03
  61  61  -0.301226E+02   0.381566E+01  -0.236625E+00   0.302172E+01  -0.223101E+01   0.152926E+02  -0.206701E+02   0.107394E+03
  62  62   0.297801E+02   0.376386E+01   0.272905E+00   0.311643E+01   0.282983E+01   0.175652E+02   0.316457E+02   0.150708E+03
  63  63  -0.294639E+02   0.370096E+01  -0.266904E+00   0.305410E+01  -0.256392E+01   0.162118E+02  -0.251990E+02   0.124076E+03
  64  64   0.291506E+02   0.364167E+01   0.250536E+00   0.313780E+01   0.274477E+01   0.185484E+02   0.366062E+02   0.194158E+03
  65  65  -0.288568E+02   0.355543E+01  -0.260431E+00   0.309933E+01  -0.257163E+01   0.170130E+02  -0.273661E+02   0.138393E+03
  66  66   0.286255E+02   0.350917E+01   0.241068E+00   0.311275E+01   0.245427E+01   0.170002E+02   0.264151E+02   0.137425E+03
  67  67  -0.283565E+02   0.342226E+01  -0.255820E+00   0.307201E+01  -0.254438E+01   0.170282E+02  -0.287100E+02   0.150478E+03
  68  68   0.280809E+02   0.337398E+01   0.275183E+00   0.313096E+01   0.268540E+01   0.175822E+02   0.275501E+02   0.144980E+03
  69  69  -0.278393E+02   0.333663E+01  -0.258945E+00   0.312389E+01  -0.293126E+01   0.189549E+02  -0.401899E+02   0.206575E+03
  70  70   0.275996E+02   0.327516E+01   0.236387E+00   0.311942E+01   0.232291E+01   0.172880E+02   0.253259E+02   0.144755E+03
  71  71  -0.273916E+02   0.326230E+01  -0.251325E+00   0.300547E+01  -0.231275E+01   0.153791E+02  -0.227784E+02   0.116362E+03
  72  72   0.271687E+02   0.316830E+01   0.245845E+00   0.307885E+01   0.244690E+01   0.165174E+02   0.253311E+02   0.128999E+03
  73  73  -0.269816E+02   0.316435E+01  -0.221827E+00   0.312840E+01  -0.249463E+01   0.175159E+02  -0.286808E+02   0.146166E+03
  74  74   0.267657E+02   0.307522E+01   0.240256E+00   0.310109E+01   0.244205E+01   0.169578E+02   0.259747E+02   0.136591E+03
  75  75  -0.265558E+02   0.305579E+01  -0.219365E+00   0.307063E+01  -0.218050E+01   0.165019E+02  -0.225683E+02   0.131855E+03
  76  76   0.263610E+02   0.301000E+01   0.199504E+00   0.307071E+01   0.201885E+01   0.162410E+02   0.211206E+02   0.122902E+03
  77  77  -0.261964E+02   0.296477E+01  -0.228201E+00   0.304343E+01  -0.225296E+01   0.165087E+02  -0.244358E+02   0.136086E+03
  78  78   0.259941E+02   0.291294E+01   0.216811E+00   0.320014E+01   0.261112E+01   0.191673E+02   0.337008E+02   0.182232E+03
  79  79  -0.258624E+02   0.290908E+01  -0.230066E+00   0.300765E+01  -0.229338E+01   0.162623E+02  -0.280211E+02   0.151970E+03
  80  80   0.257089E+02   0.288253E+01   0.214369E+00   0.319256E+01   0.271707E+01   0.199413E+02   0.400470E+02   0.216839E+03
  81  81  -0.255445E+02   0.280392E+01  -0.234001E+00   0.307352E+01  -0.228823E+01   0.163759E+02  -0.228780E+02   0.125136E+03
  82  82   0.254075E+02   0.280283E+01   0.239098E+00   0.308941E+01   0.225714E+01   0.165380E+02   0.223599E+02   0.127391E+03
  83  83  -0.252639E+02   0.276108E+01  -0.224072E+00   0.308057E+01  -0.229179E+01   0.165233E+02  -0.242284E+02   0.128844E+03
  84  84   0.251459E+02   0.274058E+01   0.218696E+00   0.304492E+01   0.212526E+01   0.157875E+02   0.210252E+02   0.115325E+03
  85  85  -0.249737E+02   0.268611E+01  -0.232440E+00   0.309554E+01  -0.240544E+01   0.173469E+02  -0.282978E+02   0.154014E+03
  86  86   0.248229E+02   0.265620E+01   0.224040E+00   0.304313E+01   0.220612E+01   0.158623E+02   0.225563E+02   0.118912E+03
  87  87  -0.247484E+02   0.265418E+01  -0.213624E+00   0.305740E+01  -0.215501E+01   0.162675E+02  -0.225645E+02   0.127005E+03
  88  88   0.246379E+02   0.260690E+01   0.229299E+00   0.313218E+01   0.241067E+01   0.174570E+02   0.267831E+02   0.148509E+03
  89  89  -0.244881E+02   0.258155E+01  -0.235255E+00   0.313582E+01  -0.231702E+01   0.172380E+02  -0.236408E+02   0.136024E+03
  90  90   0.244011E+02   0.254561E+01   0.164085E+00   0.295986E+01   0.152372E+01   0.144718E+02   0.148766E+02   0.988214E+02
  91  91  -0.242924E+02   0.255025E+01  -0.232161E+00   0.311836E+01  -0.240314E+01   0.174585E+02  -0.272126E+02   0.149515E+03
  92  92   0.241783E+02   0.252131E+01   0.214240E+00   0.308284E+01   0.224802E+01   0.167145E+02   0.244356E+02   0.132650E+03
  93  93  -0.240861E+02   0.248010E+01  -0.202280E+00   0.302826E+01  -0.195944E+01   0.157835E+02  -0.199686E+02   0.118803E+03
  94  94   0.240078E+02   0.246254E+01   0.165465E+00   0.295485E+01   0.157936E+01   0.144766E+02   0.151998E+02   0.986692E+02
  95  95  -0.238959E+02   0.246651E+01  -0.182848E+00   0.310907E+01  -0.210781E+01   0.174510E+02  -0.261084E+02   0.151880E+03
  96  96   0.238249E+02   0.242011E+01   0.173714E+00   0.293346E+01   0.156061E+01   0.141097E+02   0.144879E+02   0.938701E+02
  97  97  -0.237199E+02   0.243879E+01  -0.198610E+00   0.305913E+01  -0.197803E+01   0.162706E+02  -0.214241E+02   0.129576E+03
  98  98   0.236360E+02   0.237892E+01   0.237809E+00   0.304835E+01   0.229133E+01   0.162796E+02   0.237070E+02   0.129070E+03
  99  99  -0.235494E+02   0.238569E+01  -0.170418E+00   0.305487E+01  -0.169992E+01   0.158659E+02  -0.177526E+02   0.118085E+03
 100 100   0.234717E+02   0.233982E+01   0.196447E+00   0.304637E+01   0.192866E+01   0.157682E+02   0.191494E+02   0.113717E+03
 101 101  -0.234122E+02   0.231848E+01  -0.200935E+00   0.311343E+01  -0.211055E+01   0.172390E+02  -0.229434E+02   0.141098E+03
 102 102   0.233275E+02   0.231493E+01   0.178618E+00   0.306698E+01   0.185624E+01   0.162882E+02   0.204533E+02   0.127690E+03
 103 103  -0.232385E+02   0.228495E+01  -0.224723E+00   0.309791E+01  -0.226788E+01   0.165939E+02  -0.241166E+02   0.127974E+03
 104 104   0.231702E+02   0.225313E+01   0.168116E+00   0.303555E+01   0.150029E+01   0.156345E+02   0.133896E+02   0.113804E+03
 105 105  -0.231403E+02   0.225507E+01  -0.162271E+00   0.300394E+01  -0.159179E+01   0.152444E+02  -0.164559E+02   0.111690E+03
 106 106   0.230111E+02   0.224921E+01   0.194808E+00   0.304229E+01   0.172543E+01   0.158815E+02   0.161630E+02   0.119763E+03
 107 107  -0.229639E+02   0.222403E+01  -0.193037E+00   0.310931E+01  -0.200521E+01   0.168168E+02  -0.217228E+02   0.133451E+03
 108 108   0.228897E+02   0.220929E+01   0.205601E+00   0.317072E+01   0.232498E+01   0.181516E+02   0.289081E+02   0.163901E+03
 109 109  -0.228217E+02   0.218949E+01  -0.185738E+00   0.300431E+01  -0.171266E+01   0.151853E+02  -0.161063E+02   0.107181E+03
 110 110   0.227641E+02   0.216197E+01   0.171906E+00   0.303450E+01   0.159735E+01   0.154508E+02   0.154794E+02   0.112215E+03
 111 111  -0.227010E+02   0.215997E+01  -0.191122E+00   0.303880E+01  -0.193426E+01   0.159169E+02  -0.208122E+02   0.123418E+03
 112 112   0.226309E+02   0.212743E+01   0.177896E+00   0.307915E+01   0.171058E+01   0.162801E+02   0.178658E+02   0.123358E+03
 113 113  -0.225533E+02   0.210141E+01  -0.183723E+00   0.304405E+01  -0.186570E+01   0.164976E+02  -0.218391E+02   0.138092E+03
 114 114   0.224861E+02   0.211951E+01   0.187026E+00   0.312271E+01   0.200073E+01   0.175193E+02   0.235200E+02   0.151481E+03
 115 115  -0.224725E+02   0.209931E+01  -0.185661E+00   0.299908E+01  -0.174365E+01   0.150288E+02  -0.172355E+02   0.106877E+03
 116 116   0.224317E+02   0.208836E+01   0.211410E+00   0.309084E+01   0.219076E+01   0.166547E+02   0.237287E+02   0.132043E+03
 117 117  -0.223347E+02   0.206780E+01  -0.175981E+00   0.299949E+01  -0.176435E+01   0.154121E+02  -0.191390E+02   0.117512E+03
 118 118   0.223207E+02   0.204912E+01   0.174650E+00   0.300452E+01   0.173075E+01   0.150445E+02   0.172550E+02   0.105590E+03
 119 119  -0.222666E+02   0.201969E+01  -0.185214E+00   0.304668E+01  -0.186753E+01   0.157988E+02  -0.195071E+02   0.118310E+03
 120 120   0.222133E+02   0.202386E+01   0.191926E+00   0.305212E+01   0.188563E+01   0.159298E+02   0.191002E+02   0.118993E+03
 121 121  -0.221680E+02   0.200208E+01  -0.181940E+00   0.302441E+01  -0.189009E+01   0.159033E+02  -0.217446E+02   0.128988E+03
 122 122   0.221222E+02   0.199193E+01   0.185716E+00   0.310407E+01   0.201616E+01   0.169086E+02   0.226577E+02   0.134195E+03
 123 123  -0.220642E+02   0.197431E+01  -0.178959E+00   0.300189E+01  -0.179621E+01   0.151728E+02  -0.186069E+02   0.110177E+03
 124 124   0.220019E+02   0.196384E+01   0.197178E+00   0.308003E+01   0.199744E+01   0.167253E+02   0.218667E+02   0.135870E+03
 125 125  -0.219784E+02   0.197679E+01  -0.212903E+00   0.304749E+01  -0.222164E+01   0.160737E+02  -0.236710E+02   0.123126E+03
 126 126   0.219150E+02   0.192539E+01   0.148485E+00   0.301655E+01   0.156178E+01   0.157386E+02   0.173881E+02   0.121893E+03
 127 127  -0.218669E+02   0.193648E+01  -0.163330E+00   0.305109E+01  -0.160064E+01   0.157152E+02  -0.161746E+02   0.112624E+03
 128 128   0.218296E+02   0.192549E+01   0.173564E+00   0.303550E+01   0.163354E+01   0.154632E+02   0.160748E+02   0.110277E+03
 129 129  -0.217737E+02   0.193662E+01  -0.185122E+00   0.309718E+01  -0.182032E+01   0.166151E+02  -0.199262E+02   0.131037E+03
 130 130   0.217261E+02   0.190565E+01   0.181479E+00   0.300667E+01   0.170428E+01   0.153433E+02   0.166776E+02   0.110145E+03
 131 131  -0.216785E+02   0.189876E+01  -0.172184E+00   0.299414E+01  -0.178654E+01   0.153969E+02  -0.197209E+02   0.117984E+03
 132 132   0.215942E+02   0.187383E+01   0.176127E+00   0.304130E+01   0.177593E+01   0.161072E+02   0.193536E+02   0.125650E+03
 133 133  -0.215606E+02   0.186173E+01  -0.157556E+00   0.301733E+01  -0.158557E+01   0.154372E+02  -0.163760E+02   0.113037E+03
 134 134   0.215418E+02   0.186407E+01   0.169668E+00   0.311974E+01   0.181400E+01   0.174958E+02   0.222855E+02   0.154433E+03
 135 135  -0.214839E+02   0.185693E+01  -0.160444E+00   0.302284E+01  -0.148685E+01   0.152297E+02  -0.144667E+02   0.105886E+03
 136 136   0.214482E+02   0.184856E+01   0.192606E+00   0.304960E+01   0.180919E+01   0.159687E+02   0.181263E+02   0.120118E+03
 137 137  -0.213857E+02   0.182892E+01  -0.192032E+00   0.315435E+01  -0.230382E+01   0.187266E+02  -0.321005E+02   0.185346E+03
 138 138   0.213383E+02   0.181191E+01   0.152198E+00   0.309804E+01   0.176499E+01   0.177961E+02   0.251044E+02   0.178752E+03
 139 139  -0.212828E+02   0.180276E+01  -0.180702E+00   0.297446E+01  -0.178242E+01   0.150616E+02  -0.185242E+02   0.111264E+03
 140 140   0.212349E+02   0.175975E+01   0.152089E+00   0.300528E+01   0.145787E+01   0.150384E+02   0.145921E+02   0.105885E+03
 141 141  -0.211873E+02   0.177408E+01  -0.171389E+00   0.304318E+01  -0.186018E+01   0.161008E+02  -0.208997E+02   0.125946E+03
 142 142   0.211459E+02   0.180941E+01   0.197915E+00   0.307462E+01   0.189864E+01   0.162013E+02   0.190884E+02   0.120917E+03
 143 143  -0.211268E+02   0.174976E+01  -0.172511E+00   0.305752E+01  -0.162060E+01   0.157693E+02  -0.158175E+02   0.113496E+03
 144 144   0.210481E+02   0.175242E+01   0.208644E+00   0.307297E+01   0.193862E+01   0.157473E+02   0.181812E+02   0.110684E+03
 145 145  -0.209841E+02   0.174451E+01  -0.168450E+00   0.304194E+01  -0.160232E+01   0.156708E+02  -0.164035E+02   0.115631E+03
 146 146   0.209394E+02   0.172981E+01   0.173832E+00   0.303930E+01   0.182448E+01   0.160417E+02   0.204695E+02   0.125365E+03
 147 147  -0.208842E+02   0.172251E+01  -0.126361E+00   0.297552E+01  -0.118462E+01   0.147054E+02  -0.113446E+02   0.101074E+03
 148 148   0.208363E+02   0.171776E+01   0.128618E+00   0.296144E+01   0.125248E+01   0.146986E+02   0.125821E+02   0.103266E+03
 149 149  -0.207808E+02   0.169785E+01  -0.185308E+00   0.316254E+01  -0.222128E+01   0.187626E+02  -0.310900E+02   0.185176E+03
 150 150   0.207112E+02   0.168888E+01   0.156606E+00   0.298780E+01   0.144755E+01   0.150337E+02   0.135163E+02   0.108319E+03
 151 151  -0.206753E+02   0.166763E+01  -0.192786E+00   0.300860E+01  -0.180505E+01   0.152334E+02  -0.171572E+02   0.107405E+03
 152 152   0.206059E+02   0.167669E+01   0.151844E+00   0.302397E+01   0.146317E+01   0.153745E+02   0.142841E+02   0.109432E+03
 153 153  -0.205331E+02   0.166131E+01  -0.161452E+00   0.304531E+01  -0.153257E+01   0.154673E+02  -0.155190E+02   0.109337E+03
 154 154   0.204999E+02   0.165829E+01   0.173572E+00   0.304936E+01   0.180482E+01   0.160387E+02   0.194340E+02   0.122857E+03
 155 155  -0.204729E+02   0.164677E+01  -0.190074E+00   0.301820E+01  -0.171542E+01   0.153533E+02  -0.164671E+02   0.112117E+03
 156 156   0.204075E+02   0.162989E+01   0.118771E+00   0.299737E+01   0.129381E+01   0.154993E+02   0.153819E+02   0.119212E+03
 157 157  -0.203359E+02   0.160377E+01  -0.138266E+00   0.297813E+01  -0.142134E+01   0.148130E+02  -0.141254E+02   0.103296E+03
 158 158   0.202695E+02   0.160287E+01   0.125040E+00   0.301652E+01   0.125766E+01   0.150694E+02   0.127388E+02   0.103978E+03
 159 159  -0.202375E+02   0.159222E+01  -0.128983E+00   0.297371E+01  -0.122587E+01   0.144960E+02  -0.116494E+02   0.957139E+02
 160 160   0.201612E+02   0.159680E+01   0.149509E+00   0.292233E+01   0.134419E+01   0.139142E+02   0.117653E+02   0.900900E+02
 161 161  -0.200975E+02   0.159305E+01  -0.169889E+00   0.301960E+01  -0.167373E+01   0.151778E+02  -0.161944E+02   0.104797E+03
 162 162   0.200451E+02   0.157197E+01   0.150783E+00   0.305705E+01   0.158475E+01   0.161850E+02   0.178271E+02   0.125836E+03
 163 163  -0.199814E+02   0.156471E+01  -0.116970E+00   0.300734E+01  -0.116421E+01   0.151003E+02  -0.114803E+02   0.105646E+03
 164 164   0.199123E+02   0.155222E+01   0.153090E+00   0.300485E+01   0.146887E+01   0.152151E+02   0.140320E+02   0.107600E+03
 165 165  -0.198173E+02   0.154698E+01  -0.138975E+00   0.299799E+01  -0.138945E+01   0.152123E+02  -0.150606E+02   0.111407E+03
 166 166   0.197698E+02   0.154308E+01   0.161450E+00   0.304065E+01   0.175558E+01   0.157911E+02   0.190469E+02   0.117368E+03
 167 167  -0.197346E+02   0.152454E+01  -0.189099E+00   0.308531E+01  -0.207626E+01   0.169352E+02  -0.247280E+02   0.140971E+03
 168 168   0.196484E+02   0.150941E+01   0.186150E+00   0.303234E+01   0.179518E+01   0.155377E+02   0.182812E+02   0.114085E+03
 169 169  -0.196057E+02   0.151234E+01  -0.131645E+00   0.292979E+01  -0.115589E+01   0.137972E+02  -0.960976E+01   0.871138E+02
 170 170   0.195241E+02   0.151478E+01   0.139784E+00   0.305667E+01   0.150361E+01   0.162707E+02   0.175293E+02   0.129796E+03
 171 171  -0.194584E+02   0.147533E+01  -0.172218E+00   0.304714E+01  -0.163202E+01   0.159570E+02  -0.155317E+02   0.118933E+03
 172 172   0.193896E+02   0.147530E+01   0.163371E+00   0.306552E+01   0.158484E+01   0.159765E+02   0.162091E+02   0.117253E+03
 173 173  -0.193191E+02   0.146866E+01  -0.129086E+00   0.296706E+01  -0.126902E+01   0.147712E+02  -0.128004E+02   0.103538E+03
 174 174   0.192546E+02   0.146243E+01   0.175101E+00   0.309220E+01   0.192527E+01   0.173363E+02   0.240661E+02   0.152352E+03
 175 175  -0.192085E+02   0.144112E+01  -0.149826E+00   0.306204E+01  -0.154706E+01   0.162953E+02  -0.178216E+02   0.129717E+03
 176 176   0.190892E+02   0.145619E+01   0.121833E+00   0.305054E+01   0.129978E+01   0.159862E+02   0.143700E+02   0.121576E+03
 177 177  -0.190289E+02   0.143048E+01  -0.157278E+00   0.293627E+01  -0.140622E+01   0.138592E+02  -0.121227E+02   0.872802E+02
 178 178   0.189620E+02   0.140931E+01   0.136463E+00   0.301794E+01   0.135247E+01   0.153898E+02   0.137746E+02   0.109301E+03
 179 179  -0.189056E+02   0.140057E+01  -0.129589E+00   0.302473E+01  -0.134980E+01   0.154581E+02  -0.148772E+02   0.113973E+03
 180 180   0.188125E+02   0.139878E+01   0.125997E+00   0.302081E+01   0.139663E+01   0.160040E+02   0.174134E+02   0.131116E+03
 181 181  -0.187484E+02   0.139911E+01  -0.188871E+00   0.315369E+01  -0.221073E+01   0.181957E+02  -0.277446E+02   0.161433E+03
 182 182   0.186674E+02   0.137717E+01   0.152718E+00   0.307373E+01   0.152969E+01   0.161732E+02   0.163341E+02   0.121650E+03
 183 183  -0.185972E+02   0.137720E+01  -0.173890E+00   0.310058E+01  -0.186511E+01   0.167687E+02  -0.205355E+02   0.131984E+03
 184 184   0.185129E+02   0.135649E+01   0.127782E+00   0.300368E+01   0.128406E+01   0.150611E+02   0.129121E+02   0.104750E+03
 185 185  -0.184250E+02   0.135104E+01  -0.130415E+00   0.301334E+01  -0.125078E+01   0.153391E+02  -0.122695E+02   0.109984E+03
 186 186   0.183560E+02   0.134413E+01   0.120590E+00   0.291624E+01   0.108207E+01   0.137828E+02   0.977225E+01   0.886176E+02
 187 187  -0.182806E+02   0.133324E+01  -0.123149E+00   0.299150E+01  -0.116351E+01   0.149528E+02  -0.110694E+02   0.104975E+03
 188 188   0.181913E+02   0.132196E+01   0.149667E+00   0.306086E+01   0.159698E+01   0.159671E+02   0.171698E+02   0.117717E+03
 189 189  -0.181057E+02   0.130997E+01  -0.116516E+00   0.305593E+01  -0.128372E+01   0.159818E+02  -0.148493E+02   0.121413E+03
 190 190   0.180318E+02   0.129744E+01   0.106424E+00   0.298042E+01   0.107654E+01   0.149026E+02   0.111019E+02   0.104733E+03
 191 191  -0.179532E+02   0.130494E+01  -0.170642E+00   0.306588E+01  -0.179948E+01   0.164113E+02  -0.194427E+02   0.126368E+03
 192 192   0.178548E+02   0.128130E+01   0.123859E+00   0.302799E+01   0.102706E+01   0.152993E+02   0.804238E+01   0.106667E+03
 193 193  -0.177689E+02   0.129124E+01  -0.117736E+00   0.302864E+01  -0.122536E+01   0.156486E+02  -0.136578E+02   0.115786E+03
 194 194   0.176882E+02   0.124341E+01   0.118169E+00   0.298572E+01   0.125050E+01   0.147159E+02   0.128273E+02   0.101283E+03
 195 195  -0.176059E+02   0.126367E+01  -0.123679E+00   0.307505E+01  -0.134427E+01   0.165460E+02  -0.170225E+02   0.137357E+03
 196 196   0.175012E+02   0.123785E+01   0.144833E+00   0.308135E+01   0.167604E+01   0.169256E+02   0.221184E+02   0.150318E+03
 197 197  -0.174219E+02   0.124729E+01  -0.971017E-01   0.304586E+01  -0.107240E+01   0.158568E+02  -0.131522E+02   0.121539E+03
 198 198   0.173289E+02   0.122845E+01   0.128580E+00   0.301526E+01   0.113770E+01   0.150111E+02   0.103202E+02   0.100620E+03
 199 199  -0.172171E+02   0.121118E+01  -0.148589E+00   0.306573E+01  -0.160266E+01   0.162884E+02  -0.179139E+02   0.127382E+03
 200 200   0.171456E+02   0.120620E+01   0.123752E+00   0.302344E+01   0.145022E+01   0.158544E+02   0.181233E+02   0.125552E+03


==> results/case1a/A_10_6_5to200_4_15000/img_ALMl1l2.dat <==
   5   9   0.493414E+00   0.783262E+02   0.334924E-01   0.367845E+01   0.465217E+00   0.261688E+02   0.645997E+01   0.281070E+03
   6  10  -0.615423E+00   0.570583E+02   0.295654E-01   0.357543E+01   0.455748E+00   0.238000E+02   0.527251E+01   0.229017E+03
   7  11   0.246810E+00   0.455470E+02  -0.416473E-01   0.364265E+01  -0.464320E+00   0.257569E+02  -0.436271E+01   0.282802E+03
   8  12   0.281560E+00   0.353369E+02  -0.285420E-01   0.362282E+01  -0.891744E+00   0.277112E+02  -0.318567E+02   0.405684E+03
   9  13  -0.243926E+00   0.293666E+02   0.240772E-01   0.358029E+01   0.324171E+00   0.247101E+02   0.623874E+01   0.270633E+03
  10  14   0.107200E+00   0.246436E+02   0.157688E-01   0.339679E+01  -0.556274E-02   0.210207E+02  -0.322006E+01   0.192495E+03
  11  15   0.313698E+00   0.211466E+02   0.919749E-02   0.347872E+01  -0.113498E+00   0.226284E+02  -0.768752E+01   0.227486E+03
  12  16   0.298611E+00   0.183760E+02   0.200512E-01   0.349290E+01   0.295287E+00   0.234150E+02   0.486813E+01   0.241313E+03
  13  17  -0.141478E-01   0.160627E+02   0.304620E-01   0.337846E+01   0.254852E+00   0.208770E+02   0.339292E+01   0.189973E+03
  14  18   0.546128E-01   0.143560E+02   0.101523E-02   0.336393E+01   0.246435E+00   0.203829E+02   0.508120E+01   0.177237E+03
  15  19  -0.413130E-01   0.128066E+02   0.329135E-02   0.332400E+01   0.125405E+00   0.197942E+02   0.213209E+01   0.166541E+03
  16  20   0.322038E-01   0.115101E+02   0.286542E-01   0.328061E+01   0.551268E+00   0.198659E+02   0.127446E+02   0.191462E+03
  17  21   0.882660E-01   0.104722E+02  -0.157638E-01   0.324762E+01  -0.323449E+00   0.189467E+02  -0.501908E+01   0.164394E+03
  18  22   0.781803E-01   0.965228E+01   0.171799E-01   0.346765E+01   0.126717E+00   0.227141E+02   0.698457E+00   0.224029E+03
  19  23   0.969179E-01   0.882582E+01   0.339284E-01   0.339999E+01   0.935776E+00   0.231956E+02   0.245289E+02   0.275487E+03
  20  24  -0.954984E-01   0.818215E+01  -0.406792E-01   0.330906E+01  -0.564020E+00   0.202899E+02  -0.816224E+01   0.189396E+03
  21  25   0.362675E-01   0.757243E+01   0.218511E-01   0.326230E+01   0.220983E+00   0.188644E+02   0.361816E+01   0.156428E+03
  22  26   0.440282E-02   0.703966E+01   0.347109E-01   0.321063E+01   0.645407E+00   0.180661E+02   0.109461E+02   0.146889E+03
  23  27   0.216121E-01   0.667139E+01   0.296005E-01   0.331698E+01   0.478169E+00   0.203437E+02   0.730574E+01   0.191815E+03
  24  28   0.354843E-01   0.625379E+01  -0.596846E-02   0.325599E+01   0.195165E+00   0.199047E+02   0.778390E+01   0.200005E+03
  25  29   0.426887E-01   0.589217E+01  -0.142086E-01   0.318807E+01  -0.898658E-01   0.176124E+02  -0.240758E+00   0.135194E+03
  26  30  -0.175409E-01   0.551666E+01   0.208503E-01   0.317487E+01   0.192814E+00   0.173460E+02   0.822784E+00   0.134559E+03
  27  31   0.556001E-02   0.524307E+01   0.295396E-01   0.324707E+01   0.237559E+00   0.194204E+02   0.303605E+00   0.180137E+03
  28  32  -0.343304E-01   0.503090E+01   0.871986E-02   0.314011E+01   0.155899E+00   0.168933E+02   0.231206E+01   0.128768E+03
  29  33   0.846682E-01   0.473649E+01   0.370362E-01   0.317024E+01   0.323915E+00   0.180250E+02   0.186130E+01   0.155721E+03
  30  34   0.322648E-01   0.454823E+01   0.296860E-01   0.311458E+01   0.276322E+00   0.164645E+02   0.230945E+01   0.120411E+03
  31  35   0.472606E-01   0.436239E+01   0.378711E-01   0.309627E+01   0.353367E+00   0.163931E+02   0.285507E+01   0.122815E+03
  32  36   0.639461E-01   0.422233E+01   0.862231E-03   0.301633E+01   0.117964E+00   0.150425E+02   0.227126E+01   0.103048E+03
  33  37  -0.720239E-01   0.400749E+01  -0.296391E-01   0.313434E+01  -0.251507E+00   0.168159E+02  -0.216033E+01   0.127016E+03
  34  38   0.478808E-01   0.382924E+01  -0.156657E-01   0.324495E+01  -0.156569E+00   0.186533E+02  -0.145810E+01   0.155582E+03
  35  39   0.762953E-01   0.368104E+01   0.514687E-02   0.314637E+01   0.560572E-01   0.172172E+02   0.768539E+00   0.136604E+03
  36  40   0.877605E-03   0.360939E+01  -0.263805E-01   0.309379E+01  -0.155156E+00   0.161833E+02  -0.497774E+00   0.117849E+03
  37  41   0.225332E-01   0.341395E+01  -0.150541E-01   0.319436E+01  -0.275772E+00   0.186515E+02  -0.687989E+01   0.171853E+03
  38  42   0.204514E-01   0.327296E+01   0.265226E-01   0.313556E+01   0.200238E+00   0.169320E+02   0.262504E+01   0.130178E+03
  39  43   0.175198E-01   0.318473E+01   0.302321E-01   0.312086E+01   0.491217E+00   0.166483E+02   0.784721E+01   0.127929E+03
  40  44  -0.430864E-01   0.308089E+01   0.294388E-01   0.318689E+01   0.346594E+00   0.175319E+02   0.443641E+01   0.136807E+03
  41  45   0.302468E-01   0.299006E+01   0.197471E-01   0.310892E+01   0.218155E+00   0.163478E+02   0.228294E+01   0.118879E+03
  42  46  -0.179686E-01   0.289161E+01   0.159565E-01   0.310939E+01   0.413653E+00   0.172946E+02   0.943380E+01   0.157401E+03
  43  47   0.769521E-02   0.277781E+01   0.184439E-02   0.310417E+01   0.802723E-01   0.164168E+02   0.687765E+00   0.123388E+03
  44  48  -0.125244E-01   0.275655E+01  -0.420614E-02   0.308322E+01  -0.151564E+00   0.161405E+02  -0.228358E+01   0.118942E+03
  45  49   0.264609E-01   0.266024E+01  -0.208617E-02   0.309472E+01  -0.221106E-01   0.163742E+02  -0.525183E+00   0.122327E+03
  46  50  -0.288294E-01   0.257088E+01   0.198258E-01   0.309329E+01   0.205219E+00   0.162875E+02   0.127087E+01   0.123922E+03
  47  51   0.197602E-01   0.248233E+01  -0.323651E-01   0.306118E+01  -0.351965E+00   0.160561E+02  -0.385675E+01   0.121106E+03
  48  52  -0.223665E-01   0.244831E+01   0.700856E-02   0.310026E+01   0.207142E+00   0.166442E+02   0.383878E+01   0.129598E+03
  49  53  -0.217115E-01   0.239633E+01  -0.139153E-01   0.313020E+01  -0.207282E-01   0.176937E+02  -0.131138E+00   0.156621E+03
  50  54   0.116855E-01   0.233084E+01  -0.249925E-01   0.311335E+01  -0.308083E+00   0.166997E+02  -0.211636E+01   0.128586E+03
  51  55  -0.175587E-01   0.226849E+01  -0.265645E-01   0.312038E+01  -0.151948E-01   0.171736E+02   0.196663E+01   0.139072E+03
  52  56   0.100723E-01   0.218856E+01  -0.194011E-01   0.308120E+01  -0.132387E+00   0.161169E+02  -0.963335E+00   0.119092E+03
  53  57   0.305681E-01   0.215478E+01  -0.720385E-02   0.300831E+01  -0.870904E-01   0.149834E+02  -0.104340E+01   0.102749E+03
  54  58  -0.110194E-01   0.214186E+01  -0.163525E-02   0.307584E+01  -0.111069E+00   0.162356E+02  -0.262021E+01   0.121642E+03
  55  59   0.240776E-01   0.209165E+01   0.268250E-02   0.310922E+01  -0.389153E-01   0.165740E+02  -0.100130E+01   0.127273E+03
  56  60   0.207506E-01   0.202790E+01   0.698212E-02   0.309149E+01   0.168463E-01   0.164584E+02   0.163484E+00   0.124959E+03
  57  61   0.435958E-02   0.200943E+01   0.220106E-01   0.299146E+01   0.187426E+00   0.148008E+02   0.119542E+01   0.101183E+03
  58  62   0.276021E-01   0.192215E+01  -0.839791E-02   0.310374E+01  -0.188062E+00   0.166503E+02  -0.250477E+01   0.128836E+03
  59  63   0.904588E-02   0.192644E+01   0.402140E-02   0.307499E+01   0.414518E-02   0.162672E+02  -0.195473E+01   0.126974E+03
  60  64   0.235918E-01   0.188659E+01  -0.316654E-01   0.305413E+01  -0.289960E+00   0.155464E+02  -0.268195E+01   0.109441E+03
  61  65   0.175387E-02   0.185005E+01  -0.767252E-02   0.310402E+01  -0.114562E+00   0.166640E+02  -0.924367E+00   0.128974E+03
  62  66   0.104428E-01   0.181673E+01   0.199834E-01   0.303667E+01   0.302002E+00   0.154353E+02   0.386389E+01   0.108590E+03
  63  67  -0.280789E-01   0.177623E+01  -0.161468E-02   0.305781E+01  -0.494113E-01   0.155730E+02  -0.709121E+00   0.108532E+03
  64  68  -0.171055E-01   0.174896E+01   0.486694E-04   0.309519E+01  -0.361594E-01   0.161616E+02  -0.110263E+01   0.118027E+03
  65  69   0.163820E-01   0.171072E+01   0.750082E-02   0.308263E+01   0.191453E+00   0.160505E+02   0.283858E+01   0.115557E+03
  66  70  -0.454054E-04   0.171391E+01   0.159038E-01   0.318946E+01   0.721994E-01   0.178851E+02   0.195236E-01   0.144142E+03
  67  71   0.237715E-02   0.164975E+01  -0.402500E-01   0.312030E+01  -0.398954E+00   0.166729E+02  -0.531390E+01   0.129295E+03
  68  72  -0.863182E-02   0.165775E+01  -0.241639E-01   0.305587E+01  -0.137388E+00   0.161130E+02  -0.324714E+00   0.121510E+03
  69  73   0.994546E-02   0.162280E+01  -0.162356E-01   0.307959E+01  -0.192415E+00   0.158213E+02  -0.207259E+01   0.111983E+03
  70  74  -0.505735E-02   0.160375E+01   0.229956E-01   0.304254E+01   0.167232E+00   0.156522E+02   0.395517E+00   0.112681E+03
  71  75   0.109161E-02   0.158362E+01  -0.351887E-01   0.304000E+01  -0.327574E+00   0.157325E+02  -0.372638E+01   0.116120E+03
  72  76   0.649865E-02   0.155560E+01  -0.122735E-01   0.304715E+01  -0.106731E+00   0.156820E+02  -0.911275E+00   0.111329E+03
  73  77  -0.845117E-02   0.153691E+01  -0.723262E-02   0.309937E+01   0.120719E+00   0.163670E+02   0.343391E+01   0.122338E+03
  74  78   0.823920E-02   0.151359E+01   0.127530E-01   0.306926E+01   0.225716E+00   0.159707E+02   0.319238E+01   0.116141E+03
  75  79   0.467829E-02   0.150037E+01  -0.122743E-01   0.300020E+01  -0.145013E+00   0.149834E+02  -0.185136E+01   0.103484E+03
  76  80  -0.416913E-02   0.146793E+01  -0.123208E-01   0.299490E+01  -0.133333E+00   0.147420E+02  -0.135821E+01   0.994083E+02
  77  81  -0.368698E-02   0.146062E+01  -0.214222E-01   0.309602E+01  -0.229610E+00   0.158432E+02  -0.198762E+01   0.111031E+03
  78  82  -0.155647E-01   0.142909E+01  -0.804748E-02   0.308452E+01  -0.414188E+00   0.170288E+02  -0.943486E+01   0.145782E+03
  79  83  -0.568363E-02   0.142260E+01   0.169702E-01   0.307057E+01   0.209384E+00   0.158168E+02   0.225807E+01   0.112296E+03
  80  84   0.761603E-02   0.140766E+01   0.146188E-01   0.308216E+01   0.106729E+00   0.161870E+02   0.893539E+00   0.119855E+03
  81  85  -0.181064E-01   0.137856E+01   0.227069E-01   0.298816E+01   0.179711E+00   0.147969E+02   0.117117E+01   0.103354E+03
  82  86  -0.154218E-01   0.136023E+01   0.180900E-01   0.300288E+01   0.224855E+00   0.149468E+02   0.341196E+01   0.103769E+03
  83  87   0.125936E-02   0.134906E+01  -0.211255E-02   0.308751E+01  -0.733059E-01   0.163292E+02  -0.221005E+01   0.122694E+03
  84  88  -0.387278E-02   0.133212E+01   0.224965E-01   0.307179E+01   0.368681E+00   0.161168E+02   0.518021E+01   0.119597E+03
  85  89   0.233247E-02   0.131927E+01  -0.689967E-02   0.311806E+01  -0.393142E-01   0.168096E+02  -0.917291E+00   0.129791E+03
  86  90  -0.212043E-02   0.131263E+01   0.209454E-01   0.299514E+01   0.288401E+00   0.149123E+02   0.355024E+01   0.103741E+03
  87  91   0.130256E-01   0.128474E+01   0.255771E-01   0.299306E+01   0.448086E+00   0.163100E+02   0.121652E+02   0.162908E+03
  88  92   0.346776E-02   0.127790E+01   0.175298E-01   0.304321E+01   0.136842E+00   0.152506E+02   0.103484E+01   0.103343E+03
  89  93   0.200931E-02   0.128632E+01   0.747896E-02   0.302160E+01   0.267885E+00   0.156731E+02   0.571845E+01   0.120640E+03
  90  94   0.941931E-03   0.125639E+01   0.120766E-01   0.305076E+01   0.122278E+00   0.155623E+02   0.169533E+01   0.110087E+03
  91  95  -0.395820E-02   0.123690E+01   0.271192E-01   0.303408E+01   0.202996E+00   0.154307E+02   0.155727E+01   0.109397E+03
  92  96   0.156293E-01   0.123270E+01  -0.143561E-01   0.298223E+01  -0.189292E+00   0.146788E+02  -0.205988E+01   0.991495E+02
  93  97  -0.971493E-02   0.122681E+01  -0.440505E-01   0.302377E+01  -0.432890E+00   0.153012E+02  -0.479827E+01   0.109718E+03
  94  98   0.111699E-01   0.122437E+01   0.331339E-02   0.305898E+01  -0.186702E+00   0.156872E+02  -0.306789E+01   0.112891E+03
  95  99   0.750752E-02   0.120356E+01   0.134984E-01   0.308664E+01   0.156906E+00   0.161374E+02   0.254743E+01   0.118265E+03
  96 100  -0.182674E-01   0.119663E+01   0.296863E-01   0.305659E+01   0.475888E+00   0.159716E+02   0.712005E+01   0.121309E+03
  97 101   0.148347E-03   0.116908E+01   0.108020E-01   0.305163E+01  -0.157707E-01   0.158312E+02  -0.282508E+01   0.120285E+03
  98 102  -0.250602E-02   0.116463E+01  -0.327970E-01   0.304255E+01  -0.268035E+00   0.156145E+02  -0.283621E+01   0.112941E+03
  99 103   0.247476E-02   0.116996E+01   0.326483E-02   0.303438E+01   0.362879E-01   0.154862E+02   0.150756E+01   0.110232E+03
 100 104   0.215101E-02   0.115370E+01   0.243171E-01   0.306833E+01   0.395958E+00   0.160778E+02   0.581739E+01   0.121689E+03
 101 105  -0.525348E-02   0.114527E+01   0.115778E-01   0.308848E+01  -0.942125E-02   0.164607E+02  -0.201403E+01   0.126354E+03
 102 106   0.467173E-02   0.112648E+01   0.476297E-01   0.306828E+01   0.553333E+00   0.156860E+02   0.664314E+01   0.111035E+03
 103 107   0.509828E-02   0.112194E+01   0.436468E-01   0.305814E+01   0.437329E+00   0.157923E+02   0.398640E+01   0.113745E+03
 104 108  -0.105706E-01   0.111506E+01   0.165697E-01   0.306041E+01   0.347915E-01   0.162072E+02  -0.125509E+01   0.123429E+03
 105 109  -0.258096E-02   0.110659E+01   0.410391E-01   0.309222E+01   0.563767E+00   0.165702E+02   0.779764E+01   0.129094E+03
 106 110  -0.114776E-02   0.109471E+01  -0.360644E-02   0.311364E+01  -0.201799E-02   0.165446E+02   0.102506E+01   0.122977E+03
 107 111   0.115310E-01   0.109356E+01   0.257178E-01   0.299895E+01   0.236767E+00   0.152031E+02   0.245176E+01   0.109889E+03
 108 112  -0.770206E-02   0.107913E+01   0.162694E-01   0.302466E+01   0.103045E+00   0.153783E+02   0.118126E+01   0.109848E+03
 109 113   0.152793E-01   0.107125E+01   0.280462E-01   0.312429E+01   0.347089E+00   0.169681E+02   0.548499E+01   0.133403E+03
 110 114  -0.749732E-02   0.105319E+01  -0.152776E-01   0.301482E+01  -0.166903E+00   0.150794E+02  -0.213852E+01   0.104778E+03
 111 115  -0.451066E-02   0.105624E+01   0.182302E-01   0.304634E+01   0.433231E-01   0.156082E+02  -0.123849E+01   0.113809E+03
 112 116   0.347129E-02   0.104980E+01  -0.352040E-01   0.302314E+01  -0.375075E+00   0.152773E+02  -0.426922E+01   0.106834E+03
 113 117  -0.303942E-02   0.103773E+01   0.484059E-01   0.308038E+01   0.574739E+00   0.160740E+02   0.650761E+01   0.116400E+03
 114 118   0.155184E-02   0.103565E+01  -0.639809E-02   0.307370E+01  -0.124019E-01   0.158783E+02   0.224238E+00   0.114533E+03
 115 119  -0.178852E-02   0.103038E+01   0.183852E-01   0.297656E+01   0.965492E-01   0.146340E+02   0.473064E+00   0.985900E+02
 116 120   0.131432E-01   0.102480E+01   0.142785E-01   0.301441E+01   0.256839E+00   0.153557E+02   0.381779E+01   0.111113E+03
 117 121   0.252290E-02   0.101529E+01  -0.220777E-01   0.304307E+01  -0.234593E+00   0.154123E+02  -0.263788E+01   0.107009E+03
 118 122   0.849650E-02   0.998352E+00  -0.271542E-01   0.309911E+01  -0.230318E+00   0.165389E+02  -0.255754E+01   0.125498E+03
 119 123  -0.419814E-02   0.100225E+01  -0.211256E-01   0.311984E+01  -0.306570E+00   0.169986E+02  -0.412346E+01   0.133265E+03
 120 124  -0.603351E-02   0.100295E+01   0.566649E-02   0.306106E+01  -0.214308E-01   0.158087E+02  -0.113805E+01   0.112802E+03
 121 125   0.284343E-02   0.998973E+00   0.566955E-02   0.304642E+01  -0.969659E-02   0.155874E+02  -0.691201E+00   0.112062E+03
 122 126   0.871906E-02   0.989960E+00  -0.358240E-02   0.301572E+01  -0.413747E-01   0.152544E+02   0.465844E+00   0.109596E+03
 123 127   0.128184E-01   0.987085E+00  -0.111740E-01   0.301080E+01  -0.189172E+00   0.152140E+02  -0.303560E+01   0.107930E+03
 124 128  -0.410845E-02   0.970772E+00   0.227563E-01   0.292731E+01   0.327713E+00   0.140290E+02   0.408202E+01   0.924205E+02
 125 129   0.977339E-02   0.967040E+00  -0.395125E-01   0.301125E+01  -0.376821E+00   0.151133E+02  -0.396607E+01   0.103906E+03
 126 130   0.113923E-01   0.961399E+00  -0.106982E-01   0.300186E+01  -0.109600E+00   0.150859E+02  -0.524562E+00   0.106991E+03
 127 131   0.495903E-04   0.959501E+00   0.405257E-01   0.303255E+01   0.374080E+00   0.155277E+02   0.318971E+01   0.112896E+03
 128 132   0.571589E-02   0.954124E+00   0.467115E-01   0.307611E+01   0.493174E+00   0.159640E+02   0.511785E+01   0.113737E+03
 129 133  -0.455595E-03   0.945849E+00  -0.164614E-01   0.300293E+01  -0.147962E+00   0.149774E+02  -0.989158E+00   0.103653E+03
 130 134  -0.112095E-01   0.935069E+00  -0.145869E-01   0.303680E+01  -0.240315E-01   0.153219E+02   0.112346E+01   0.109252E+03
 131 135   0.504278E-02   0.939638E+00   0.216198E-01   0.299827E+01   0.285350E-01   0.146063E+02  -0.116507E+01   0.961865E+02
 132 136  -0.194137E-02   0.929760E+00  -0.957486E-03   0.300890E+01   0.197732E-02   0.150019E+02   0.630269E+00   0.102133E+03
 133 137  -0.581671E-02   0.916265E+00   0.225449E-01   0.298160E+01   0.193482E+00   0.145672E+02   0.210885E+01   0.972804E+02
 134 138   0.272459E-02   0.912640E+00   0.120191E-01   0.306226E+01   0.829805E-01   0.155535E+02   0.529985E+00   0.107793E+03
 135 139   0.108391E-01   0.911777E+00   0.237196E-01   0.306075E+01   0.375552E+00   0.156069E+02   0.511624E+01   0.109222E+03
 136 140   0.638415E-02   0.903979E+00   0.108532E-01   0.300653E+01   0.123585E+00   0.152205E+02   0.205736E+01   0.109449E+03
 137 141   0.146301E-02   0.905349E+00  -0.286295E-01   0.299145E+01  -0.236540E+00   0.147745E+02  -0.239111E+01   0.100060E+03
 138 142   0.102388E-01   0.887978E+00  -0.452409E-02   0.305928E+01  -0.129273E-01   0.163963E+02   0.205901E+01   0.132487E+03
 139 143   0.241890E-03   0.891916E+00   0.216241E-01   0.300864E+01   0.169688E+00   0.147653E+02   0.108511E+01   0.998905E+02
 140 144  -0.567836E-02   0.881700E+00   0.265937E-02   0.308044E+01  -0.459388E-01   0.159538E+02  -0.964951E+00   0.113581E+03
 141 145   0.464009E-02   0.881437E+00  -0.162928E-01   0.304069E+01  -0.235041E+00   0.156346E+02  -0.298218E+01   0.113942E+03
 142 146   0.491723E-02   0.877397E+00  -0.584599E-02   0.302433E+01  -0.491168E-01   0.154952E+02  -0.157967E+00   0.112364E+03
 143 147   0.151517E-01   0.868529E+00  -0.534888E-03   0.307352E+01   0.155898E+00   0.162781E+02   0.393559E+01   0.125729E+03
 144 148   0.398529E-03   0.861312E+00  -0.190258E-02   0.302383E+01  -0.438719E-01   0.151602E+02  -0.590275E+00   0.104076E+03
 145 149  -0.570462E-02   0.866571E+00   0.121407E-02   0.303256E+01   0.151479E-01   0.155881E+02  -0.134426E+01   0.116008E+03
 146 150   0.221894E-01   0.860447E+00   0.267648E-01   0.303583E+01   0.279239E+00   0.156557E+02   0.241407E+01   0.114413E+03
 147 151  -0.992454E-02   0.854252E+00  -0.126833E-01   0.306763E+01  -0.188596E+00   0.160808E+02  -0.291493E+01   0.123457E+03
 148 152  -0.130433E-03   0.840959E+00   0.344978E-02   0.306449E+01   0.168596E+00   0.160569E+02   0.343916E+01   0.119736E+03
 149 153   0.644153E-03   0.834129E+00  -0.117758E-01   0.305884E+01  -0.144968E+00   0.157102E+02  -0.152891E+01   0.110509E+03
 150 154   0.831461E-02   0.837039E+00  -0.983106E-02   0.299414E+01  -0.121793E-01   0.151252E+02   0.109873E+01   0.108133E+03
 151 155   0.595441E-02   0.834993E+00  -0.906773E-02   0.297899E+01   0.102457E+00   0.146975E+02   0.281690E+01   0.100768E+03
 152 156  -0.103180E-01   0.824858E+00   0.196201E-01   0.309635E+01   0.103521E+00   0.169004E+02   0.536206E+00   0.140149E+03
 153 157  -0.469186E-02   0.824560E+00   0.117342E-01   0.292595E+01   0.629051E-01   0.138124E+02   0.310423E+00   0.885313E+02
 154 158   0.504981E-02   0.816515E+00  -0.977352E-02   0.297587E+01  -0.109959E-01   0.142286E+02   0.894047E+00   0.902301E+02
 155 159   0.614466E-02   0.810219E+00   0.163038E-01   0.304625E+01   0.668574E-01   0.156246E+02  -0.140652E+01   0.113711E+03
 156 160   0.327986E-02   0.808942E+00  -0.361631E-01   0.300465E+01  -0.307602E+00   0.152023E+02  -0.322227E+01   0.108991E+03
 157 161   0.590386E-02   0.798380E+00   0.267377E-01   0.304066E+01   0.281976E+00   0.151525E+02   0.224788E+01   0.100902E+03
 158 162   0.253843E-03   0.793692E+00   0.168018E-01   0.307620E+01   0.195967E+00   0.162909E+02   0.346222E+01   0.129375E+03
 159 163  -0.179923E-02   0.794416E+00   0.543490E-02   0.298424E+01   0.111259E+00   0.146927E+02   0.152905E+01   0.991821E+02
 160 164   0.452854E-02   0.777369E+00  -0.131216E-01   0.302692E+01  -0.293410E+00   0.153936E+02  -0.552330E+01   0.112205E+03
 161 165  -0.376957E-02   0.780818E+00  -0.178118E-01   0.310063E+01  -0.176199E+00   0.164255E+02  -0.745160E+00   0.123237E+03
 162 166   0.542397E-02   0.779308E+00   0.264219E-01   0.302819E+01   0.405150E+00   0.153392E+02   0.514224E+01   0.108748E+03
 163 167  -0.644540E-02   0.776526E+00   0.241734E-02   0.303157E+01   0.738157E-03   0.157178E+02  -0.971734E+00   0.117161E+03
 164 168   0.782423E-02   0.773808E+00  -0.857860E-02   0.302056E+01  -0.106181E+00   0.149930E+02  -0.132274E+01   0.101727E+03
 165 169   0.518903E-02   0.768636E+00  -0.137381E-01   0.302473E+01  -0.260795E+00   0.151300E+02  -0.369995E+01   0.102506E+03
 166 170  -0.407581E-02   0.754821E+00  -0.454140E-01   0.306116E+01  -0.223510E+00   0.158794E+02  -0.688526E+00   0.115170E+03
 167 171   0.347687E-03   0.751931E+00   0.135829E-01   0.300097E+01   0.215520E+00   0.152344E+02   0.275592E+01   0.109805E+03
 168 172  -0.973914E-02   0.740788E+00   0.136235E-01   0.303467E+01   0.213661E+00   0.155543E+02   0.405332E+01   0.113987E+03
 169 173   0.992429E-02   0.748851E+00  -0.335064E-01   0.301913E+01  -0.312867E+00   0.148950E+02  -0.298780E+01   0.987237E+02
 170 174   0.428014E-02   0.737751E+00  -0.117956E-01   0.302071E+01  -0.222597E+00   0.156173E+02  -0.512068E+01   0.120824E+03
 171 175   0.495134E-02   0.730203E+00   0.221179E-01   0.305720E+01   0.350670E+00   0.158799E+02   0.504132E+01   0.117726E+03
 172 176  -0.142145E-01   0.729495E+00  -0.270406E-01   0.304875E+01  -0.984031E-01   0.156755E+02   0.112133E+01   0.112875E+03
 173 177   0.688715E-02   0.726754E+00   0.141734E-02   0.299968E+01   0.550441E-01   0.148811E+02   0.950600E+00   0.102017E+03
 174 178  -0.108249E-01   0.726663E+00  -0.153119E-01   0.301910E+01  -0.908547E-01   0.154907E+02  -0.761936E+00   0.112678E+03
 175 179  -0.880500E-02   0.717175E+00  -0.118724E-01   0.306415E+01  -0.146176E+00   0.160603E+02  -0.211018E+01   0.120973E+03
 176 180   0.503694E-02   0.705945E+00   0.299468E-01   0.310227E+01   0.464800E+00   0.165216E+02   0.748642E+01   0.127594E+03
 177 181  -0.529226E-02   0.699740E+00  -0.163978E-01   0.309138E+01  -0.908548E-01   0.164980E+02  -0.143391E+00   0.124452E+03
 178 182  -0.800760E-02   0.698037E+00   0.174943E-01   0.306658E+01   0.173775E+00   0.157318E+02   0.174781E+01   0.111115E+03
 179 183  -0.887320E-02   0.700730E+00   0.416581E-02   0.296390E+01   0.141951E+00   0.146386E+02   0.196410E+01   0.100815E+03
 180 184  -0.734952E-02   0.690801E+00  -0.391782E-01   0.309653E+01  -0.158922E+00   0.163586E+02   0.528153E+00   0.120057E+03
 181 185   0.442541E-02   0.683094E+00  -0.821483E-02   0.303919E+01   0.329130E-01   0.157928E+02   0.133175E+01   0.119984E+03
 182 186   0.499775E-02   0.683927E+00  -0.116543E-01   0.299906E+01   0.751156E-01   0.151624E+02   0.246782E+01   0.109256E+03
 183 187  -0.862998E-02   0.687703E+00   0.868354E-02   0.303070E+01   0.247519E+00   0.152069E+02   0.353536E+01   0.103668E+03
 184 188  -0.630422E-02   0.662819E+00  -0.619967E-02   0.295388E+01  -0.255120E-01   0.144195E+02   0.511567E+00   0.979615E+02
 185 189   0.304920E-02   0.660740E+00   0.257045E-01   0.295504E+01   0.260921E+00   0.143908E+02   0.237720E+01   0.954587E+02
 186 190  -0.936421E-02   0.663852E+00  -0.174309E-01   0.307374E+01  -0.181368E+00   0.158336E+02  -0.240757E+01   0.112621E+03
 187 191   0.981842E-02   0.654537E+00   0.192983E-01   0.304036E+01   0.203354E+00   0.153204E+02   0.218353E+01   0.105334E+03
 188 192  -0.220013E-02   0.658180E+00   0.466296E-02   0.301325E+01   0.335600E-01   0.150613E+02   0.429577E+00   0.103064E+03
 189 193  -0.123821E-02   0.647912E+00   0.150861E-02   0.306467E+01   0.726109E-01   0.160109E+02   0.133583E+01   0.117228E+03
 190 194  -0.421775E-02   0.645738E+00   0.138494E-01   0.302351E+01   0.585070E-01   0.154900E+02  -0.135354E+01   0.114505E+03
 191 195   0.209578E-02   0.633631E+00  -0.311879E-01   0.303025E+01  -0.233590E+00   0.154336E+02  -0.268253E+01   0.111265E+03
 192 196   0.141094E-02   0.632413E+00  -0.371520E-01   0.298275E+01  -0.224350E+00   0.148997E+02  -0.759470E+00   0.107393E+03
 193 197  -0.404924E-02   0.629618E+00   0.146871E-01   0.304205E+01   0.350195E+00   0.160346E+02   0.696318E+01   0.126611E+03
 194 198  -0.155136E-02   0.623683E+00   0.145343E-01   0.288281E+01   0.167876E+00   0.133729E+02   0.211821E+01   0.841744E+02
 195 199  -0.180158E-03   0.619893E+00  -0.928540E-02   0.299473E+01   0.524496E-01   0.148776E+02   0.172214E+01   0.102513E+03
 196 200  -0.973080E-03   0.610451E+00  -0.950593E-04   0.293265E+01  -0.168179E-01   0.140950E+02  -0.228622E-01   0.921471E+02
 197 201  -0.382926E-02   0.613794E+00  -0.901110E-02   0.305577E+01  -0.327648E+00   0.160615E+02  -0.693989E+01   0.125008E+03
 198 202   0.356207E-02   0.603859E+00   0.164175E-02   0.303277E+01  -0.486997E-02   0.149814E+02  -0.625577E-01   0.993023E+02
 199 203   0.876960E-02   0.598440E+00   0.308922E-01   0.301684E+01   0.329277E+00   0.151967E+02   0.378036E+01   0.105857E+03
 200 204   0.173614E-03   0.593625E+00   0.166405E-01   0.301560E+01   0.932036E-01   0.149891E+02   0.333926E+00   0.102217E+03


==> results/case1a/A_10_6_5to200_4_15000/moments_new.dat <==
5  78.0125  3.80901  3.57926
6  57.7212  3.55188  3.47278
7  44.6382  3.59299  3.39765
8  35.6889  3.60155  3.34118
9  29.3086  3.56083  3.30425
10  24.5758  3.51037  3.27922
11  20.9953  3.4654  3.25998
12  18.2176  3.42792  3.24348
13  16.0046  3.39646  3.22853
14  14.2101  3.36943  3.21472
15  12.7347  3.34572  3.20195
16  11.5061  3.32461  3.19018
17  10.4709  3.30566  3.17939
18  9.58963  3.28855  3.16953
19  8.83218  3.27304  3.16053
20  8.17538  3.25896  3.15232
21  7.60122  3.24613  3.14483
22  7.09582  3.23442  3.13799
23  6.64816  3.22371  3.13174
24  6.24931  3.21389  3.126
25  5.89198  3.20486  3.12073
26  5.5702  3.19655  3.11588
27  5.27902  3.18887  3.1114
28  5.01445  3.18176  3.10725
29  4.77313  3.17517  3.1034
30  4.55222  3.16903  3.09982
31  4.34934  3.16332  3.09648
32  4.16252  3.15798  3.09336
33  3.99008  3.15298  3.09044
34  3.83057  3.14829  3.08771
35  3.68272  3.14389  3.08513
36  3.54541  3.13974  3.08271
37  3.41765  3.13583  3.08042
38  3.29857  3.13214  3.07826
39  3.18738  3.12865  3.07621
40  3.0834  3.12534  3.07427
41  2.98599  3.1222  3.07243
42  2.8946  3.11922  3.07068
43  2.80872  3.11638  3.06902
44  2.72791  3.11368  3.06743
45  2.65175  3.1111  3.06592
46  2.57988  3.10864  3.06447
47  2.51197  3.10629  3.06309
48  2.44772  3.10404  3.06177
49  2.38687  3.10189  3.0605
50  2.32916  3.09983  3.05928
51  2.27437  3.09785  3.05812
52  2.2223  3.09594  3.057
53  2.17276  3.09412  3.05592
54  2.12558  3.09236  3.05488
55  2.08061  3.09066  3.05388
56  2.03771  3.08903  3.05292
57  1.99673  3.08746  3.05199
58  1.95757  3.08595  3.0511
59  1.92011  3.08448  3.05023
60  1.88426  3.08307  3.0494
61  1.84991  3.0817  3.04859
62  1.81698  3.08038  3.04781
63  1.7854  3.0791  3.04705
64  1.7551  3.07787  3.04632
65  1.72599  3.07667  3.04561
66  1.69803  3.07551  3.04492
67  1.67114  3.07438  3.04425
68  1.64528  3.07329  3.04361
69  1.6204  3.07222  3.04298
70  1.59644  3.07119  3.04237
71  1.57337  3.07019  3.04177
72  1.55113  3.06922  3.0412
73  1.5297  3.06828  3.04064
74  1.50904  3.06736  3.04009
75  1.4891  3.06646  3.03956
76  1.46987  3.06559  3.03904
77  1.4513  3.06474  3.03854
78  1.43337  3.06391  3.03805
79  1.41605  3.06311  3.03757
80  1.39931  3.06232  3.0371
81  1.38312  3.06156  3.03665
82  1.36745  3.06081  3.03621
83  1.35228  3.06008  3.03577
84  1.33759  3.05937  3.03535
85  1.32335  3.05868  3.03494
86  1.30953  3.058  3.03454
87  1.29613  3.05733  3.03414
88  1.28311  3.05669  3.03376
89  1.27046  3.05605  3.03338
90  1.25817  3.05544  3.03301
91  1.24622  3.05483  3.03265
92  1.2346  3.05424  3.0323
93  1.22328  3.05366  3.03196
94  1.21226  3.05309  3.03162
95  1.20153  3.05254  3.03129
96  1.19107  3.05199  3.03097
97  1.18087  3.05146  3.03065
98  1.17092  3.05094  3.03034
99  1.16122  3.05043  3.03004
100  1.15175  3.04993  3.02974
101  1.1425  3.04944  3.02945
102  1.13346  3.04896  3.02916
103  1.12463  3.04849  3.02888
104  1.116  3.04802  3.0286
105  1.10756  3.04757  3.02833
106  1.0993  3.04713  3.02807
107  1.09122  3.04669  3.02781
108  1.0833  3.04626  3.02755
109  1.07555  3.04584  3.0273
110  1.06796  3.04543  3.02706
111  1.06051  3.04502  3.02682
112  1.0532  3.04462  3.02658
113  1.04603  3.04423  3.02635
114  1.03899  3.04385  3.02612
115  1.03206  3.04347  3.02589
116  1.02526  3.0431  3.02567
117  1.01856  3.04273  3.02545
118  1.01197  3.04237  3.02524
119  1.00548  3.04202  3.02503
120  0.99909  3.04167  3.02482
121  0.992787  3.04133  3.02462
122  0.98657  3.04099  3.02442
123  0.980436  3.04066  3.02422
124  0.97438  3.04034  3.02403
125  0.9684  3.04002  3.02384
126  0.96249  3.0397  3.02365
127  0.956648  3.03939  3.02347
128  0.95087  3.03909  3.02328
129  0.945154  3.03879  3.02311
130  0.939496  3.03849  3.02293
131  0.933894  3.0382  3.02276
132  0.928344  3.03791  3.02258
133  0.922844  3.03763  3.02242
134  0.917391  3.03735  3.02225
135  0.911983  3.03708  3.02209
136  0.906618  3.03681  3.02193
137  0.901293  3.03654  3.02177
138  0.896006  3.03628  3.02161
139  0.890755  3.03602  3.02146
140  0.885539  3.03577  3.0213
141  0.880355  3.03552  3.02115
142  0.875201  3.03527  3.02101
143  0.870076  3.03502  3.02086
144  0.864979  3.03478  3.02072
145  0.859907  3.03454  3.02058
146  0.854859  3.03431  3.02044
147  0.849835  3.03408  3.0203
148  0.844832  3.03385  3.02016
149  0.839849  3.03363  3.02003
150  0.834885  3.0334  3.0199
151  0.829939  3.03318  3.01977
152  0.82501  3.03297  3.01964
153  0.820097  3.03275  3.01951
154  0.8152  3.03254  3.01938
155  0.810316  3.03233  3.01926
156  0.805446  3.03213  3.01914
157  0.800588  3.03193  3.01902
158  0.795742  3.03173  3.0189
159  0.790907  3.03153  3.01878
160  0.786082  3.03133  3.01866
161  0.781267  3.03114  3.01855
162  0.776461  3.03095  3.01843
163  0.771663  3.03076  3.01832
164  0.766873  3.03058  3.01821
165  0.762089  3.03039  3.0181
166  0.757313  3.03021  3.01799
167  0.752542  3.03003  3.01789
168  0.747777  3.02985  3.01778
169  0.743017  3.02968  3.01768
170  0.738261  3.02951  3.01757
171  0.73351  3.02933  3.01747
172  0.728762  3.02916  3.01737
173  0.724017  3.029  3.01727
174  0.719275  3.02883  3.01717
175  0.714536  3.02867  3.01707
176  0.709799  3.02851  3.01698
177  0.705063  3.02835  3.01688
178  0.700329  3.02819  3.01679
179  0.695596  3.02803  3.0167
180  0.690864  3.02788  3.0166
181  0.686133  3.02773  3.01651
182  0.681401  3.02758  3.01642
183  0.67667  3.02743  3.01633
184  0.671938  3.02728  3.01625
185  0.667206  3.02713  3.01616
186  0.662473  3.02699  3.01607
187  0.657739  3.02684  3.01599
188  0.653004  3.0267  3.0159
189  0.648267  3.02656  3.01582
190  0.643529  3.02642  3.01574
191  0.638789  3.02629  3.01565
192  0.634047  3.02615  3.01557
193  0.629302  3.02602  3.01549
194  0.624556  3.02588  3.01541
195  0.619807  3.02575  3.01534
196  0.615055  3.02562  3.01526
197  0.610301  3.02549  3.01518
198  0.605544  3.02536  3.0151
199  0.600785  3.02524  3.01503
200  0.596024  3.02511  3.01495


==> results/case1a/A_10_6_5to200_4_15000/real_ALMl1l2.dat <==
   5   9  -0.521809E+00   0.780582E+02   0.133135E-01   0.393162E+01  -0.456439E-01   0.312072E+02  -0.610021E+01   0.380659E+03
   6  10  -0.414145E+00   0.578917E+02  -0.372066E-01   0.361505E+01  -0.473234E+00   0.261898E+02  -0.757386E+01   0.299965E+03
   7  11   0.472835E+00   0.444945E+02   0.366814E-01   0.348251E+01   0.615445E+00   0.224311E+02   0.110025E+02   0.217089E+03
   8  12   0.406963E+00   0.357392E+02   0.369500E-01   0.360094E+01   0.468759E+00   0.254242E+02   0.539488E+01   0.277831E+03
   9  13   0.183398E+00   0.293264E+02  -0.375506E-01   0.351147E+01  -0.627091E+00   0.237391E+02  -0.970523E+01   0.248098E+03
  10  14  -0.269465E+00   0.247957E+02  -0.237863E-01   0.349968E+01  -0.179615E+00   0.225759E+02   0.106755E+00   0.208813E+03
  11  15   0.175087E+00   0.210617E+02   0.457476E-01   0.350855E+01   0.473960E+00   0.226593E+02   0.415912E+01   0.214109E+03
  12  16  -0.817615E-01   0.181647E+02   0.216722E-02   0.333947E+01  -0.720590E-02   0.203328E+02   0.226755E+00   0.183450E+03
  13  17  -0.127343E+00   0.160660E+02  -0.149485E-01   0.338921E+01  -0.529526E+00   0.215786E+02  -0.137166E+02   0.220671E+03
  14  18   0.841531E-01   0.143253E+02   0.294895E-01   0.345067E+01   0.633735E+00   0.233748E+02   0.147750E+02   0.259302E+03
  15  19   0.170780E+00   0.127205E+02  -0.650246E-02   0.322681E+01  -0.274069E+00   0.180423E+02  -0.597716E+01   0.142329E+03
  16  20  -0.266489E-01   0.114690E+02   0.213346E-01   0.330946E+01   0.295035E+00   0.193457E+02   0.416144E+01   0.160546E+03
  17  21   0.185100E+00   0.104245E+02   0.204156E-02   0.324189E+01   0.105896E+00   0.182459E+02   0.163258E+01   0.144212E+03
  18  22   0.179701E-01   0.963006E+01   0.563805E-01   0.318130E+01   0.750729E+00   0.176430E+02   0.107689E+02   0.140042E+03
  19  23   0.251257E-01   0.895975E+01  -0.128831E-01   0.332067E+01   0.211113E+00   0.212393E+02   0.915579E+01   0.223882E+03
  20  24   0.174494E+00   0.823923E+01   0.225189E-01   0.338463E+01   0.552662E+00   0.235051E+02   0.218480E+02   0.325289E+03
  21  25   0.654964E-01   0.762875E+01  -0.250432E-01   0.328149E+01  -0.385887E+00   0.198628E+02  -0.767934E+01   0.186554E+03
  22  26  -0.439033E-01   0.705966E+01  -0.295748E-01   0.320994E+01  -0.369913E+00   0.181099E+02  -0.547463E+01   0.149318E+03
  23  27  -0.834932E-02   0.668822E+01  -0.110658E-01   0.320326E+01  -0.250371E+00   0.185425E+02  -0.603821E+01   0.166741E+03
  24  28  -0.419699E-02   0.625439E+01   0.686002E-02   0.336798E+01  -0.306152E+00   0.228736E+02  -0.141463E+02   0.278996E+03
  25  29  -0.296117E-01   0.584952E+01  -0.358769E-01   0.335550E+01  -0.382080E+00   0.210239E+02  -0.560524E+01   0.201681E+03
  26  30  -0.481205E-01   0.556686E+01   0.240503E-01   0.325042E+01   0.378806E+00   0.196979E+02   0.670727E+01   0.187852E+03
  27  31  -0.104731E-01   0.527803E+01   0.449578E-02   0.308471E+01  -0.870544E-02   0.160171E+02  -0.124062E+01   0.115664E+03
  28  32   0.592242E-01   0.498624E+01  -0.119355E-01   0.318977E+01  -0.281556E-01   0.175683E+02   0.674074E+00   0.137663E+03
  29  33  -0.379111E-01   0.478386E+01   0.269032E-01   0.317813E+01   0.461260E+00   0.174913E+02   0.603054E+01   0.136046E+03
  30  34   0.970567E-01   0.450071E+01  -0.157316E-01   0.308361E+01   0.159980E-01   0.162415E+02   0.214230E+01   0.122976E+03
  31  35   0.224349E-01   0.436419E+01  -0.656171E-02   0.311241E+01  -0.106995E+00   0.170578E+02  -0.243528E+01   0.143126E+03
  32  36   0.125852E-01   0.414877E+01   0.290760E-01   0.312980E+01   0.527739E+00   0.168684E+02   0.768944E+01   0.128423E+03
  33  37  -0.474107E-01   0.402186E+01   0.218650E-01   0.315588E+01   0.165309E+00   0.176678E+02   0.156866E+01   0.144281E+03
  34  38   0.182876E-01   0.378364E+01  -0.149009E-01   0.309957E+01  -0.354463E-01   0.160887E+02   0.533861E+00   0.113713E+03
  35  39  -0.429500E-01   0.366125E+01   0.106219E-02   0.314525E+01   0.467477E-01   0.171437E+02   0.136361E+01   0.133708E+03
  36  40   0.254676E-01   0.354546E+01  -0.154256E-02   0.314937E+01  -0.207654E+00   0.174025E+02  -0.532183E+01   0.144835E+03
  37  41   0.344644E-01   0.342256E+01  -0.240349E-01   0.315720E+01  -0.177018E+00   0.175252E+02  -0.905461E+00   0.142263E+03
  38  42   0.165717E-01   0.330460E+01  -0.237303E-01   0.303715E+01  -0.247651E+00   0.151114E+02  -0.245679E+01   0.101047E+03
  39  43  -0.168039E-01   0.318470E+01   0.368392E-02   0.305926E+01   0.123620E+00   0.161518E+02   0.228675E+01   0.123248E+03
  40  44   0.144447E-03   0.308186E+01   0.926015E-02   0.312138E+01   0.420493E-01   0.166381E+02  -0.474267E+00   0.124308E+03
  41  45  -0.402764E-01   0.295919E+01   0.196684E-02   0.313997E+01   0.139516E+00   0.174478E+02   0.311379E+01   0.141622E+03
  42  46  -0.934790E-02   0.288379E+01   0.330939E-01   0.311062E+01   0.194619E+00   0.169686E+02   0.126307E+00   0.136983E+03
  43  47  -0.788214E-02   0.281741E+01  -0.185413E-01   0.300302E+01  -0.269639E+00   0.150020E+02  -0.336390E+01   0.104186E+03
  44  48  -0.223984E-01   0.276727E+01   0.677094E-02   0.314193E+01   0.159050E+00   0.168634E+02   0.296016E+01   0.128175E+03
  45  49  -0.771415E-02   0.268242E+01   0.155623E-01   0.311766E+01   0.192795E+00   0.163850E+02   0.227512E+01   0.118814E+03
  46  50  -0.375688E-01   0.257377E+01  -0.201226E-01   0.312036E+01  -0.230839E+00   0.168001E+02  -0.239812E+01   0.128759E+03
  47  51  -0.124604E-01   0.251684E+01  -0.261143E-01   0.304762E+01  -0.196085E+00   0.157311E+02  -0.174239E+01   0.113630E+03
  48  52  -0.520943E-03   0.244762E+01   0.891951E-02   0.304440E+01  -0.393785E-01   0.152364E+02  -0.151028E+01   0.102666E+03
  49  53   0.347669E-01   0.241127E+01   0.299858E-01   0.313346E+01   0.339064E+00   0.175782E+02   0.430545E+01   0.148954E+03
  50  54   0.155369E-01   0.232671E+01  -0.315707E-01   0.306775E+01  -0.491488E+00   0.162095E+02  -0.754104E+01   0.123832E+03
  51  55   0.527933E-01   0.226288E+01  -0.617097E-02   0.307633E+01  -0.156108E+00   0.160632E+02  -0.359711E+01   0.118128E+03
  52  56  -0.174387E-01   0.222626E+01  -0.414803E-02   0.311895E+01   0.224847E-01   0.170294E+02  -0.309012E+00   0.137353E+03
  53  57   0.363677E-01   0.215797E+01   0.530198E-01   0.302579E+01   0.575883E+00   0.155673E+02   0.594614E+01   0.114114E+03
  54  58  -0.111966E-01   0.211353E+01   0.365510E-01   0.310762E+01   0.376240E+00   0.170344E+02   0.471209E+01   0.140346E+03
  55  59  -0.114753E-04   0.208924E+01   0.543038E-02   0.310383E+01  -0.300966E-01   0.167422E+02  -0.132263E+01   0.131807E+03
  56  60  -0.256007E-01   0.204376E+01   0.255156E-01   0.314438E+01   0.449611E+00   0.176755E+02   0.892786E+01   0.152784E+03
  57  61  -0.971547E-02   0.199624E+01  -0.104315E-01   0.310045E+01  -0.893244E-01   0.167340E+02  -0.220865E+00   0.132445E+03
  58  62   0.244260E-02   0.195281E+01  -0.756526E-02   0.309305E+01  -0.173525E+00   0.160319E+02  -0.300991E+01   0.113823E+03
  59  63  -0.939739E-02   0.193476E+01   0.451905E-02   0.310463E+01   0.147680E+00   0.163536E+02   0.177882E+01   0.121281E+03
  60  64  -0.346774E-01   0.188311E+01  -0.177542E-01   0.303362E+01  -0.154536E+00   0.156004E+02  -0.910413E+00   0.114135E+03
  61  65   0.202057E-01   0.185987E+01   0.232908E-01   0.308942E+01   0.336105E+00   0.164597E+02   0.399335E+01   0.126994E+03
  62  66  -0.204915E-01   0.182981E+01   0.436967E-02   0.308519E+01   0.681455E-01   0.161793E+02   0.957332E+00   0.120589E+03
  63  67  -0.710669E-02   0.180113E+01   0.228717E-01   0.309337E+01   0.299317E+00   0.166297E+02   0.428936E+01   0.128564E+03
  64  68   0.448221E-02   0.176106E+01  -0.287822E-01   0.311723E+01  -0.322840E+00   0.163914E+02  -0.420824E+01   0.120430E+03
  65  69   0.165543E-02   0.172600E+01   0.275732E-02   0.311811E+01   0.163299E+00   0.167794E+02   0.249022E+01   0.128307E+03
  66  70   0.164703E-02   0.170366E+01  -0.317220E-01   0.303681E+01  -0.513928E+00   0.162736E+02  -0.893846E+01   0.136646E+03
  67  71   0.124721E-01   0.168477E+01   0.108607E-01   0.297807E+01   0.338222E-01   0.144412E+02  -0.703124E+00   0.949074E+02
  68  72  -0.234225E-02   0.164540E+01   0.651814E-02   0.309301E+01   0.743374E-01   0.166099E+02   0.720898E+00   0.128299E+03
  69  73  -0.823741E-03   0.162194E+01  -0.909626E-02   0.307197E+01  -0.818464E-01   0.159497E+02  -0.588489E+00   0.115215E+03
  70  74   0.419218E-02   0.159237E+01   0.214346E-01   0.312143E+01   0.196242E+00   0.166684E+02   0.162398E+01   0.124984E+03
  71  75   0.810542E-02   0.157353E+01   0.131719E-01   0.317112E+01   0.412446E+00   0.184831E+02   0.914373E+01   0.172979E+03
  72  76   0.173999E-01   0.154170E+01   0.239179E-01   0.309111E+01   0.190109E+00   0.163919E+02   0.783100E+00   0.124675E+03
  73  77  -0.150950E-01   0.154114E+01  -0.323289E-01   0.297918E+01  -0.274985E+00   0.143394E+02  -0.229370E+01   0.924718E+02
  74  78   0.890154E-02   0.151368E+01   0.968554E-02   0.301662E+01   0.446296E-01   0.150050E+02   0.802182E+00   0.101997E+03
  75  79  -0.737881E-02   0.148769E+01  -0.265963E-02   0.307627E+01   0.522196E-01   0.155365E+02   0.138437E+01   0.105482E+03
  76  80  -0.270795E-02   0.146987E+01  -0.700571E-02   0.303063E+01   0.463541E-01   0.153590E+02   0.160747E+01   0.108178E+03
  77  81   0.283538E-02   0.143137E+01   0.886013E-03   0.303279E+01  -0.242644E-01   0.159095E+02  -0.756466E+00   0.120812E+03
  78  82  -0.931319E-02   0.142829E+01   0.426455E-02   0.301636E+01  -0.248501E-01   0.153507E+02  -0.111461E+01   0.111622E+03
  79  83  -0.310722E-01   0.141727E+01  -0.270681E-01   0.304259E+01  -0.323174E+00   0.155501E+02  -0.312435E+01   0.110216E+03
  80  84   0.145277E-01   0.139405E+01   0.127482E-01   0.304373E+01   0.228732E+00   0.157456E+02   0.302551E+01   0.115860E+03
  81  85  -0.274639E-02   0.138368E+01  -0.697554E-02   0.309253E+01  -0.159320E+00   0.161358E+02  -0.252496E+01   0.116998E+03
  82  86   0.178121E-01   0.136526E+01  -0.494084E-02   0.306413E+01  -0.186503E+00   0.163871E+02  -0.404359E+01   0.129507E+03
  83  87  -0.905841E-02   0.134379E+01   0.121033E-01   0.296720E+01   0.186549E+00   0.145424E+02   0.257439E+01   0.980489E+02
  84  88   0.905356E-02   0.133067E+01   0.250958E-01   0.298588E+01   0.331830E+00   0.148865E+02   0.362069E+01   0.105994E+03
  85  89   0.145599E-01   0.132323E+01   0.187677E-01   0.305867E+01   0.114469E+00   0.160946E+02   0.581002E+00   0.124081E+03
  86  90   0.332388E-02   0.130488E+01   0.822199E-02   0.308645E+01   0.268003E-01   0.160050E+02   0.141175E+00   0.113552E+03
  87  91   0.901255E-02   0.130980E+01  -0.124343E-02   0.304464E+01   0.122226E+00   0.158514E+02   0.249952E+01   0.119065E+03
  88  92   0.168341E-01   0.128054E+01   0.941209E-02   0.303616E+01   0.117442E+00   0.155789E+02   0.153319E+01   0.113675E+03
  89  93   0.129914E-01   0.125931E+01  -0.222248E-01   0.302989E+01  -0.150868E+00   0.151499E+02  -0.168090E+01   0.105187E+03
  90  94  -0.268887E-02   0.124291E+01   0.216915E-01   0.307035E+01   0.274938E+00   0.160986E+02   0.329307E+01   0.121847E+03
  91  95   0.886290E-02   0.124659E+01   0.136007E-01   0.306592E+01   0.223422E+00   0.162742E+02   0.361746E+01   0.125217E+03
  92  96  -0.163378E-02   0.123228E+01  -0.843873E-02   0.299543E+01   0.574037E-01   0.150860E+02   0.172832E+01   0.107094E+03
  93  97  -0.961522E-02   0.122628E+01  -0.132981E-01   0.294899E+01  -0.153312E+00   0.144320E+02  -0.207182E+01   0.980962E+02
  94  98   0.830022E-02   0.121264E+01   0.119337E-01   0.302964E+01   0.208152E+00   0.153145E+02   0.347579E+01   0.108722E+03
  95  99  -0.286289E-02   0.120020E+01  -0.336920E-01   0.306011E+01  -0.323808E+00   0.156482E+02  -0.307279E+01   0.107996E+03
  96 100   0.124007E-01   0.119676E+01   0.124927E-01   0.309766E+01   0.150508E+00   0.161780E+02   0.915972E+00   0.117674E+03
  97 101   0.376410E-02   0.118694E+01   0.479220E-02   0.300920E+01  -0.656603E-01   0.148876E+02  -0.166978E+01   0.100351E+03
  98 102  -0.892980E-03   0.118132E+01  -0.667248E-02   0.308967E+01  -0.908165E-01   0.163253E+02  -0.111802E+01   0.121314E+03
  99 103   0.681676E-02   0.115741E+01   0.309489E-02   0.301462E+01  -0.172335E-01   0.149780E+02  -0.640177E+00   0.101318E+03
 100 104   0.432385E-02   0.114155E+01  -0.506958E-02   0.304183E+01  -0.664409E-01   0.154211E+02  -0.936413E+00   0.106595E+03
 101 105   0.675808E-02   0.113998E+01   0.519600E-02   0.303580E+01  -0.571223E-01   0.157013E+02  -0.190190E+01   0.116163E+03
 102 106  -0.116027E-01   0.113532E+01  -0.668632E-03   0.299563E+01  -0.340987E-01   0.148764E+02  -0.372592E+00   0.101025E+03
 103 107  -0.443289E-02   0.112854E+01  -0.498535E-02   0.301113E+01  -0.862629E-02   0.156075E+02   0.457055E+00   0.118732E+03
 104 108  -0.394844E-02   0.111717E+01  -0.330631E-01   0.303483E+01  -0.229621E+00   0.155194E+02  -0.196732E+01   0.111539E+03
 105 109  -0.707663E-02   0.110836E+01  -0.971876E-02   0.305953E+01  -0.936197E-01   0.157450E+02  -0.115184E+01   0.112162E+03
 106 110   0.638185E-02   0.110380E+01   0.202121E-02   0.307989E+01   0.316590E-01   0.160038E+02  -0.637737E-02   0.115944E+03
 107 111   0.158287E-01   0.108197E+01  -0.180757E-01   0.302508E+01   0.598161E-01   0.153171E+02   0.274124E+01   0.107499E+03
 108 112   0.715922E-02   0.108245E+01  -0.373900E-03   0.302963E+01  -0.644050E-02   0.153691E+02  -0.805605E-01   0.111378E+03
 109 113  -0.178732E-01   0.106744E+01  -0.684903E-02   0.309851E+01   0.773280E-02   0.164190E+02   0.139516E+01   0.123385E+03
 110 114   0.973832E-03   0.105602E+01  -0.380699E-01   0.299821E+01  -0.391185E+00   0.146977E+02  -0.372454E+01   0.971452E+02
 111 115   0.107188E-01   0.106104E+01  -0.389011E-01   0.306299E+01  -0.370032E+00   0.157221E+02  -0.393441E+01   0.111123E+03
 112 116  -0.929385E-02   0.104906E+01  -0.845192E-02   0.305047E+01   0.180018E-01   0.157878E+02   0.405525E+00   0.115685E+03
 113 117  -0.587611E-02   0.104191E+01   0.843074E-02   0.300275E+01   0.304078E-01   0.149112E+02  -0.287421E+00   0.101552E+03
 114 118  -0.145633E-01   0.103483E+01   0.209239E-01   0.298981E+01   0.864412E-01   0.148148E+02  -0.423886E+00   0.101654E+03
 115 119   0.582086E-02   0.103312E+01  -0.249905E-01   0.304032E+01  -0.410075E+00   0.158520E+02  -0.651989E+01   0.120605E+03
 116 120   0.123234E-01   0.102903E+01  -0.241919E-01   0.311265E+01  -0.240837E+00   0.164827E+02  -0.250009E+01   0.122170E+03
 117 121   0.300882E-02   0.101771E+01   0.125672E-01   0.304666E+01   0.284066E+00   0.159265E+02   0.513968E+01   0.122666E+03
 118 122  -0.228140E-01   0.101976E+01   0.138787E-01   0.303135E+01   0.275727E+00   0.154538E+02   0.424259E+01   0.108889E+03
 119 123  -0.434446E-02   0.100066E+01  -0.305063E-01   0.300169E+01  -0.244190E+00   0.149303E+02  -0.164075E+01   0.102257E+03
 120 124  -0.169871E-01   0.100329E+01  -0.268948E-01   0.293871E+01  -0.275185E+00   0.140088E+02  -0.277470E+01   0.896105E+02
 121 125   0.570184E-02   0.986001E+00  -0.184659E-02   0.313726E+01  -0.108411E+00   0.170300E+02  -0.331348E+01   0.135989E+03
 122 126  -0.489936E-02   0.982731E+00   0.363751E-01   0.306113E+01   0.407616E+00   0.157627E+02   0.555093E+01   0.116032E+03
 123 127  -0.686569E-02   0.970780E+00  -0.759543E-02   0.298457E+01  -0.104447E+00   0.145501E+02  -0.146437E+01   0.968541E+02
 124 128  -0.476541E-02   0.971278E+00  -0.272625E-01   0.299769E+01  -0.222300E+00   0.149914E+02  -0.152180E+01   0.104787E+03
 125 129   0.114846E-01   0.964084E+00   0.881847E-02   0.304210E+01  -0.760348E-01   0.162283E+02  -0.381186E+01   0.130878E+03
 126 130   0.826573E-02   0.964452E+00  -0.371464E-01   0.301404E+01  -0.406815E+00   0.148473E+02  -0.416536E+01   0.990767E+02
 127 131   0.228887E-03   0.959659E+00  -0.640157E-03   0.306007E+01  -0.709296E-02   0.159642E+02  -0.107169E+00   0.117845E+03
 128 132  -0.554021E-04   0.945849E+00   0.451140E-02   0.302055E+01   0.809619E-01   0.151379E+02   0.802435E+00   0.104582E+03
 129 133   0.195815E-01   0.951282E+00   0.745832E-02   0.306324E+01   0.269994E+00   0.158611E+02   0.444246E+01   0.113599E+03
 130 134   0.617192E-02   0.934453E+00   0.399102E-01   0.302016E+01   0.552575E+00   0.152823E+02   0.577072E+01   0.106529E+03
 131 135  -0.138899E-01   0.932966E+00   0.509886E-02   0.302954E+01   0.121937E+00   0.156736E+02   0.108868E+01   0.116133E+03
 132 136   0.590088E-02   0.925459E+00   0.250830E-02   0.301330E+01  -0.757625E-01   0.155719E+02  -0.255292E+01   0.118192E+03
 133 137   0.656096E-03   0.927205E+00  -0.117071E-01   0.293939E+01  -0.509186E-01   0.139502E+02   0.279534E+00   0.893895E+02
 134 138  -0.880054E-02   0.924887E+00  -0.210581E-02   0.296967E+01  -0.120717E+00   0.144954E+02  -0.231573E+01   0.971568E+02
 135 139  -0.133667E-01   0.905761E+00   0.626527E-02   0.309072E+01   0.131065E+00   0.165883E+02   0.123462E+01   0.126841E+03
 136 140   0.717554E-02   0.902643E+00  -0.637106E-02   0.302799E+01  -0.331649E-01   0.154599E+02  -0.131997E+00   0.111617E+03
 137 141  -0.156540E-02   0.901395E+00  -0.479527E-01   0.299860E+01  -0.623879E+00   0.151528E+02  -0.819415E+01   0.111953E+03
 138 142  -0.602814E-02   0.893507E+00  -0.308685E-01   0.297820E+01  -0.377058E+00   0.144161E+02  -0.431588E+01   0.931008E+02
 139 143  -0.995219E-03   0.887459E+00  -0.117636E-01   0.302315E+01  -0.221966E+00   0.156142E+02  -0.309514E+01   0.117694E+03
 140 144   0.843271E-02   0.882233E+00   0.599521E-02   0.306834E+01   0.696038E-01   0.157949E+02   0.613490E+00   0.113558E+03
 141 145   0.565742E-02   0.886421E+00   0.131394E-01   0.296603E+01   0.126922E+00   0.147636E+02   0.811478E+00   0.105373E+03
 142 146  -0.109394E-01   0.872275E+00   0.272835E-01   0.310883E+01   0.376374E+00   0.167742E+02   0.577207E+01   0.133964E+03
 143 147  -0.236923E-03   0.874296E+00   0.170777E-01   0.301790E+01   0.223863E+00   0.150438E+02   0.325653E+01   0.102865E+03
 144 148   0.773752E-03   0.866491E+00   0.654821E-03   0.300879E+01   0.114417E-01   0.149756E+02  -0.358046E+00   0.102249E+03
 145 149  -0.999845E-03   0.862689E+00  -0.347583E-01   0.303465E+01  -0.393585E+00   0.154387E+02  -0.420239E+01   0.107529E+03
 146 150   0.140210E-01   0.857509E+00   0.253856E-01   0.312052E+01   0.175723E+00   0.174568E+02  -0.150834E+01   0.155331E+03
 147 151   0.118839E-01   0.849587E+00   0.228585E-01   0.307340E+01   0.203361E+00   0.161570E+02   0.147725E+01   0.120228E+03
 148 152   0.132764E-02   0.845407E+00  -0.948047E-02   0.299134E+01  -0.111122E+00   0.148666E+02  -0.151346E+01   0.101958E+03
 149 153  -0.342023E-02   0.839183E+00   0.229833E-02   0.297984E+01   0.632642E-01   0.144990E+02   0.432905E+00   0.958664E+02
 150 154  -0.103958E-01   0.835679E+00  -0.321651E-01   0.300093E+01  -0.338465E+00   0.147387E+02  -0.360303E+01   0.987759E+02
 151 155  -0.156148E-02   0.836426E+00  -0.249985E-01   0.310015E+01  -0.454069E+00   0.175334E+02  -0.851342E+01   0.159871E+03
 152 156  -0.102701E-01   0.818023E+00  -0.670940E-02   0.304200E+01  -0.427989E-01   0.156558E+02  -0.439754E+00   0.114781E+03
 153 157  -0.162069E-02   0.826282E+00  -0.546104E-02   0.295916E+01  -0.622214E-01   0.144731E+02  -0.379510E+00   0.988280E+02
 154 158   0.180098E-01   0.814637E+00   0.564694E-01   0.307736E+01   0.490842E+00   0.159350E+02   0.453641E+01   0.115456E+03
 155 159   0.363732E-02   0.810008E+00  -0.448281E-02   0.310746E+01   0.139589E+00   0.166514E+02   0.345768E+01   0.126611E+03
 156 160  -0.119393E-01   0.799617E+00   0.844553E-02   0.295398E+01   0.555304E-01   0.143572E+02   0.660421E+00   0.971886E+02
 157 161  -0.375722E-03   0.800366E+00  -0.183182E-03   0.299951E+01   0.116562E+00   0.151417E+02   0.238523E+01   0.106992E+03
 158 162  -0.691160E-02   0.792016E+00   0.214287E-01   0.299077E+01   0.928066E-01   0.147429E+02  -0.531267E+00   0.101218E+03
 159 163  -0.210736E-02   0.791242E+00  -0.134023E-01   0.302145E+01  -0.150310E+00   0.151742E+02  -0.157726E+01   0.104513E+03
 160 164   0.142331E-02   0.781250E+00   0.110060E-01   0.300958E+01   0.140601E+00   0.149317E+02   0.134838E+01   0.100386E+03
 161 165  -0.582908E-02   0.787148E+00   0.127343E-02   0.297092E+01   0.834008E-01   0.143584E+02   0.157008E+01   0.929568E+02
 162 166   0.233458E-02   0.767799E+00   0.514349E-02   0.299324E+01   0.617205E-02   0.146756E+02  -0.262125E+00   0.979593E+02
 163 167   0.583793E-03   0.770658E+00   0.257417E-01   0.302440E+01   0.223390E+00   0.151667E+02   0.140011E+01   0.106016E+03
 164 168  -0.333794E-02   0.767248E+00   0.151047E-01   0.295493E+01   0.154337E+00   0.143111E+02   0.171354E+01   0.944046E+02
 165 169  -0.712550E-02   0.763226E+00   0.240715E-03   0.302809E+01  -0.107242E+00   0.154257E+02  -0.266158E+01   0.111816E+03
 166 170  -0.109400E-02   0.757636E+00   0.357283E-01   0.305353E+01   0.427132E+00   0.159966E+02   0.501209E+01   0.119118E+03
 167 171   0.141784E-01   0.746615E+00   0.258279E-01   0.298716E+01   0.323033E+00   0.150362E+02   0.444120E+01   0.106100E+03
 168 172  -0.178096E-02   0.740725E+00  -0.151957E-01   0.308623E+01  -0.132417E+00   0.165412E+02  -0.107883E+01   0.131273E+03
 169 173   0.393834E-02   0.738703E+00   0.239580E-01   0.306393E+01   0.182427E+00   0.163532E+02   0.149626E+01   0.126651E+03
 170 174   0.453815E-02   0.733568E+00  -0.188827E-01   0.302085E+01  -0.311030E+00   0.153709E+02  -0.389923E+01   0.111294E+03
 171 175  -0.124506E-01   0.739212E+00   0.213217E-01   0.304524E+01   0.270622E+00   0.154389E+02   0.338373E+01   0.107571E+03
 172 176  -0.426975E-02   0.727821E+00  -0.494519E-02   0.297605E+01   0.783356E-01   0.141987E+02   0.175384E+01   0.896117E+02
 173 177  -0.397966E-03   0.722696E+00  -0.430784E-02   0.302426E+01  -0.202139E+00   0.154923E+02  -0.433274E+01   0.113506E+03
 174 178   0.769793E-02   0.717035E+00  -0.802443E-02   0.305295E+01   0.837254E-03   0.154794E+02   0.275498E+00   0.108203E+03
 175 179  -0.228602E-02   0.717292E+00   0.191168E-02   0.313615E+01  -0.336621E-01   0.168104E+02  -0.111711E+01   0.125832E+03
 176 180  -0.342211E-02   0.718308E+00   0.866806E-02   0.304137E+01   0.374687E-01   0.155814E+02  -0.131767E+01   0.113418E+03
 177 181   0.185040E-02   0.710939E+00   0.803068E-02   0.307016E+01   0.163393E+00   0.161665E+02   0.401102E+01   0.122428E+03
 178 182  -0.728224E-02   0.700756E+00  -0.232347E-01   0.297386E+01  -0.101107E+00   0.145568E+02   0.301287E+00   0.990390E+02
 179 183  -0.122572E-02   0.696777E+00  -0.316565E-01   0.301514E+01  -0.368545E+00   0.151757E+02  -0.481811E+01   0.109985E+03
 180 184  -0.876253E-02   0.690926E+00   0.177794E-01   0.296916E+01   0.629829E-01   0.146401E+02  -0.511426E+00   0.998835E+02
 181 185   0.963520E-02   0.682274E+00  -0.543996E-02   0.300022E+01  -0.136761E+00   0.150161E+02  -0.149864E+01   0.104988E+03
 182 186   0.384366E-05   0.687621E+00  -0.204402E-01   0.307951E+01  -0.253236E+00   0.161071E+02  -0.400458E+01   0.118584E+03
 183 187   0.654619E-02   0.671494E+00   0.162364E-01   0.312316E+01   0.816683E-01   0.167314E+02   0.508064E+00   0.128260E+03
 184 188   0.532925E-02   0.670776E+00  -0.343290E-02   0.301395E+01  -0.247024E-01   0.152289E+02  -0.294900E+00   0.107561E+03
 185 189  -0.554196E-02   0.669148E+00   0.112006E-01   0.303566E+01   0.248812E+00   0.154566E+02   0.378794E+01   0.111628E+03
 186 190   0.423188E-02   0.670037E+00  -0.761306E-02   0.305074E+01  -0.467261E-01   0.157965E+02   0.151856E+00   0.114532E+03
 187 191   0.425348E-02   0.653663E+00   0.213443E-01   0.303221E+01   0.316909E+00   0.155559E+02   0.473347E+01   0.111621E+03
 188 192  -0.705539E-04   0.650928E+00  -0.110591E-01   0.302011E+01  -0.768394E-01   0.154170E+02  -0.247334E+00   0.113507E+03
 189 193  -0.148694E-02   0.648815E+00  -0.427851E-02   0.302052E+01   0.406098E-01   0.150955E+02   0.136051E+01   0.102865E+03
 190 194  -0.866365E-03   0.638530E+00   0.289520E-02   0.305036E+01   0.114265E+00   0.154099E+02   0.155902E+01   0.106112E+03
 191 195  -0.126432E-02   0.639804E+00  -0.908977E-02   0.306283E+01  -0.276041E-01   0.159906E+02  -0.132423E+01   0.121156E+03
 192 196  -0.515911E-02   0.636728E+00   0.152451E-01   0.305052E+01  -0.966268E-01   0.162520E+02  -0.433302E+01   0.131387E+03
 193 197   0.202556E-02   0.631289E+00   0.639136E-03   0.300153E+01   0.694372E-01   0.154683E+02   0.280114E+01   0.119176E+03
 194 198   0.225107E-02   0.626286E+00  -0.511382E-01   0.300104E+01  -0.734295E+00   0.154242E+02  -0.109042E+02   0.118563E+03
 195 199  -0.783339E-02   0.616892E+00  -0.285760E-01   0.296858E+01  -0.231121E+00   0.147172E+02  -0.237988E+01   0.102056E+03
 196 200  -0.121201E-02   0.614300E+00   0.177197E-02   0.305504E+01  -0.960569E-01   0.157764E+02  -0.160528E+01   0.114696E+03
 197 201   0.275026E-02   0.606301E+00  -0.483417E-01   0.304444E+01  -0.444864E+00   0.159177E+02  -0.378988E+01   0.119886E+03
 198 202   0.153940E-02   0.603605E+00   0.808240E-02   0.296175E+01   0.102334E+00   0.144916E+02   0.134140E+01   0.970472E+02
 199 203  -0.330781E-02   0.601043E+00  -0.134576E-02   0.302291E+01  -0.503074E-01   0.152456E+02   0.868283E-01   0.108430E+03
 200 204   0.388819E-02   0.595346E+00  -0.756734E-02   0.302313E+01  -0.131917E+00   0.151849E+02  -0.186815E+01   0.105220E+03


==> results/case1a/A_5_1_2to200_1_15000/img_ALMl1l2.dat <==
   2   3  -0.937018E+00   0.611559E+03   0.201872E-02   0.527635E+01  -0.939908E+00   0.647489E+02  -0.400252E+02   0.130853E+04
   3   4   0.791077E+00   0.311381E+03   0.977551E-02   0.436743E+01   0.536357E+00   0.418743E+02   0.187005E+02   0.647977E+03
   4   5   0.100154E+01   0.182939E+03  -0.373270E-01   0.390881E+01  -0.556568E+00   0.339480E+02  -0.124026E+02   0.543605E+03
   5   6  -0.102394E+01   0.118983E+03   0.520448E-01   0.369566E+01   0.907009E+00   0.267139E+02   0.162558E+02   0.299128E+03
   6   7   0.687229E+00   0.831424E+02   0.195000E-01   0.365491E+01   0.181957E+00   0.256208E+02   0.216730E+01   0.276974E+03
   7   8  -0.243129E+00   0.617428E+02  -0.169438E-01   0.377016E+01  -0.312912E+00   0.285060E+02  -0.107593E+02   0.342807E+03
   8   9  -0.133109E+00   0.475268E+02  -0.250783E-01   0.373267E+01  -0.444736E+00   0.267239E+02  -0.697764E+01   0.281132E+03
   9  10  -0.132996E+00   0.372514E+02  -0.208734E-02   0.354556E+01  -0.163991E+00   0.234251E+02  -0.573441E+01   0.232666E+03
  10  11   0.507830E+00   0.307411E+02   0.263397E-01   0.357245E+01   0.594587E+00   0.253169E+02   0.138791E+02   0.284059E+03
  11  12   0.558876E-01   0.257246E+02  -0.174684E-01   0.362920E+01  -0.412225E+00   0.261552E+02  -0.843072E+01   0.298333E+03
  12  13  -0.242353E+00   0.219568E+02   0.119785E-01   0.347513E+01   0.188605E+00   0.229383E+02   0.406249E+01   0.231449E+03
  13  14  -0.566924E-01   0.191411E+02  -0.178833E-01   0.343587E+01  -0.148867E+00   0.218524E+02  -0.139507E+01   0.204805E+03
  14  15   0.617788E-01   0.166500E+02   0.372593E-01   0.340264E+01   0.743406E+00   0.213993E+02   0.128413E+02   0.201508E+03
  15  16   0.796552E-01   0.147384E+02   0.108082E-01   0.335635E+01  -0.316619E-01   0.206931E+02  -0.121783E+01   0.193885E+03
  16  17  -0.135724E+00   0.131908E+02   0.574728E-02   0.334726E+01  -0.965441E-02   0.208193E+02  -0.238065E+01   0.196896E+03
  17  18  -0.205039E+00   0.119091E+02   0.221708E-02   0.343488E+01   0.435912E+00   0.222598E+02   0.128574E+02   0.226110E+03
  18  19  -0.942451E-01   0.108656E+02  -0.180963E-01   0.349258E+01  -0.423396E+00   0.233683E+02  -0.884274E+01   0.242612E+03
  19  20  -0.134664E+00   0.996827E+01  -0.396225E-01   0.339008E+01  -0.464600E+00   0.205403E+02  -0.579449E+01   0.177598E+03
  20  21  -0.604188E-01   0.914407E+01  -0.378985E-01   0.335967E+01  -0.390994E+00   0.213216E+02  -0.954134E+00   0.208987E+03
  21  22  -0.392439E-01   0.851067E+01   0.228744E-02   0.330101E+01   0.296795E+00   0.205565E+02   0.896360E+01   0.203587E+03
  22  23   0.865578E-02   0.778235E+01  -0.271004E-03   0.327614E+01   0.117775E+00   0.187574E+02   0.235061E+01   0.152822E+03
  23  24  -0.510238E-01   0.729589E+01   0.877307E-02   0.332866E+01  -0.451434E-01   0.204950E+02  -0.311356E+01   0.193463E+03
  24  25  -0.963298E-01   0.682253E+01   0.814513E-02   0.319880E+01   0.131994E+00   0.178641E+02   0.158561E+01   0.141159E+03
  25  26   0.388789E-01   0.637966E+01  -0.791504E-01   0.325534E+01  -0.757063E+00   0.188127E+02  -0.814029E+01   0.158279E+03
  26  27  -0.408684E-02   0.603355E+01  -0.254317E-01   0.319901E+01  -0.381540E+00   0.179091E+02  -0.578953E+01   0.145276E+03
  27  28   0.469616E-01   0.569156E+01  -0.132125E-01   0.338146E+01  -0.671693E+00   0.231777E+02  -0.234978E+02   0.301508E+03
  28  29   0.982070E-02   0.541890E+01   0.244407E-01   0.314487E+01   0.230932E+00   0.169034E+02   0.199052E+01   0.124603E+03
  29  30  -0.169716E-02   0.513107E+01   0.414987E-01   0.319730E+01   0.519981E+00   0.183055E+02   0.835854E+01   0.157021E+03
  30  31   0.953921E-02   0.483793E+01   0.216351E-01   0.330539E+01   0.492850E-01   0.197694E+02  -0.271979E+01   0.177250E+03
  31  32  -0.182467E-01   0.467509E+01  -0.349332E-01   0.321212E+01  -0.265940E+00   0.179072E+02  -0.270017E+01   0.139829E+03
  32  33   0.272231E-01   0.442756E+01  -0.146834E-01   0.326803E+01   0.292616E+00   0.189239E+02   0.856810E+01   0.160829E+03
  33  34   0.326265E-01   0.420860E+01  -0.406003E-02   0.317020E+01  -0.969703E-01   0.176941E+02  -0.923806E+00   0.145550E+03
  34  35  -0.304356E-01   0.403726E+01   0.849816E-02   0.318945E+01   0.426505E+00   0.184280E+02   0.100478E+02   0.165883E+03
  35  36  -0.167362E-01   0.385790E+01   0.184919E-01   0.320457E+01   0.118309E+00   0.179789E+02   0.388185E+00   0.143629E+03
  36  37  -0.280137E-01   0.370655E+01  -0.166535E-01   0.314352E+01  -0.159926E+00   0.171740E+02  -0.656023E+00   0.133874E+03
  37  38   0.309215E-01   0.361029E+01   0.155940E-01   0.313195E+01   0.432663E+00   0.171762E+02   0.729226E+01   0.138434E+03
  38  39   0.250637E-02   0.345503E+01   0.444945E-02   0.312931E+01   0.724756E-01   0.166473E+02   0.136884E+01   0.121989E+03
  39  40   0.358565E-01   0.335160E+01   0.166264E-01   0.314894E+01   0.321654E+00   0.176230E+02   0.496186E+01   0.145049E+03
  40  41  -0.816142E-01   0.319342E+01  -0.298893E-01   0.319949E+01  -0.383846E+00   0.184995E+02  -0.267668E+01   0.165234E+03
  41  42   0.493078E-01   0.314897E+01   0.263406E-01   0.319495E+01   0.273907E+00   0.184646E+02   0.116868E+01   0.163424E+03
  42  43  -0.109480E-01   0.305499E+01   0.310570E-02   0.312116E+01  -0.214591E-01   0.163814E+02   0.169210E+00   0.117590E+03
  43  44  -0.170804E-01   0.291604E+01  -0.551444E-02   0.316257E+01  -0.142546E+00   0.175936E+02  -0.235224E+01   0.145935E+03
  44  45   0.892063E-02   0.285266E+01  -0.191483E-02   0.321131E+01   0.882110E-01   0.182026E+02   0.302673E+01   0.149547E+03
  45  46  -0.256006E-03   0.275241E+01   0.223375E-01   0.313879E+01   0.272397E+00   0.170815E+02   0.335873E+01   0.133791E+03
  46  47  -0.459931E-01   0.269610E+01   0.125725E-03   0.309194E+01   0.145586E-02   0.162518E+02  -0.689705E+00   0.120640E+03
  47  48   0.449003E-01   0.262078E+01   0.203829E-01   0.311547E+01   0.323129E+00   0.164693E+02   0.462875E+01   0.122437E+03
  48  49   0.308262E-01   0.255815E+01  -0.203971E-01   0.315820E+01  -0.187524E+00   0.174592E+02  -0.205318E+01   0.137632E+03
  49  50   0.169159E-01   0.249278E+01   0.145262E-01   0.316281E+01   0.145118E-01   0.179310E+02  -0.334119E+01   0.156746E+03
  50  51  -0.192619E-02   0.241676E+01  -0.102096E-01   0.308250E+01  -0.494582E-01   0.162226E+02  -0.384867E+00   0.118821E+03
  51  52  -0.263314E-02   0.236644E+01  -0.185013E-01   0.312533E+01  -0.240095E+00   0.169400E+02  -0.308517E+01   0.132384E+03
  52  53   0.155271E-01   0.230619E+01  -0.270125E-02   0.309573E+01   0.191471E+00   0.168744E+02   0.341154E+01   0.137090E+03
  53  54   0.573590E-01   0.226151E+01   0.367405E-03   0.310044E+01   0.122451E+00   0.165479E+02   0.275914E+01   0.126268E+03
  54  55   0.213969E-02   0.221159E+01  -0.233197E-01   0.311215E+01  -0.297602E+00   0.169466E+02  -0.337656E+01   0.134483E+03
  55  56   0.313370E-01   0.214398E+01  -0.299715E-02   0.310793E+01  -0.178670E+00   0.165023E+02  -0.347750E+01   0.125600E+03
  56  57   0.220595E-01   0.209612E+01  -0.604783E-02   0.311746E+01   0.606193E-01   0.165088E+02   0.161400E+01   0.122389E+03
  57  58   0.202883E-01   0.207548E+01   0.584096E-03   0.315166E+01  -0.170101E+00   0.172780E+02  -0.420340E+01   0.133888E+03
  58  59  -0.763635E-02   0.202231E+01  -0.524937E-01   0.308351E+01  -0.566839E+00   0.162827E+02  -0.695740E+01   0.124964E+03
  59  60  -0.639572E-02   0.196056E+01   0.216541E-01   0.305974E+01   0.462273E+00   0.157061E+02   0.745199E+01   0.114612E+03
  60  61   0.874514E-02   0.191346E+01  -0.221968E-01   0.300927E+01  -0.296944E+00   0.151413E+02  -0.361370E+01   0.106188E+03
  61  62   0.614829E-02   0.189563E+01   0.645183E-02   0.306247E+01  -0.379226E-01   0.157797E+02  -0.127629E+01   0.112231E+03
  62  63   0.884563E-02   0.187682E+01  -0.172394E-01   0.304603E+01  -0.220244E+00   0.153747E+02  -0.207966E+01   0.106123E+03
  63  64  -0.138346E-01   0.182331E+01  -0.167359E-01   0.308479E+01  -0.435928E-01   0.160493E+02   0.936935E+00   0.118612E+03
  64  65   0.180247E-02   0.180037E+01   0.417626E-02   0.318219E+01   0.205474E+00   0.184346E+02   0.639823E+01   0.169124E+03
  65  66   0.114771E-01   0.177219E+01  -0.366173E-01   0.310797E+01  -0.413569E+00   0.170551E+02  -0.731008E+01   0.145068E+03
  66  67   0.141682E-01   0.172363E+01  -0.192908E-01   0.301974E+01  -0.183377E+00   0.153444E+02  -0.261495E+01   0.110478E+03
  67  68   0.149430E-01   0.171732E+01   0.468958E-02   0.310585E+01  -0.487185E-01   0.161382E+02  -0.142545E+01   0.113720E+03
  68  69   0.570038E-02   0.167862E+01  -0.129535E-01   0.306903E+01  -0.164146E+00   0.166502E+02  -0.260531E+01   0.137686E+03
  69  70  -0.123092E-01   0.165877E+01   0.268947E-03   0.316615E+01  -0.549181E-01   0.181387E+02  -0.292098E+01   0.161946E+03
  70  71   0.255087E-02   0.162030E+01  -0.135941E-01   0.309439E+01  -0.146479E+00   0.163101E+02  -0.176261E+01   0.121061E+03
  71  72  -0.543071E-02   0.159709E+01  -0.324328E-01   0.309013E+01  -0.342014E+00   0.165365E+02  -0.445915E+01   0.127665E+03
  72  73  -0.221563E-01   0.158005E+01  -0.205226E-01   0.308554E+01  -0.241217E+00   0.161755E+02  -0.196713E+01   0.118930E+03
  73  74  -0.101816E-01   0.156769E+01  -0.198083E-01   0.309485E+01  -0.277834E+00   0.158440E+02  -0.293535E+01   0.109857E+03
  74  75   0.615864E-02   0.154515E+01   0.491266E-02   0.306881E+01   0.453380E-01   0.158308E+02   0.786333E+00   0.112674E+03
  75  76   0.771464E-02   0.152251E+01  -0.295548E-02   0.303862E+01  -0.435235E-01   0.151023E+02  -0.222702E+00   0.992648E+02
  76  77  -0.853963E-02   0.151033E+01   0.119485E-01   0.305678E+01  -0.303548E-01   0.158499E+02  -0.190660E+01   0.115692E+03
  77  78   0.235004E-01   0.147448E+01   0.239472E-01   0.308863E+01   0.926279E-02   0.163026E+02  -0.194678E+01   0.123086E+03
  78  79  -0.124327E-02   0.145826E+01   0.200240E-01   0.310804E+01   0.142292E+00   0.165357E+02  -0.360991E+00   0.126384E+03
  79  80   0.101461E-01   0.142728E+01   0.138093E-02   0.302730E+01   0.163371E+00   0.153818E+02   0.398082E+01   0.110707E+03
  80  81  -0.293448E-01   0.143173E+01  -0.182641E-01   0.309886E+01  -0.127139E+00   0.161252E+02  -0.991532E+00   0.114141E+03
  81  82   0.293905E-02   0.142154E+01   0.230592E-01   0.302362E+01   0.236791E+00   0.149191E+02   0.225868E+01   0.982221E+02
  82  83  -0.181548E-02   0.140096E+01   0.141338E-01   0.313245E+01   0.249909E+00   0.173137E+02   0.454022E+01   0.141841E+03
  83  84   0.155599E-01   0.137360E+01  -0.100400E-01   0.305220E+01  -0.172569E+00   0.153139E+02  -0.271326E+01   0.104015E+03
  84  85  -0.498593E-02   0.135448E+01   0.393511E-02   0.313254E+01  -0.241543E-01   0.173292E+02  -0.929433E+00   0.141588E+03
  85  86  -0.274520E-02   0.133034E+01   0.185741E-01   0.309166E+01   0.242661E+00   0.162580E+02   0.325040E+01   0.124256E+03
  86  87   0.680327E-02   0.133473E+01  -0.178085E-01   0.303874E+01  -0.131739E+00   0.154618E+02  -0.295253E+00   0.110997E+03
  87  88   0.353539E-02   0.130502E+01   0.113798E-01   0.305362E+01   0.479924E-01   0.155539E+02  -0.273071E+00   0.108877E+03
  88  89  -0.114855E-01   0.130695E+01  -0.308961E-01   0.305245E+01  -0.148164E+00   0.155295E+02  -0.108397E+00   0.109023E+03
  89  90  -0.183484E-01   0.127546E+01   0.128315E-01   0.298284E+01   0.165786E+00   0.146026E+02   0.207930E+01   0.988923E+02
  90  91   0.181727E-01   0.128209E+01  -0.517540E-02   0.309157E+01  -0.112806E+00   0.164468E+02  -0.256680E+01   0.127479E+03
  91  92  -0.544907E-02   0.124954E+01   0.261939E-01   0.307511E+01   0.365934E+00   0.162709E+02   0.416445E+01   0.122637E+03
  92  93   0.200538E-02   0.123835E+01   0.217082E-02   0.310786E+01   0.282134E-01   0.166229E+02   0.676088E+00   0.126393E+03
  93  94   0.578232E-03   0.124921E+01   0.131721E-01   0.300819E+01   0.819999E-01   0.154027E+02   0.150097E+00   0.112623E+03
  94  95  -0.179896E-01   0.123835E+01  -0.102764E-01   0.302315E+01  -0.752885E-01   0.151953E+02  -0.980146E+00   0.105160E+03
  95  96  -0.133141E-01   0.122259E+01   0.108442E-01   0.311030E+01   0.127753E+00   0.166675E+02   0.234300E+01   0.128060E+03
  96  97   0.155696E-03   0.120951E+01   0.245704E-01   0.303561E+01   0.388842E+00   0.153402E+02   0.539067E+01   0.106221E+03
  97  98  -0.275472E-02   0.120183E+01   0.292895E-01   0.310351E+01   0.165017E+00   0.167755E+02   0.669253E+00   0.129576E+03
  98  99   0.154490E-01   0.119013E+01  -0.489425E-01   0.304455E+01  -0.479098E+00   0.153552E+02  -0.454992E+01   0.105430E+03
  99 100   0.242779E-01   0.118538E+01   0.194935E-01   0.304854E+01   0.225009E+00   0.153565E+02   0.190271E+01   0.104019E+03
 100 101   0.127656E-01   0.117437E+01  -0.393878E-02   0.305729E+01  -0.866741E-01   0.154115E+02  -0.123218E+01   0.104044E+03
 101 102   0.101131E-01   0.115255E+01  -0.777503E-02   0.309606E+01  -0.366913E-01   0.163081E+02  -0.394711E+00   0.121431E+03
 102 103   0.432535E-02   0.115239E+01   0.178634E-01   0.308307E+01   0.128618E+00   0.164245E+02   0.850120E+00   0.127083E+03
 103 104   0.871906E-02   0.114245E+01  -0.999213E-02   0.302602E+01  -0.101280E+00   0.151491E+02  -0.525893E+00   0.104150E+03
 104 105  -0.139018E-01   0.113007E+01  -0.454170E-02   0.303968E+01  -0.170645E+00   0.155691E+02  -0.353177E+01   0.114115E+03
 105 106   0.399994E-02   0.112230E+01   0.270164E-01   0.304801E+01   0.350964E+00   0.157304E+02   0.449186E+01   0.113778E+03
 106 107   0.878522E-02   0.110249E+01  -0.323217E-01   0.308847E+01  -0.449617E+00   0.159767E+02  -0.565559E+01   0.113047E+03
 107 108   0.101177E-01   0.110323E+01  -0.240866E-01   0.303345E+01  -0.319167E+00   0.155499E+02  -0.229646E+01   0.113168E+03
 108 109  -0.280890E-02   0.109240E+01   0.310988E-01   0.307144E+01   0.352441E+00   0.162600E+02   0.285172E+01   0.122600E+03
 109 110   0.574356E-02   0.108244E+01   0.208591E-01   0.310719E+01   0.345569E+00   0.168205E+02   0.644697E+01   0.135841E+03
 110 111   0.435651E-02   0.107754E+01  -0.372622E-02   0.301501E+01  -0.137219E+00   0.153541E+02  -0.148739E+01   0.109832E+03
 111 112  -0.755910E-02   0.106226E+01   0.531657E-02   0.302376E+01   0.114350E+00   0.154455E+02   0.208798E+01   0.110427E+03
 112 113   0.579971E-02   0.105916E+01  -0.436208E-01   0.305161E+01  -0.357320E+00   0.155647E+02  -0.346126E+01   0.110402E+03
 113 114   0.397060E-02   0.105806E+01   0.320121E-02   0.303456E+01   0.622446E-01   0.150224E+02   0.713800E+00   0.996537E+02
 114 115   0.447819E-02   0.104945E+01   0.131407E-01   0.306354E+01   0.148787E+00   0.159453E+02   0.161984E+01   0.116845E+03
 115 116   0.382812E-03   0.104274E+01   0.401355E-01   0.309855E+01   0.533656E+00   0.168070E+02   0.694906E+01   0.132792E+03
 116 117   0.283870E-02   0.104480E+01  -0.229233E-01   0.296610E+01  -0.132729E+00   0.144329E+02  -0.296509E-01   0.961123E+02
 117 118   0.189041E-02   0.103385E+01   0.109798E-01   0.302059E+01  -0.312226E-01   0.151116E+02  -0.125820E+01   0.102047E+03
 118 119  -0.524459E-02   0.101449E+01   0.967920E-02   0.300841E+01   0.175415E+00   0.148598E+02   0.224275E+01   0.997031E+02
 119 120   0.722304E-04   0.101690E+01  -0.149198E-01   0.301486E+01  -0.232364E+00   0.152454E+02  -0.312649E+01   0.108006E+03
 120 121  -0.117186E-02   0.100946E+01   0.116991E-01   0.301840E+01   0.144399E+00   0.151662E+02   0.184761E+01   0.106510E+03
 121 122   0.477116E-02   0.999378E+00   0.903402E-02   0.313535E+01   0.134050E+00   0.174439E+02   0.337305E+01   0.147148E+03
 122 123   0.579121E-02   0.995814E+00  -0.234893E-01   0.303012E+01  -0.225573E+00   0.156259E+02  -0.129634E+01   0.116754E+03
 123 124  -0.615500E-02   0.991337E+00  -0.513793E-01   0.304596E+01  -0.347882E+00   0.154212E+02  -0.249171E+01   0.107052E+03
 124 125   0.359794E-02   0.982378E+00  -0.283086E-01   0.297887E+01  -0.207009E+00   0.147936E+02  -0.217420E+01   0.101667E+03
 125 126  -0.940791E-02   0.980406E+00  -0.136044E-01   0.307301E+01  -0.220495E+00   0.164054E+02  -0.334169E+01   0.128954E+03
 126 127  -0.324962E-02   0.964298E+00   0.236517E-01   0.304528E+01   0.149818E+00   0.156744E+02   0.282875E+00   0.113404E+03
 127 128   0.856394E-02   0.972593E+00   0.259944E-02   0.305334E+01   0.142025E-01   0.155026E+02  -0.241430E-01   0.107075E+03
 128 129  -0.995811E-02   0.958192E+00  -0.141775E-01   0.301310E+01  -0.247624E+00   0.155191E+02  -0.366135E+01   0.113616E+03
 129 130  -0.213023E-02   0.953893E+00  -0.185647E-01   0.310713E+01  -0.309233E+00   0.164307E+02  -0.447557E+01   0.122005E+03
 130 131  -0.849802E-04   0.948187E+00  -0.165989E-01   0.299045E+01  -0.332834E-01   0.150407E+02   0.726360E+00   0.109459E+03
 131 132  -0.310002E-02   0.948406E+00   0.451613E-02   0.303607E+01  -0.142387E-01   0.155443E+02  -0.679958E+00   0.110462E+03
 132 133   0.477306E-02   0.935329E+00  -0.159622E-01   0.302555E+01  -0.285959E+00   0.151060E+02  -0.419812E+01   0.103897E+03
 133 134   0.588194E-02   0.933620E+00   0.198045E-01   0.309442E+01   0.198737E+00   0.169140E+02   0.361121E+01   0.141891E+03
 134 135   0.405346E-02   0.923938E+00  -0.320251E-04   0.301576E+01  -0.110522E+00   0.153014E+02  -0.252597E+01   0.109730E+03
 135 136  -0.860375E-02   0.919783E+00   0.243381E-02   0.303451E+01  -0.224031E-01   0.152106E+02  -0.130024E+01   0.104805E+03
 136 137  -0.664623E-02   0.914346E+00  -0.437461E-01   0.299508E+01  -0.398861E+00   0.150216E+02  -0.343706E+01   0.106021E+03
 137 138   0.270132E-02   0.906555E+00   0.496866E-01   0.309959E+01   0.378595E+00   0.164712E+02   0.284039E+01   0.121393E+03
 138 139   0.263629E-02   0.904544E+00  -0.386742E-02   0.297821E+01   0.511815E-02   0.143565E+02   0.314317E+00   0.923331E+02
 139 140  -0.121470E-01   0.903601E+00  -0.108435E-03   0.309072E+01   0.157770E+00   0.164604E+02   0.314879E+01   0.127444E+03
 140 141  -0.939344E-02   0.889930E+00   0.323502E-01   0.305877E+01   0.342330E+00   0.155375E+02   0.378072E+01   0.108270E+03
 141 142   0.129463E-01   0.886754E+00   0.984115E-02   0.294553E+01  -0.126103E-01   0.141001E+02  -0.107085E+01   0.906478E+02
 142 143  -0.368460E-02   0.878928E+00   0.173120E-01   0.304388E+01   0.122363E+00   0.157015E+02   0.649805E+00   0.115248E+03
 143 144   0.250597E-02   0.871346E+00   0.907053E-02   0.304538E+01   0.756871E-01   0.155759E+02   0.102821E+01   0.112449E+03
 144 145   0.648335E-02   0.878419E+00   0.167446E-01   0.309939E+01   0.259011E+00   0.162801E+02   0.296418E+01   0.117887E+03
 145 146  -0.636456E-02   0.866497E+00  -0.407777E-01   0.313055E+01  -0.486526E+00   0.171332E+02  -0.487120E+01   0.137343E+03
 146 147   0.702623E-02   0.860513E+00   0.836586E-02   0.301897E+01   0.161187E-01   0.154560E+02  -0.137110E+01   0.113376E+03
 147 148   0.442315E-02   0.858093E+00   0.282261E-01   0.304993E+01   0.311324E+00   0.155806E+02   0.378671E+01   0.110051E+03
 148 149  -0.813723E-02   0.854442E+00   0.613361E-02   0.305536E+01   0.169106E+00   0.156232E+02   0.353634E+01   0.112345E+03
 149 150  -0.706188E-02   0.846575E+00   0.280411E-01   0.303819E+01   0.112695E+00   0.154977E+02  -0.255903E+00   0.110417E+03
 150 151   0.100885E-01   0.850814E+00   0.699303E-04   0.299354E+01  -0.337579E-01   0.150655E+02  -0.207061E+00   0.107712E+03
 151 152   0.362742E-02   0.844251E+00  -0.129445E-01   0.298742E+01  -0.224003E+00   0.144540E+02  -0.259215E+01   0.944165E+02
 152 153  -0.691297E-03   0.824818E+00  -0.123798E-01   0.300037E+01  -0.222416E+00   0.148163E+02  -0.277802E+01   0.100621E+03
 153 154  -0.139310E-01   0.821668E+00   0.339831E-02   0.304360E+01   0.540502E-01   0.153620E+02   0.758491E+00   0.105471E+03
 154 155  -0.288213E-02   0.819090E+00   0.173030E-01   0.301018E+01   0.722852E-03   0.152674E+02  -0.193261E+01   0.109622E+03
 155 156  -0.132769E-01   0.821161E+00  -0.292201E-01   0.302966E+01  -0.447745E+00   0.156118E+02  -0.638890E+01   0.117851E+03
 156 157  -0.275949E-02   0.812847E+00  -0.124428E-01   0.305410E+01  -0.187055E+00   0.157198E+02  -0.262522E+01   0.111271E+03
 157 158   0.101753E-01   0.811098E+00   0.834373E-02   0.306643E+01   0.140103E-01   0.158914E+02  -0.108060E+01   0.116686E+03
 158 159  -0.132757E-01   0.799236E+00   0.296731E-01   0.307869E+01   0.332337E+00   0.163092E+02   0.364115E+01   0.121393E+03
 159 160   0.378738E-02   0.800419E+00  -0.118675E-01   0.302706E+01  -0.797464E-01   0.154196E+02  -0.369748E-01   0.109694E+03
 160 161   0.557776E-02   0.791630E+00  -0.696792E-03   0.305131E+01   0.172998E-01   0.157921E+02   0.793287E+00   0.115202E+03
 161 162  -0.229012E-03   0.787298E+00   0.385494E-01   0.304208E+01   0.317919E+00   0.154034E+02   0.249140E+01   0.106760E+03
 162 163  -0.717087E-03   0.790076E+00   0.174129E-01   0.300958E+01   0.862570E-01   0.152553E+02  -0.107352E+01   0.112964E+03
 163 164   0.399944E-03   0.769863E+00   0.376810E-01   0.303185E+01   0.518794E+00   0.154923E+02   0.760561E+01   0.112801E+03
 164 165   0.101895E-01   0.766451E+00  -0.561075E-01   0.311004E+01  -0.490016E+00   0.167916E+02  -0.395597E+01   0.130915E+03
 165 166  -0.902571E-02   0.769851E+00   0.452061E-02   0.304427E+01   0.198248E+00   0.159433E+02   0.352062E+01   0.119889E+03
 166 167   0.415447E-02   0.766342E+00   0.237502E-01   0.300266E+01   0.366075E+00   0.147684E+02   0.494340E+01   0.100238E+03
 167 168  -0.497258E-02   0.758284E+00   0.123540E-01   0.304788E+01   0.100089E+00   0.155010E+02   0.284695E+00   0.107976E+03
 168 169   0.174697E-02   0.748029E+00   0.351164E-01   0.310998E+01   0.436608E+00   0.167780E+02   0.581126E+01   0.130110E+03
 169 170  -0.163502E-02   0.756453E+00   0.763128E-02   0.300926E+01   0.591655E-01   0.154237E+02   0.218978E+00   0.114323E+03
 170 171  -0.402039E-02   0.742533E+00  -0.427186E-02   0.301681E+01  -0.202762E+00   0.154052E+02  -0.456704E+01   0.113131E+03
 171 172   0.192565E-02   0.736801E+00  -0.160712E-01   0.297640E+01  -0.238227E+00   0.147313E+02  -0.280134E+01   0.100625E+03
 172 173   0.383141E-02   0.735266E+00   0.168485E-01   0.297565E+01   0.114285E+00   0.146005E+02   0.646864E+00   0.981741E+02
 173 174  -0.397508E-02   0.728840E+00  -0.132659E-01   0.302419E+01  -0.276064E+00   0.151636E+02  -0.459992E+01   0.104719E+03
 174 175  -0.594457E-02   0.729693E+00  -0.444418E-02   0.306119E+01   0.747241E-01   0.157153E+02   0.184626E+01   0.112298E+03
 175 176  -0.888796E-02   0.723484E+00   0.133252E-02   0.307974E+01   0.117012E+00   0.167343E+02   0.345524E+01   0.135128E+03
 176 177  -0.968145E-04   0.716050E+00   0.499430E-01   0.307052E+01   0.587245E+00   0.163768E+02   0.821702E+01   0.130786E+03
 177 178   0.867151E-02   0.710075E+00  -0.715904E-02   0.305208E+01   0.205217E-01   0.154800E+02   0.372206E+00   0.107188E+03
 178 179   0.125573E-01   0.699804E+00  -0.189059E-01   0.303948E+01  -0.264897E+00   0.154341E+02  -0.378615E+01   0.108627E+03
 179 180   0.703864E-02   0.703731E+00  -0.316675E-01   0.298747E+01  -0.276369E+00   0.149706E+02  -0.274767E+01   0.106451E+03
 180 181   0.658598E-02   0.705171E+00  -0.310109E-01   0.310987E+01  -0.543409E+00   0.169131E+02  -0.787215E+01   0.130176E+03
 181 182  -0.113700E-02   0.694431E+00  -0.284504E-01   0.302476E+01  -0.197818E+00   0.154935E+02   0.269722E-01   0.115773E+03
 182 183  -0.812104E-02   0.690741E+00   0.596503E-02   0.301301E+01  -0.744919E-01   0.149455E+02  -0.154840E+01   0.101037E+03
 183 184   0.140192E-02   0.684727E+00  -0.195926E-01   0.306678E+01  -0.299098E+00   0.159829E+02  -0.445457E+01   0.118230E+03
 184 185   0.392499E-02   0.675890E+00  -0.539943E-02   0.299107E+01  -0.809313E-01   0.148576E+02  -0.172263E+00   0.103701E+03
 185 186   0.129690E-02   0.669766E+00  -0.220403E-01   0.298952E+01  -0.186975E+00   0.145714E+02  -0.170808E+01   0.950765E+02
 186 187  -0.250706E-02   0.667101E+00  -0.101361E-02   0.317568E+01   0.657232E-01   0.179511E+02   0.371341E+01   0.154369E+03
 187 188   0.122661E-02   0.666197E+00  -0.242973E-01   0.301663E+01  -0.127272E+00   0.150658E+02  -0.350492E+00   0.103434E+03
 188 189   0.428008E-02   0.664793E+00  -0.259963E-01   0.306030E+01  -0.214173E+00   0.159500E+02  -0.175576E+01   0.118046E+03
 189 190   0.634812E-02   0.656235E+00  -0.259503E-01   0.306320E+01  -0.118575E+00   0.155645E+02  -0.181710E+00   0.108238E+03
 190 191  -0.106460E-02   0.648375E+00   0.287023E-01   0.303024E+01   0.418794E+00   0.156498E+02   0.558789E+01   0.115098E+03
 191 192   0.757307E-02   0.642257E+00   0.134406E-01   0.303965E+01   0.145431E+00   0.155243E+02   0.273807E+01   0.113160E+03
 192 193   0.636427E-02   0.642936E+00  -0.283527E-01   0.302822E+01  -0.338246E+00   0.148367E+02  -0.386358E+01   0.956609E+02
 193 194  -0.457170E-02   0.643403E+00   0.140965E-01   0.309192E+01   0.149360E+00   0.163668E+02   0.187145E+01   0.122473E+03
 194 195  -0.786881E-03   0.633521E+00  -0.175994E-02   0.309130E+01  -0.209273E+00   0.162830E+02  -0.347804E+01   0.119688E+03
 195 196   0.292784E-03   0.628084E+00  -0.182456E-01   0.307086E+01  -0.317426E+00   0.160691E+02  -0.457962E+01   0.119956E+03
 196 197   0.158736E-02   0.616718E+00  -0.201795E-01   0.295022E+01  -0.228427E+00   0.145150E+02  -0.302368E+01   0.103184E+03
 197 198  -0.525810E-02   0.614013E+00   0.653577E-02   0.306144E+01   0.733042E-01   0.155449E+02   0.584735E+00   0.107719E+03
 198 199   0.114913E-02   0.609112E+00   0.407539E-02   0.316954E+01  -0.351890E-01   0.176116E+02  -0.698300E+00   0.140164E+03
 199 200   0.705613E-02   0.603392E+00   0.459430E-01   0.311809E+01   0.420889E+00   0.166169E+02   0.383094E+01   0.125508E+03
 200 201   0.654132E-03   0.602583E+00  -0.256861E-02   0.308840E+01  -0.115807E+00   0.158735E+02  -0.204966E+01   0.111826E+03


==> results/case1a/A_5_1_2to200_1_15000/moments_new.dat <==
2  614.709  5.47429  5.02735
3  311.179  4.28356  3.61495
4  183.179  3.8146  3.59051
5  119.222  3.80073  3.46718
6  83.4109  3.79062  3.37682
7  61.6094  3.74939  3.32153
8  47.4469  3.69513  3.28602
9  37.7696  3.6397  3.26096
10  30.8901  3.58811  3.24167
11  25.8579  3.54189  3.22585
12  22.0455  3.5011  3.21232
13  19.0704  3.46528  3.20045
14  16.7036  3.4338  3.18985
15  14.7918  3.40605  3.1803
16  13.2256  3.38147  3.17163
17  11.9257  3.3596  3.16371
18  10.8336  3.34004  3.15644
19  9.9059  3.32246  3.14976
20  9.10954  3.30659  3.14359
21  8.41983  3.29219  3.13788
22  7.81799  3.27908  3.13258
23  7.28924  3.26709  3.12765
24  6.82173  3.25609  3.12306
25  6.40593  3.24596  3.11877
26  6.03405  3.2366  3.11476
27  5.69969  3.22793  3.111
28  5.39757  3.21987  3.10747
29  5.1233  3.21237  3.10415
30  4.87321  3.20536  3.10102
31  4.64436  3.1988  3.09807
32  4.43433  3.19265  3.09528
33  4.24108  3.18687  3.09264
34  4.06285  3.18143  3.09013
35  3.8981  3.1763  3.08776
36  3.7455  3.17145  3.08551
37  3.60387  3.16686  3.08336
38  3.47218  3.16252  3.08132
39  3.34952  3.15839  3.07937
40  3.23508  3.15447  3.07751
41  3.12813  3.15074  3.07574
42  3.02802  3.14719  3.07404
43  2.93415  3.1438  3.07242
44  2.84599  3.14057  3.07086
45  2.76307  3.13747  3.06937
46  2.68497  3.13451  3.06794
47  2.6113  3.13168  3.06657
48  2.54173  3.12896  3.06525
49  2.47594  3.12636  3.06398
50  2.41365  3.12386  3.06276
51  2.35461  3.12145  3.06158
52  2.29859  3.11914  3.06045
53  2.24536  3.11691  3.05936
54  2.19474  3.11477  3.0583
55  2.14656  3.1127  3.05728
56  2.10065  3.11071  3.0563
57  2.05685  3.10878  3.05535
58  2.01505  3.10693  3.05443
59  1.9751  3.10513  3.05354
60  1.93691  3.1034  3.05268
61  1.90035  3.10172  3.05185
62  1.86534  3.10009  3.05104
63  1.83179  3.09852  3.05025
64  1.79962  3.09699  3.04949
65  1.76875  3.09551  3.04875
66  1.73912  3.09408  3.04804
67  1.71065  3.09269  3.04734
68  1.68329  3.09134  3.04667
69  1.65697  3.09002  3.04601
70  1.63165  3.08875  3.04537
71  1.60728  3.08751  3.04475
72  1.58381  3.08631  3.04414
73  1.5612  3.08513  3.04355
74  1.53941  3.08399  3.04298
75  1.5184  3.08288  3.04242
76  1.49814  3.0818  3.04188
77  1.47859  3.08075  3.04135
78  1.45972  3.07972  3.04083
79  1.44151  3.07872  3.04032
80  1.42392  3.07774  3.03983
81  1.40692  3.07679  3.03935
82  1.39049  3.07586  3.03888
83  1.3746  3.07496  3.03842
84  1.35921  3.07407  3.03798
85  1.34432  3.07321  3.03754
86  1.32988  3.07236  3.03711
87  1.31588  3.07154  3.03669
88  1.30229  3.07073  3.03628
89  1.28911  3.06994  3.03589
90  1.2763  3.06917  3.03549
91  1.26385  3.06842  3.03511
92  1.25175  3.06768  3.03474
93  1.23998  3.06696  3.03437
94  1.22853  3.06625  3.03401
95  1.21738  3.06556  3.03366
96  1.20652  3.06488  3.03332
97  1.19594  3.06422  3.03298
98  1.18562  3.06357  3.03265
99  1.17556  3.06293  3.03232
100  1.16575  3.0623  3.03201


==> results/case1a/A_5_1_2to200_1_15000/real_ALMl1l2.dat <==
   2   3   0.913234E+01   0.603401E+03   0.274535E-01   0.514244E+01   0.774439E+00   0.613514E+02   0.283913E+02   0.125955E+04
   3   4  -0.354721E+01   0.312590E+03  -0.753087E-03   0.422928E+01   0.461766E+00   0.370816E+02   0.180125E+02   0.492993E+03
   4   5   0.734969E+00   0.181821E+03  -0.462239E-01   0.372711E+01  -0.545652E+00   0.280494E+02  -0.510243E+01   0.353409E+03
   5   6   0.115620E+01   0.117820E+03   0.220561E-01   0.381615E+01   0.627431E+00   0.295310E+02   0.186456E+02   0.373422E+03
   6   7   0.450890E+00   0.836253E+02   0.336143E-01   0.386472E+01   0.334168E+00   0.336318E+02   0.508219E-01   0.550979E+03
   7   8   0.826608E+00   0.623226E+02   0.155954E-01   0.366966E+01   0.287501E+00   0.259051E+02   0.610477E+01   0.274815E+03
   8   9  -0.253906E+00   0.470073E+02   0.425516E-01   0.376608E+01   0.554578E+00   0.300787E+02   0.501456E+01   0.398460E+03
   9  10  -0.447625E+00   0.377413E+02  -0.277269E-01   0.353700E+01  -0.164822E+00   0.229753E+02  -0.408212E+00   0.216161E+03
  10  11   0.366280E+00   0.310295E+02  -0.153119E-01   0.359416E+01  -0.237300E+00   0.255139E+02  -0.515145E+01   0.278295E+03
  11  12   0.336170E+00   0.258048E+02  -0.387173E-01   0.346989E+01  -0.496280E+00   0.220104E+02  -0.566229E+01   0.203478E+03
  12  13   0.127977E+00   0.221128E+02   0.339908E-01   0.337801E+01   0.615166E+00   0.204440E+02   0.107807E+02   0.181871E+03
  13  14  -0.469569E-01   0.191119E+02  -0.251071E-01   0.333585E+01   0.108847E-01   0.200962E+02   0.422149E+01   0.180853E+03
  14  15  -0.516740E-01   0.166952E+02   0.140983E-01   0.333797E+01   0.171403E+00   0.197622E+02   0.176661E+01   0.166224E+03
  15  16   0.581845E-01   0.149296E+02   0.669904E-01   0.346965E+01   0.762003E+00   0.235953E+02   0.111185E+02   0.259326E+03
  16  17  -0.415380E-01   0.131784E+02   0.184208E-01   0.332380E+01   0.120210E+00   0.197794E+02  -0.286735E-01   0.171410E+03
  17  18   0.349838E-01   0.118769E+02   0.712002E-02   0.337338E+01  -0.221826E+00   0.208193E+02  -0.670037E+01   0.193557E+03
  18  19  -0.257202E+00   0.108975E+02   0.435003E-02   0.337016E+01   0.185528E+00   0.212820E+02   0.381479E+01   0.210186E+03
  19  20  -0.193063E-01   0.995792E+01   0.392871E-01   0.335113E+01   0.435144E+00   0.208279E+02   0.472982E+01   0.200391E+03
  20  21  -0.591922E-01   0.910108E+01   0.242471E-01   0.326706E+01   0.244682E+00   0.187744E+02   0.371061E+01   0.151647E+03
  21  22  -0.724769E-01   0.845121E+01  -0.484462E-02   0.329750E+01  -0.308509E+00   0.209581E+02  -0.944083E+01   0.229236E+03
  22  23   0.886322E-01   0.791733E+01  -0.171357E-01   0.326713E+01  -0.260844E-01   0.189359E+02   0.234986E+01   0.157133E+03
  23  24  -0.405721E-02   0.717992E+01  -0.173499E-01   0.321549E+01  -0.175074E+00   0.186457E+02  -0.111985E+01   0.158928E+03
  24  25   0.832339E-01   0.684803E+01   0.151904E-01   0.319678E+01   0.296739E+00   0.182350E+02   0.654731E+01   0.154191E+03
  25  26   0.968428E-02   0.636673E+01  -0.212199E-01   0.320604E+01  -0.175370E+00   0.178159E+02  -0.230055E+01   0.141501E+03
  26  27   0.110298E-01   0.601752E+01   0.304885E-01   0.326162E+01   0.262433E+00   0.189702E+02   0.139457E+01   0.163085E+03
  27  28  -0.271727E-01   0.576029E+01   0.247500E-01   0.332697E+01   0.904581E-01   0.200943E+02  -0.324046E+01   0.179005E+03
  28  29  -0.203325E-01   0.539959E+01  -0.104009E-01   0.313071E+01   0.100520E+00   0.172674E+02   0.351366E+01   0.139978E+03
  29  30  -0.639699E-01   0.505331E+01  -0.400389E-01   0.321409E+01  -0.501822E+00   0.176892E+02  -0.681364E+01   0.135835E+03
  30  31   0.119071E-01   0.489051E+01  -0.225735E-01   0.318872E+01  -0.299163E+00   0.177666E+02  -0.410998E+01   0.140863E+03
  31  32  -0.287166E-01   0.467207E+01  -0.555440E-02   0.325323E+01  -0.137395E+00   0.196410E+02  -0.149532E+01   0.181022E+03
  32  33   0.117428E-01   0.446194E+01   0.326973E-02   0.313424E+01  -0.276418E+00   0.172093E+02  -0.731336E+01   0.139654E+03
  33  34   0.307768E-02   0.427477E+01  -0.494686E-02   0.314958E+01   0.875173E-01   0.171536E+02   0.171478E+01   0.133409E+03
  34  35  -0.453807E-01   0.405187E+01   0.299839E-01   0.313951E+01   0.736839E+00   0.180083E+02   0.141880E+02   0.165416E+03
  35  36  -0.313881E-02   0.389413E+01  -0.213741E-01   0.318860E+01  -0.314592E+00   0.174783E+02  -0.363541E+01   0.134653E+03
  36  37   0.199676E-01   0.373990E+01   0.266651E-01   0.313955E+01   0.528677E-01   0.171703E+02  -0.114879E+01   0.137452E+03
  37  38  -0.169578E-01   0.360548E+01  -0.298245E-01   0.308578E+01  -0.174164E+00   0.162821E+02  -0.828255E+00   0.121585E+03
  38  39  -0.770179E-01   0.346384E+01   0.134229E-01   0.320887E+01   0.320391E+00   0.184221E+02   0.619261E+01   0.155602E+03
  39  40  -0.650132E-01   0.336968E+01   0.134030E-01   0.309497E+01   0.357601E+00   0.164370E+02   0.583942E+01   0.125505E+03
  40  41   0.138278E-01   0.322800E+01   0.370363E-02   0.320777E+01  -0.645370E-01   0.178946E+02  -0.108393E+01   0.140337E+03
  41  42  -0.459129E-01   0.315187E+01   0.196564E-01   0.324591E+01   0.355265E+00   0.193727E+02   0.683289E+01   0.173273E+03
  42  43  -0.482334E-01   0.299610E+01  -0.257277E-01   0.308830E+01  -0.251962E+00   0.163905E+02  -0.296825E+01   0.122131E+03
  43  44   0.221551E-01   0.293226E+01  -0.158311E-01   0.310276E+01  -0.118233E+00   0.163813E+02  -0.140822E+01   0.121512E+03
  44  45  -0.158134E-01   0.285633E+01  -0.322616E-01   0.321436E+01  -0.241728E+00   0.183652E+02  -0.333137E+01   0.158895E+03
  45  46   0.227879E-01   0.278670E+01  -0.161270E-01   0.311924E+01  -0.159057E+00   0.168459E+02  -0.185939E+01   0.130729E+03
  46  47  -0.109009E-01   0.268924E+01   0.144243E-01   0.322480E+01   0.121063E+00   0.189008E+02   0.255512E+01   0.168275E+03
  47  48  -0.726044E-02   0.262683E+01  -0.294973E-01   0.323621E+01  -0.287518E+00   0.184922E+02  -0.327783E+01   0.149435E+03
  48  49   0.128182E-01   0.255121E+01   0.408645E-02   0.305630E+01  -0.523385E-01   0.157439E+02  -0.134206E+01   0.112777E+03
  49  50  -0.107371E-01   0.248243E+01   0.352090E-01   0.317659E+01   0.497818E+00   0.182096E+02   0.758699E+01   0.158192E+03
  50  51   0.834005E-02   0.240240E+01   0.148584E-01   0.308602E+01   0.148319E+00   0.163159E+02   0.123255E+01   0.120222E+03
  51  52  -0.282881E-02   0.236826E+01  -0.646970E-02   0.307324E+01  -0.955656E-01   0.162015E+02  -0.158143E+00   0.123069E+03
  52  53  -0.694695E-02   0.231249E+01  -0.136750E-01   0.307396E+01   0.370809E-01   0.159725E+02   0.175560E+01   0.116800E+03
  53  54  -0.120823E-01   0.225853E+01  -0.116018E-01   0.317331E+01  -0.286330E+00   0.179580E+02  -0.655542E+01   0.152960E+03
  54  55   0.106365E-01   0.218151E+01   0.314404E-01   0.310669E+01   0.398800E+00   0.168409E+02   0.478642E+01   0.131499E+03
  55  56  -0.604261E-02   0.214896E+01   0.381616E-02   0.308290E+01   0.866203E-01   0.159925E+02   0.125973E+01   0.113422E+03
  56  57   0.205509E-01   0.211333E+01  -0.108909E-01   0.304723E+01  -0.154451E+00   0.157670E+02  -0.265143E+01   0.115495E+03
  57  58   0.792684E-02   0.205865E+01  -0.909758E-02   0.314094E+01  -0.123249E+00   0.168783E+02  -0.151139E+01   0.127302E+03
  58  59  -0.542082E-02   0.202161E+01   0.230653E-02   0.308303E+01   0.122881E-01   0.157214E+02  -0.426103E+00   0.107971E+03
  59  60   0.181699E-01   0.195848E+01   0.110084E-01   0.305685E+01   0.218894E+00   0.158964E+02   0.426380E+01   0.118406E+03
  60  61   0.255052E-01   0.193566E+01   0.115453E-01   0.319586E+01   0.813009E-01   0.188183E+02  -0.300672E+01   0.187878E+03
  61  62  -0.221347E-01   0.190820E+01  -0.407293E-01   0.308689E+01  -0.526249E+00   0.158434E+02  -0.589651E+01   0.109789E+03
  62  63  -0.194361E-01   0.187542E+01   0.153583E-02   0.306322E+01   0.500971E-01   0.162780E+02  -0.810152E+00   0.127851E+03
  63  64  -0.165372E-01   0.184003E+01  -0.265926E-01   0.306453E+01  -0.240875E+00   0.161560E+02  -0.316065E+01   0.122351E+03
  64  65   0.171020E-01   0.179490E+01   0.210454E-01   0.312326E+01   0.246795E+00   0.164834E+02   0.253708E+01   0.119996E+03
  65  66   0.165915E-01   0.177361E+01  -0.365789E-01   0.303976E+01  -0.356408E+00   0.155830E+02  -0.410233E+01   0.112232E+03
  66  67  -0.780345E-02   0.174444E+01  -0.239133E-01   0.304470E+01  -0.218624E+00   0.157672E+02  -0.217782E+01   0.117721E+03
  67  68   0.101135E-02   0.170622E+01   0.182033E-01   0.310004E+01   0.284685E+00   0.166134E+02   0.476975E+01   0.130490E+03
  68  69  -0.931824E-02   0.168149E+01  -0.123726E-01   0.311695E+01  -0.106946E-01   0.169264E+02   0.943812E+00   0.133328E+03
  69  70  -0.116619E-01   0.167196E+01   0.128864E-01   0.302867E+01   0.171233E+00   0.154483E+02   0.257208E+01   0.109778E+03
  70  71   0.176306E-01   0.164463E+01  -0.307970E-01   0.315265E+01  -0.398286E+00   0.177251E+02  -0.460341E+01   0.147043E+03
  71  72   0.636530E-02   0.159481E+01  -0.301558E-01   0.311389E+01  -0.421434E+00   0.169235E+02  -0.574044E+01   0.134428E+03
  72  73   0.865646E-02   0.158647E+01   0.111497E-01   0.307867E+01  -0.837655E-02   0.159929E+02  -0.486822E+00   0.116795E+03
  73  74  -0.293401E-02   0.156102E+01   0.317676E-01   0.313554E+01   0.326583E+00   0.173858E+02   0.285865E+01   0.142085E+03
  74  75  -0.167344E-01   0.153411E+01   0.216210E-01   0.316835E+01   0.859236E-01   0.176804E+02  -0.496418E+00   0.145170E+03
  75  76   0.369263E-03   0.151849E+01  -0.165365E-01   0.302582E+01  -0.241321E+00   0.152682E+02  -0.293125E+01   0.106431E+03
  76  77   0.622387E-03   0.149103E+01   0.448167E-01   0.306673E+01   0.555572E+00   0.158313E+02   0.695158E+01   0.113579E+03
  77  78  -0.209043E-02   0.149471E+01  -0.450012E-02   0.312422E+01  -0.207581E+00   0.167776E+02  -0.363867E+01   0.127660E+03
  78  79   0.115460E-01   0.146211E+01   0.188670E-01   0.312045E+01   0.249414E+00   0.171514E+02   0.232803E+01   0.138016E+03
  79  80   0.163516E-01   0.143488E+01   0.922308E-02   0.308699E+01   0.358591E+00   0.164545E+02   0.719482E+01   0.129876E+03
  80  81   0.815866E-03   0.142464E+01   0.281383E-01   0.308902E+01   0.237660E+00   0.161757E+02   0.228934E+01   0.117845E+03
  81  82   0.183081E-01   0.141034E+01   0.206424E-01   0.301462E+01   0.808435E-01   0.149960E+02  -0.369772E+00   0.102280E+03
  82  83  -0.258163E-02   0.138412E+01   0.113621E-01   0.300411E+01   0.192740E+00   0.148544E+02   0.272581E+01   0.995985E+02
  83  84   0.873046E-02   0.137084E+01  -0.298040E-01   0.316445E+01  -0.173309E+00   0.172751E+02  -0.420711E+00   0.132867E+03
  84  85  -0.134505E-01   0.134935E+01   0.925487E-02   0.313720E+01   0.170347E+00   0.171767E+02   0.342139E+01   0.135558E+03
  85  86   0.218202E-02   0.134447E+01  -0.152904E-01   0.302105E+01  -0.184512E+00   0.154538E+02  -0.316386E+01   0.114181E+03
  86  87  -0.500158E-02   0.131809E+01  -0.103599E-01   0.297525E+01  -0.702593E-01   0.143217E+02  -0.938625E+00   0.924537E+02
  87  88  -0.165888E-02   0.131287E+01  -0.761710E-02   0.308974E+01  -0.628760E-01   0.163672E+02  -0.108941E+01   0.123498E+03
  88  89  -0.397154E-02   0.129941E+01   0.407157E-01   0.306653E+01   0.395542E+00   0.164255E+02   0.580525E+01   0.133631E+03
  89  90  -0.124098E-01   0.129255E+01  -0.156327E-01   0.309096E+01   0.224849E-01   0.167411E+02   0.477343E+01   0.140951E+03
  90  91  -0.166993E-02   0.127579E+01  -0.187376E-02   0.303514E+01  -0.651542E-01   0.154688E+02  -0.912861E+00   0.109087E+03
  91  92   0.224311E-02   0.126865E+01  -0.845769E-02   0.306877E+01  -0.315238E+00   0.163547E+02  -0.604037E+01   0.128611E+03
  92  93  -0.507131E-02   0.125033E+01  -0.562718E-02   0.318573E+01  -0.460585E+00   0.187754E+02  -0.125646E+02   0.184709E+03
  93  94   0.504971E-02   0.124847E+01  -0.267165E-01   0.310288E+01  -0.375267E+00   0.164386E+02  -0.524015E+01   0.123625E+03
  94  95  -0.151798E-01   0.121924E+01   0.228475E-01   0.308551E+01   0.250916E-01   0.161934E+02  -0.241698E+01   0.120245E+03
  95  96   0.985449E-02   0.121502E+01  -0.562252E-03   0.305148E+01  -0.177670E-01   0.154337E+02  -0.297213E+00   0.106311E+03
  96  97   0.508563E-02   0.120362E+01  -0.245471E-03   0.304508E+01   0.927225E-01   0.156696E+02   0.306955E+01   0.116888E+03
  97  98   0.488053E-02   0.119817E+01   0.191852E-01   0.305025E+01   0.106279E+00   0.159708E+02  -0.692833E+00   0.119251E+03
  98  99  -0.205816E-02   0.118532E+01   0.464057E-02   0.303390E+01   0.196337E+00   0.156273E+02   0.362210E+01   0.113679E+03
  99 100  -0.155444E-01   0.117562E+01  -0.222796E-01   0.307368E+01  -0.163757E+00   0.160519E+02  -0.141773E+01   0.120092E+03
 100 101  -0.468385E-02   0.116725E+01   0.300500E-01   0.310285E+01   0.531573E+00   0.166395E+02   0.809602E+01   0.131330E+03
 101 102  -0.388419E-02   0.115218E+01  -0.112344E-02   0.311250E+01  -0.104582E+00   0.167625E+02  -0.137768E+01   0.128766E+03
 102 103  -0.213428E-04   0.116018E+01  -0.502454E-02   0.301107E+01  -0.146690E+00   0.150930E+02  -0.265168E+01   0.103423E+03
 103 104  -0.930147E-02   0.114257E+01   0.515012E-02   0.313811E+01   0.193990E+00   0.171898E+02   0.381102E+01   0.136250E+03
 104 105   0.143245E-01   0.113091E+01   0.132992E-01   0.297781E+01   0.165738E+00   0.146036E+02   0.212366E+01   0.994695E+02
 105 106   0.988839E-02   0.111880E+01  -0.166861E-03   0.307405E+01  -0.438765E-01   0.164930E+02  -0.162417E+01   0.131157E+03
 106 107  -0.117021E-01   0.111927E+01  -0.353988E-01   0.304026E+01  -0.257635E+00   0.154622E+02  -0.266808E+01   0.112154E+03
 107 108   0.121821E-01   0.111159E+01  -0.197931E-01   0.300233E+01  -0.803294E-01   0.148806E+02   0.263867E+00   0.101556E+03
 108 109   0.107934E-01   0.110440E+01  -0.118358E-01   0.309370E+01  -0.150993E+00   0.167412E+02  -0.308743E+01   0.136052E+03
 109 110   0.236478E-04   0.107227E+01  -0.103761E-01   0.307813E+01  -0.229415E+00   0.160106E+02  -0.455689E+01   0.120046E+03
 110 111   0.498988E-03   0.106974E+01  -0.926883E-02   0.298403E+01  -0.138126E+00   0.149512E+02  -0.262794E+01   0.106441E+03
 111 112  -0.184618E-02   0.107477E+01  -0.392475E-01   0.299844E+01  -0.313956E+00   0.148804E+02  -0.246648E+01   0.101577E+03
 112 113   0.145796E-03   0.107357E+01  -0.188627E-01   0.307859E+01  -0.308237E+00   0.161809E+02  -0.384259E+01   0.120681E+03
 113 114  -0.120415E-02   0.105568E+01  -0.213497E-02   0.297647E+01  -0.236702E-01   0.145948E+02  -0.538683E-01   0.977438E+02
 114 115   0.531676E-02   0.105259E+01  -0.424728E-01   0.305548E+01  -0.332815E+00   0.156325E+02  -0.302005E+01   0.110942E+03
 115 116   0.235987E-02   0.104164E+01  -0.285757E-01   0.307436E+01  -0.323956E+00   0.165720E+02  -0.652916E+01   0.138749E+03
 116 117   0.108775E-01   0.103752E+01  -0.617204E-02   0.315385E+01  -0.167820E+00   0.174767E+02  -0.412916E+01   0.141984E+03
 117 118  -0.793119E-02   0.103482E+01   0.519539E-02   0.302150E+01   0.297844E+00   0.151881E+02   0.466514E+01   0.104159E+03
 118 119   0.339910E-02   0.102420E+01   0.288951E-01   0.307075E+01   0.158510E+00   0.159588E+02   0.183789E+00   0.116271E+03
 119 120  -0.107204E-01   0.102976E+01   0.697391E-02   0.304227E+01   0.234497E+00   0.160528E+02   0.469617E+01   0.126141E+03
 120 121  -0.870484E-02   0.100868E+01   0.365295E-02   0.302939E+01   0.119365E+00   0.154803E+02   0.157284E+01   0.110807E+03
 121 122   0.689378E-02   0.100546E+01  -0.136998E-01   0.298442E+01  -0.815158E-01   0.147909E+02   0.247460E+00   0.102874E+03
 122 123   0.159251E-02   0.997727E+00  -0.562306E-04   0.306683E+01   0.351218E-01   0.162681E+02   0.440158E+00   0.125128E+03
 123 124  -0.263570E-02   0.989404E+00   0.240890E-01   0.300898E+01   0.781979E-01   0.152004E+02  -0.763227E+00   0.108228E+03
 124 125   0.184138E-01   0.995090E+00  -0.471606E-02   0.301752E+01  -0.543330E-01   0.151254E+02  -0.735047E+00   0.104594E+03
 125 126   0.262892E-02   0.978415E+00   0.392939E-02   0.303980E+01   0.180993E-01   0.160351E+02   0.206055E+01   0.125266E+03
 126 127  -0.620227E-02   0.960683E+00  -0.273392E-01   0.305173E+01  -0.327766E+00   0.155234E+02  -0.370892E+01   0.108401E+03
 127 128  -0.272515E-02   0.959695E+00   0.890834E-02   0.306861E+01   0.150128E-01   0.160245E+02  -0.974179E+00   0.119921E+03
 128 129  -0.188512E-02   0.961519E+00   0.514684E-01   0.301266E+01   0.498453E+00   0.151471E+02   0.511767E+01   0.106025E+03
 129 130   0.530835E-02   0.954201E+00  -0.298041E-01   0.305778E+01  -0.326811E+00   0.154927E+02  -0.330387E+01   0.106456E+03
 130 131  -0.573821E-02   0.943037E+00   0.195752E-01   0.305846E+01   0.140664E+00   0.155820E+02   0.838078E+00   0.109286E+03
 131 132  -0.855980E-02   0.949305E+00   0.405485E-02   0.304351E+01   0.318351E-02   0.152346E+02  -0.218864E+00   0.104259E+03
 132 133  -0.126473E-01   0.935186E+00   0.152962E-01   0.307776E+01   0.298673E+00   0.164081E+02   0.469998E+01   0.126204E+03
 133 134   0.393974E-02   0.929746E+00   0.120912E-01   0.305188E+01   0.282206E-01   0.157671E+02  -0.717794E+00   0.114003E+03
 134 135   0.146659E-03   0.931716E+00  -0.857101E-03   0.305444E+01  -0.223481E+00   0.158459E+02  -0.531902E+01   0.119129E+03
 135 136  -0.555480E-02   0.925090E+00   0.526752E-02   0.298642E+01  -0.237412E-01   0.149637E+02  -0.892785E+00   0.105278E+03
 136 137  -0.657041E-02   0.909736E+00   0.238308E-01   0.305728E+01   0.260174E+00   0.157004E+02   0.294823E+01   0.112880E+03
 137 138  -0.125744E-01   0.902801E+00  -0.528908E-02   0.306741E+01   0.132575E+00   0.161968E+02   0.281423E+01   0.125229E+03
 138 139   0.593142E-02   0.898692E+00   0.708564E-02   0.309690E+01   0.481329E-01   0.166539E+02   0.993014E-01   0.129077E+03
 139 140  -0.456428E-02   0.894358E+00  -0.515539E-02   0.303486E+01  -0.451410E-01   0.152411E+02  -0.540366E+00   0.106481E+03
 140 141   0.918378E-02   0.892627E+00  -0.999762E-02   0.308098E+01  -0.637040E-01   0.161420E+02  -0.217138E+00   0.119956E+03
 141 142  -0.421665E-02   0.886458E+00   0.165713E-01   0.300929E+01  -0.400057E-01   0.154178E+02  -0.275784E+01   0.114345E+03
 142 143   0.901477E-02   0.885192E+00   0.156797E-01   0.300886E+01   0.310162E-01   0.147716E+02  -0.352234E+00   0.971632E+02
 143 144  -0.622349E-04   0.885325E+00  -0.316856E-01   0.304679E+01  -0.386915E+00   0.156781E+02  -0.434454E+01   0.111356E+03
 144 145  -0.108767E-01   0.865480E+00  -0.404486E-02   0.306447E+01  -0.141553E+00   0.160955E+02  -0.271606E+01   0.124820E+03
 145 146  -0.726406E-02   0.868680E+00  -0.122615E-01   0.308662E+01  -0.266776E+00   0.167192E+02  -0.550243E+01   0.138345E+03
 146 147  -0.391580E-02   0.863012E+00  -0.179111E-01   0.305947E+01  -0.183962E+00   0.156820E+02  -0.163125E+01   0.112185E+03
 147 148  -0.663076E-02   0.856302E+00   0.337982E-02   0.304389E+01  -0.310090E-01   0.156994E+02  -0.403247E+00   0.115871E+03
 148 149  -0.275714E-02   0.858569E+00   0.313854E-01   0.305822E+01   0.479211E+00   0.159006E+02   0.665584E+01   0.116884E+03
 149 150  -0.120913E-02   0.844855E+00   0.175460E-01   0.305663E+01   0.195187E+00   0.156756E+02   0.260782E+01   0.112140E+03
 150 151  -0.209662E-02   0.836281E+00  -0.108408E-01   0.301170E+01  -0.527388E-01   0.151937E+02  -0.223007E+00   0.108781E+03
 151 152   0.717068E-02   0.837810E+00  -0.141918E-01   0.300425E+01  -0.174295E+00   0.149304E+02  -0.212982E+01   0.102536E+03
 152 153   0.975710E-02   0.831673E+00  -0.137051E-02   0.304767E+01   0.536414E-01   0.156922E+02   0.990981E+00   0.112929E+03
 153 154  -0.480920E-03   0.825621E+00  -0.187928E-01   0.311131E+01  -0.177673E+00   0.171432E+02  -0.245031E+01   0.140873E+03
 154 155   0.135218E-01   0.819348E+00   0.175856E-01   0.298080E+01   0.319219E+00   0.148125E+02   0.453006E+01   0.102399E+03
 155 156  -0.799229E-02   0.817201E+00  -0.412202E-01   0.300812E+01  -0.404465E+00   0.157163E+02  -0.501628E+01   0.126259E+03
 156 157   0.906202E-03   0.818415E+00   0.480737E-02   0.303901E+01   0.118074E+00   0.158930E+02   0.388556E+01   0.122982E+03
 157 158  -0.533424E-02   0.809323E+00   0.284836E-01   0.300839E+01   0.296561E+00   0.148660E+02   0.303936E+01   0.100159E+03
 158 159   0.810368E-02   0.799486E+00  -0.314329E-01   0.303932E+01  -0.495332E+00   0.154820E+02  -0.596884E+01   0.109002E+03
 159 160  -0.307671E-02   0.803576E+00   0.255947E-01   0.307140E+01   0.345449E+00   0.160877E+02   0.381528E+01   0.120169E+03
 160 161  -0.452114E-02   0.797099E+00   0.282832E-03   0.300582E+01  -0.113531E+00   0.151510E+02  -0.216715E+01   0.106778E+03
 161 162  -0.160564E-03   0.787754E+00  -0.246224E-01   0.297096E+01  -0.226873E+00   0.146500E+02  -0.203325E+01   0.101922E+03
 162 163   0.298366E-02   0.784602E+00   0.228033E-01   0.309838E+01   0.207493E+00   0.168491E+02   0.123996E+01   0.134427E+03
 163 164   0.558348E-02   0.778943E+00   0.295210E-01   0.301418E+01   0.444416E+00   0.152284E+02   0.625221E+01   0.108101E+03
 164 165   0.621079E-02   0.778144E+00  -0.261325E-01   0.304991E+01  -0.213606E+00   0.156790E+02  -0.164052E+01   0.112791E+03
 165 166  -0.260256E-02   0.766847E+00   0.191479E-01   0.304482E+01   0.186312E+00   0.153711E+02   0.160048E+01   0.107639E+03
 166 167  -0.610752E-02   0.773426E+00   0.677632E-02   0.307950E+01  -0.181302E+00   0.163316E+02  -0.590908E+01   0.130573E+03
 167 168  -0.725034E-02   0.762422E+00  -0.165715E-01   0.304318E+01  -0.179109E+00   0.155497E+02  -0.249082E+01   0.109777E+03
 168 169  -0.234142E-02   0.755155E+00  -0.133237E-01   0.303505E+01  -0.748155E-01   0.152248E+02   0.648384E-02   0.103143E+03
 169 170  -0.922867E-03   0.756704E+00   0.224319E-01   0.303349E+01   0.267763E+00   0.154843E+02   0.357575E+01   0.112445E+03
 170 171   0.495726E-02   0.749996E+00  -0.244136E-01   0.304534E+01  -0.356200E+00   0.161340E+02  -0.721864E+01   0.131164E+03
 171 172  -0.100463E-01   0.740448E+00  -0.243699E-01   0.303214E+01  -0.244820E+00   0.153202E+02  -0.221688E+01   0.109230E+03
 172 173  -0.846819E-02   0.736652E+00  -0.804122E-02   0.302474E+01  -0.751531E-01   0.154394E+02  -0.998362E+00   0.111432E+03
 173 174  -0.132382E-02   0.729067E+00  -0.205308E-01   0.315561E+01  -0.533490E+00   0.185821E+02  -0.138574E+02   0.193830E+03
 174 175   0.173779E-03   0.727643E+00   0.235344E-02   0.298414E+01   0.109828E+00   0.146477E+02   0.236973E+01   0.984913E+02
 175 176   0.120528E-01   0.719364E+00   0.419949E-02   0.299459E+01   0.101061E+00   0.145706E+02   0.175423E+01   0.957610E+02
 176 177  -0.878617E-02   0.716368E+00  -0.412688E-02   0.307792E+01  -0.204315E+00   0.163039E+02  -0.565125E+01   0.128388E+03
 177 178   0.407236E-02   0.711380E+00   0.149638E-01   0.298296E+01   0.253293E+00   0.146169E+02   0.331248E+01   0.981631E+02
 178 179   0.887884E-02   0.709171E+00   0.318576E-01   0.306363E+01   0.387073E+00   0.157911E+02   0.444195E+01   0.112931E+03
 179 180   0.647061E-02   0.706836E+00  -0.951179E-02   0.297142E+01  -0.109559E+00   0.145516E+02  -0.191665E+01   0.981903E+02
 180 181   0.858741E-02   0.703232E+00  -0.168067E-01   0.302540E+01  -0.350069E+00   0.160626E+02  -0.706581E+01   0.133729E+03
 181 182   0.335560E-02   0.687666E+00  -0.702094E-02   0.308097E+01   0.695881E-01   0.161752E+02   0.123554E+01   0.120795E+03
 182 183   0.887830E-03   0.683819E+00  -0.321894E-01   0.307447E+01  -0.493499E+00   0.157662E+02  -0.654727E+01   0.111029E+03
 183 184  -0.378348E-02   0.685214E+00  -0.246473E-01   0.295475E+01  -0.300512E+00   0.145118E+02  -0.338220E+01   0.100183E+03
 184 185  -0.636091E-02   0.674427E+00  -0.108694E-01   0.304509E+01  -0.220461E+00   0.156553E+02  -0.394162E+01   0.113100E+03
 185 186  -0.507308E-03   0.674791E+00   0.148904E-01   0.302204E+01   0.128422E+00   0.155889E+02   0.125695E+01   0.115740E+03
 186 187  -0.245149E-02   0.670831E+00   0.240454E-01   0.301333E+01   0.183450E+00   0.150400E+02   0.850516E+00   0.103447E+03
 187 188  -0.145702E-03   0.669196E+00   0.156131E-01   0.308622E+01   0.220621E+00   0.162677E+02   0.288397E+01   0.121752E+03
 188 189  -0.341981E-02   0.654906E+00  -0.492125E-02   0.310945E+01  -0.120283E+00   0.165753E+02  -0.202342E+01   0.124708E+03
 189 190  -0.484901E-03   0.657940E+00  -0.114418E-01   0.298687E+01  -0.242651E+00   0.149670E+02  -0.467912E+01   0.107690E+03
 190 191   0.458031E-03   0.650672E+00  -0.191065E-01   0.306790E+01  -0.208122E+00   0.159360E+02  -0.254533E+01   0.115846E+03
 191 192  -0.408080E-02   0.640803E+00   0.197094E-01   0.301398E+01   0.532176E+00   0.157706E+02   0.101926E+02   0.126488E+03
 192 193   0.126461E-01   0.637227E+00  -0.156760E-01   0.297365E+01  -0.168636E+00   0.144120E+02  -0.187624E+01   0.942639E+02
 193 194  -0.107237E-01   0.632402E+00  -0.365226E-01   0.317562E+01  -0.456480E+00   0.178644E+02  -0.559620E+01   0.147156E+03
 194 195   0.585803E-02   0.631148E+00  -0.283359E-01   0.302402E+01  -0.143143E+00   0.153420E+02   0.309932E+00   0.109863E+03
 195 196   0.841155E-03   0.625137E+00   0.207035E-01   0.301768E+01   0.141358E+00   0.152505E+02   0.149290E+01   0.107847E+03
 196 197   0.638306E-02   0.626277E+00  -0.179587E-01   0.301642E+01  -0.191224E+00   0.150198E+02  -0.183552E+01   0.102738E+03
 197 198  -0.345683E-02   0.615291E+00   0.331377E-01   0.308099E+01   0.612262E+00   0.169148E+02   0.108091E+02   0.145969E+03
 198 199   0.370046E-02   0.610237E+00   0.353922E-02   0.306474E+01   0.127476E+00   0.160578E+02   0.250214E+01   0.119496E+03
 199 200  -0.316120E-02   0.600357E+00   0.941825E-02   0.300740E+01   0.115798E+00   0.149457E+02   0.142200E+01   0.101134E+03
 200 201  -0.395163E-04   0.600374E+00  -0.328545E-01   0.303734E+01  -0.282618E+00   0.156111E+02  -0.281521E+01   0.113620E+03


==> results/case1b/A_10_0_2to200_8_15000/img_ALMl1l2.dat <==
   2  10  -0.823657E-16   0.504063E-14   0.796480E+00   0.501996E+02   0.422431E+03   0.117490E+05   0.203702E+06   0.483197E+07
   3  11  -0.108406E-17   0.412647E-14  -0.172693E+00   0.237163E+02  -0.360505E+02   0.196569E+04  -0.659245E+04   0.286949E+06
   4  12  -0.965744E-16   0.301021E-13   0.470108E-01   0.457629E+01   0.505323E+00   0.465376E+02   0.276688E+01   0.769999E+03
   5  13   0.147405E-16   0.117233E-13   0.176622E-02   0.434791E+01  -0.234624E+00   0.392563E+02  -0.662309E+01   0.527829E+03
   6  14  -0.288113E-15   0.277929E-13   0.255835E-01   0.392365E+01   0.805558E+00   0.313187E+02   0.228416E+02   0.387733E+03
   7  15   0.753697E-16   0.905488E-14   0.412988E-01   0.503588E+01   0.120324E+01   0.630901E+02   0.461269E+02   0.140069E+04
   8  16   0.100778E-16   0.105906E-13   0.231215E-01   0.372100E+01   0.255688E+00   0.262606E+02   0.484460E+01   0.279510E+03
   9  17   0.242472E-15   0.341057E-13  -0.384786E-01   0.343470E+01  -0.371433E+00   0.213236E+02  -0.346342E+01   0.189985E+03
  10  18   0.136927E-15   0.247494E-13   0.413421E-01   0.363936E+01   0.611588E+00   0.253898E+02   0.951548E+01   0.270018E+03
  11  19   0.120846E-15   0.133626E-13   0.143111E-01   0.357761E+01   0.575578E+00   0.242500E+02   0.122328E+02   0.247917E+03
  12  20  -0.137084E-15   0.890922E-14  -0.617304E-02   0.360374E+01  -0.214574E+00   0.256050E+02  -0.669505E+01   0.291083E+03
  13  21   0.192807E-15   0.187305E-13  -0.392354E-01   0.347259E+01  -0.412785E+00   0.231387E+02  -0.476253E+01   0.240095E+03
  14  22  -0.698822E-16   0.208934E-13   0.666166E-02   0.342545E+01  -0.181482E+00   0.217552E+02  -0.752287E+01   0.212946E+03
  15  23   0.393792E-16   0.546502E-14   0.551768E-02   0.398318E+01  -0.199115E-01   0.338396E+02  -0.915428E+00   0.453444E+03
  16  24  -0.370497E-16   0.100889E-13   0.268895E-01   0.348079E+01   0.403417E-01   0.228606E+02  -0.632463E+01   0.232673E+03
  17  25  -0.852673E-16   0.210811E-13  -0.136338E-01   0.330606E+01   0.160939E+00   0.203466E+02   0.634924E+01   0.200456E+03
  18  26  -0.570179E-16   0.157070E-13   0.154656E-01   0.340337E+01   0.441685E+00   0.223182E+02   0.140582E+02   0.245275E+03
  19  27   0.352983E-16   0.721970E-14  -0.303826E-01   0.335387E+01  -0.258560E+00   0.204012E+02  -0.244581E+01   0.179105E+03
  20  28  -0.767407E-16   0.138564E-13  -0.121301E-01   0.333387E+01  -0.697234E-01   0.209141E+02  -0.178338E+01   0.210032E+03
  21  29   0.137473E-15   0.121185E-13   0.421850E-01   0.336261E+01   0.674101E+00   0.208411E+02   0.103345E+02   0.192833E+03
  22  30   0.516246E-16   0.782643E-14  -0.295636E-01   0.344268E+01  -0.425543E+00   0.216391E+02  -0.691230E+01   0.197103E+03
  23  31   0.345708E-16   0.125987E-13  -0.476546E-01   0.334306E+01  -0.669252E+00   0.209252E+02  -0.127470E+02   0.210573E+03
  24  32  -0.148935E-15   0.787706E-14  -0.339339E-01   0.333337E+01  -0.211932E+00   0.207436E+02   0.106743E+01   0.202001E+03
  25  33  -0.278465E-16   0.116783E-13   0.301175E-03   0.327745E+01   0.111695E+00   0.193374E+02   0.126024E+01   0.167270E+03
  26  34   0.152728E-16   0.385435E-14   0.381070E-01   0.356822E+01   0.467382E+00   0.245734E+02   0.521775E+01   0.262688E+03
  27  35  -0.914840E-16   0.158991E-13   0.291195E-02   0.324202E+01   0.668907E-01   0.188087E+02   0.315078E+01   0.161086E+03
  28  36   0.357071E-16   0.347131E-14  -0.218127E-02   0.368301E+01  -0.512212E+00   0.276532E+02  -0.191471E+02   0.348336E+03
  29  37   0.281800E-15   0.219427E-13   0.738789E-02   0.326953E+01  -0.630494E-01   0.191678E+02  -0.374605E+01   0.165583E+03
  30  38   0.390906E-16   0.586030E-14   0.882290E-03   0.331925E+01   0.675806E-01   0.197444E+02   0.139031E+01   0.172449E+03
  31  39  -0.555085E-16   0.138728E-13  -0.281152E-01   0.320124E+01  -0.541256E+00   0.186036E+02  -0.107814E+02   0.167743E+03
  32  40  -0.179441E-16   0.709269E-14   0.252511E-02   0.315762E+01   0.426906E-01   0.168371E+02   0.105030E+01   0.123965E+03
  33  41   0.300025E-16   0.100300E-13  -0.176408E-01   0.317506E+01  -0.538018E-01   0.174875E+02   0.260675E+00   0.134253E+03
  34  42  -0.259087E-16   0.645980E-14  -0.973951E-02   0.319208E+01  -0.578556E-01   0.179339E+02  -0.196137E+00   0.145842E+03
  35  43   0.345001E-16   0.132589E-13   0.839965E-02   0.318292E+01   0.801759E-01   0.182587E+02   0.891866E+00   0.159087E+03
  36  44  -0.843438E-17   0.117591E-13  -0.297154E-01   0.326193E+01  -0.493547E+00   0.192277E+02  -0.823335E+01   0.168220E+03
  37  45  -0.475146E-15   0.303149E-13   0.388967E-01   0.319337E+01   0.433427E+00   0.179342E+02   0.441848E+01   0.142423E+03
  38  46   0.188000E-15   0.200086E-13  -0.195553E-01   0.310225E+01  -0.220849E+00   0.164527E+02  -0.279619E+01   0.122800E+03
  39  47   0.281340E-16   0.587819E-14  -0.221621E-01   0.320238E+01  -0.155989E+00   0.179538E+02  -0.734531E+00   0.143911E+03
  40  48  -0.472258E-16   0.331435E-14   0.203928E-01   0.346100E+01  -0.109657E+00   0.237916E+02  -0.129504E+02   0.297988E+03
  41  49  -0.188421E-16   0.509877E-14  -0.160005E-01   0.333764E+01  -0.112017E+00   0.201297E+02  -0.309084E+00   0.178695E+03
  42  50   0.483526E-17   0.518714E-14   0.118705E-01   0.317164E+01   0.165111E+00   0.176680E+02   0.157675E+01   0.141459E+03
  43  51  -0.409825E-16   0.889249E-14  -0.941627E-02   0.313819E+01  -0.441559E-01   0.167842E+02   0.336956E+00   0.126464E+03
  44  52   0.513072E-16   0.713279E-14   0.201719E-02   0.313064E+01  -0.789338E-01   0.172452E+02  -0.218176E+01   0.137330E+03
  45  53   0.754791E-16   0.247537E-13   0.506580E-01   0.314610E+01   0.658563E+00   0.175184E+02   0.101894E+02   0.144502E+03
  46  54   0.259614E-16   0.400916E-14  -0.137164E-01   0.322877E+01  -0.270211E+00   0.185468E+02  -0.525355E+01   0.154502E+03
  47  55  -0.791800E-16   0.793810E-14  -0.294305E-01   0.312228E+01  -0.372047E-02   0.167632E+02   0.367551E+01   0.131874E+03
  48  56   0.215645E-15   0.865249E-14   0.269773E-01   0.300844E+01   0.181842E+00   0.148407E+02   0.112748E+01   0.993126E+02
  49  57   0.116228E-15   0.816983E-14   0.970561E-02   0.315635E+01   0.773871E-01   0.175461E+02   0.601927E-01   0.144140E+03
  50  58   0.122566E-15   0.826576E-14   0.133061E-01   0.323317E+01  -0.273065E-01   0.191748E+02  -0.223991E+01   0.180108E+03
  51  59  -0.245051E-15   0.176894E-13  -0.177320E-01   0.316133E+01  -0.157861E+00   0.171644E+02  -0.219471E+01   0.131425E+03
  52  60   0.292959E-16   0.212797E-13   0.729149E-02   0.307953E+01   0.735131E-01   0.156688E+02   0.392064E+00   0.107549E+03
  53  61   0.112533E-16   0.251933E-14  -0.473576E-01   0.329458E+01  -0.381195E+00   0.196483E+02  -0.269792E+01   0.170753E+03
  54  62  -0.569710E-16   0.161070E-13  -0.184354E-01   0.309882E+01  -0.317537E+00   0.163494E+02  -0.392603E+01   0.119000E+03
  55  63   0.907578E-17   0.871531E-14   0.274762E-01   0.318705E+01   0.467338E+00   0.180023E+02   0.789011E+01   0.153439E+03
  56  64  -0.144359E-16   0.909182E-14  -0.250670E-01   0.321286E+01  -0.359363E+00   0.181922E+02  -0.628398E+01   0.152212E+03
  57  65   0.962967E-16   0.541194E-14  -0.367132E-02   0.323196E+01  -0.259657E+00   0.192444E+02  -0.639989E+01   0.176092E+03
  58  66  -0.262004E-15   0.214659E-13  -0.189610E-01   0.315260E+01  -0.239779E+00   0.173989E+02  -0.283269E+01   0.136427E+03
  59  67  -0.134663E-15   0.162880E-13   0.185923E-01   0.320497E+01   0.210336E+00   0.182852E+02   0.291227E+01   0.153849E+03
  60  68   0.619781E-16   0.169856E-13   0.986189E-02   0.309743E+01   0.217057E+00   0.170018E+02   0.370397E+01   0.142792E+03
  61  69   0.499656E-16   0.634839E-14  -0.610632E-02   0.314270E+01  -0.968951E-01   0.172065E+02  -0.288825E+01   0.139005E+03
  62  70  -0.144405E-15   0.107796E-13  -0.222309E-02   0.309291E+01   0.378540E-01   0.162303E+02   0.778364E+00   0.119283E+03
  63  71   0.220389E-15   0.223466E-13  -0.101689E-01   0.314529E+01   0.175960E-02   0.178115E+02   0.132952E+01   0.156293E+03
  64  72  -0.171379E-16   0.212574E-13   0.560713E-03   0.313889E+01   0.167841E+00   0.178892E+02   0.439233E+01   0.160797E+03
  65  73  -0.607597E-15   0.538782E-13  -0.115556E-01   0.301265E+01  -0.116746E+00   0.149575E+02  -0.119099E+01   0.101622E+03
  66  74  -0.376355E-16   0.168793E-13  -0.333733E-01   0.311591E+01  -0.374355E+00   0.165769E+02  -0.492901E+01   0.124169E+03
  67  75  -0.112939E-15   0.172264E-13  -0.298174E-01   0.310828E+01  -0.832718E-01   0.167240E+02   0.218407E+01   0.131418E+03
  68  76   0.198409E-15   0.123285E-13   0.896406E-02   0.306985E+01   0.936175E-01   0.160380E+02   0.118347E+01   0.119106E+03
  69  77   0.823338E-16   0.233787E-13  -0.274099E-02   0.307437E+01  -0.774945E-01   0.157987E+02  -0.223283E+00   0.113235E+03
  70  78  -0.934110E-17   0.368114E-13  -0.175662E-01   0.311211E+01  -0.262234E+00   0.172251E+02  -0.638675E+01   0.154286E+03
  71  79  -0.201460E-15   0.241467E-13   0.160784E-01   0.303147E+01   0.168931E+00   0.151412E+02   0.145042E+01   0.101733E+03
  72  80  -0.255917E-15   0.197093E-13   0.285537E-01   0.313198E+01   0.257630E+00   0.175754E+02   0.214578E+01   0.149295E+03
  73  81  -0.145685E-16   0.183682E-13   0.257715E-02   0.308065E+01   0.201148E+00   0.162748E+02   0.451999E+01   0.126521E+03
  74  82   0.645911E-17   0.870266E-14   0.239838E-01   0.310379E+01   0.834012E-01   0.162546E+02  -0.488376E-01   0.117111E+03
  75  83   0.141933E-15   0.958796E-14   0.204590E-01   0.325190E+01   0.258821E-01   0.191870E+02  -0.160866E+01   0.169001E+03
  76  84   0.269871E-15   0.360213E-13   0.275980E-01   0.311979E+01   0.143744E+00   0.162037E+02  -0.278373E+00   0.115038E+03
  77  85   0.106341E-15   0.249152E-13   0.146870E-01   0.301580E+01   0.753527E-01   0.149773E+02   0.478112E+00   0.102420E+03
  78  86   0.974101E-16   0.113242E-13  -0.184279E-01   0.309698E+01  -0.187551E+00   0.159895E+02  -0.162173E+01   0.111661E+03
  79  87  -0.337509E-15   0.474788E-13   0.219042E-01   0.302930E+01   0.270355E+00   0.154970E+02   0.359512E+01   0.111547E+03
  80  88   0.242398E-15   0.245382E-13  -0.271103E-01   0.312945E+01  -0.201684E+00   0.172803E+02  -0.165037E+01   0.139708E+03
  81  89  -0.802538E-16   0.114771E-13  -0.689039E-02   0.317054E+01  -0.136680E+00   0.174345E+02  -0.222826E+01   0.134749E+03
  82  90   0.964705E-16   0.770651E-14  -0.311043E-01   0.303749E+01  -0.366055E+00   0.152904E+02  -0.434650E+01   0.105740E+03
  83  91   0.277899E-16   0.617305E-14  -0.170397E-01   0.301822E+01  -0.228177E+00   0.153685E+02  -0.351987E+01   0.111766E+03
  84  92   0.716240E-16   0.157689E-13  -0.654990E-02   0.319758E+01  -0.203780E-01   0.180765E+02   0.107453E+01   0.147951E+03
  85  93   0.894546E-16   0.152506E-13   0.196441E-01   0.309468E+01   0.434880E+00   0.176510E+02   0.121573E+02   0.180775E+03
  86  94  -0.156255E-15   0.291065E-13  -0.476359E-02   0.301813E+01  -0.165060E+00   0.152238E+02  -0.278100E+01   0.107754E+03
  87  95  -0.322129E-15   0.288568E-13  -0.735930E-02   0.310345E+01  -0.101068E+00   0.163408E+02  -0.143267E+01   0.120640E+03
  88  96   0.792945E-16   0.268858E-13   0.110044E-02   0.304687E+01  -0.319435E-01   0.160439E+02  -0.116955E+01   0.123807E+03
  89  97   0.204413E-15   0.181412E-13   0.132788E-02   0.318608E+01   0.373943E-02   0.176673E+02   0.165284E+00   0.140501E+03
  90  98   0.387703E-17   0.571821E-13  -0.361667E-02   0.317786E+01  -0.108365E+00   0.178374E+02  -0.149751E+01   0.146763E+03
  91  99   0.981622E-16   0.188103E-13   0.431912E-01   0.311726E+01   0.486375E+00   0.168487E+02   0.445560E+01   0.132756E+03
  92 100  -0.867596E-16   0.213202E-13   0.199083E-01   0.312926E+01   0.196294E+00   0.169729E+02   0.176526E+01   0.132526E+03
  93 101   0.158128E-15   0.229873E-13   0.107069E-01   0.301191E+01   0.223851E+00   0.154984E+02   0.309187E+01   0.114590E+03
  94 102  -0.634502E-16   0.303377E-13  -0.352754E-01   0.308516E+01  -0.433095E+00   0.162319E+02  -0.447993E+01   0.119727E+03
  95 103   0.309274E-15   0.590278E-13  -0.331171E-01   0.311928E+01  -0.375931E+00   0.166268E+02  -0.403626E+01   0.126371E+03
  96 104  -0.950709E-16   0.290717E-13  -0.250870E-02   0.300129E+01   0.276592E-01   0.149532E+02   0.944028E-01   0.102313E+03
  97 105  -0.121834E-16   0.150788E-13  -0.398815E-02   0.305841E+01  -0.623559E-01   0.159427E+02  -0.105460E+01   0.117171E+03
  98 106  -0.549887E-15   0.582922E-13   0.109251E-01   0.308338E+01   0.208359E-01   0.164641E+02  -0.165188E+00   0.129886E+03
  99 107   0.169815E-15   0.306651E-13   0.312324E-01   0.307312E+01   0.481206E+00   0.160977E+02   0.767877E+01   0.123268E+03
 100 108   0.114528E-15   0.268218E-13   0.528586E-02   0.307487E+01   0.174311E+00   0.157061E+02   0.364174E+01   0.111836E+03
 101 109   0.846693E-16   0.382254E-13   0.199024E-01   0.311377E+01   0.791913E-01   0.165039E+02  -0.865705E+00   0.122008E+03
 102 110  -0.101949E-15   0.160266E-13   0.901226E-02   0.299944E+01  -0.739416E-01   0.151148E+02  -0.220820E+01   0.107801E+03
 103 111   0.322048E-15   0.276430E-13   0.116025E-01   0.311487E+01   0.163459E+00   0.166815E+02   0.199458E+01   0.125626E+03
 104 112  -0.621956E-16   0.558784E-14   0.461653E-02   0.307513E+01  -0.179093E+00   0.164417E+02  -0.489443E+01   0.129302E+03
 105 113  -0.101637E-15   0.294637E-13   0.296212E-02   0.309365E+01   0.270724E+00   0.162001E+02   0.492166E+01   0.120064E+03
 106 114  -0.226628E-15   0.466363E-13  -0.478887E-01   0.316570E+01  -0.405604E+00   0.177625E+02  -0.284497E+01   0.146261E+03
 107 115   0.564855E-17   0.277921E-13  -0.400234E-02   0.299316E+01  -0.588361E-01   0.147140E+02  -0.412645E+00   0.984951E+02
 108 116  -0.890991E-16   0.111673E-13   0.550438E-02   0.296498E+01  -0.108480E-02   0.144596E+02  -0.809774E+00   0.966877E+02
 109 117  -0.103979E-15   0.222904E-13  -0.279783E-01   0.308346E+01  -0.340285E+00   0.162203E+02  -0.350011E+01   0.120234E+03
 110 118   0.590621E-16   0.655288E-13  -0.171841E-01   0.314583E+01  -0.295739E+00   0.172442E+02  -0.418120E+01   0.136625E+03
 111 119  -0.289911E-16   0.623202E-14   0.105219E-02   0.309361E+01   0.932057E-01   0.164061E+02   0.214803E+01   0.122709E+03
 112 120   0.102614E-16   0.587795E-14   0.490087E-01   0.314856E+01   0.553955E+00   0.171948E+02   0.650395E+01   0.133072E+03
 113 121  -0.239282E-15   0.440209E-13  -0.213920E-03   0.320930E+01  -0.239632E-01   0.184038E+02  -0.933428E+00   0.156750E+03
 114 122  -0.589379E-17   0.441560E-14  -0.469667E-02   0.300178E+01   0.423926E-01   0.150525E+02   0.218897E+01   0.107486E+03
 115 123   0.118739E-14   0.787155E-13   0.124954E-01   0.309774E+01   0.288661E+00   0.166530E+02   0.560537E+01   0.132816E+03
 116 124  -0.394695E-15   0.653823E-13  -0.102833E-01   0.313529E+01  -0.396477E+00   0.173973E+02  -0.706244E+01   0.143187E+03
 117 125  -0.648658E-16   0.189576E-13  -0.182713E-02   0.305497E+01  -0.137318E+00   0.157933E+02  -0.341730E+01   0.115326E+03
 118 126   0.465212E-15   0.342925E-13   0.646353E-01   0.302489E+01   0.651369E+00   0.154515E+02   0.629172E+01   0.109559E+03
 119 127  -0.168068E-15   0.101743E-13   0.367603E-02   0.302700E+01  -0.767011E-02   0.153351E+02  -0.658538E+00   0.108707E+03
 120 128   0.653640E-16   0.120832E-13  -0.115409E-01   0.310829E+01  -0.881496E-01   0.166648E+02  -0.113266E+00   0.128824E+03
 121 129  -0.174200E-16   0.147284E-13   0.219944E-01   0.309974E+01   0.366361E+00   0.166484E+02   0.592653E+01   0.131380E+03
 122 130   0.187267E-15   0.205254E-13   0.129262E-01   0.297938E+01   0.137450E+00   0.143446E+02   0.157058E+01   0.922830E+02
 123 131   0.617654E-16   0.754624E-13   0.153838E-01   0.308320E+01   0.502918E-01   0.161709E+02  -0.165335E+01   0.119499E+03
 124 132  -0.527926E-17   0.777248E-14  -0.114418E-02   0.321170E+01  -0.201752E+00   0.182191E+02  -0.389675E+01   0.151421E+03
 125 133   0.349118E-15   0.407611E-13  -0.495734E-02   0.315403E+01  -0.227729E+00   0.173509E+02  -0.538231E+01   0.142716E+03
 126 134  -0.470428E-15   0.100979E-12   0.273514E-03   0.318612E+01  -0.276936E+00   0.183882E+02  -0.633234E+01   0.160441E+03
 127 135   0.201964E-14   0.103431E-12   0.318255E-01   0.305385E+01   0.395649E+00   0.160035E+02   0.518235E+01   0.118293E+03
 128 136   0.242352E-16   0.299586E-13   0.200154E-01   0.309526E+01   0.172253E+00   0.161877E+02   0.147931E+01   0.118288E+03
 129 137   0.310199E-15   0.194852E-13  -0.443891E-02   0.315324E+01  -0.121987E-01   0.172521E+02  -0.778598E-01   0.133994E+03
 130 138   0.963235E-16   0.984748E-14   0.134090E-01   0.301917E+01   0.169336E+00   0.152626E+02   0.263198E+01   0.108601E+03
 131 139   0.249856E-15   0.441135E-13  -0.909688E-02   0.306172E+01  -0.484752E-01   0.161042E+02  -0.127342E+01   0.121730E+03
 132 140  -0.132192E-16   0.190028E-13  -0.296158E-01   0.304745E+01  -0.461982E+00   0.157255E+02  -0.743114E+01   0.116078E+03
 133 141   0.569601E-15   0.403662E-13   0.550680E-02   0.317891E+01   0.251163E+00   0.182266E+02   0.419277E+01   0.155804E+03
 134 142   0.305993E-15   0.299487E-13  -0.311366E-02   0.305049E+01   0.315465E-02   0.157943E+02   0.697980E+00   0.115462E+03
 135 143   0.366038E-16   0.157805E-13   0.458448E-02   0.302287E+01  -0.139103E+00   0.150182E+02  -0.253648E+01   0.101240E+03
 136 144   0.126786E-15   0.605964E-13  -0.161017E-01   0.303046E+01  -0.164213E+00   0.153603E+02  -0.224132E+01   0.108287E+03
 137 145   0.697499E-16   0.134978E-13   0.362133E-02   0.303463E+01   0.142468E+00   0.152794E+02   0.166498E+01   0.105294E+03
 138 146  -0.194382E-15   0.305686E-13  -0.215119E-02   0.305113E+01  -0.692437E-01   0.153974E+02  -0.152535E+01   0.106586E+03
 139 147   0.178367E-15   0.758137E-13   0.228789E-01   0.315840E+01   0.640790E+00   0.180909E+02   0.129650E+02   0.162195E+03
 140 148  -0.193099E-15   0.226719E-13  -0.228610E-01   0.307645E+01  -0.835764E-01   0.161421E+02   0.488316E+00   0.119963E+03
 141 149  -0.387101E-15   0.248664E-13   0.162650E-01   0.313066E+01   0.233017E+00   0.168159E+02   0.281256E+01   0.128753E+03
 142 150   0.147917E-15   0.308749E-13  -0.276655E-02   0.312954E+01   0.490957E-02   0.179169E+02  -0.183351E-01   0.169242E+03
 143 151  -0.321002E-15   0.751437E-13  -0.348744E-02   0.306410E+01   0.715567E-01   0.158050E+02   0.134953E+01   0.112032E+03
 144 152  -0.220684E-15   0.791315E-13  -0.174105E-01   0.309055E+01  -0.138746E+00   0.161214E+02  -0.937947E+00   0.115900E+03
 145 153   0.213503E-14   0.115419E-12  -0.164216E-01   0.310428E+01  -0.115732E+00   0.164801E+02  -0.107203E+00   0.125575E+03
 146 154  -0.353933E-15   0.857439E-13  -0.348985E-02   0.318519E+01  -0.231036E+00   0.181435E+02  -0.427754E+01   0.156888E+03
 147 155   0.802253E-16   0.339122E-13   0.444088E-01   0.313481E+01   0.425673E+00   0.167113E+02   0.469661E+01   0.124449E+03
 148 156   0.332102E-16   0.798503E-14  -0.898786E-02   0.307776E+01   0.855242E-01   0.165119E+02   0.328469E+01   0.131313E+03
 149 157   0.368101E-16   0.385876E-13  -0.680167E-02   0.308080E+01  -0.206440E-01   0.158608E+02   0.397917E-01   0.111172E+03
 150 158   0.335910E-16   0.223301E-13   0.308508E-01   0.307006E+01   0.410614E+00   0.158737E+02   0.574384E+01   0.115611E+03
 151 159  -0.183038E-15   0.161355E-13   0.239433E-02   0.300546E+01   0.200075E-01   0.149985E+02   0.126140E+00   0.106182E+03
 152 160   0.226877E-15   0.951450E-13  -0.247300E-02   0.318125E+01   0.735600E-01   0.182297E+02   0.229284E+01   0.154961E+03
 153 161  -0.395116E-15   0.807732E-13   0.277171E-01   0.312851E+01   0.224011E+00   0.168159E+02   0.115890E+01   0.127324E+03
 154 162  -0.419420E-15   0.597987E-13   0.563795E-01   0.304317E+01   0.514701E+00   0.159046E+02   0.419609E+01   0.123101E+03
 155 163   0.182523E-15   0.359905E-13   0.238739E-02   0.311166E+01   0.224361E-01   0.166063E+02  -0.911306E+00   0.125871E+03
 156 164  -0.274474E-16   0.806702E-14   0.371035E-01   0.301445E+01   0.291739E+00   0.147288E+02   0.213212E+01   0.961587E+02
 157 165   0.162559E-16   0.285713E-13  -0.284497E-01   0.318387E+01  -0.487832E+00   0.179609E+02  -0.882977E+01   0.149387E+03
 158 166  -0.503769E-17   0.262118E-13  -0.935562E-02   0.307815E+01   0.132522E-01   0.161424E+02   0.194803E+01   0.119661E+03
 159 167  -0.666286E-15   0.919555E-13  -0.455100E-01   0.312563E+01  -0.272378E+00   0.166740E+02  -0.653808E+00   0.124839E+03
 160 168   0.883388E-15   0.906883E-13  -0.101941E-01   0.309821E+01   0.129265E+00   0.165608E+02   0.426779E+01   0.128203E+03
 161 169   0.356746E-15   0.652035E-13  -0.136926E-01   0.303393E+01   0.162955E-02   0.157169E+02   0.107580E+01   0.115538E+03
 162 170  -0.436573E-15   0.953299E-13  -0.313594E-01   0.310202E+01  -0.631494E+00   0.173293E+02  -0.141197E+02   0.164460E+03
 163 171  -0.166391E-15   0.667225E-13   0.194527E-01   0.308218E+01   0.836281E-01   0.160436E+02   0.495666E+00   0.116870E+03
 164 172   0.611557E-16   0.676679E-13  -0.303500E-01   0.308986E+01  -0.247918E+00   0.162699E+02  -0.284764E+01   0.121576E+03
 165 173  -0.755304E-15   0.464183E-13   0.209867E-01   0.319469E+01   0.239396E+00   0.183784E+02   0.222366E+01   0.155007E+03
 166 174  -0.260704E-15   0.178706E-13   0.271664E-01   0.304500E+01   0.328493E+00   0.156052E+02   0.404348E+01   0.112414E+03
 167 175  -0.628519E-15   0.505969E-13  -0.556109E-01   0.312544E+01  -0.435127E+00   0.166650E+02  -0.359270E+01   0.124009E+03
 168 176   0.331369E-17   0.579729E-14  -0.132425E-01   0.312559E+01  -0.393965E-01   0.178862E+02   0.186990E+01   0.171459E+03
 169 177   0.460647E-15   0.464496E-13   0.164748E-01   0.314186E+01   0.198064E+00   0.173409E+02   0.254008E+01   0.139442E+03
 170 178  -0.208480E-15   0.327123E-13   0.574464E-01   0.317022E+01   0.650591E+00   0.176488E+02   0.761299E+01   0.143550E+03
 171 179  -0.850834E-15   0.896590E-13   0.261627E-01   0.306352E+01  -0.150913E-01   0.156414E+02  -0.245305E+01   0.108700E+03
 172 180  -0.106780E-14   0.949840E-13  -0.266525E-01   0.308397E+01  -0.407083E+00   0.159734E+02  -0.572132E+01   0.115869E+03
 173 181  -0.113844E-15   0.119259E-12   0.183089E-01   0.312791E+01   0.188832E+00   0.170635E+02   0.203526E+01   0.134186E+03
 174 182   0.236568E-15   0.311913E-13   0.108595E-02   0.301595E+01  -0.263566E-02   0.148911E+02   0.765642E-01   0.985121E+02
 175 183  -0.449222E-15   0.334010E-13  -0.129193E-01   0.312086E+01  -0.286224E+00   0.168394E+02  -0.519516E+01   0.131128E+03
 176 184   0.782440E-15   0.111158E-12  -0.174891E-02   0.303833E+01  -0.445758E-02   0.155921E+02  -0.937910E+00   0.112304E+03
 177 185  -0.903890E-15   0.788851E-13   0.337695E-01   0.309709E+01   0.392479E+00   0.165114E+02   0.392029E+01   0.126744E+03
 178 186   0.620125E-15   0.142365E-12   0.326890E-03   0.312063E+01  -0.104246E+00   0.166483E+02  -0.149127E+01   0.124956E+03
 179 187   0.800518E-15   0.620122E-13  -0.412847E-01   0.315368E+01  -0.463189E+00   0.173856E+02  -0.592004E+01   0.140571E+03
 180 188  -0.658421E-16   0.710718E-13   0.105732E-01   0.303099E+01   0.202102E+00   0.154441E+02   0.328957E+01   0.111633E+03
 181 189   0.226644E-15   0.744581E-13   0.144479E-02   0.307749E+01  -0.113039E+00   0.159224E+02  -0.285664E+01   0.115624E+03
 182 190   0.102370E-15   0.105142E-13  -0.182821E-01   0.313574E+01  -0.392251E+00   0.169951E+02  -0.647920E+01   0.132884E+03
 183 191  -0.107622E-15   0.376113E-13  -0.212509E-01   0.304884E+01  -0.308948E+00   0.159579E+02  -0.516813E+01   0.122100E+03
 184 192   0.509592E-15   0.530786E-13  -0.121168E-01   0.312280E+01  -0.464904E-01   0.168363E+02   0.520397E+00   0.127906E+03
 185 193  -0.457102E-15   0.125116E-12   0.290061E-02   0.314460E+01   0.148600E+00   0.172765E+02   0.385172E+01   0.138951E+03
 186 194   0.575246E-16   0.852938E-14   0.161942E-01   0.308782E+01   0.249292E+00   0.162987E+02   0.372013E+01   0.119957E+03
 187 195   0.271706E-16   0.114334E-12  -0.199825E-01   0.316376E+01  -0.118424E+00   0.171966E+02  -0.255038E+00   0.132411E+03
 188 196  -0.613858E-15   0.309767E-13  -0.260631E-01   0.310576E+01  -0.462484E-02   0.167843E+02   0.361139E+01   0.134819E+03
 189 197  -0.344736E-14   0.243589E-12   0.468711E-01   0.308330E+01   0.433414E+00   0.166229E+02   0.469798E+01   0.131062E+03
 190 198  -0.127294E-14   0.679221E-13  -0.901160E-02   0.313618E+01  -0.513405E-01   0.177436E+02  -0.167267E+01   0.155282E+03
 191 199   0.298283E-15   0.618994E-13   0.538541E-02   0.309991E+01   0.658335E-01   0.160203E+02   0.812388E+00   0.112400E+03
 192 200   0.111076E-14   0.170369E-12  -0.869466E-02   0.317853E+01  -0.227624E+00   0.176513E+02  -0.357971E+01   0.142550E+03
 193 201  -0.565556E-16   0.215093E-13   0.342931E-01   0.308592E+01   0.406386E+00   0.163436E+02   0.593308E+01   0.123691E+03
 194 202  -0.230729E-15   0.281554E-13  -0.365330E-01   0.312998E+01  -0.307575E+00   0.168416E+02  -0.179888E+01   0.128617E+03
 195 203   0.532715E-15   0.974120E-13   0.228124E-02   0.311088E+01   0.171130E+00   0.165802E+02   0.246612E+01   0.125473E+03
 196 204  -0.967302E-15   0.997466E-13   0.173234E-01   0.316159E+01   0.315907E+00   0.177539E+02   0.586121E+01   0.148445E+03
 197 205   0.389595E-15   0.535054E-13   0.307994E-01   0.319342E+01   0.351829E+00   0.180727E+02   0.467034E+01   0.148423E+03
 198 206   0.105663E-15   0.765462E-14   0.777405E-02   0.314749E+01   0.139771E-01   0.169550E+02  -0.152073E+01   0.127392E+03
 199 207   0.943040E-15   0.137114E-12  -0.224533E-01   0.311344E+01  -0.195510E+00   0.165609E+02  -0.133928E+01   0.121482E+03
 200 208  -0.257801E-15   0.164258E-13   0.140644E-01   0.295958E+01   0.524982E-01   0.141348E+02  -0.134671E+00   0.894276E+02


==> results/case1b/A_10_0_2to200_8_15000/moments_new.dat <==
   2   0.247759E+03   0.000000E+00   0.502941E+01   0.000000E+00   0.595819E+02   0.000000E+00
   3   0.153281E+03   0.000000E+00   0.426729E+01   0.000000E+00   0.402715E+02   0.000000E+00
   4   0.104989E+03   0.000000E+00   0.393649E+01   0.000000E+00   0.322353E+02   0.000000E+00
   5   0.769276E+02   0.000000E+00   0.376406E+01   0.000000E+00   0.286429E+02   0.000000E+00
   6   0.591104E+02   0.000000E+00   0.365365E+01   0.000000E+00   0.264137E+02   0.000000E+00
   7   0.471412E+02   0.000000E+00   0.357480E+01   0.000000E+00   0.248703E+02   0.000000E+00
   8   0.386632E+02   0.000000E+00   0.351482E+01   0.000000E+00   0.237253E+02   0.000000E+00
   9   0.324606E+02   0.000000E+00   0.346724E+01   0.000000E+00   0.228358E+02   0.000000E+00
  10   0.277523E+02   0.000000E+00   0.342838E+01   0.000000E+00   0.221214E+02   0.000000E+00
  11   0.241170E+02   0.000000E+00   0.339591E+01   0.000000E+00   0.215332E+02   0.000000E+00
  12   0.212419E+02   0.000000E+00   0.336830E+01   0.000000E+00   0.210392E+02   0.000000E+00
  13   0.189083E+02   0.000000E+00   0.334449E+01   0.000000E+00   0.206179E+02   0.000000E+00
  14   0.169840E+02   0.000000E+00   0.332372E+01   0.000000E+00   0.202538E+02   0.000000E+00
  15   0.153779E+02   0.000000E+00   0.330542E+01   0.000000E+00   0.199356E+02   0.000000E+00
  16   0.140228E+02   0.000000E+00   0.328916E+01   0.000000E+00   0.196550E+02   0.000000E+00
  17   0.128678E+02   0.000000E+00   0.327460E+01   0.000000E+00   0.194055E+02   0.000000E+00
  18   0.118738E+02   0.000000E+00   0.326149E+01   0.000000E+00   0.191821E+02   0.000000E+00
  19   0.110109E+02   0.000000E+00   0.324961E+01   0.000000E+00   0.189809E+02   0.000000E+00
  20   0.102554E+02   0.000000E+00   0.323879E+01   0.000000E+00   0.187985E+02   0.000000E+00
  21   0.958897E+01   0.000000E+00   0.322889E+01   0.000000E+00   0.186325E+02   0.000000E+00
  22   0.899728E+01   0.000000E+00   0.321980E+01   0.000000E+00   0.184806E+02   0.000000E+00
  23   0.846895E+01   0.000000E+00   0.321142E+01   0.000000E+00   0.183412E+02   0.000000E+00
  24   0.799481E+01   0.000000E+00   0.320367E+01   0.000000E+00   0.182127E+02   0.000000E+00
  25   0.756736E+01   0.000000E+00   0.319648E+01   0.000000E+00   0.180939E+02   0.000000E+00
  26   0.718033E+01   0.000000E+00   0.318979E+01   0.000000E+00   0.179837E+02   0.000000E+00
  27   0.682850E+01   0.000000E+00   0.318354E+01   0.000000E+00   0.178812E+02   0.000000E+00
  28   0.650743E+01   0.000000E+00   0.317770E+01   0.000000E+00   0.177856E+02   0.000000E+00
  29   0.621339E+01   0.000000E+00   0.317223E+01   0.000000E+00   0.176962E+02   0.000000E+00
  30   0.594319E+01   0.000000E+00   0.316709E+01   0.000000E+00   0.176124E+02   0.000000E+00
  31   0.569413E+01   0.000000E+00   0.316225E+01   0.000000E+00   0.175338E+02   0.000000E+00
  32   0.546399E+01   0.000000E+00   0.315768E+01   0.000000E+00   0.174598E+02   0.000000E+00
  33   0.525088E+01   0.000000E+00   0.315337E+01   0.000000E+00   0.173900E+02   0.000000E+00
  34   0.505312E+01   0.000000E+00   0.314929E+01   0.000000E+00   0.173241E+02   0.000000E+00
  35   0.486923E+01   0.000000E+00   0.314543E+01   0.000000E+00   0.172618E+02   0.000000E+00
  36   0.469791E+01   0.000000E+00   0.314176E+01   0.000000E+00   0.172028E+02   0.000000E+00
  37   0.453803E+01   0.000000E+00   0.313827E+01   0.000000E+00   0.171468E+02   0.000000E+00
  38   0.438857E+01   0.000000E+00   0.313496E+01   0.000000E+00   0.170936E+02   0.000000E+00
  39   0.424862E+01   0.000000E+00   0.313180E+01   0.000000E+00   0.170430E+02   0.000000E+00
  40   0.411738E+01   0.000000E+00   0.312878E+01   0.000000E+00   0.169948E+02   0.000000E+00
  41   0.399414E+01   0.000000E+00   0.312590E+01   0.000000E+00   0.169488E+02   0.000000E+00
  42   0.387822E+01   0.000000E+00   0.312315E+01   0.000000E+00   0.169049E+02   0.000000E+00
  43   0.376904E+01   0.000000E+00   0.312052E+01   0.000000E+00   0.168630E+02   0.000000E+00
  44   0.366607E+01   0.000000E+00   0.311800E+01   0.000000E+00   0.168229E+02   0.000000E+00
  45   0.356881E+01   0.000000E+00   0.311558E+01   0.000000E+00   0.167845E+02   0.000000E+00
  46   0.347684E+01   0.000000E+00   0.311326E+01   0.000000E+00   0.167477E+02   0.000000E+00
  47   0.338976E+01   0.000000E+00   0.311103E+01   0.000000E+00   0.167123E+02   0.000000E+00
  48   0.330721E+01   0.000000E+00   0.310889E+01   0.000000E+00   0.166784E+02   0.000000E+00
  49   0.322887E+01   0.000000E+00   0.310683E+01   0.000000E+00   0.166458E+02   0.000000E+00
  50   0.315445E+01   0.000000E+00   0.310485E+01   0.000000E+00   0.166145E+02   0.000000E+00
  51   0.308367E+01   0.000000E+00   0.310294E+01   0.000000E+00   0.165843E+02   0.000000E+00
  52   0.301628E+01   0.000000E+00   0.310109E+01   0.000000E+00   0.165553E+02   0.000000E+00
  53   0.295207E+01   0.000000E+00   0.309932E+01   0.000000E+00   0.165273E+02   0.000000E+00
  54   0.289083E+01   0.000000E+00   0.309760E+01   0.000000E+00   0.165003E+02   0.000000E+00
  55   0.283237E+01   0.000000E+00   0.309595E+01   0.000000E+00   0.164742E+02   0.000000E+00
  56   0.277651E+01   0.000000E+00   0.309434E+01   0.000000E+00   0.164490E+02   0.000000E+00
  57   0.272311E+01   0.000000E+00   0.309280E+01   0.000000E+00   0.164247E+02   0.000000E+00
  58   0.267200E+01   0.000000E+00   0.309130E+01   0.000000E+00   0.164012E+02   0.000000E+00
  59   0.262306E+01   0.000000E+00   0.308985E+01   0.000000E+00   0.163784E+02   0.000000E+00
  60   0.257616E+01   0.000000E+00   0.308844E+01   0.000000E+00   0.163564E+02   0.000000E+00
  61   0.253119E+01   0.000000E+00   0.308708E+01   0.000000E+00   0.163351E+02   0.000000E+00
  62   0.248803E+01   0.000000E+00   0.308576E+01   0.000000E+00   0.163144E+02   0.000000E+00
  63   0.244659E+01   0.000000E+00   0.308448E+01   0.000000E+00   0.162944E+02   0.000000E+00
  64   0.240679E+01   0.000000E+00   0.308324E+01   0.000000E+00   0.162749E+02   0.000000E+00
  65   0.236852E+01   0.000000E+00   0.308203E+01   0.000000E+00   0.162561E+02   0.000000E+00
  66   0.233173E+01   0.000000E+00   0.308086E+01   0.000000E+00   0.162378E+02   0.000000E+00
  67   0.229633E+01   0.000000E+00   0.307972E+01   0.000000E+00   0.162200E+02   0.000000E+00
  68   0.226226E+01   0.000000E+00   0.307862E+01   0.000000E+00   0.162027E+02   0.000000E+00
  69   0.222945E+01   0.000000E+00   0.307754E+01   0.000000E+00   0.161860E+02   0.000000E+00
  70   0.219784E+01   0.000000E+00   0.307649E+01   0.000000E+00   0.161696E+02   0.000000E+00
  71   0.216737E+01   0.000000E+00   0.307547E+01   0.000000E+00   0.161538E+02   0.000000E+00
  72   0.213799E+01   0.000000E+00   0.307448E+01   0.000000E+00   0.161383E+02   0.000000E+00
  73   0.210966E+01   0.000000E+00   0.307351E+01   0.000000E+00   0.161233E+02   0.000000E+00
  74   0.208232E+01   0.000000E+00   0.307257E+01   0.000000E+00   0.161086E+02   0.000000E+00
  75   0.205592E+01   0.000000E+00   0.307165E+01   0.000000E+00   0.160943E+02   0.000000E+00
  76   0.203042E+01   0.000000E+00   0.307076E+01   0.000000E+00   0.160804E+02   0.000000E+00
  77   0.200578E+01   0.000000E+00   0.306989E+01   0.000000E+00   0.160669E+02   0.000000E+00
  78   0.198196E+01   0.000000E+00   0.306904E+01   0.000000E+00   0.160537E+02   0.000000E+00
  79   0.195892E+01   0.000000E+00   0.306820E+01   0.000000E+00   0.160408E+02   0.000000E+00
  80   0.193662E+01   0.000000E+00   0.306739E+01   0.000000E+00   0.160282E+02   0.000000E+00
  81   0.191504E+01   0.000000E+00   0.306660E+01   0.000000E+00   0.160159E+02   0.000000E+00
  82   0.189413E+01   0.000000E+00   0.306583E+01   0.000000E+00   0.160039E+02   0.000000E+00
  83   0.187387E+01   0.000000E+00   0.306507E+01   0.000000E+00   0.159922E+02   0.000000E+00
  84   0.185422E+01   0.000000E+00   0.306433E+01   0.000000E+00   0.159808E+02   0.000000E+00
  85   0.183516E+01   0.000000E+00   0.306361E+01   0.000000E+00   0.159696E+02   0.000000E+00
  86   0.181665E+01   0.000000E+00   0.306291E+01   0.000000E+00   0.159586E+02   0.000000E+00
  87   0.179868E+01   0.000000E+00   0.306222E+01   0.000000E+00   0.159480E+02   0.000000E+00
  88   0.178121E+01   0.000000E+00   0.306154E+01   0.000000E+00   0.159375E+02   0.000000E+00
  89   0.176423E+01   0.000000E+00   0.306088E+01   0.000000E+00   0.159273E+02   0.000000E+00
  90   0.174771E+01   0.000000E+00   0.306023E+01   0.000000E+00   0.159173E+02   0.000000E+00
  91   0.173164E+01   0.000000E+00   0.305960E+01   0.000000E+00   0.159075E+02   0.000000E+00
  92   0.171599E+01   0.000000E+00   0.305898E+01   0.000000E+00   0.158979E+02   0.000000E+00
  93   0.170074E+01   0.000000E+00   0.305837E+01   0.000000E+00   0.158886E+02   0.000000E+00
  94   0.168589E+01   0.000000E+00   0.305778E+01   0.000000E+00   0.158794E+02   0.000000E+00
  95   0.167141E+01   0.000000E+00   0.305720E+01   0.000000E+00   0.158704E+02   0.000000E+00
  96   0.165729E+01   0.000000E+00   0.305662E+01   0.000000E+00   0.158616E+02   0.000000E+00
  97   0.164351E+01   0.000000E+00   0.305606E+01   0.000000E+00   0.158529E+02   0.000000E+00
  98   0.163006E+01   0.000000E+00   0.305552E+01   0.000000E+00   0.158445E+02   0.000000E+00
  99   0.161693E+01   0.000000E+00   0.305498E+01   0.000000E+00   0.158362E+02   0.000000E+00
 100   0.160410E+01   0.000000E+00   0.305445E+01   0.000000E+00   0.158280E+02   0.000000E+00
 101   0.159157E+01   0.000000E+00   0.305393E+01   0.000000E+00   0.158200E+02   0.000000E+00
 102   0.157932E+01   0.000000E+00   0.305342E+01   0.000000E+00   0.158122E+02   0.000000E+00
 103   0.156734E+01   0.000000E+00   0.305293E+01   0.000000E+00   0.158045E+02   0.000000E+00
 104   0.155562E+01   0.000000E+00   0.305244E+01   0.000000E+00   0.157970E+02   0.000000E+00
 105   0.154415E+01   0.000000E+00   0.305196E+01   0.000000E+00   0.157896E+02   0.000000E+00
 106   0.153292E+01   0.000000E+00   0.305149E+01   0.000000E+00   0.157824E+02   0.000000E+00
 107   0.152191E+01   0.000000E+00   0.305102E+01   0.000000E+00   0.157752E+02   0.000000E+00
 108   0.151113E+01   0.000000E+00   0.305057E+01   0.000000E+00   0.157682E+02   0.000000E+00
 109   0.150055E+01   0.000000E+00   0.305012E+01   0.000000E+00   0.157614E+02   0.000000E+00
 110   0.149017E+01   0.000000E+00   0.304968E+01   0.000000E+00   0.157546E+02   0.000000E+00
 111   0.147999E+01   0.000000E+00   0.304925E+01   0.000000E+00   0.157480E+02   0.000000E+00
 112   0.146999E+01   0.000000E+00   0.304883E+01   0.000000E+00   0.157415E+02   0.000000E+00
 113   0.146016E+01   0.000000E+00   0.304841E+01   0.000000E+00   0.157351E+02   0.000000E+00
 114   0.145050E+01   0.000000E+00   0.304800E+01   0.000000E+00   0.157288E+02   0.000000E+00
 115   0.144099E+01   0.000000E+00   0.304760E+01   0.000000E+00   0.157226E+02   0.000000E+00
 116   0.143164E+01   0.000000E+00   0.304720E+01   0.000000E+00   0.157165E+02   0.000000E+00
 117   0.142243E+01   0.000000E+00   0.304681E+01   0.000000E+00   0.157105E+02   0.000000E+00
 118   0.141336E+01   0.000000E+00   0.304643E+01   0.000000E+00   0.157046E+02   0.000000E+00
 119   0.140441E+01   0.000000E+00   0.304605E+01   0.000000E+00   0.156989E+02   0.000000E+00
 120   0.139559E+01   0.000000E+00   0.304568E+01   0.000000E+00   0.156932E+02   0.000000E+00
 121   0.138689E+01   0.000000E+00   0.304532E+01   0.000000E+00   0.156876E+02   0.000000E+00
 122   0.137830E+01   0.000000E+00   0.304496E+01   0.000000E+00   0.156821E+02   0.000000E+00
 123   0.136982E+01   0.000000E+00   0.304460E+01   0.000000E+00   0.156766E+02   0.000000E+00
 124   0.136144E+01   0.000000E+00   0.304426E+01   0.000000E+00   0.156713E+02   0.000000E+00
 125   0.135315E+01   0.000000E+00   0.304391E+01   0.000000E+00   0.156661E+02   0.000000E+00
 126   0.134496E+01   0.000000E+00   0.304358E+01   0.000000E+00   0.156609E+02   0.000000E+00
 127   0.133685E+01   0.000000E+00   0.304325E+01   0.000000E+00   0.156558E+02   0.000000E+00
 128   0.132883E+01   0.000000E+00   0.304292E+01   0.000000E+00   0.156508E+02   0.000000E+00
 129   0.132089E+01   0.000000E+00   0.304260E+01   0.000000E+00   0.156458E+02   0.000000E+00
 130   0.131302E+01   0.000000E+00   0.304228E+01   0.000000E+00   0.156410E+02   0.000000E+00
 131   0.130522E+01   0.000000E+00   0.304197E+01   0.000000E+00   0.156362E+02   0.000000E+00
 132   0.129749E+01   0.000000E+00   0.304166E+01   0.000000E+00   0.156315E+02   0.000000E+00
 133   0.128983E+01   0.000000E+00   0.304135E+01   0.000000E+00   0.156268E+02   0.000000E+00
 134   0.128223E+01   0.000000E+00   0.304106E+01   0.000000E+00   0.156222E+02   0.000000E+00
 135   0.127468E+01   0.000000E+00   0.304076E+01   0.000000E+00   0.156177E+02   0.000000E+00
 136   0.126719E+01   0.000000E+00   0.304047E+01   0.000000E+00   0.156133E+02   0.000000E+00
 137   0.125975E+01   0.000000E+00   0.304018E+01   0.000000E+00   0.156089E+02   0.000000E+00
 138   0.125236E+01   0.000000E+00   0.303990E+01   0.000000E+00   0.156046E+02   0.000000E+00
 139   0.124501E+01   0.000000E+00   0.303962E+01   0.000000E+00   0.156003E+02   0.000000E+00
 140   0.123771E+01   0.000000E+00   0.303935E+01   0.000000E+00   0.155961E+02   0.000000E+00
 141   0.123045E+01   0.000000E+00   0.303908E+01   0.000000E+00   0.155920E+02   0.000000E+00
 142   0.122323E+01   0.000000E+00   0.303881E+01   0.000000E+00   0.155879E+02   0.000000E+00
 143   0.121605E+01   0.000000E+00   0.303855E+01   0.000000E+00   0.155838E+02   0.000000E+00
 144   0.120890E+01   0.000000E+00   0.303829E+01   0.000000E+00   0.155799E+02   0.000000E+00
 145   0.120178E+01   0.000000E+00   0.303803E+01   0.000000E+00   0.155759E+02   0.000000E+00
 146   0.119469E+01   0.000000E+00   0.303778E+01   0.000000E+00   0.155721E+02   0.000000E+00
 147   0.118764E+01   0.000000E+00   0.303753E+01   0.000000E+00   0.155683E+02   0.000000E+00
 148   0.118061E+01   0.000000E+00   0.303728E+01   0.000000E+00   0.155645E+02   0.000000E+00
 149   0.117361E+01   0.000000E+00   0.303704E+01   0.000000E+00   0.155608E+02   0.000000E+00
 150   0.116663E+01   0.000000E+00   0.303680E+01   0.000000E+00   0.155571E+02   0.000000E+00
 151   0.115967E+01   0.000000E+00   0.303656E+01   0.000000E+00   0.155535E+02   0.000000E+00
 152   0.115274E+01   0.000000E+00   0.303633E+01   0.000000E+00   0.155499E+02   0.000000E+00
 153   0.114582E+01   0.000000E+00   0.303610E+01   0.000000E+00   0.155464E+02   0.000000E+00
 154   0.113893E+01   0.000000E+00   0.303587E+01   0.000000E+00   0.155429E+02   0.000000E+00
 155   0.113205E+01   0.000000E+00   0.303564E+01   0.000000E+00   0.155395E+02   0.000000E+00
 156   0.112519E+01   0.000000E+00   0.303542E+01   0.000000E+00   0.155361E+02   0.000000E+00
 157   0.111835E+01   0.000000E+00   0.303520E+01   0.000000E+00   0.155327E+02   0.000000E+00
 158   0.111152E+01   0.000000E+00   0.303498E+01   0.000000E+00   0.155294E+02   0.000000E+00
 159   0.110470E+01   0.000000E+00   0.303477E+01   0.000000E+00   0.155261E+02   0.000000E+00
 160   0.109790E+01   0.000000E+00   0.303456E+01   0.000000E+00   0.155229E+02   0.000000E+00
 161   0.109111E+01   0.000000E+00   0.303435E+01   0.000000E+00   0.155197E+02   0.000000E+00
 162   0.108433E+01   0.000000E+00   0.303414E+01   0.000000E+00   0.155166E+02   0.000000E+00
 163   0.107756E+01   0.000000E+00   0.303394E+01   0.000000E+00   0.155134E+02   0.000000E+00
 164   0.107080E+01   0.000000E+00   0.303374E+01   0.000000E+00   0.155104E+02   0.000000E+00
 165   0.106405E+01   0.000000E+00   0.303354E+01   0.000000E+00   0.155073E+02   0.000000E+00
 166   0.105730E+01   0.000000E+00   0.303334E+01   0.000000E+00   0.155043E+02   0.000000E+00
 167   0.105056E+01   0.000000E+00   0.303315E+01   0.000000E+00   0.155014E+02   0.000000E+00
 168   0.104383E+01   0.000000E+00   0.303295E+01   0.000000E+00   0.154984E+02   0.000000E+00
 169   0.103711E+01   0.000000E+00   0.303276E+01   0.000000E+00   0.154955E+02   0.000000E+00
 170   0.103039E+01   0.000000E+00   0.303257E+01   0.000000E+00   0.154927E+02   0.000000E+00
 171   0.102368E+01   0.000000E+00   0.303239E+01   0.000000E+00   0.154898E+02   0.000000E+00
 172   0.101696E+01   0.000000E+00   0.303221E+01   0.000000E+00   0.154870E+02   0.000000E+00
 173   0.101026E+01   0.000000E+00   0.303202E+01   0.000000E+00   0.154843E+02   0.000000E+00
 174   0.100355E+01   0.000000E+00   0.303184E+01   0.000000E+00   0.154815E+02   0.000000E+00
 175   0.996852E+00   0.000000E+00   0.303167E+01   0.000000E+00   0.154788E+02   0.000000E+00
 176   0.990153E+00   0.000000E+00   0.303149E+01   0.000000E+00   0.154761E+02   0.000000E+00
 177   0.983456E+00   0.000000E+00   0.303132E+01   0.000000E+00   0.154735E+02   0.000000E+00
 178   0.976759E+00   0.000000E+00   0.303115E+01   0.000000E+00   0.154709E+02   0.000000E+00
 179   0.970063E+00   0.000000E+00   0.303098E+01   0.000000E+00   0.154683E+02   0.000000E+00
 180   0.963368E+00   0.000000E+00   0.303081E+01   0.000000E+00   0.154657E+02   0.000000E+00
 181   0.956673E+00   0.000000E+00   0.303064E+01   0.000000E+00   0.154632E+02   0.000000E+00
 182   0.949977E+00   0.000000E+00   0.303048E+01   0.000000E+00   0.154607E+02   0.000000E+00
 183   0.943280E+00   0.000000E+00   0.303031E+01   0.000000E+00   0.154582E+02   0.000000E+00
 184   0.936583E+00   0.000000E+00   0.303015E+01   0.000000E+00   0.154558E+02   0.000000E+00
 185   0.929884E+00   0.000000E+00   0.302999E+01   0.000000E+00   0.154533E+02   0.000000E+00
 186   0.923183E+00   0.000000E+00   0.302984E+01   0.000000E+00   0.154509E+02   0.000000E+00
 187   0.916481E+00   0.000000E+00   0.302968E+01   0.000000E+00   0.154486E+02   0.000000E+00
 188   0.909776E+00   0.000000E+00   0.302953E+01   0.000000E+00   0.154462E+02   0.000000E+00
 189   0.903068E+00   0.000000E+00   0.302937E+01   0.000000E+00   0.154439E+02   0.000000E+00
 190   0.896358E+00   0.000000E+00   0.302922E+01   0.000000E+00   0.154416E+02   0.000000E+00
 191   0.889645E+00   0.000000E+00   0.302907E+01   0.000000E+00   0.154393E+02   0.000000E+00
 192   0.882928E+00   0.000000E+00   0.302892E+01   0.000000E+00   0.154370E+02   0.000000E+00
 193   0.876208E+00   0.000000E+00   0.302878E+01   0.000000E+00   0.154348E+02   0.000000E+00
 194   0.869485E+00   0.000000E+00   0.302863E+01   0.000000E+00   0.154326E+02   0.000000E+00
 195   0.862759E+00   0.000000E+00   0.302849E+01   0.000000E+00   0.154304E+02   0.000000E+00
 196   0.856032E+00   0.000000E+00   0.302835E+01   0.000000E+00   0.154283E+02   0.000000E+00
 197   0.849303E+00   0.000000E+00   0.302821E+01   0.000000E+00   0.154261E+02   0.000000E+00
 198   0.842573E+00   0.000000E+00   0.302807E+01   0.000000E+00   0.154240E+02   0.000000E+00
 199   0.835843E+00   0.000000E+00   0.302793E+01   0.000000E+00   0.154219E+02   0.000000E+00
 200   0.829112E+00   0.000000E+00   0.302779E+01   0.000000E+00   0.154198E+02   0.000000E+00


==> results/case1b/A_10_0_2to200_8_15000/real_ALMl1l2.dat <==
   2  10   0.197808E+01   0.250712E+03  -0.557972E-02   0.517759E+01   0.293059E+00   0.642804E+02   0.378505E+02   0.136310E+04
   3  11   0.127568E+01   0.155420E+03  -0.792557E-02   0.419833E+01   0.323895E+00   0.347552E+02   0.137830E+02   0.423538E+03
   4  12   0.608936E+00   0.103199E+03   0.607348E-01   0.401862E+01   0.103597E+01   0.353935E+02   0.212957E+02   0.551119E+03
   5  13  -0.200343E+00   0.774728E+02   0.288144E-01   0.388636E+01   0.895808E-01   0.342957E+02  -0.111014E+02   0.569025E+03
   6  14   0.216189E+00   0.592128E+02  -0.533440E-02   0.364888E+01  -0.843358E-01   0.271215E+02  -0.738543E+00   0.346716E+03
   7  15   0.934863E+00   0.473334E+02   0.161831E-01   0.380867E+01   0.876828E-01   0.314573E+02  -0.190242E+01   0.449137E+03
   8  16   0.469602E+00   0.386537E+02  -0.211858E-01   0.343753E+01  -0.179357E+00   0.213345E+02  -0.175466E+01   0.190776E+03
   9  17   0.100176E-01   0.325327E+02   0.629974E-01   0.349782E+01   0.839293E+00   0.246477E+02   0.136433E+02   0.291486E+03
  10  18   0.160417E+00   0.275584E+02  -0.160524E-01   0.347235E+01   0.650926E-01   0.226814E+02   0.389996E+01   0.225284E+03
  11  19   0.806972E-01   0.239239E+02  -0.614862E-02   0.340175E+01   0.183816E+00   0.208467E+02   0.441159E+01   0.186564E+03
  12  20   0.586617E-01   0.214386E+02  -0.150853E-01   0.337346E+01  -0.254011E+00   0.204973E+02  -0.472655E+01   0.180698E+03
  13  21  -0.340645E+00   0.191227E+02  -0.313368E-01   0.346676E+01  -0.470596E+00   0.221102E+02  -0.839150E+01   0.209916E+03
  14  22  -0.111761E+00   0.169412E+02  -0.115948E-01   0.338081E+01  -0.895452E-01   0.213016E+02  -0.574944E+00   0.200107E+03
  15  23   0.586566E-02   0.154601E+02  -0.343126E-01   0.332216E+01  -0.456871E+00   0.198368E+02  -0.687908E+01   0.172419E+03
  16  24   0.259637E+00   0.141123E+02  -0.180567E-01   0.327016E+01   0.907027E-01   0.190301E+02   0.397087E+01   0.160329E+03
  17  25   0.764262E-01   0.128521E+02  -0.208806E-01   0.324343E+01  -0.113967E+00   0.195253E+02  -0.342716E-02   0.186464E+03
  18  26   0.443201E-01   0.119452E+02  -0.161223E-01   0.332635E+01  -0.175103E+00   0.201870E+02  -0.325648E+01   0.181335E+03
  19  27  -0.918426E-01   0.110311E+02   0.590042E-02   0.324600E+01   0.241133E+00   0.187543E+02   0.459710E+01   0.159081E+03
  20  28   0.270065E-02   0.102645E+02   0.360169E-01   0.325340E+01   0.310053E+00   0.187086E+02   0.219430E+01   0.155327E+03
  21  29  -0.892835E-01   0.961632E+01  -0.487982E-02   0.326988E+01  -0.140372E+00   0.191610E+02  -0.258184E+01   0.165831E+03
  22  30  -0.662638E-01   0.899601E+01   0.222365E-01   0.322160E+01   0.219908E+00   0.182086E+02   0.252506E+01   0.146043E+03
  23  31   0.238943E-01   0.846639E+01   0.278940E-01   0.329709E+01   0.545717E+00   0.199521E+02   0.102324E+02   0.184120E+03
  24  32  -0.713935E-01   0.796360E+01  -0.873742E-02   0.316038E+01   0.561429E-01   0.168854E+02   0.180932E+01   0.123493E+03
  25  33  -0.615296E-01   0.757388E+01   0.213917E-01   0.315294E+01   0.279010E+00   0.173038E+02   0.476675E+01   0.136571E+03
  26  34   0.104679E+00   0.708986E+01  -0.325976E-01   0.321390E+01  -0.387851E+00   0.187056E+02  -0.727402E+01   0.166410E+03
  27  35   0.932162E-01   0.680933E+01   0.170827E-01   0.320213E+01   0.136479E+00   0.184261E+02   0.419841E+00   0.159260E+03
  28  36  -0.240547E-01   0.647016E+01  -0.441330E-01   0.316732E+01  -0.580953E+00   0.175427E+02  -0.724993E+01   0.138110E+03
  29  37  -0.102657E-01   0.620736E+01  -0.402794E-01   0.313465E+01  -0.482739E+00   0.172381E+02  -0.601418E+01   0.138284E+03
  30  38  -0.331127E-01   0.591865E+01   0.162197E-01   0.312070E+01   0.216879E+00   0.166998E+02   0.208731E+01   0.126202E+03
  31  39  -0.248289E-01   0.566189E+01  -0.345721E-02   0.312864E+01   0.352867E-01   0.166087E+02   0.551382E+00   0.122017E+03
  32  40  -0.106592E+00   0.546770E+01   0.316779E-01   0.322105E+01   0.268926E+00   0.186705E+02   0.272530E+01   0.162587E+03
  33  41  -0.100359E-01   0.528740E+01   0.207352E-01   0.317211E+01   0.317013E+00   0.177213E+02   0.550014E+01   0.145137E+03
  34  42  -0.310378E-01   0.503619E+01   0.830004E-02   0.310397E+01   0.115053E+00   0.168661E+02   0.191846E+01   0.134386E+03
  35  43   0.397470E-01   0.487089E+01  -0.230395E-01   0.315693E+01  -0.270421E+00   0.173217E+02  -0.461246E+01   0.140235E+03
  36  44  -0.126359E-02   0.470599E+01   0.209190E-03   0.308767E+01   0.654745E-01   0.163129E+02   0.170204E+01   0.123584E+03
  37  45  -0.237784E-01   0.452271E+01  -0.132191E-01   0.310238E+01  -0.205209E+00   0.166704E+02  -0.314930E+01   0.131366E+03
  38  46  -0.561377E-01   0.438511E+01   0.152361E-01   0.309068E+01   0.545395E-01   0.162197E+02  -0.375025E+00   0.119809E+03
  39  47   0.732817E-02   0.423095E+01   0.240548E-01   0.316589E+01   0.236630E+00   0.179015E+02   0.293330E+01   0.155006E+03
  40  48  -0.320362E-01   0.413254E+01   0.236717E-01   0.312054E+01   0.552311E+00   0.175803E+02   0.110615E+02   0.161316E+03
  41  49  -0.762203E-02   0.400161E+01  -0.440631E-01   0.318275E+01  -0.520524E+00   0.177960E+02  -0.671224E+01   0.144946E+03
  42  50   0.445395E-01   0.384265E+01  -0.878143E-02   0.315151E+01  -0.963979E-01   0.179699E+02  -0.260701E+01   0.164562E+03
  43  51   0.796487E-02   0.374534E+01   0.273215E-01   0.311665E+01   0.253661E+00   0.166420E+02   0.272327E+01   0.125205E+03
  44  52   0.103615E-02   0.367265E+01  -0.170619E-01   0.318152E+01  -0.374462E-01   0.182987E+02   0.411919E+01   0.167545E+03
  45  53   0.659373E-01   0.355907E+01   0.835987E-02   0.305440E+01   0.115134E-01   0.155909E+02  -0.291949E+00   0.111184E+03
  46  54   0.331545E-02   0.351619E+01  -0.351286E-01   0.314566E+01  -0.488289E+00   0.174760E+02  -0.771547E+01   0.143692E+03
  47  55   0.578771E-01   0.338981E+01   0.164261E-01   0.307917E+01   0.105115E+00   0.157978E+02   0.595206E+00   0.110891E+03
  48  56   0.336500E-02   0.330925E+01   0.192479E-03   0.309881E+01  -0.144939E-01   0.165592E+02   0.445750E+00   0.128931E+03
  49  57  -0.251965E-01   0.321509E+01  -0.190749E-01   0.315603E+01  -0.225384E+00   0.170801E+02  -0.285147E+01   0.131863E+03
  50  58   0.185685E-01   0.318195E+01   0.463596E-02   0.309953E+01  -0.845195E-01   0.162920E+02  -0.297912E+01   0.121461E+03
  51  59   0.383787E-02   0.304558E+01   0.434646E-01   0.314244E+01   0.268070E+00   0.176544E+02  -0.362789E+00   0.151601E+03
  52  60  -0.242848E-01   0.301818E+01   0.293046E-01   0.307736E+01   0.314360E+00   0.162638E+02   0.269439E+01   0.123414E+03
  53  61   0.296693E-01   0.294078E+01   0.500473E-01   0.315776E+01   0.407921E+00   0.175640E+02   0.337384E+01   0.141514E+03
  54  62  -0.276606E-01   0.290516E+01   0.817363E-02   0.307653E+01   0.210296E+00   0.160158E+02   0.314731E+01   0.117486E+03
  55  63  -0.962084E-02   0.284980E+01  -0.354509E-01   0.308951E+01  -0.282690E+00   0.160433E+02  -0.178491E+01   0.116459E+03
  56  64  -0.159119E-01   0.277427E+01  -0.268325E-01   0.306137E+01  -0.129162E+00   0.155690E+02  -0.834852E+00   0.107563E+03
  57  65   0.126949E-01   0.272968E+01  -0.837023E-02   0.309671E+01  -0.205365E+00   0.159884E+02  -0.389129E+01   0.113704E+03
  58  66   0.128637E-01   0.265976E+01  -0.284979E-01   0.312424E+01  -0.144252E+00   0.167201E+02   0.982787E+00   0.128873E+03
  59  67   0.208323E-01   0.261097E+01   0.183995E-01   0.311696E+01   0.106771E+00   0.167650E+02  -0.684862E+00   0.128203E+03
  60  68   0.127063E-01   0.256432E+01   0.291929E-01   0.305449E+01   0.218009E+00   0.156049E+02   0.181542E+01   0.109911E+03
  61  69   0.443840E-02   0.255177E+01  -0.155217E-01   0.303231E+01  -0.115539E+00   0.155911E+02  -0.746778E+00   0.113703E+03
  62  70  -0.428409E-01   0.248104E+01   0.122835E-01   0.315322E+01   0.181216E+00   0.179557E+02   0.202064E+01   0.157125E+03
  63  71   0.178783E-01   0.244078E+01  -0.525706E-03   0.309636E+01  -0.307498E-01   0.166152E+02  -0.150446E+01   0.128876E+03
  64  72  -0.237503E-01   0.241158E+01  -0.195724E-03   0.311815E+01  -0.477441E-01   0.163923E+02  -0.152782E+01   0.120245E+03
  65  73   0.321916E-01   0.235193E+01   0.920778E-02   0.310591E+01   0.123924E+00   0.165046E+02   0.222127E+01   0.125011E+03
  66  74  -0.215380E-02   0.234501E+01  -0.849140E-02   0.313767E+01  -0.265567E-02   0.173014E+02   0.288380E+01   0.148165E+03
  67  75  -0.661944E-02   0.232024E+01   0.166638E-01   0.297800E+01   0.203859E-01   0.144284E+02  -0.100501E+01   0.941996E+02
  68  76  -0.477714E-02   0.226302E+01   0.388887E-02   0.312602E+01   0.144933E+00   0.167435E+02   0.309261E+01   0.126623E+03
  69  77  -0.217369E-01   0.224628E+01   0.412343E-02   0.303641E+01  -0.112352E+00   0.153149E+02  -0.226590E+01   0.105802E+03
  70  78   0.110715E-01   0.218328E+01  -0.424786E-01   0.305078E+01  -0.519201E+00   0.157734E+02  -0.626943E+01   0.113845E+03
  71  79  -0.387561E-01   0.217148E+01   0.260091E-01   0.306363E+01   0.332685E+00   0.161069E+02   0.465259E+01   0.123195E+03
  72  80   0.240094E-01   0.212014E+01   0.169957E-01   0.300073E+01   0.895078E-01   0.154205E+02   0.389106E+00   0.115556E+03
  73  81  -0.586157E-02   0.211257E+01  -0.114311E-01   0.314939E+01  -0.334607E-01   0.174238E+02  -0.386466E+00   0.138955E+03
  74  82   0.287986E-02   0.207599E+01  -0.673960E-02   0.308500E+01   0.153725E+00   0.160901E+02   0.442754E+01   0.119945E+03
  75  83   0.143081E-01   0.207824E+01  -0.251137E-01   0.308066E+01  -0.252112E+00   0.164403E+02  -0.324485E+01   0.129695E+03
  76  84  -0.916434E-02   0.204568E+01  -0.790068E-02   0.302739E+01  -0.156322E+00   0.156285E+02  -0.212520E+01   0.118703E+03
  77  85   0.925849E-02   0.202129E+01   0.780201E-02   0.307871E+01   0.270166E+00   0.169065E+02   0.474726E+01   0.142973E+03
  78  86  -0.231639E-01   0.198385E+01   0.120987E-01   0.304469E+01   0.223249E+00   0.152088E+02   0.313485E+01   0.102107E+03
  79  87  -0.929218E-02   0.196296E+01   0.460193E-02   0.311628E+01   0.111637E-01   0.169258E+02   0.185574E+00   0.131442E+03
  80  88  -0.689769E-02   0.192859E+01  -0.125100E-01   0.307471E+01  -0.144667E+00   0.158107E+02  -0.129010E+01   0.111658E+03
  81  89  -0.202182E-01   0.190849E+01  -0.214503E-01   0.307704E+01  -0.434873E+00   0.158884E+02  -0.657512E+01   0.116451E+03
  82  90  -0.110525E-01   0.190058E+01  -0.302845E-01   0.304303E+01  -0.298900E+00   0.155387E+02  -0.213424E+01   0.111716E+03
  83  91   0.673089E-02   0.187118E+01  -0.337323E-01   0.306465E+01  -0.468373E+00   0.155209E+02  -0.572739E+01   0.106982E+03
  84  92   0.779511E-02   0.185728E+01  -0.140534E-01   0.306122E+01  -0.171308E+00   0.158247E+02  -0.195187E+01   0.113031E+03
  85  93  -0.589097E-02   0.181734E+01   0.160631E-01   0.301288E+01   0.220198E+00   0.150044E+02   0.246652E+01   0.101326E+03
  86  94   0.927004E-02   0.180706E+01   0.294333E-01   0.304995E+01   0.200094E+00   0.159088E+02   0.442508E+00   0.122841E+03
  87  95  -0.705840E-02   0.178134E+01   0.929157E-02   0.305667E+01   0.198552E-02   0.157388E+02  -0.782985E+00   0.113401E+03
  88  96  -0.144776E-02   0.177091E+01  -0.251759E-02   0.301498E+01  -0.100161E+00   0.152571E+02  -0.142348E+01   0.108876E+03
  89  97   0.117392E-01   0.176712E+01  -0.229339E-01   0.305413E+01  -0.345244E+00   0.156544E+02  -0.382371E+01   0.110207E+03
  90  98   0.129716E-02   0.174161E+01  -0.145169E-01   0.296778E+01  -0.263521E+00   0.145650E+02  -0.423762E+01   0.999701E+02
  91  99  -0.120354E-01   0.170463E+01   0.224877E-01   0.301708E+01   0.291790E+00   0.149613E+02   0.310963E+01   0.101278E+03
  92 100  -0.205901E-01   0.171102E+01   0.115267E-02   0.308601E+01  -0.365645E-01   0.160880E+02  -0.222967E+00   0.115354E+03
  93 101  -0.103034E-01   0.171730E+01   0.223579E-02   0.305374E+01   0.181512E+00   0.158928E+02   0.277307E+01   0.118059E+03
  94 102  -0.286539E-01   0.168396E+01  -0.353489E-01   0.303577E+01  -0.397346E+00   0.160010E+02  -0.383640E+01   0.122964E+03
  95 103   0.143163E-01   0.167105E+01   0.298387E-02   0.306338E+01   0.604545E-01   0.157165E+02   0.343029E+00   0.112541E+03
  96 104  -0.479938E-02   0.165756E+01  -0.475349E-01   0.304615E+01  -0.537351E+00   0.153308E+02  -0.593938E+01   0.104944E+03
  97 105  -0.188869E-01   0.164048E+01   0.385942E-01   0.300479E+01   0.404755E+00   0.150705E+02   0.468382E+01   0.107987E+03
  98 106  -0.178604E-01   0.162954E+01   0.119293E-01   0.303353E+01   0.849154E-03   0.155122E+02  -0.139851E+01   0.112112E+03
  99 107  -0.150943E-01   0.161967E+01   0.308019E-01   0.306362E+01   0.543689E+00   0.159238E+02   0.750095E+01   0.114476E+03
 100 108  -0.566144E-02   0.160253E+01   0.732834E-02   0.300323E+01   0.112031E+00   0.150565E+02   0.126988E+01   0.104887E+03
 101 109  -0.122133E-01   0.158036E+01   0.148450E-02   0.308421E+01   0.628212E-01   0.165945E+02   0.151845E+01   0.132618E+03
 102 110   0.324743E-02   0.159342E+01  -0.116260E-01   0.306962E+01  -0.262305E+00   0.160496E+02  -0.406809E+01   0.118677E+03
 103 111  -0.270485E-01   0.156170E+01   0.304348E-01   0.305829E+01   0.328700E+00   0.158536E+02   0.380750E+01   0.113690E+03
 104 112  -0.353394E-02   0.156670E+01  -0.903312E-02   0.301059E+01  -0.189135E+00   0.152643E+02  -0.413563E+01   0.112062E+03
 105 113   0.135342E-01   0.154962E+01   0.289907E-01   0.298208E+01   0.555729E+00   0.149743E+02   0.834495E+01   0.108835E+03
 106 114  -0.105980E-01   0.153389E+01  -0.189268E-01   0.300134E+01  -0.205846E+00   0.150514E+02  -0.228046E+01   0.104104E+03
 107 115  -0.633014E-02   0.152967E+01  -0.989147E-02   0.306555E+01   0.141668E-02   0.157446E+02   0.863758E+00   0.111752E+03
 108 116  -0.402783E-02   0.150560E+01   0.504267E-02   0.315420E+01   0.150776E+00   0.171465E+02   0.381800E+01   0.135345E+03
 109 117   0.433022E-02   0.149781E+01  -0.142390E-01   0.292746E+01  -0.246977E+00   0.139558E+02  -0.313768E+01   0.903652E+02
 110 118   0.153836E-02   0.150103E+01   0.227567E-01   0.302293E+01   0.176241E+00   0.153348E+02   0.143170E+01   0.108074E+03
 111 119  -0.249107E-01   0.149117E+01  -0.120480E-01   0.309731E+01  -0.350211E+00   0.166832E+02  -0.745855E+01   0.134285E+03
 112 120  -0.152759E-01   0.146750E+01  -0.314782E-02   0.304211E+01  -0.383178E-01   0.152847E+02  -0.629518E+00   0.103377E+03
 113 121  -0.243372E-01   0.146182E+01  -0.111317E-01   0.297112E+01  -0.141799E+00   0.141926E+02  -0.206629E+01   0.902825E+02
 114 122  -0.619792E-03   0.144903E+01  -0.106400E-01   0.300908E+01  -0.697581E-01   0.148475E+02  -0.613042E+00   0.993972E+02
 115 123  -0.796748E-02   0.144235E+01   0.106405E-02   0.297441E+01   0.921613E-01   0.145889E+02   0.172068E+01   0.978772E+02
 116 124  -0.381745E-02   0.142524E+01   0.952457E-02   0.304246E+01   0.157586E+00   0.159116E+02   0.198993E+01   0.118368E+03
 117 125  -0.138122E-01   0.141308E+01   0.276413E-01   0.304870E+01   0.150282E+00   0.156193E+02   0.867987E+00   0.111017E+03
 118 126   0.108866E-01   0.141966E+01   0.409590E-01   0.305169E+01   0.465470E+00   0.156709E+02   0.574035E+01   0.111843E+03
 119 127  -0.665551E-02   0.142132E+01  -0.359982E-01   0.306390E+01  -0.471470E+00   0.158184E+02  -0.602889E+01   0.113611E+03
 120 128  -0.161815E-01   0.139592E+01   0.243454E-01   0.301509E+01   0.248927E+00   0.151310E+02   0.297385E+01   0.104866E+03
 121 129  -0.112929E-01   0.138844E+01   0.160282E-01   0.316059E+01  -0.287033E-01   0.175791E+02  -0.229100E+01   0.141346E+03
 122 130   0.454318E-02   0.138125E+01   0.665439E-02   0.304479E+01  -0.589752E-01   0.154299E+02  -0.226293E+01   0.108657E+03
 123 131  -0.165229E-01   0.138217E+01  -0.874670E-02   0.305710E+01  -0.100574E+00   0.158825E+02  -0.166043E+01   0.115935E+03
 124 132   0.434819E-02   0.135684E+01   0.287121E-02   0.300534E+01   0.233436E+00   0.151298E+02   0.410219E+01   0.106514E+03
 125 133   0.200182E-02   0.135802E+01   0.111349E-01   0.304025E+01   0.277501E+00   0.156241E+02   0.503382E+01   0.114678E+03
 126 134  -0.125766E-01   0.134862E+01  -0.188489E-01   0.300055E+01  -0.243046E+00   0.150538E+02  -0.283710E+01   0.106510E+03
 127 135   0.963004E-02   0.133338E+01  -0.192927E-01   0.311520E+01  -0.266536E+00   0.173566E+02  -0.327730E+01   0.147589E+03
 128 136  -0.113803E-01   0.133084E+01  -0.195121E-01   0.306689E+01  -0.326279E+00   0.157752E+02  -0.542910E+01   0.114134E+03
 129 137   0.113926E-01   0.132853E+01   0.770049E-02   0.304469E+01  -0.115804E+00   0.161163E+02  -0.234108E+01   0.126547E+03
 130 138   0.100979E-01   0.130167E+01  -0.180080E-01   0.305380E+01  -0.192988E+00   0.154638E+02  -0.208958E+01   0.106497E+03
 131 139   0.155442E-01   0.129246E+01  -0.237457E-01   0.312711E+01  -0.172346E+00   0.169758E+02  -0.164409E+01   0.132187E+03
 132 140  -0.156389E-01   0.129274E+01  -0.154884E-01   0.302307E+01  -0.165347E+00   0.159010E+02  -0.264092E+01   0.124673E+03
 133 141   0.275582E-02   0.129689E+01  -0.173850E-01   0.306054E+01  -0.149781E-02   0.162651E+02   0.305925E+01   0.127831E+03
 134 142  -0.136731E-01   0.127507E+01   0.416713E-01   0.311828E+01   0.420619E+00   0.166031E+02   0.434378E+01   0.124417E+03
 135 143  -0.211256E-01   0.128384E+01   0.227980E-01   0.305823E+01   0.287206E+00   0.158877E+02   0.382750E+01   0.116137E+03
 136 144   0.611728E-02   0.127927E+01   0.295203E-01   0.311571E+01   0.215415E+00   0.164342E+02   0.974610E+00   0.121479E+03
 137 145   0.792110E-02   0.125566E+01   0.517060E-02   0.305863E+01   0.949495E-01   0.159785E+02   0.113674E+01   0.120695E+03
 138 146   0.942247E-02   0.123964E+01  -0.696391E-03   0.296655E+01  -0.128887E+00   0.147056E+02  -0.266387E+01   0.102153E+03
 139 147  -0.558545E-02   0.124491E+01  -0.344159E-02   0.304123E+01  -0.128537E+00   0.153127E+02  -0.251947E+01   0.104502E+03
 140 148   0.100629E-01   0.123876E+01   0.667609E-02   0.304125E+01   0.667199E-02   0.158670E+02  -0.917739E+00   0.120256E+03
 141 149  -0.195510E-01   0.121799E+01  -0.532404E-02   0.315519E+01  -0.208653E+00   0.177711E+02  -0.492017E+01   0.152678E+03
 142 150  -0.647594E-03   0.122035E+01  -0.103914E-01   0.313859E+01  -0.325278E+00   0.170043E+02  -0.641602E+01   0.132171E+03
 143 151   0.493048E-02   0.122253E+01   0.304232E-02   0.300377E+01  -0.623366E-01   0.149661E+02  -0.174357E+01   0.103280E+03
 144 152  -0.214441E-01   0.120607E+01   0.429351E-01   0.299620E+01   0.503921E+00   0.148170E+02   0.615436E+01   0.100366E+03
 145 153   0.196721E-03   0.119738E+01   0.607801E-01   0.303482E+01   0.568214E+00   0.154031E+02   0.611744E+01   0.107824E+03
 146 154   0.116955E-01   0.119004E+01   0.261064E-01   0.307396E+01   0.287957E+00   0.160352E+02   0.392747E+01   0.120568E+03
 147 155   0.197037E-01   0.118151E+01   0.196728E-01   0.310311E+01   0.187852E+00   0.167800E+02   0.179820E+01   0.133579E+03
 148 156   0.152502E-01   0.118301E+01   0.176026E-01   0.302468E+01   0.236193E+00   0.153530E+02   0.346118E+01   0.109911E+03
 149 157   0.489157E-02   0.116942E+01  -0.620132E-02   0.301649E+01  -0.150286E+00   0.152055E+02  -0.303518E+01   0.108834E+03
 150 158  -0.130282E-01   0.116288E+01  -0.475016E-02   0.299368E+01  -0.561255E-01   0.153250E+02  -0.209509E+01   0.113466E+03
 151 159  -0.196127E-02   0.116437E+01  -0.177953E-01   0.295224E+01  -0.207745E+00   0.141666E+02  -0.242753E+01   0.931516E+02
 152 160  -0.931938E-02   0.116466E+01   0.228486E-01   0.304699E+01   0.307155E+00   0.157486E+02   0.353823E+01   0.116377E+03
 153 161  -0.544376E-02   0.114690E+01   0.162550E-01   0.303828E+01   0.553619E-01   0.157731E+02  -0.599017E+00   0.119065E+03
 154 162   0.395444E-02   0.115139E+01  -0.769030E-02   0.309481E+01   0.264194E-01   0.162549E+02   0.649199E+00   0.120064E+03
 155 163   0.534576E-02   0.112986E+01  -0.145414E-01   0.299973E+01  -0.184084E+00   0.146936E+02  -0.254332E+01   0.978772E+02
 156 164  -0.127023E-01   0.112113E+01  -0.786112E-02   0.297093E+01  -0.137098E+00   0.144030E+02  -0.142403E+01   0.945475E+02
 157 165  -0.103495E-01   0.111312E+01   0.103221E-01   0.302231E+01   0.544446E-01   0.153809E+02  -0.877370E+00   0.110324E+03
 158 166  -0.405746E-02   0.110953E+01  -0.146637E-02   0.309558E+01   0.123863E+00   0.166785E+02   0.312854E+01   0.132169E+03
 159 167  -0.392107E-03   0.110457E+01   0.148766E-01   0.303114E+01   0.498005E-01   0.155426E+02   0.256113E-01   0.112296E+03
 160 168   0.523927E-02   0.109319E+01   0.132932E-01   0.304015E+01   0.970585E-01   0.156087E+02   0.456683E+00   0.112345E+03
 161 169   0.112420E-01   0.109608E+01  -0.355768E-01   0.302485E+01  -0.261438E+00   0.153524E+02  -0.173038E+01   0.109122E+03
 162 170   0.508071E-02   0.108187E+01   0.214909E-01   0.308098E+01   0.109661E+00   0.158602E+02   0.545339E+00   0.111810E+03
 163 171   0.568671E-02   0.107440E+01  -0.125999E-01   0.291705E+01  -0.181131E+00   0.137056E+02  -0.249696E+01   0.867863E+02
 164 172   0.119103E-01   0.105443E+01   0.383091E-02   0.300200E+01  -0.209379E-01   0.148278E+02  -0.123315E+01   0.994411E+02
 165 173  -0.169060E-03   0.107237E+01   0.152974E-01   0.301512E+01   0.287786E+00   0.150271E+02   0.385154E+01   0.102193E+03
 166 174  -0.403524E-02   0.105616E+01   0.550228E-04   0.302018E+01  -0.454552E-01   0.152503E+02  -0.827715E+00   0.108459E+03
 167 175   0.523324E-02   0.105890E+01  -0.152357E-01   0.311069E+01  -0.285983E+00   0.164954E+02  -0.486488E+01   0.124245E+03
 168 176   0.722190E-03   0.104695E+01   0.281261E-01   0.306098E+01   0.481856E+00   0.162846E+02   0.940373E+01   0.134186E+03
 169 177  -0.741948E-02   0.102557E+01   0.194246E-01   0.306843E+01   0.188761E+00   0.161286E+02   0.295488E+01   0.122561E+03
 170 178  -0.455955E-02   0.103511E+01   0.583706E-02   0.299265E+01   0.107658E+00   0.148486E+02   0.158811E+01   0.101401E+03
 171 179   0.824858E-03   0.102114E+01  -0.360950E-02   0.301382E+01  -0.190035E-01   0.152240E+02   0.234025E+00   0.106611E+03
 172 180  -0.281764E-02   0.102110E+01  -0.978264E-02   0.315743E+01  -0.953141E-01   0.170602E+02  -0.937314E+00   0.128228E+03
 173 181  -0.157562E-01   0.998004E+00   0.868847E-02   0.308423E+01   0.769415E-01   0.162516E+02   0.698637E+00   0.118558E+03
 174 182  -0.161265E-01   0.100576E+01   0.169465E-01   0.304531E+01   0.170935E+00   0.158657E+02   0.285816E+01   0.122552E+03
 175 183  -0.361296E-02   0.997323E+00  -0.940752E-02   0.303150E+01  -0.122862E+00   0.156407E+02  -0.162750E+01   0.115343E+03
 176 184   0.470233E-02   0.987321E+00   0.259951E-01   0.306766E+01   0.316276E+00   0.162576E+02   0.479589E+01   0.124604E+03
 177 185  -0.171250E-02   0.980801E+00  -0.222242E-02   0.302900E+01   0.115900E+00   0.160897E+02   0.321132E+01   0.128220E+03
 178 186  -0.394452E-02   0.973963E+00   0.135065E-01   0.306654E+01   0.223223E+00   0.161152E+02   0.400823E+01   0.123685E+03
 179 187   0.258384E-02   0.966832E+00   0.833565E-02   0.306568E+01   0.748994E-01   0.163334E+02   0.611787E+00   0.127301E+03
 180 188   0.107011E-01   0.960234E+00  -0.200051E-02   0.308756E+01   0.318298E-01   0.163234E+02   0.119146E+01   0.127963E+03
 181 189  -0.689652E-02   0.951980E+00   0.177420E-01   0.299821E+01   0.315660E+00   0.146665E+02   0.460058E+01   0.984162E+02
 182 190   0.708502E-02   0.950578E+00  -0.208989E-01   0.300721E+01  -0.171275E+00   0.154998E+02  -0.200873E+01   0.116302E+03
 183 191   0.165608E-01   0.938831E+00  -0.467075E-02   0.301471E+01   0.654794E-01   0.155575E+02   0.312843E+01   0.118860E+03
 184 192  -0.398244E-02   0.939014E+00  -0.235774E-02   0.297741E+01  -0.579994E-01   0.143174E+02  -0.903706E+00   0.919665E+02
 185 193  -0.137305E-01   0.922676E+00  -0.240922E-01   0.303465E+01  -0.241654E+00   0.153482E+02  -0.289434E+01   0.107439E+03
 186 194   0.950289E-02   0.916863E+00   0.191110E-03   0.297783E+01  -0.441767E-01   0.146228E+02  -0.104984E+01   0.986061E+02
 187 195  -0.536565E-03   0.922716E+00  -0.101316E-01   0.307329E+01  -0.168367E-01   0.160222E+02  -0.114055E+00   0.118007E+03
 188 196   0.376655E-02   0.903494E+00   0.568788E-03   0.307061E+01  -0.303519E-01   0.160040E+02  -0.126469E+01   0.116795E+03
 189 197  -0.637540E-02   0.894837E+00   0.128412E-01   0.300609E+01   0.959880E-01   0.148602E+02   0.994032E+00   0.990457E+02
 190 198   0.603834E-02   0.897220E+00  -0.127689E-01   0.302316E+01  -0.200518E+00   0.153901E+02  -0.354332E+01   0.110567E+03
 191 199  -0.971070E-02   0.892324E+00   0.264773E-01   0.300652E+01   0.278387E+00   0.148080E+02   0.330254E+01   0.993227E+02
 192 200  -0.158977E-03   0.884030E+00  -0.165120E-01   0.302334E+01  -0.102126E+00   0.151189E+02  -0.282898E+00   0.102867E+03
 193 201  -0.135436E-01   0.866938E+00  -0.103413E-01   0.299224E+01  -0.131990E+00   0.148727E+02  -0.781512E+00   0.103990E+03
 194 202  -0.600210E-03   0.882281E+00   0.149065E-01   0.307780E+01  -0.179198E+00   0.173725E+02  -0.994758E+01   0.176927E+03
 195 203  -0.912769E-03   0.868299E+00  -0.269806E-01   0.301044E+01  -0.166180E+00   0.151230E+02  -0.940378E+00   0.105063E+03
 196 204   0.533783E-02   0.847469E+00   0.404710E-01   0.298354E+01   0.397922E+00   0.146873E+02   0.408238E+01   0.981715E+02
 197 205  -0.381113E-03   0.846443E+00   0.196081E-01   0.308031E+01   0.321364E+00   0.164125E+02   0.522676E+01   0.128794E+03
 198 206  -0.631631E-04   0.840503E+00  -0.394933E-01   0.300507E+01  -0.247094E+00   0.148667E+02  -0.858330E+00   0.993890E+02
 199 207  -0.679783E-02   0.838843E+00  -0.323205E-01   0.299021E+01  -0.363018E+00   0.149075E+02  -0.375046E+01   0.103493E+03
 200 208  -0.417985E-02   0.831487E+00  -0.145439E-02   0.299862E+01   0.344458E-01   0.147190E+02   0.198597E+01   0.984950E+02


==> results/case1b/A_2_0_3to200_2_15000/img_ALMl1l2.dat <==
   3   5  -0.491320E-15   0.808507E-13   0.809310E-02   0.436241E+01   0.695493E+00   0.451630E+02   0.349785E+02   0.887398E+03
   4   6   0.873548E-17   0.120515E-13  -0.370336E-01   0.729501E+01   0.269026E+01   0.167037E+03   0.368578E+03   0.756515E+04
   5   7  -0.125572E-14   0.732490E-13  -0.164054E-01   0.399753E+01  -0.145933E+00   0.324737E+02   0.932074E+00   0.414745E+03
   6   8  -0.132079E-15   0.826901E-13  -0.764036E-01   0.377689E+01  -0.141767E+01   0.291312E+02  -0.301310E+02   0.365680E+03
   7   9   0.700581E-16   0.199878E-13   0.454477E-01   0.442773E+01   0.174072E+00   0.406762E+02  -0.766180E+01   0.565109E+03
   8  10  -0.280946E-16   0.334320E-13  -0.300652E-01   0.413360E+01   0.501419E-01   0.368626E+02   0.152936E+02   0.560860E+03
   9  11  -0.148474E-16   0.108814E-12  -0.442217E-01   0.362373E+01  -0.560566E+00   0.262840E+02  -0.552346E+01   0.308023E+03
  10  12  -0.619041E-16   0.328719E-13   0.122138E-02   0.349829E+01  -0.279819E+00   0.236542E+02  -0.112468E+02   0.265546E+03
  11  13  -0.764217E-15   0.419697E-13  -0.378324E-03   0.359034E+01  -0.137138E+00   0.258487E+02  -0.370356E+01   0.298615E+03
  12  14   0.909787E-16   0.156910E-13  -0.452471E-01   0.349181E+01  -0.975957E+00   0.235785E+02  -0.216856E+02   0.261294E+03
  13  15  -0.451707E-16   0.980673E-13  -0.632115E-02   0.362168E+01  -0.250409E+00   0.253638E+02  -0.634724E+01   0.272824E+03
  14  16  -0.196954E-15   0.393429E-13   0.118794E-01   0.328209E+01   0.156876E+00   0.193093E+02   0.219235E+01   0.166917E+03
  15  17   0.163863E-14   0.113175E-12   0.287189E-01   0.345301E+01   0.575813E+00   0.229248E+02   0.110873E+02   0.234423E+03
  16  18  -0.106677E-16   0.294483E-13  -0.237993E-01   0.341409E+01  -0.302665E+00   0.213901E+02  -0.303497E+01   0.202312E+03
  17  19   0.493752E-17   0.229793E-13   0.163026E-01   0.356679E+01   0.201951E+00   0.241298E+02   0.267834E+01   0.244477E+03
  18  20   0.185786E-15   0.383659E-13   0.545364E-02   0.361904E+01   0.540025E+00   0.269733E+02   0.182122E+02   0.348613E+03
  19  21   0.135046E-15   0.402947E-13  -0.461785E-01   0.329845E+01  -0.672995E+00   0.201383E+02  -0.940966E+01   0.189409E+03
  20  22  -0.249082E-16   0.438949E-14  -0.537848E-01   0.352492E+01  -0.807685E+00   0.229771E+02  -0.104567E+02   0.218217E+03
  21  23   0.315246E-15   0.629206E-13  -0.148853E-01   0.355131E+01  -0.699186E-01   0.241876E+02  -0.116406E+01   0.256974E+03
  22  24  -0.684180E-15   0.547385E-13  -0.793577E-02   0.334156E+01  -0.212427E+00   0.207921E+02  -0.565686E+01   0.197389E+03
  23  25   0.411875E-15   0.572076E-13   0.239828E-01   0.326886E+01   0.457245E+00   0.190702E+02   0.702179E+01   0.159221E+03
  24  26   0.959096E-17   0.196709E-13   0.183783E-01   0.314624E+01   0.290010E+00   0.172431E+02   0.548209E+01   0.139906E+03
  25  27   0.276303E-15   0.136231E-12   0.840371E-02   0.353396E+01   0.279099E+00   0.246766E+02   0.731175E+01   0.270491E+03
  26  28  -0.373317E-16   0.286571E-13   0.372404E-02   0.323997E+01   0.860506E-01   0.187921E+02   0.138009E+01   0.161009E+03
  27  29  -0.123591E-14   0.124094E-12  -0.129370E-01   0.334122E+01  -0.204441E-01   0.202037E+02   0.643447E+00   0.183498E+03
  28  30  -0.899824E-15   0.184075E-12   0.517591E-02   0.328859E+01   0.148090E+00   0.190713E+02   0.294695E+01   0.158332E+03
  29  31  -0.335356E-15   0.190981E-13   0.137667E-01   0.329156E+01   0.276774E+00   0.192628E+02   0.574545E+01   0.165970E+03
  30  32   0.218035E-16   0.360674E-14  -0.322813E-02   0.348906E+01   0.196888E+00   0.236457E+02   0.103547E+02   0.260399E+03
  31  33   0.417846E-15   0.141771E-12  -0.761402E-02   0.333608E+01  -0.167470E+00   0.207664E+02  -0.658373E+01   0.210797E+03
  32  34   0.328347E-15   0.111046E-12  -0.106962E-01   0.320024E+01  -0.137008E+00   0.177773E+02  -0.249219E+01   0.139436E+03
  33  35  -0.462160E-15   0.488809E-13  -0.187192E-01   0.305499E+01  -0.285972E+00   0.158577E+02  -0.452271E+01   0.117739E+03
  34  36  -0.177393E-15   0.136222E-12   0.227981E-01   0.346482E+01   0.758243E+00   0.239394E+02   0.219540E+02   0.284310E+03
  35  37  -0.185777E-15   0.171581E-13   0.279894E-01   0.307606E+01   0.191035E+00   0.160903E+02   0.570293E+00   0.120201E+03
  36  38   0.428239E-16   0.238477E-12  -0.453092E-01   0.332054E+01  -0.109292E+01   0.216820E+02  -0.240780E+02   0.239304E+03
  37  39  -0.737883E-15   0.219375E-12  -0.824805E-02   0.333709E+01   0.292634E+00   0.221514E+02   0.161532E+02   0.269828E+03
  38  40  -0.116759E-14   0.185665E-12  -0.382939E-01   0.335007E+01  -0.306188E+00   0.201497E+02  -0.262783E+01   0.174126E+03
  39  41   0.255999E-15   0.177243E-12   0.114322E-01   0.317471E+01   0.393737E+00   0.184610E+02   0.109696E+02   0.178366E+03
  40  42   0.550304E-15   0.119561E-12  -0.210485E-01   0.329244E+01  -0.783570E+00   0.213267E+02  -0.232835E+02   0.254423E+03
  41  43   0.980156E-15   0.934910E-13   0.187398E-01   0.328023E+01   0.680930E+00   0.214618E+02   0.216433E+02   0.262991E+03
  42  44  -0.241648E-15   0.461212E-13  -0.494614E-01   0.319062E+01  -0.573097E+00   0.178965E+02  -0.680895E+01   0.147644E+03
  43  45  -0.682199E-15   0.623657E-13   0.230172E-01   0.313978E+01   0.307806E+00   0.171762E+02   0.371583E+01   0.138683E+03
  44  46  -0.856085E-15   0.580667E-13  -0.348782E-01   0.334945E+01  -0.729557E+00   0.219556E+02  -0.207122E+02   0.261921E+03
  45  47   0.277300E-15   0.577606E-13   0.367756E-02   0.336237E+01  -0.544632E-01   0.217835E+02   0.202743E+01   0.224265E+03
  46  48   0.141223E-15   0.989534E-13   0.146225E-01   0.326831E+01   0.425715E-01   0.188339E+02   0.299880E-01   0.154212E+03
  47  49   0.114074E-14   0.135679E-12   0.212006E-01   0.335727E+01   0.108366E+00   0.204686E+02   0.497057E+00   0.181442E+03
  48  50   0.556984E-16   0.394162E-13   0.731060E-01   0.327797E+01   0.787770E+00   0.189259E+02   0.926986E+01   0.155673E+03
  49  51  -0.803969E-16   0.301949E-12   0.293573E-01   0.330610E+01   0.200881E+00   0.197370E+02   0.439575E+01   0.178803E+03
  50  52   0.152250E-14   0.139717E-12   0.118634E-01   0.327279E+01   0.113586E+00   0.191716E+02   0.556320E+00   0.163098E+03
  51  53  -0.495742E-15   0.473751E-13   0.238783E-01   0.343507E+01   0.579333E+00   0.219665E+02   0.110960E+02   0.212356E+03
  52  54  -0.389033E-15   0.605648E-13   0.244412E-01   0.319940E+01   0.424730E+00   0.176573E+02   0.635513E+01   0.138896E+03
  53  55   0.160434E-15   0.436141E-13   0.169984E-02   0.331581E+01  -0.989410E-01   0.193060E+02  -0.241896E+01   0.156669E+03
  54  56  -0.220948E-15   0.757910E-13   0.409076E-01   0.329004E+01   0.567437E+00   0.197811E+02   0.952097E+01   0.181850E+03
  55  57  -0.210243E-14   0.240994E-12  -0.733951E-02   0.337243E+01  -0.237304E+00   0.219481E+02  -0.112642E+02   0.241433E+03
  56  58  -0.109076E-14   0.363652E-12   0.873665E-02   0.326512E+01  -0.409644E-01   0.193207E+02  -0.400261E+01   0.173195E+03
  57  59   0.204629E-14   0.130050E-12   0.674911E-03   0.332157E+01   0.105010E+00   0.200580E+02   0.263018E+01   0.177177E+03
  58  60   0.154535E-14   0.127117E-12  -0.119040E-01   0.323142E+01  -0.112277E+00   0.189382E+02  -0.120767E+01   0.163809E+03
  59  61  -0.193234E-15   0.387928E-13   0.359548E-01   0.315754E+01   0.117874E+00   0.171520E+02  -0.747862E+00   0.130336E+03
  60  62  -0.698407E-15   0.214797E-12   0.150214E-01   0.315910E+01   0.243601E+00   0.176011E+02   0.459097E+01   0.144148E+03
  61  63  -0.437728E-15   0.186457E-12   0.325253E-01   0.336768E+01   0.617304E+00   0.223067E+02   0.158780E+02   0.260457E+03
  62  64   0.357120E-14   0.151431E-12  -0.456851E-01   0.317062E+01  -0.415640E+00   0.179675E+02  -0.259536E+01   0.152720E+03
  63  65   0.424571E-15   0.172273E-12  -0.210266E-01   0.323000E+01  -0.694497E+00   0.208792E+02  -0.259196E+02   0.288103E+03
  64  66  -0.189088E-14   0.237132E-12   0.306643E-01   0.332244E+01   0.289507E+00   0.207339E+02   0.413129E+01   0.200344E+03
  65  67   0.460537E-15   0.923709E-13  -0.503048E-01   0.343627E+01  -0.779461E+00   0.223371E+02  -0.128362E+02   0.225469E+03
  66  68   0.148787E-15   0.136180E-12   0.170563E-01   0.328706E+01   0.298739E+00   0.199308E+02   0.596408E+01   0.186362E+03
  67  69  -0.386510E-15   0.190179E-12   0.668693E-02   0.320223E+01   0.591498E-01   0.182302E+02   0.838093E+00   0.152089E+03
  68  70  -0.342509E-15   0.140419E-12  -0.656230E-01   0.325660E+01  -0.584739E+00   0.186361E+02  -0.534873E+01   0.149706E+03
  69  71   0.399833E-15   0.101564E-12   0.279111E-01   0.321205E+01   0.287827E+00   0.185820E+02   0.327291E+01   0.159103E+03
  70  72   0.424165E-15   0.128606E-12   0.298576E-01   0.319574E+01   0.282553E+00   0.178343E+02   0.287372E+01   0.140935E+03
  71  73   0.331468E-15   0.351799E-13   0.771008E-02   0.321252E+01   0.138698E+00   0.181359E+02   0.242735E+01   0.147200E+03
  72  74   0.529503E-15   0.543014E-13  -0.283096E-01   0.306966E+01  -0.371756E+00   0.158171E+02  -0.476249E+01   0.113456E+03
  73  75   0.114449E-15   0.156198E-13  -0.271924E-01   0.305308E+01  -0.274481E+00   0.155279E+02  -0.280517E+01   0.108244E+03
  74  76   0.193673E-17   0.359114E-13   0.806903E-02   0.310936E+01   0.210886E+00   0.168064E+02   0.379952E+01   0.132087E+03
  75  77  -0.219755E-14   0.199853E-12  -0.667365E-02   0.339243E+01  -0.197357E+00   0.214489E+02  -0.505469E+01   0.210193E+03
  76  78   0.422172E-15   0.715278E-13   0.978503E-02   0.331277E+01   0.173172E+00   0.200572E+02   0.276660E+01   0.177763E+03
  77  79  -0.104975E-14   0.176402E-12   0.309442E-01   0.323455E+01   0.344719E+00   0.192234E+02   0.425405E+01   0.177969E+03
  78  80   0.242892E-15   0.118410E-12   0.979154E-02   0.321858E+01   0.766743E-01   0.190197E+02   0.213157E+01   0.171030E+03
  79  81   0.290344E-16   0.433946E-14  -0.150895E-01   0.311657E+01  -0.156247E+00   0.163423E+02  -0.107022E+01   0.117659E+03
  80  82  -0.178578E-15   0.770895E-13  -0.120862E-01   0.335851E+01  -0.342596E+00   0.208142E+02  -0.748494E+01   0.193902E+03
  81  83   0.140223E-14   0.299954E-12   0.473736E-01   0.322626E+01   0.540518E+00   0.177047E+02   0.540886E+01   0.132670E+03
  82  84   0.205041E-14   0.123540E-12  -0.627192E-02   0.323203E+01  -0.279797E+00   0.191235E+02  -0.773571E+01   0.175111E+03
  83  85  -0.166460E-15   0.124074E-12   0.232329E-01   0.318249E+01   0.271882E+00   0.174934E+02   0.306532E+01   0.134456E+03
  84  86   0.843642E-15   0.586531E-13  -0.812769E-02   0.336566E+01  -0.703020E-01   0.205153E+02   0.264997E+00   0.181400E+03
  85  87  -0.255326E-15   0.188591E-13   0.299169E-01   0.331985E+01   0.361771E+00   0.202864E+02   0.462925E+01   0.184468E+03
  86  88  -0.201071E-15   0.313549E-13  -0.141667E-01   0.338646E+01  -0.852592E-01   0.224675E+02  -0.983095E+00   0.247123E+03
  87  89  -0.371113E-15   0.119709E-12  -0.191771E-01   0.323143E+01  -0.120008E-01   0.181852E+02   0.898176E+00   0.145703E+03
  88  90   0.912825E-15   0.104192E-12   0.875397E-02   0.327086E+01   0.114214E+00   0.186710E+02   0.156459E+01   0.148539E+03
  89  91   0.723346E-15   0.144272E-12  -0.534158E-01   0.346703E+01  -0.876220E+00   0.222518E+02  -0.153075E+02   0.217599E+03
  90  92   0.756633E-16   0.831775E-13  -0.261600E-01   0.311431E+01  -0.195400E+00   0.171459E+02   0.198850E+00   0.141962E+03
  91  93   0.873132E-16   0.181970E-12  -0.419439E-01   0.337907E+01  -0.715762E+00   0.212057E+02  -0.122265E+02   0.199169E+03
  92  94  -0.111271E-14   0.195231E-12   0.264323E-01   0.323744E+01   0.324533E+00   0.187172E+02   0.536277E+01   0.160507E+03
  93  95  -0.625358E-15   0.307169E-13  -0.198361E-01   0.321752E+01  -0.208918E+00   0.186311E+02  -0.265845E+01   0.159245E+03
  94  96  -0.473073E-15   0.261169E-12   0.494555E-01   0.352785E+01   0.558378E+00   0.286591E+02   0.500397E+01   0.511448E+03
  95  97   0.859523E-15   0.171174E-12  -0.395126E-01   0.330686E+01  -0.454258E+00   0.191410E+02  -0.663096E+01   0.156033E+03
  96  98  -0.182101E-14   0.202527E-12  -0.256282E-01   0.322521E+01  -0.299156E+00   0.185961E+02  -0.336205E+01   0.155626E+03
  97  99   0.109316E-14   0.540308E-12  -0.224040E-01   0.332002E+01  -0.322240E+00   0.198578E+02  -0.615694E+01   0.178625E+03
  98 100  -0.241385E-14   0.379712E-12   0.932624E-02   0.323369E+01   0.199653E+00   0.184388E+02   0.169805E+01   0.151275E+03
  99 101   0.289318E-15   0.478980E-13   0.303883E-01   0.324164E+01   0.231107E+00   0.186019E+02   0.179738E+01   0.154958E+03
 100 102   0.329045E-16   0.881712E-13  -0.426123E-01   0.336858E+01  -0.745084E+00   0.213890E+02  -0.134057E+02   0.213540E+03
 101 103   0.316623E-14   0.256368E-12   0.154978E-01   0.325951E+01   0.283794E+00   0.201310E+02   0.525948E+01   0.208224E+03
 102 104   0.314349E-14   0.356648E-12  -0.624870E-03   0.345442E+01  -0.237707E+00   0.236556E+02  -0.937983E+01   0.263082E+03
 103 105  -0.349715E-15   0.845645E-13  -0.162453E-01   0.320668E+01   0.126003E+00   0.181184E+02   0.440228E+01   0.148447E+03
 104 106  -0.399418E-16   0.445167E-13  -0.594769E-02   0.310934E+01   0.116274E+00   0.168768E+02   0.237090E+01   0.136727E+03
 105 107   0.143345E-15   0.595630E-12   0.122900E-01   0.330227E+01   0.189322E+00   0.194873E+02   0.400702E+01   0.164214E+03
 106 108   0.147578E-14   0.170015E-12  -0.103728E-01   0.326860E+01   0.128502E+00   0.194119E+02   0.373834E+01   0.173210E+03
 107 109  -0.177301E-15   0.467680E-13  -0.694287E-02   0.353804E+01  -0.396607E+00   0.253963E+02  -0.121123E+02   0.303901E+03
 108 110   0.284356E-17   0.210078E-12   0.661406E-01   0.345858E+01   0.125096E+01   0.247182E+02   0.296744E+02   0.321504E+03
 109 111  -0.314851E-14   0.600197E-12   0.322474E-01   0.330003E+01   0.369695E+00   0.199812E+02   0.500193E+01   0.183700E+03
 110 112  -0.127723E-15   0.634521E-13  -0.930755E-02   0.307965E+01  -0.110643E+00   0.160600E+02  -0.156012E+01   0.116796E+03
 111 113   0.148101E-14   0.483204E-12   0.496184E-01   0.339834E+01   0.748364E+00   0.226248E+02   0.135818E+02   0.237401E+03
 112 114  -0.237564E-14   0.363360E-12   0.399911E-02   0.327427E+01   0.103140E+00   0.193767E+02   0.191275E+01   0.171601E+03
 113 115   0.132435E-14   0.124760E-12   0.243971E-01   0.339456E+01   0.127035E+00   0.220846E+02  -0.305379E+01   0.236249E+03
 114 116  -0.610209E-15   0.220588E-12  -0.101184E-01   0.322596E+01  -0.289287E+00   0.187310E+02  -0.535653E+01   0.162533E+03
 115 117   0.147543E-14   0.219320E-12  -0.346874E-01   0.322422E+01  -0.353137E+00   0.185223E+02  -0.377790E+01   0.157310E+03
 116 118   0.100447E-14   0.304691E-12   0.438818E-01   0.333511E+01   0.932757E+00   0.212024E+02   0.185914E+02   0.219990E+03
 117 119  -0.359953E-15   0.124915E-12  -0.915409E-02   0.347341E+01   0.268218E-01   0.231282E+02   0.246454E+01   0.237615E+03
 118 120  -0.140173E-15   0.976536E-13  -0.174962E-02   0.327773E+01  -0.102210E+00   0.196336E+02  -0.316806E+01   0.174834E+03
 119 121   0.241568E-14   0.361428E-12   0.239732E-01   0.335173E+01   0.159470E+00   0.201517E+02   0.781169E+00   0.173204E+03
 120 122   0.513531E-15   0.110161E-12  -0.389301E-01   0.336979E+01  -0.360130E+00   0.206870E+02  -0.357722E+01   0.185689E+03
 121 123  -0.414224E-15   0.239533E-12  -0.114346E-01   0.327044E+01  -0.238740E+00   0.201494E+02  -0.399039E+01   0.200208E+03
 122 124  -0.948177E-15   0.275294E-12  -0.203212E-01   0.330560E+01  -0.367104E+00   0.201593E+02  -0.668414E+01   0.192884E+03
 123 125  -0.112896E-14   0.246833E-12   0.406160E-01   0.343031E+01   0.888125E+00   0.222663E+02   0.155362E+02   0.215779E+03
 124 126   0.612042E-15   0.112742E-12   0.430936E-02   0.327033E+01   0.266621E-01   0.191601E+02  -0.306778E-01   0.164690E+03
 125 127  -0.646390E-15   0.848359E-13  -0.329552E-01   0.340460E+01  -0.437132E+00   0.212796E+02  -0.544109E+01   0.199229E+03
 126 128   0.664613E-15   0.187794E-12   0.364135E-01   0.315079E+01   0.317881E+00   0.172339E+02   0.376757E+01   0.135760E+03
 127 129  -0.624689E-15   0.342178E-13   0.221447E-01   0.309581E+01   0.401700E+00   0.167621E+02   0.579312E+01   0.132209E+03
 128 130   0.554126E-15   0.447007E-13   0.266816E-01   0.331506E+01   0.425828E+00   0.202236E+02   0.672775E+01   0.185664E+03
 129 131  -0.222897E-14   0.174812E-12   0.260532E-01   0.323715E+01   0.415509E+00   0.192633E+02   0.531183E+01   0.181207E+03
 130 132  -0.107314E-14   0.169666E-12   0.604827E-02   0.317689E+01   0.215688E+00   0.185880E+02   0.564854E+01   0.170842E+03
 131 133  -0.348321E-14   0.453778E-12   0.276893E-01   0.340527E+01   0.440216E+00   0.227030E+02   0.691907E+01   0.247366E+03
 132 134   0.613448E-15   0.536992E-12   0.282465E-02   0.360218E+01   0.910626E+00   0.278343E+02   0.347669E+02   0.407204E+03
 133 135   0.287789E-15   0.378837E-13  -0.688285E-02   0.313899E+01  -0.242008E+00   0.171898E+02  -0.376719E+01   0.134970E+03
 134 136   0.596679E-15   0.127133E-12   0.488125E-01   0.341463E+01   0.736274E+00   0.217791E+02   0.128906E+02   0.211584E+03
 135 137   0.355612E-14   0.541954E-12  -0.585488E-01   0.339322E+01  -0.985888E+00   0.230702E+02  -0.236940E+02   0.285387E+03
 136 138   0.709883E-15   0.720763E-13   0.216812E-01   0.336245E+01  -0.141016E+00   0.232529E+02  -0.164263E+02   0.309988E+03
 137 139   0.580251E-14   0.584781E-12  -0.260007E-01   0.329719E+01  -0.382480E+00   0.195269E+02  -0.657877E+01   0.167863E+03
 138 140   0.263964E-16   0.103220E-13  -0.166948E-02   0.299147E+01  -0.744249E-01   0.146163E+02  -0.948867E+00   0.958287E+02
 139 141  -0.748605E-14   0.507237E-12  -0.128470E-01   0.325838E+01  -0.224170E+00   0.188649E+02  -0.285162E+01   0.157544E+03
 140 142  -0.154431E-16   0.358656E-12  -0.343918E-01   0.333838E+01  -0.491256E+00   0.202898E+02  -0.671952E+01   0.183987E+03
 141 143  -0.292617E-14   0.525592E-12   0.206135E-01   0.329730E+01   0.347480E+00   0.193076E+02   0.544219E+01   0.163681E+03
 142 144   0.356926E-15   0.269760E-13   0.373153E-01   0.308738E+01   0.166716E+00   0.167783E+02  -0.167558E+01   0.139838E+03
 143 145   0.890708E-15   0.137899E-12  -0.529007E-01   0.329088E+01  -0.353873E+00   0.195975E+02  -0.189102E+00   0.173064E+03
 144 146   0.549574E-15   0.462084E-13   0.501233E-02   0.334574E+01   0.779033E-04   0.207907E+02  -0.121205E+01   0.196061E+03
 145 147   0.188078E-14   0.207252E-12   0.551245E-02   0.323748E+01   0.594134E-01   0.193169E+02   0.242309E+01   0.186008E+03
 146 148  -0.187966E-15   0.505327E-13  -0.809857E-02   0.344033E+01   0.964351E-01   0.239500E+02   0.472437E+01   0.285421E+03
 147 149  -0.258774E-15   0.234377E-12  -0.508130E-02   0.334598E+01   0.535213E-01   0.209886E+02   0.279336E+01   0.203964E+03
 148 150   0.165983E-14   0.282011E-12  -0.955930E-02   0.330300E+01  -0.165860E+00   0.202588E+02  -0.511940E+01   0.196231E+03
 149 151  -0.377692E-15   0.171330E-12  -0.570925E-02   0.325682E+01   0.116873E-01   0.194293E+02   0.143347E+01   0.177111E+03
 150 152  -0.780433E-14   0.453833E-12  -0.139510E-01   0.319862E+01  -0.146750E-01   0.178674E+02   0.157706E+01   0.141775E+03
 151 153   0.227236E-15   0.812074E-13   0.326023E-01   0.335831E+01   0.474467E+00   0.209253E+02   0.662147E+01   0.193601E+03
 152 154  -0.190003E-15   0.288729E-13  -0.472132E-01   0.338989E+01  -0.587235E+00   0.209470E+02  -0.821638E+01   0.188766E+03
 153 155   0.828498E-15   0.981610E-13  -0.127049E-01   0.317642E+01   0.140152E+00   0.181666E+02   0.668193E+01   0.162942E+03
 154 156  -0.276526E-14   0.747296E-12   0.202567E-01   0.336968E+01   0.460818E+00   0.215845E+02   0.105685E+02   0.223737E+03
 155 157  -0.713909E-16   0.400933E-13  -0.163300E-01   0.313999E+01  -0.185179E+00   0.175393E+02  -0.902955E+00   0.148142E+03
 156 158  -0.229041E-15   0.179496E-13  -0.100653E-01   0.305606E+01  -0.958127E-01   0.156026E+02  -0.109516E+01   0.109763E+03
 157 159  -0.241241E-14   0.213350E-12  -0.246205E-01   0.336677E+01  -0.217742E+00   0.201883E+02  -0.219807E+01   0.173897E+03
 158 160   0.223738E-14   0.237427E-12   0.233970E-01   0.331975E+01  -0.782443E-01   0.207877E+02  -0.696948E+01   0.212456E+03
 159 161   0.957912E-15   0.110458E-12  -0.593300E-01   0.336157E+01  -0.798149E+00   0.207716E+02  -0.113277E+02   0.191786E+03
 160 162   0.207664E-14   0.251297E-12  -0.674927E-01   0.338139E+01  -0.841678E+00   0.211173E+02  -0.104327E+02   0.192319E+03
 161 163  -0.169610E-14   0.221074E-12  -0.340988E-01   0.336142E+01  -0.739239E+00   0.218892E+02  -0.152752E+02   0.229992E+03
 162 164  -0.133084E-14   0.324735E-12  -0.207749E-01   0.321077E+01  -0.353562E+00   0.180608E+02  -0.447252E+01   0.143277E+03
 163 165  -0.685848E-14   0.388286E-12  -0.227064E-03   0.324082E+01   0.633029E-01   0.195645E+02   0.387348E+01   0.190781E+03
 164 166   0.191568E-15   0.301043E-12  -0.352199E-01   0.323732E+01  -0.283619E+00   0.188362E+02  -0.254760E+01   0.160416E+03
 165 167   0.289838E-14   0.404197E-12   0.336439E-01   0.343317E+01   0.517684E+00   0.227134E+02   0.934116E+01   0.239757E+03
 166 168   0.688000E-14   0.357640E-12   0.676635E-02   0.330025E+01  -0.269072E+00   0.202493E+02  -0.794143E+01   0.193417E+03
 167 169   0.616490E-15   0.429713E-12  -0.469392E-01   0.333937E+01  -0.429116E+00   0.204388E+02  -0.260942E+01   0.186749E+03
 168 170   0.231954E-14   0.370925E-12   0.976365E-02   0.343782E+01  -0.419348E-01   0.228618E+02  -0.462179E+01   0.249436E+03
 169 171  -0.384581E-15   0.129808E-12  -0.118204E-02   0.339628E+01  -0.113508E+00   0.217072E+02  -0.532668E+01   0.220703E+03
 170 172  -0.601909E-15   0.574303E-13  -0.675375E-02   0.318747E+01  -0.285723E+00   0.180466E+02  -0.697800E+01   0.156410E+03
 171 173   0.648461E-14   0.533428E-12  -0.353613E-01   0.333935E+01  -0.173372E+00   0.199307E+02  -0.520868E+00   0.170070E+03
 172 174  -0.296341E-14   0.792568E-12   0.726400E-02   0.332010E+01   0.792899E-01   0.205447E+02   0.277668E-01   0.193321E+03
 173 175  -0.163409E-14   0.896921E-13  -0.359050E-01   0.326172E+01  -0.792261E+00   0.201199E+02  -0.178599E+02   0.210802E+03
 174 176  -0.272948E-15   0.368109E-12   0.107840E-01   0.316218E+01   0.196489E-01   0.173149E+02   0.382880E+00   0.134082E+03
 175 177  -0.490624E-15   0.251054E-12   0.331016E-01   0.335522E+01   0.516367E+00   0.207323E+02   0.984817E+01   0.198406E+03
 176 178  -0.144833E-15   0.564003E-13   0.251360E-01   0.321148E+01   0.471893E+00   0.186824E+02   0.924386E+01   0.165602E+03
 177 179   0.500927E-14   0.516418E-12   0.644804E-02   0.337803E+01   0.336014E+00   0.207920E+02   0.623275E+01   0.186251E+03
 178 180  -0.238175E-14   0.300926E-12  -0.361553E-01   0.331948E+01  -0.417893E+00   0.201441E+02  -0.464969E+01   0.180184E+03
 179 181  -0.789231E-15   0.102866E-12  -0.138980E-01   0.327951E+01  -0.131447E+00   0.195250E+02  -0.259307E+01   0.174348E+03
 180 182   0.496864E-15   0.584258E-13  -0.156085E-01   0.320296E+01  -0.885907E-01   0.185605E+02   0.734874E+00   0.166227E+03
 181 183   0.615284E-14   0.719666E-12  -0.163819E-01   0.324355E+01  -0.102628E+00   0.182924E+02   0.577506E+00   0.146095E+03
 182 184  -0.104391E-15   0.457621E-13   0.881958E-02   0.314535E+01   0.280736E+00   0.169986E+02   0.465360E+01   0.132369E+03
 183 185   0.610136E-14   0.298888E-12   0.252766E-01   0.333863E+01   0.343455E+00   0.203026E+02   0.568749E+01   0.183930E+03
 184 186   0.158107E-14   0.305610E-12   0.557774E-01   0.340134E+01   0.875997E+00   0.214274E+02   0.142358E+02   0.202750E+03
 185 187   0.591210E-15   0.469527E-13  -0.875829E-02   0.337990E+01  -0.219456E+00   0.212362E+02  -0.362297E+01   0.197246E+03
 186 188  -0.399901E-16   0.206916E-13   0.185418E-01   0.295208E+01   0.116172E+00   0.143554E+02   0.856167E+00   0.956850E+02
 187 189   0.197878E-14   0.200036E-12  -0.578748E-02   0.321815E+01  -0.375471E+00   0.183511E+02  -0.824493E+01   0.154981E+03
 188 190  -0.202845E-14   0.125501E-12   0.314941E-01   0.335130E+01   0.606172E+00   0.206567E+02   0.121380E+02   0.195099E+03
 189 191   0.106896E-14   0.177395E-12   0.360641E-01   0.326319E+01   0.434665E+00   0.192761E+02   0.638843E+01   0.166532E+03
 190 192   0.667894E-15   0.171307E-12  -0.265576E-01   0.339699E+01  -0.691891E+00   0.223645E+02  -0.181603E+02   0.247417E+03
 191 193  -0.163573E-15   0.110176E-11   0.582755E-02   0.337828E+01   0.279200E+00   0.217539E+02   0.900075E+01   0.223875E+03
 192 194  -0.300399E-14   0.271180E-12  -0.414309E-01   0.339671E+01  -0.640639E+00   0.220839E+02  -0.120560E+02   0.226688E+03
 193 195  -0.174383E-16   0.615208E-13   0.198677E-01   0.327963E+01   0.116064E+00   0.191897E+02  -0.498335E+00   0.165280E+03
 194 196  -0.885324E-14   0.111288E-11  -0.110918E-02   0.331954E+01  -0.170121E+00   0.200047E+02  -0.418093E+01   0.175641E+03
 195 197   0.306480E-15   0.284969E-12   0.565527E-01   0.335145E+01   0.857028E+00   0.205652E+02   0.130850E+02   0.186216E+03
 196 198   0.210024E-14   0.319960E-12   0.145958E-02   0.342753E+01   0.209467E+00   0.226227E+02   0.650628E+01   0.233887E+03
 197 199  -0.122280E-14   0.152521E-12   0.242347E-01   0.332881E+01   0.158929E+00   0.202102E+02  -0.117084E+01   0.187080E+03
 198 200   0.210016E-15   0.238132E-13   0.542403E-01   0.334102E+01   0.670469E+00   0.205255E+02   0.880808E+01   0.185591E+03
 199 201  -0.649255E-14   0.517854E-12   0.122235E-01   0.335052E+01   0.196551E+00   0.201129E+02   0.328053E+01   0.172238E+03
 200 202   0.128699E-14   0.482604E-12   0.394892E-01   0.331395E+01   0.406589E+00   0.198499E+02   0.420736E+01   0.173794E+03


==> results/case1b/A_2_0_3to200_2_15000/moments.dat <==
   3   0.271280E+03   0.000000E+00   0.400403E+01   0.000000E+00   0.358072E+02   0.000000E+00
   4   0.163487E+03   0.000000E+00   0.375720E+01   0.000000E+00   0.297880E+02   0.000000E+00
   5   0.108482E+03   0.000000E+00   0.360116E+01   0.000000E+00   0.262462E+02   0.000000E+00
   6   0.769670E+02   0.000000E+00   0.349474E+01   0.000000E+00   0.239600E+02   0.000000E+00
   7   0.575408E+02   0.000000E+00   0.341814E+01   0.000000E+00   0.223842E+02   0.000000E+00
   8   0.447054E+02   0.000000E+00   0.336071E+01   0.000000E+00   0.212435E+02   0.000000E+00
   9   0.358890E+02   0.000000E+00   0.331626E+01   0.000000E+00   0.203859E+02   0.000000E+00
  10   0.295515E+02   0.000000E+00   0.328096E+01   0.000000E+00   0.197211E+02   0.000000E+00
  11   0.248570E+02   0.000000E+00   0.325234E+01   0.000000E+00   0.191930E+02   0.000000E+00
  12   0.212774E+02   0.000000E+00   0.322871E+01   0.000000E+00   0.187646E+02   0.000000E+00
  13   0.184715E+02   0.000000E+00   0.320892E+01   0.000000E+00   0.184111E+02   0.000000E+00
  14   0.162301E+02   0.000000E+00   0.319212E+01   0.000000E+00   0.181151E+02   0.000000E+00
  15   0.144121E+02   0.000000E+00   0.317769E+01   0.000000E+00   0.178639E+02   0.000000E+00
  16   0.129172E+02   0.000000E+00   0.316520E+01   0.000000E+00   0.176484E+02   0.000000E+00
  17   0.116718E+02   0.000000E+00   0.315427E+01   0.000000E+00   0.174617E+02   0.000000E+00
  18   0.106221E+02   0.000000E+00   0.314464E+01   0.000000E+00   0.172986E+02   0.000000E+00
  19   0.972755E+01   0.000000E+00   0.313610E+01   0.000000E+00   0.171549E+02   0.000000E+00
  20   0.895786E+01   0.000000E+00   0.312848E+01   0.000000E+00   0.170275E+02   0.000000E+00
  21   0.828987E+01   0.000000E+00   0.312163E+01   0.000000E+00   0.169138E+02   0.000000E+00
  22   0.770586E+01   0.000000E+00   0.311545E+01   0.000000E+00   0.168118E+02   0.000000E+00
  23   0.719183E+01   0.000000E+00   0.310986E+01   0.000000E+00   0.167197E+02   0.000000E+00
  24   0.673656E+01   0.000000E+00   0.310476E+01   0.000000E+00   0.166363E+02   0.000000E+00
  25   0.633099E+01   0.000000E+00   0.310010E+01   0.000000E+00   0.165604E+02   0.000000E+00
  26   0.596769E+01   0.000000E+00   0.309583E+01   0.000000E+00   0.164910E+02   0.000000E+00
  27   0.564056E+01   0.000000E+00   0.309190E+01   0.000000E+00   0.164274E+02   0.000000E+00
  28   0.534457E+01   0.000000E+00   0.308826E+01   0.000000E+00   0.163689E+02   0.000000E+00
  29   0.507552E+01   0.000000E+00   0.308490E+01   0.000000E+00   0.163148E+02   0.000000E+00
  30   0.483001E+01   0.000000E+00   0.308178E+01   0.000000E+00   0.162648E+02   0.000000E+00
  31   0.460520E+01   0.000000E+00   0.307888E+01   0.000000E+00   0.162184E+02   0.000000E+00
  32   0.439876E+01   0.000000E+00   0.307617E+01   0.000000E+00   0.161751E+02   0.000000E+00
  33   0.420873E+01   0.000000E+00   0.307363E+01   0.000000E+00   0.161348E+02   0.000000E+00
  34   0.403337E+01   0.000000E+00   0.307126E+01   0.000000E+00   0.160971E+02   0.000000E+00
  35   0.387120E+01   0.000000E+00   0.306903E+01   0.000000E+00   0.160618E+02   0.000000E+00
  36   0.372093E+01   0.000000E+00   0.306693E+01   0.000000E+00   0.160286E+02   0.000000E+00
  37   0.358140E+01   0.000000E+00   0.306496E+01   0.000000E+00   0.159975E+02   0.000000E+00
  38   0.345161E+01   0.000000E+00   0.306309E+01   0.000000E+00   0.159681E+02   0.000000E+00
  39   0.333068E+01   0.000000E+00   0.306133E+01   0.000000E+00   0.159404E+02   0.000000E+00
  40   0.321780E+01   0.000000E+00   0.305966E+01   0.000000E+00   0.159142E+02   0.000000E+00
  41   0.311227E+01   0.000000E+00   0.305808E+01   0.000000E+00   0.158894E+02   0.000000E+00
  42   0.301343E+01   0.000000E+00   0.305658E+01   0.000000E+00   0.158658E+02   0.000000E+00
  43   0.292072E+01   0.000000E+00   0.305516E+01   0.000000E+00   0.158435E+02   0.000000E+00
  44   0.283362E+01   0.000000E+00   0.305380E+01   0.000000E+00   0.158223E+02   0.000000E+00
  45   0.275167E+01   0.000000E+00   0.305251E+01   0.000000E+00   0.158021E+02   0.000000E+00
  46   0.267445E+01   0.000000E+00   0.305127E+01   0.000000E+00   0.157829E+02   0.000000E+00
  47   0.260159E+01   0.000000E+00   0.305010E+01   0.000000E+00   0.157646E+02   0.000000E+00
  48   0.253275E+01   0.000000E+00   0.304897E+01   0.000000E+00   0.157471E+02   0.000000E+00
  49   0.246764E+01   0.000000E+00   0.304790E+01   0.000000E+00   0.157303E+02   0.000000E+00
  50   0.240598E+01   0.000000E+00   0.304687E+01   0.000000E+00   0.157143E+02   0.000000E+00
  51   0.234751E+01   0.000000E+00   0.304588E+01   0.000000E+00   0.156990E+02   0.000000E+00
  52   0.229201E+01   0.000000E+00   0.304493E+01   0.000000E+00   0.156843E+02   0.000000E+00
  53   0.223927E+01   0.000000E+00   0.304402E+01   0.000000E+00   0.156702E+02   0.000000E+00
  54   0.218910E+01   0.000000E+00   0.304315E+01   0.000000E+00   0.156567E+02   0.000000E+00
  55   0.214133E+01   0.000000E+00   0.304231E+01   0.000000E+00   0.156437E+02   0.000000E+00
  56   0.209580E+01   0.000000E+00   0.304150E+01   0.000000E+00   0.156312E+02   0.000000E+00
  57   0.205236E+01   0.000000E+00   0.304072E+01   0.000000E+00   0.156192E+02   0.000000E+00
  58   0.201089E+01   0.000000E+00   0.303997E+01   0.000000E+00   0.156076E+02   0.000000E+00
  59   0.197125E+01   0.000000E+00   0.303925E+01   0.000000E+00   0.155964E+02   0.000000E+00
  60   0.193334E+01   0.000000E+00   0.303855E+01   0.000000E+00   0.155857E+02   0.000000E+00
  61   0.189705E+01   0.000000E+00   0.303788E+01   0.000000E+00   0.155753E+02   0.000000E+00
  62   0.186229E+01   0.000000E+00   0.303723E+01   0.000000E+00   0.155653E+02   0.000000E+00
  63   0.182898E+01   0.000000E+00   0.303660E+01   0.000000E+00   0.155556E+02   0.000000E+00
  64   0.179703E+01   0.000000E+00   0.303599E+01   0.000000E+00   0.155462E+02   0.000000E+00
  65   0.176637E+01   0.000000E+00   0.303540E+01   0.000000E+00   0.155372E+02   0.000000E+00
  66   0.173693E+01   0.000000E+00   0.303483E+01   0.000000E+00   0.155284E+02   0.000000E+00
  67   0.170865E+01   0.000000E+00   0.303428E+01   0.000000E+00   0.155199E+02   0.000000E+00
  68   0.168146E+01   0.000000E+00   0.303374E+01   0.000000E+00   0.155117E+02   0.000000E+00
  69   0.165531E+01   0.000000E+00   0.303323E+01   0.000000E+00   0.155038E+02   0.000000E+00
  70   0.163015E+01   0.000000E+00   0.303272E+01   0.000000E+00   0.154960E+02   0.000000E+00
  71   0.160592E+01   0.000000E+00   0.303224E+01   0.000000E+00   0.154886E+02   0.000000E+00
  72   0.158259E+01   0.000000E+00   0.303176E+01   0.000000E+00   0.154813E+02   0.000000E+00
  73   0.156012E+01   0.000000E+00   0.303130E+01   0.000000E+00   0.154742E+02   0.000000E+00
  74   0.153845E+01   0.000000E+00   0.303085E+01   0.000000E+00   0.154674E+02   0.000000E+00
  75   0.151757E+01   0.000000E+00   0.303042E+01   0.000000E+00   0.154607E+02   0.000000E+00
  76   0.149742E+01   0.000000E+00   0.303000E+01   0.000000E+00   0.154543E+02   0.000000E+00
  77   0.147798E+01   0.000000E+00   0.302959E+01   0.000000E+00   0.154480E+02   0.000000E+00
  78   0.145922E+01   0.000000E+00   0.302919E+01   0.000000E+00   0.154419E+02   0.000000E+00
  79   0.144110E+01   0.000000E+00   0.302880E+01   0.000000E+00   0.154359E+02   0.000000E+00
  80   0.142361E+01   0.000000E+00   0.302842E+01   0.000000E+00   0.154301E+02   0.000000E+00
  81   0.140670E+01   0.000000E+00   0.302805E+01   0.000000E+00   0.154245E+02   0.000000E+00
  82   0.139035E+01   0.000000E+00   0.302769E+01   0.000000E+00   0.154189E+02   0.000000E+00
  83   0.137453E+01   0.000000E+00   0.302734E+01   0.000000E+00   0.154136E+02   0.000000E+00
  84   0.135921E+01   0.000000E+00   0.302700E+01   0.000000E+00   0.154084E+02   0.000000E+00
  85   0.134438E+01   0.000000E+00   0.302666E+01   0.000000E+00   0.154033E+02   0.000000E+00
  86   0.133000E+01   0.000000E+00   0.302634E+01   0.000000E+00   0.153983E+02   0.000000E+00
  87   0.131605E+01   0.000000E+00   0.302602E+01   0.000000E+00   0.153934E+02   0.000000E+00
  88   0.130251E+01   0.000000E+00   0.302571E+01   0.000000E+00   0.153887E+02   0.000000E+00
  89   0.128937E+01   0.000000E+00   0.302541E+01   0.000000E+00   0.153841E+02   0.000000E+00
  90   0.127661E+01   0.000000E+00   0.302511E+01   0.000000E+00   0.153796E+02   0.000000E+00
  91   0.126420E+01   0.000000E+00   0.302482E+01   0.000000E+00   0.153752E+02   0.000000E+00
  92   0.125214E+01   0.000000E+00   0.302454E+01   0.000000E+00   0.153709E+02   0.000000E+00
  93   0.124040E+01   0.000000E+00   0.302426E+01   0.000000E+00   0.153666E+02   0.000000E+00
  94   0.122898E+01   0.000000E+00   0.302399E+01   0.000000E+00   0.153625E+02   0.000000E+00
  95   0.121786E+01   0.000000E+00   0.302373E+01   0.000000E+00   0.153585E+02   0.000000E+00
  96   0.120702E+01   0.000000E+00   0.302347E+01   0.000000E+00   0.153546E+02   0.000000E+00
  97   0.119646E+01   0.000000E+00   0.302322E+01   0.000000E+00   0.153507E+02   0.000000E+00
  98   0.118617E+01   0.000000E+00   0.302297E+01   0.000000E+00   0.153469E+02   0.000000E+00
  99   0.117613E+01   0.000000E+00   0.302273E+01   0.000000E+00   0.153432E+02   0.000000E+00
 100   0.116634E+01   0.000000E+00   0.302249E+01   0.000000E+00   0.153396E+02   0.000000E+00
 101   0.115678E+01   0.000000E+00   0.302226E+01   0.000000E+00   0.153361E+02   0.000000E+00
 102   0.114745E+01   0.000000E+00   0.302203E+01   0.000000E+00   0.153326E+02   0.000000E+00
 103   0.113833E+01   0.000000E+00   0.302181E+01   0.000000E+00   0.153292E+02   0.000000E+00
 104   0.112942E+01   0.000000E+00   0.302159E+01   0.000000E+00   0.153259E+02   0.000000E+00
 105   0.112071E+01   0.000000E+00   0.302137E+01   0.000000E+00   0.153226E+02   0.000000E+00
 106   0.111220E+01   0.000000E+00   0.302116E+01   0.000000E+00   0.153195E+02   0.000000E+00
 107   0.110386E+01   0.000000E+00   0.302096E+01   0.000000E+00   0.153163E+02   0.000000E+00
 108   0.109571E+01   0.000000E+00   0.302075E+01   0.000000E+00   0.153132E+02   0.000000E+00
 109   0.108773E+01   0.000000E+00   0.302056E+01   0.000000E+00   0.153102E+02   0.000000E+00
 110   0.107991E+01   0.000000E+00   0.302036E+01   0.000000E+00   0.153073E+02   0.000000E+00
 111   0.107225E+01   0.000000E+00   0.302017E+01   0.000000E+00   0.153044E+02   0.000000E+00
 112   0.106474E+01   0.000000E+00   0.301998E+01   0.000000E+00   0.153015E+02   0.000000E+00
 113   0.105738E+01   0.000000E+00   0.301980E+01   0.000000E+00   0.152987E+02   0.000000E+00
 114   0.105015E+01   0.000000E+00   0.301962E+01   0.000000E+00   0.152960E+02   0.000000E+00
 115   0.104305E+01   0.000000E+00   0.301944E+01   0.000000E+00   0.152933E+02   0.000000E+00
 116   0.103607E+01   0.000000E+00   0.301927E+01   0.000000E+00   0.152907E+02   0.000000E+00
 117   0.102921E+01   0.000000E+00   0.301910E+01   0.000000E+00   0.152881E+02   0.000000E+00
 118   0.102246E+01   0.000000E+00   0.301893E+01   0.000000E+00   0.152855E+02   0.000000E+00
 119   0.101582E+01   0.000000E+00   0.301876E+01   0.000000E+00   0.152830E+02   0.000000E+00
 120   0.100928E+01   0.000000E+00   0.301860E+01   0.000000E+00   0.152805E+02   0.000000E+00
 121   0.100283E+01   0.000000E+00   0.301844E+01   0.000000E+00   0.152781E+02   0.000000E+00
 122   0.996478E+00   0.000000E+00   0.301828E+01   0.000000E+00   0.152757E+02   0.000000E+00
 123   0.990212E+00   0.000000E+00   0.301813E+01   0.000000E+00   0.152734E+02   0.000000E+00
 124   0.984031E+00   0.000000E+00   0.301798E+01   0.000000E+00   0.152711E+02   0.000000E+00
 125   0.977928E+00   0.000000E+00   0.301783E+01   0.000000E+00   0.152688E+02   0.000000E+00
 126   0.971901E+00   0.000000E+00   0.301768E+01   0.000000E+00   0.152666E+02   0.000000E+00
 127   0.965947E+00   0.000000E+00   0.301754E+01   0.000000E+00   0.152644E+02   0.000000E+00
 128   0.960061E+00   0.000000E+00   0.301740E+01   0.000000E+00   0.152623E+02   0.000000E+00
 129   0.954240E+00   0.000000E+00   0.301726E+01   0.000000E+00   0.152602E+02   0.000000E+00
 130   0.948481E+00   0.000000E+00   0.301712E+01   0.000000E+00   0.152581E+02   0.000000E+00
 131   0.942782E+00   0.000000E+00   0.301698E+01   0.000000E+00   0.152560E+02   0.000000E+00
 132   0.937138E+00   0.000000E+00   0.301685E+01   0.000000E+00   0.152540E+02   0.000000E+00
 133   0.931548E+00   0.000000E+00   0.301672E+01   0.000000E+00   0.152520E+02   0.000000E+00
 134   0.926009E+00   0.000000E+00   0.301659E+01   0.000000E+00   0.152501E+02   0.000000E+00
 135   0.920517E+00   0.000000E+00   0.301646E+01   0.000000E+00   0.152481E+02   0.000000E+00
 136   0.915071E+00   0.000000E+00   0.301634E+01   0.000000E+00   0.152462E+02   0.000000E+00
 137   0.909668E+00   0.000000E+00   0.301621E+01   0.000000E+00   0.152444E+02   0.000000E+00
 138   0.904306E+00   0.000000E+00   0.301609E+01   0.000000E+00   0.152425E+02   0.000000E+00
 139   0.898983E+00   0.000000E+00   0.301597E+01   0.000000E+00   0.152407E+02   0.000000E+00
 140   0.893696E+00   0.000000E+00   0.301586E+01   0.000000E+00   0.152389E+02   0.000000E+00
 141   0.888444E+00   0.000000E+00   0.301574E+01   0.000000E+00   0.152372E+02   0.000000E+00
 142   0.883225E+00   0.000000E+00   0.301563E+01   0.000000E+00   0.152354E+02   0.000000E+00
 143   0.878038E+00   0.000000E+00   0.301551E+01   0.000000E+00   0.152337E+02   0.000000E+00
 144   0.872879E+00   0.000000E+00   0.301540E+01   0.000000E+00   0.152320E+02   0.000000E+00
 145   0.867748E+00   0.000000E+00   0.301529E+01   0.000000E+00   0.152304E+02   0.000000E+00
 146   0.862644E+00   0.000000E+00   0.301518E+01   0.000000E+00   0.152287E+02   0.000000E+00
 147   0.857564E+00   0.000000E+00   0.301508E+01   0.000000E+00   0.152271E+02   0.000000E+00
 148   0.852508E+00   0.000000E+00   0.301497E+01   0.000000E+00   0.152255E+02   0.000000E+00
 149   0.847473E+00   0.000000E+00   0.301487E+01   0.000000E+00   0.152240E+02   0.000000E+00
 150   0.842459E+00   0.000000E+00   0.301477E+01   0.000000E+00   0.152224E+02   0.000000E+00
 151   0.837465E+00   0.000000E+00   0.301466E+01   0.000000E+00   0.152209E+02   0.000000E+00
 152   0.832488E+00   0.000000E+00   0.301457E+01   0.000000E+00   0.152194E+02   0.000000E+00
 153   0.827530E+00   0.000000E+00   0.301447E+01   0.000000E+00   0.152179E+02   0.000000E+00
 154   0.822587E+00   0.000000E+00   0.301437E+01   0.000000E+00   0.152164E+02   0.000000E+00
 155   0.817661E+00   0.000000E+00   0.301428E+01   0.000000E+00   0.152150E+02   0.000000E+00
 156   0.812748E+00   0.000000E+00   0.301418E+01   0.000000E+00   0.152136E+02   0.000000E+00
 157   0.807850E+00   0.000000E+00   0.301409E+01   0.000000E+00   0.152122E+02   0.000000E+00
 158   0.802964E+00   0.000000E+00   0.301400E+01   0.000000E+00   0.152108E+02   0.000000E+00
 159   0.798091E+00   0.000000E+00   0.301391E+01   0.000000E+00   0.152094E+02   0.000000E+00
 160   0.793228E+00   0.000000E+00   0.301382E+01   0.000000E+00   0.152081E+02   0.000000E+00
 161   0.788377E+00   0.000000E+00   0.301373E+01   0.000000E+00   0.152067E+02   0.000000E+00
 162   0.783535E+00   0.000000E+00   0.301364E+01   0.000000E+00   0.152054E+02   0.000000E+00
 163   0.778703E+00   0.000000E+00   0.301355E+01   0.000000E+00   0.152041E+02   0.000000E+00
 164   0.773879E+00   0.000000E+00   0.301347E+01   0.000000E+00   0.152028E+02   0.000000E+00
 165   0.769063E+00   0.000000E+00   0.301339E+01   0.000000E+00   0.152015E+02   0.000000E+00
 166   0.764254E+00   0.000000E+00   0.301330E+01   0.000000E+00   0.152003E+02   0.000000E+00
 167   0.759453E+00   0.000000E+00   0.301322E+01   0.000000E+00   0.151990E+02   0.000000E+00
 168   0.754658E+00   0.000000E+00   0.301314E+01   0.000000E+00   0.151978E+02   0.000000E+00
 169   0.749868E+00   0.000000E+00   0.301306E+01   0.000000E+00   0.151966E+02   0.000000E+00
 170   0.745084E+00   0.000000E+00   0.301298E+01   0.000000E+00   0.151954E+02   0.000000E+00
 171   0.740304E+00   0.000000E+00   0.301290E+01   0.000000E+00   0.151942E+02   0.000000E+00
 172   0.735529E+00   0.000000E+00   0.301283E+01   0.000000E+00   0.151931E+02   0.000000E+00
 173   0.730758E+00   0.000000E+00   0.301275E+01   0.000000E+00   0.151919E+02   0.000000E+00
 174   0.725991E+00   0.000000E+00   0.301267E+01   0.000000E+00   0.151908E+02   0.000000E+00
 175   0.721226E+00   0.000000E+00   0.301260E+01   0.000000E+00   0.151897E+02   0.000000E+00
 176   0.716465E+00   0.000000E+00   0.301253E+01   0.000000E+00   0.151886E+02   0.000000E+00
 177   0.711705E+00   0.000000E+00   0.301245E+01   0.000000E+00   0.151875E+02   0.000000E+00
 178   0.706948E+00   0.000000E+00   0.301238E+01   0.000000E+00   0.151864E+02   0.000000E+00
 179   0.702192E+00   0.000000E+00   0.301231E+01   0.000000E+00   0.151853E+02   0.000000E+00
 180   0.697438E+00   0.000000E+00   0.301224E+01   0.000000E+00   0.151842E+02   0.000000E+00
 181   0.692684E+00   0.000000E+00   0.301217E+01   0.000000E+00   0.151832E+02   0.000000E+00
 182   0.687932E+00   0.000000E+00   0.301210E+01   0.000000E+00   0.151821E+02   0.000000E+00
 183   0.683180E+00   0.000000E+00   0.301203E+01   0.000000E+00   0.151811E+02   0.000000E+00
 184   0.678428E+00   0.000000E+00   0.301197E+01   0.000000E+00   0.151801E+02   0.000000E+00
 185   0.673676E+00   0.000000E+00   0.301190E+01   0.000000E+00   0.151791E+02   0.000000E+00
 186   0.668924E+00   0.000000E+00   0.301184E+01   0.000000E+00   0.151781E+02   0.000000E+00
 187   0.664171E+00   0.000000E+00   0.301177E+01   0.000000E+00   0.151771E+02   0.000000E+00
 188   0.659417E+00   0.000000E+00   0.301171E+01   0.000000E+00   0.151762E+02   0.000000E+00
 189   0.654662E+00   0.000000E+00   0.301164E+01   0.000000E+00   0.151752E+02   0.000000E+00
 190   0.649906E+00   0.000000E+00   0.301158E+01   0.000000E+00   0.151743E+02   0.000000E+00
 191   0.645149E+00   0.000000E+00   0.301152E+01   0.000000E+00   0.151733E+02   0.000000E+00
 192   0.640390E+00   0.000000E+00   0.301146E+01   0.000000E+00   0.151724E+02   0.000000E+00
 193   0.635629E+00   0.000000E+00   0.301140E+01   0.000000E+00   0.151715E+02   0.000000E+00
 194   0.630867E+00   0.000000E+00   0.301134E+01   0.000000E+00   0.151706E+02   0.000000E+00
 195   0.626102E+00   0.000000E+00   0.301128E+01   0.000000E+00   0.151697E+02   0.000000E+00
 196   0.621335E+00   0.000000E+00   0.301122E+01   0.000000E+00   0.151688E+02   0.000000E+00
 197   0.616565E+00   0.000000E+00   0.301116E+01   0.000000E+00   0.151679E+02   0.000000E+00
 198   0.611793E+00   0.000000E+00   0.301110E+01   0.000000E+00   0.151670E+02   0.000000E+00
 199   0.607018E+00   0.000000E+00   0.301104E+01   0.000000E+00   0.151662E+02   0.000000E+00
 200   0.602241E+00   0.000000E+00   0.301099E+01   0.000000E+00   0.151653E+02   0.000000E+00


==> results/case1b/A_2_0_3to200_2_15000/moments_new.dat <==
   3   0.347845E+03   0.000000E+00   0.400371E+01   0.000000E+00   0.337088E+02   0.000000E+00
   4   0.213310E+03   0.000000E+00   0.380653E+01   0.000000E+00   0.294677E+02   0.000000E+00
   5   0.143258E+03   0.000000E+00   0.367561E+01   0.000000E+00   0.268011E+02   0.000000E+00
   6   0.102545E+03   0.000000E+00   0.358191E+01   0.000000E+00   0.249670E+02   0.000000E+00
   7   0.771872E+02   0.000000E+00   0.351135E+01   0.000000E+00   0.236274E+02   0.000000E+00
   8   0.602940E+02   0.000000E+00   0.345622E+01   0.000000E+00   0.226057E+02   0.000000E+00
   9   0.486164E+02   0.000000E+00   0.341192E+01   0.000000E+00   0.218006E+02   0.000000E+00
  10   0.401775E+02   0.000000E+00   0.337553E+01   0.000000E+00   0.211498E+02   0.000000E+00
  11   0.338989E+02   0.000000E+00   0.334508E+01   0.000000E+00   0.206127E+02   0.000000E+00
  12   0.290935E+02   0.000000E+00   0.331922E+01   0.000000E+00   0.201620E+02   0.000000E+00
  13   0.253142E+02   0.000000E+00   0.329698E+01   0.000000E+00   0.197783E+02   0.000000E+00
  14   0.222867E+02   0.000000E+00   0.327766E+01   0.000000E+00   0.194476E+02   0.000000E+00
  15   0.198249E+02   0.000000E+00   0.326070E+01   0.000000E+00   0.191598E+02   0.000000E+00
  16   0.177960E+02   0.000000E+00   0.324570E+01   0.000000E+00   0.189070E+02   0.000000E+00
  17   0.161026E+02   0.000000E+00   0.323234E+01   0.000000E+00   0.186832E+02   0.000000E+00
  18   0.146727E+02   0.000000E+00   0.322036E+01   0.000000E+00   0.184836E+02   0.000000E+00
  19   0.134521E+02   0.000000E+00   0.320956E+01   0.000000E+00   0.183045E+02   0.000000E+00
  20   0.124004E+02   0.000000E+00   0.319977E+01   0.000000E+00   0.181430E+02   0.000000E+00
  21   0.114864E+02   0.000000E+00   0.319085E+01   0.000000E+00   0.179965E+02   0.000000E+00
  22   0.106864E+02   0.000000E+00   0.318270E+01   0.000000E+00   0.178630E+02   0.000000E+00
  23   0.998137E+01   0.000000E+00   0.317522E+01   0.000000E+00   0.177410E+02   0.000000E+00
  24   0.935631E+01   0.000000E+00   0.316833E+01   0.000000E+00   0.176289E+02   0.000000E+00
  25   0.879892E+01   0.000000E+00   0.316196E+01   0.000000E+00   0.175256E+02   0.000000E+00
  26   0.829917E+01   0.000000E+00   0.315605E+01   0.000000E+00   0.174301E+02   0.000000E+00
  27   0.784879E+01   0.000000E+00   0.315056E+01   0.000000E+00   0.173416E+02   0.000000E+00
  28   0.744095E+01   0.000000E+00   0.314545E+01   0.000000E+00   0.172593E+02   0.000000E+00
  29   0.706994E+01   0.000000E+00   0.314067E+01   0.000000E+00   0.171826E+02   0.000000E+00
  30   0.673115E+01   0.000000E+00   0.313619E+01   0.000000E+00   0.171110E+02   0.000000E+00
  31   0.642072E+01   0.000000E+00   0.313199E+01   0.000000E+00   0.170438E+02   0.000000E+00
  32   0.613548E+01   0.000000E+00   0.312805E+01   0.000000E+00   0.169809E+02   0.000000E+00
  33   0.587273E+01   0.000000E+00   0.312433E+01   0.000000E+00   0.169217E+02   0.000000E+00
  34   0.563015E+01   0.000000E+00   0.312082E+01   0.000000E+00   0.168659E+02   0.000000E+00
  35   0.540569E+01   0.000000E+00   0.311751E+01   0.000000E+00   0.168133E+02   0.000000E+00
  36   0.519758E+01   0.000000E+00   0.311437E+01   0.000000E+00   0.167635E+02   0.000000E+00
  37   0.500427E+01   0.000000E+00   0.311139E+01   0.000000E+00   0.167164E+02   0.000000E+00
  38   0.482437E+01   0.000000E+00   0.310857E+01   0.000000E+00   0.166718E+02   0.000000E+00
  39   0.465668E+01   0.000000E+00   0.310588E+01   0.000000E+00   0.166294E+02   0.000000E+00
  40   0.450009E+01   0.000000E+00   0.310333E+01   0.000000E+00   0.165891E+02   0.000000E+00
  41   0.435364E+01   0.000000E+00   0.310090E+01   0.000000E+00   0.165508E+02   0.000000E+00
  42   0.421643E+01   0.000000E+00   0.309857E+01   0.000000E+00   0.165143E+02   0.000000E+00
  43   0.408768E+01   0.000000E+00   0.309636E+01   0.000000E+00   0.164794E+02   0.000000E+00
  44   0.396667E+01   0.000000E+00   0.309424E+01   0.000000E+00   0.164462E+02   0.000000E+00
  45   0.385279E+01   0.000000E+00   0.309221E+01   0.000000E+00   0.164143E+02   0.000000E+00
  46   0.374545E+01   0.000000E+00   0.309027E+01   0.000000E+00   0.163839E+02   0.000000E+00
  47   0.364414E+01   0.000000E+00   0.308840E+01   0.000000E+00   0.163547E+02   0.000000E+00
  48   0.354840E+01   0.000000E+00   0.308662E+01   0.000000E+00   0.163268E+02   0.000000E+00
  49   0.345782E+01   0.000000E+00   0.308490E+01   0.000000E+00   0.162999E+02   0.000000E+00
  50   0.337200E+01   0.000000E+00   0.308325E+01   0.000000E+00   0.162742E+02   0.000000E+00
  51   0.329062E+01   0.000000E+00   0.308166E+01   0.000000E+00   0.162494E+02   0.000000E+00
  52   0.321335E+01   0.000000E+00   0.308013E+01   0.000000E+00   0.162256E+02   0.000000E+00
  53   0.313991E+01   0.000000E+00   0.307866E+01   0.000000E+00   0.162027E+02   0.000000E+00
  54   0.307003E+01   0.000000E+00   0.307725E+01   0.000000E+00   0.161806E+02   0.000000E+00
  55   0.300348E+01   0.000000E+00   0.307588E+01   0.000000E+00   0.161593E+02   0.000000E+00
  56   0.294003E+01   0.000000E+00   0.307456E+01   0.000000E+00   0.161388E+02   0.000000E+00
  57   0.287949E+01   0.000000E+00   0.307328E+01   0.000000E+00   0.161189E+02   0.000000E+00
  58   0.282168E+01   0.000000E+00   0.307205E+01   0.000000E+00   0.160998E+02   0.000000E+00
  59   0.276641E+01   0.000000E+00   0.307086E+01   0.000000E+00   0.160813E+02   0.000000E+00
  60   0.271355E+01   0.000000E+00   0.306970E+01   0.000000E+00   0.160634E+02   0.000000E+00
  61   0.266293E+01   0.000000E+00   0.306859E+01   0.000000E+00   0.160461E+02   0.000000E+00
  62   0.261445E+01   0.000000E+00   0.306751E+01   0.000000E+00   0.160294E+02   0.000000E+00
  63   0.256797E+01   0.000000E+00   0.306646E+01   0.000000E+00   0.160131E+02   0.000000E+00
  64   0.252339E+01   0.000000E+00   0.306545E+01   0.000000E+00   0.159974E+02   0.000000E+00
  65   0.248060E+01   0.000000E+00   0.306446E+01   0.000000E+00   0.159822E+02   0.000000E+00
  66   0.243951E+01   0.000000E+00   0.306351E+01   0.000000E+00   0.159674E+02   0.000000E+00
  67   0.240002E+01   0.000000E+00   0.306258E+01   0.000000E+00   0.159531E+02   0.000000E+00
  68   0.236206E+01   0.000000E+00   0.306168E+01   0.000000E+00   0.159391E+02   0.000000E+00
  69   0.232555E+01   0.000000E+00   0.306080E+01   0.000000E+00   0.159256E+02   0.000000E+00
  70   0.229041E+01   0.000000E+00   0.305995E+01   0.000000E+00   0.159125E+02   0.000000E+00
  71   0.225657E+01   0.000000E+00   0.305912E+01   0.000000E+00   0.158997E+02   0.000000E+00
  72   0.222398E+01   0.000000E+00   0.305832E+01   0.000000E+00   0.158873E+02   0.000000E+00
  73   0.219258E+01   0.000000E+00   0.305754E+01   0.000000E+00   0.158752E+02   0.000000E+00
  74   0.216232E+01   0.000000E+00   0.305677E+01   0.000000E+00   0.158634E+02   0.000000E+00
  75   0.213313E+01   0.000000E+00   0.305603E+01   0.000000E+00   0.158520E+02   0.000000E+00
  76   0.210497E+01   0.000000E+00   0.305531E+01   0.000000E+00   0.158409E+02   0.000000E+00
  77   0.207781E+01   0.000000E+00   0.305460E+01   0.000000E+00   0.158300E+02   0.000000E+00
  78   0.205158E+01   0.000000E+00   0.305392E+01   0.000000E+00   0.158194E+02   0.000000E+00
  79   0.202626E+01   0.000000E+00   0.305325E+01   0.000000E+00   0.158091E+02   0.000000E+00
  80   0.200180E+01   0.000000E+00   0.305259E+01   0.000000E+00   0.157991E+02   0.000000E+00
  81   0.197816E+01   0.000000E+00   0.305196E+01   0.000000E+00   0.157892E+02   0.000000E+00
  82   0.195530E+01   0.000000E+00   0.305133E+01   0.000000E+00   0.157797E+02   0.000000E+00
  83   0.193318E+01   0.000000E+00   0.305073E+01   0.000000E+00   0.157703E+02   0.000000E+00
  84   0.191176E+01   0.000000E+00   0.305013E+01   0.000000E+00   0.157612E+02   0.000000E+00
  85   0.189102E+01   0.000000E+00   0.304955E+01   0.000000E+00   0.157523E+02   0.000000E+00
  86   0.187090E+01   0.000000E+00   0.304899E+01   0.000000E+00   0.157436E+02   0.000000E+00
  87   0.185139E+01   0.000000E+00   0.304843E+01   0.000000E+00   0.157351E+02   0.000000E+00
  88   0.183246E+01   0.000000E+00   0.304789E+01   0.000000E+00   0.157268E+02   0.000000E+00
  89   0.181408E+01   0.000000E+00   0.304736E+01   0.000000E+00   0.157187E+02   0.000000E+00
  90   0.179622E+01   0.000000E+00   0.304684E+01   0.000000E+00   0.157107E+02   0.000000E+00
  91   0.177886E+01   0.000000E+00   0.304634E+01   0.000000E+00   0.157029E+02   0.000000E+00
  92   0.176198E+01   0.000000E+00   0.304584E+01   0.000000E+00   0.156953E+02   0.000000E+00
  93   0.174555E+01   0.000000E+00   0.304536E+01   0.000000E+00   0.156879E+02   0.000000E+00
  94   0.172957E+01   0.000000E+00   0.304488E+01   0.000000E+00   0.156806E+02   0.000000E+00
  95   0.171400E+01   0.000000E+00   0.304442E+01   0.000000E+00   0.156735E+02   0.000000E+00
  96   0.169884E+01   0.000000E+00   0.304396E+01   0.000000E+00   0.156665E+02   0.000000E+00
  97   0.168406E+01   0.000000E+00   0.304351E+01   0.000000E+00   0.156597E+02   0.000000E+00
  98   0.166965E+01   0.000000E+00   0.304308E+01   0.000000E+00   0.156530E+02   0.000000E+00
  99   0.165560E+01   0.000000E+00   0.304265E+01   0.000000E+00   0.156464E+02   0.000000E+00
 100   0.164189E+01   0.000000E+00   0.304223E+01   0.000000E+00   0.156400E+02   0.000000E+00
 101   0.162851E+01   0.000000E+00   0.304182E+01   0.000000E+00   0.156337E+02   0.000000E+00
 102   0.161544E+01   0.000000E+00   0.304141E+01   0.000000E+00   0.156275E+02   0.000000E+00
 103   0.160267E+01   0.000000E+00   0.304102E+01   0.000000E+00   0.156214E+02   0.000000E+00
 104   0.159019E+01   0.000000E+00   0.304063E+01   0.000000E+00   0.156155E+02   0.000000E+00
 105   0.157800E+01   0.000000E+00   0.304024E+01   0.000000E+00   0.156096E+02   0.000000E+00
 106   0.156607E+01   0.000000E+00   0.303987E+01   0.000000E+00   0.156039E+02   0.000000E+00
 107   0.155440E+01   0.000000E+00   0.303950E+01   0.000000E+00   0.155983E+02   0.000000E+00
 108   0.154298E+01   0.000000E+00   0.303914E+01   0.000000E+00   0.155928E+02   0.000000E+00
 109   0.153180E+01   0.000000E+00   0.303879E+01   0.000000E+00   0.155873E+02   0.000000E+00
 110   0.152085E+01   0.000000E+00   0.303844E+01   0.000000E+00   0.155820E+02   0.000000E+00
 111   0.151012E+01   0.000000E+00   0.303810E+01   0.000000E+00   0.155768E+02   0.000000E+00
 112   0.149960E+01   0.000000E+00   0.303776E+01   0.000000E+00   0.155717E+02   0.000000E+00
 113   0.148927E+01   0.000000E+00   0.303743E+01   0.000000E+00   0.155666E+02   0.000000E+00
 114   0.147914E+01   0.000000E+00   0.303711E+01   0.000000E+00   0.155617E+02   0.000000E+00
 115   0.146919E+01   0.000000E+00   0.303679E+01   0.000000E+00   0.155568E+02   0.000000E+00
 116   0.145941E+01   0.000000E+00   0.303648E+01   0.000000E+00   0.155520E+02   0.000000E+00
 117   0.144980E+01   0.000000E+00   0.303617E+01   0.000000E+00   0.155473E+02   0.000000E+00
 118   0.144034E+01   0.000000E+00   0.303587E+01   0.000000E+00   0.155427E+02   0.000000E+00
 119   0.143102E+01   0.000000E+00   0.303557E+01   0.000000E+00   0.155382E+02   0.000000E+00
 120   0.142186E+01   0.000000E+00   0.303528E+01   0.000000E+00   0.155337E+02   0.000000E+00
 121   0.141282E+01   0.000000E+00   0.303499E+01   0.000000E+00   0.155293E+02   0.000000E+00
 122   0.140391E+01   0.000000E+00   0.303470E+01   0.000000E+00   0.155250E+02   0.000000E+00
 123   0.139513E+01   0.000000E+00   0.303443E+01   0.000000E+00   0.155207E+02   0.000000E+00
 124   0.138646E+01   0.000000E+00   0.303415E+01   0.000000E+00   0.155166E+02   0.000000E+00
 125   0.137790E+01   0.000000E+00   0.303388E+01   0.000000E+00   0.155124E+02   0.000000E+00
 126   0.136945E+01   0.000000E+00   0.303362E+01   0.000000E+00   0.155084E+02   0.000000E+00
 127   0.136110E+01   0.000000E+00   0.303335E+01   0.000000E+00   0.155044E+02   0.000000E+00
 128   0.135284E+01   0.000000E+00   0.303310E+01   0.000000E+00   0.155005E+02   0.000000E+00
 129   0.134468E+01   0.000000E+00   0.303284E+01   0.000000E+00   0.154966E+02   0.000000E+00
 130   0.133660E+01   0.000000E+00   0.303259E+01   0.000000E+00   0.154928E+02   0.000000E+00
 131   0.132860E+01   0.000000E+00   0.303235E+01   0.000000E+00   0.154890E+02   0.000000E+00
 132   0.132068E+01   0.000000E+00   0.303210E+01   0.000000E+00   0.154854E+02   0.000000E+00
 133   0.131284E+01   0.000000E+00   0.303187E+01   0.000000E+00   0.154817E+02   0.000000E+00
 134   0.130507E+01   0.000000E+00   0.303163E+01   0.000000E+00   0.154781E+02   0.000000E+00
 135   0.129736E+01   0.000000E+00   0.303140E+01   0.000000E+00   0.154746E+02   0.000000E+00
 136   0.128972E+01   0.000000E+00   0.303117E+01   0.000000E+00   0.154711E+02   0.000000E+00
 137   0.128213E+01   0.000000E+00   0.303095E+01   0.000000E+00   0.154677E+02   0.000000E+00
 138   0.127461E+01   0.000000E+00   0.303072E+01   0.000000E+00   0.154643E+02   0.000000E+00
 139   0.126713E+01   0.000000E+00   0.303050E+01   0.000000E+00   0.154610E+02   0.000000E+00
 140   0.125971E+01   0.000000E+00   0.303029E+01   0.000000E+00   0.154577E+02   0.000000E+00
 141   0.125234E+01   0.000000E+00   0.303008E+01   0.000000E+00   0.154545E+02   0.000000E+00
 142   0.124501E+01   0.000000E+00   0.302987E+01   0.000000E+00   0.154513E+02   0.000000E+00
 143   0.123772E+01   0.000000E+00   0.302966E+01   0.000000E+00   0.154481E+02   0.000000E+00
 144   0.123048E+01   0.000000E+00   0.302946E+01   0.000000E+00   0.154450E+02   0.000000E+00
 145   0.122327E+01   0.000000E+00   0.302926E+01   0.000000E+00   0.154420E+02   0.000000E+00
 146   0.121610E+01   0.000000E+00   0.302906E+01   0.000000E+00   0.154390E+02   0.000000E+00
 147   0.120897E+01   0.000000E+00   0.302886E+01   0.000000E+00   0.154360E+02   0.000000E+00
 148   0.120187E+01   0.000000E+00   0.302867E+01   0.000000E+00   0.154330E+02   0.000000E+00
 149   0.119479E+01   0.000000E+00   0.302848E+01   0.000000E+00   0.154301E+02   0.000000E+00
 150   0.118775E+01   0.000000E+00   0.302829E+01   0.000000E+00   0.154273E+02   0.000000E+00
 151   0.118073E+01   0.000000E+00   0.302810E+01   0.000000E+00   0.154245E+02   0.000000E+00
 152   0.117374E+01   0.000000E+00   0.302792E+01   0.000000E+00   0.154217E+02   0.000000E+00
 153   0.116677E+01   0.000000E+00   0.302774E+01   0.000000E+00   0.154189E+02   0.000000E+00
 154   0.115982E+01   0.000000E+00   0.302756E+01   0.000000E+00   0.154162E+02   0.000000E+00
 155   0.115290E+01   0.000000E+00   0.302739E+01   0.000000E+00   0.154135E+02   0.000000E+00
 156   0.114599E+01   0.000000E+00   0.302721E+01   0.000000E+00   0.154109E+02   0.000000E+00
 157   0.113911E+01   0.000000E+00   0.302704E+01   0.000000E+00   0.154083E+02   0.000000E+00
 158   0.113224E+01   0.000000E+00   0.302687E+01   0.000000E+00   0.154057E+02   0.000000E+00
 159   0.112539E+01   0.000000E+00   0.302670E+01   0.000000E+00   0.154032E+02   0.000000E+00
 160   0.111855E+01   0.000000E+00   0.302654E+01   0.000000E+00   0.154007E+02   0.000000E+00
 161   0.111173E+01   0.000000E+00   0.302637E+01   0.000000E+00   0.153982E+02   0.000000E+00
 162   0.110492E+01   0.000000E+00   0.302621E+01   0.000000E+00   0.153957E+02   0.000000E+00
 163   0.109813E+01   0.000000E+00   0.302605E+01   0.000000E+00   0.153933E+02   0.000000E+00
 164   0.109134E+01   0.000000E+00   0.302590E+01   0.000000E+00   0.153909E+02   0.000000E+00
 165   0.108457E+01   0.000000E+00   0.302574E+01   0.000000E+00   0.153885E+02   0.000000E+00
 166   0.107781E+01   0.000000E+00   0.302559E+01   0.000000E+00   0.153862E+02   0.000000E+00
 167   0.107105E+01   0.000000E+00   0.302544E+01   0.000000E+00   0.153839E+02   0.000000E+00
 168   0.106431E+01   0.000000E+00   0.302529E+01   0.000000E+00   0.153816E+02   0.000000E+00
 169   0.105757E+01   0.000000E+00   0.302514E+01   0.000000E+00   0.153794E+02   0.000000E+00
 170   0.105084E+01   0.000000E+00   0.302499E+01   0.000000E+00   0.153771E+02   0.000000E+00
 171   0.104412E+01   0.000000E+00   0.302485E+01   0.000000E+00   0.153749E+02   0.000000E+00
 172   0.103740E+01   0.000000E+00   0.302470E+01   0.000000E+00   0.153728E+02   0.000000E+00
 173   0.103068E+01   0.000000E+00   0.302456E+01   0.000000E+00   0.153706E+02   0.000000E+00
 174   0.102397E+01   0.000000E+00   0.302442E+01   0.000000E+00   0.153685E+02   0.000000E+00
 175   0.101727E+01   0.000000E+00   0.302428E+01   0.000000E+00   0.153664E+02   0.000000E+00
 176   0.101057E+01   0.000000E+00   0.302415E+01   0.000000E+00   0.153643E+02   0.000000E+00
 177   0.100387E+01   0.000000E+00   0.302401E+01   0.000000E+00   0.153623E+02   0.000000E+00
 178   0.997174E+00   0.000000E+00   0.302388E+01   0.000000E+00   0.153602E+02   0.000000E+00
 179   0.990481E+00   0.000000E+00   0.302374E+01   0.000000E+00   0.153582E+02   0.000000E+00
 180   0.983788E+00   0.000000E+00   0.302361E+01   0.000000E+00   0.153562E+02   0.000000E+00
 181   0.977097E+00   0.000000E+00   0.302348E+01   0.000000E+00   0.153543E+02   0.000000E+00
 182   0.970407E+00   0.000000E+00   0.302336E+01   0.000000E+00   0.153523E+02   0.000000E+00
 183   0.963717E+00   0.000000E+00   0.302323E+01   0.000000E+00   0.153504E+02   0.000000E+00
 184   0.957027E+00   0.000000E+00   0.302310E+01   0.000000E+00   0.153485E+02   0.000000E+00
 185   0.950336E+00   0.000000E+00   0.302298E+01   0.000000E+00   0.153466E+02   0.000000E+00
 186   0.943645E+00   0.000000E+00   0.302286E+01   0.000000E+00   0.153448E+02   0.000000E+00
 187   0.936952E+00   0.000000E+00   0.302274E+01   0.000000E+00   0.153429E+02   0.000000E+00
 188   0.930258E+00   0.000000E+00   0.302262E+01   0.000000E+00   0.153411E+02   0.000000E+00
 189   0.923563E+00   0.000000E+00   0.302250E+01   0.000000E+00   0.153393E+02   0.000000E+00
 190   0.916865E+00   0.000000E+00   0.302238E+01   0.000000E+00   0.153375E+02   0.000000E+00
 191   0.910165E+00   0.000000E+00   0.302226E+01   0.000000E+00   0.153358E+02   0.000000E+00
 192   0.903462E+00   0.000000E+00   0.302215E+01   0.000000E+00   0.153340E+02   0.000000E+00
 193   0.896757E+00   0.000000E+00   0.302204E+01   0.000000E+00   0.153323E+02   0.000000E+00
 194   0.890049E+00   0.000000E+00   0.302192E+01   0.000000E+00   0.153306E+02   0.000000E+00
 195   0.883337E+00   0.000000E+00   0.302181E+01   0.000000E+00   0.153289E+02   0.000000E+00
 196   0.876622E+00   0.000000E+00   0.302170E+01   0.000000E+00   0.153272E+02   0.000000E+00
 197   0.869903E+00   0.000000E+00   0.302159E+01   0.000000E+00   0.153256E+02   0.000000E+00
 198   0.863180E+00   0.000000E+00   0.302148E+01   0.000000E+00   0.153239E+02   0.000000E+00
 199   0.856453E+00   0.000000E+00   0.302138E+01   0.000000E+00   0.153223E+02   0.000000E+00
 200   0.849723E+00   0.000000E+00   0.302127E+01   0.000000E+00   0.153207E+02   0.000000E+00


==> results/case1b/A_2_0_3to200_2_15000/real_ALMl1l2.dat <==
   3   5  -0.129754E+01   0.344233E+03  -0.607945E-02   0.408202E+01  -0.712666E+00   0.363858E+02  -0.293636E+02   0.566158E+03
   4   6   0.104754E+01   0.212826E+03  -0.240649E-01   0.366949E+01  -0.637926E+00   0.270474E+02  -0.168732E+02   0.321454E+03
   5   7   0.379527E+00   0.143042E+03  -0.147116E-01   0.373362E+01  -0.415905E+00   0.277895E+02  -0.968511E+01   0.319874E+03
   6   8   0.766261E+00   0.102262E+03   0.108376E-01   0.363990E+01  -0.411914E-01   0.252423E+02  -0.197028E+01   0.259794E+03
   7   9   0.807346E+00   0.772977E+02  -0.199054E-01   0.341060E+01   0.122609E+00   0.215840E+02   0.619728E+01   0.205891E+03
   8  10   0.940170E-01   0.600427E+02  -0.272569E-01   0.346349E+01  -0.429461E+00   0.221756E+02  -0.912532E+01   0.214349E+03
   9  11  -0.992213E+00   0.484721E+02   0.100229E-01   0.333238E+01   0.158145E+00   0.198071E+02   0.279455E+01   0.169637E+03
  10  12  -0.627978E+00   0.401244E+02   0.137530E-01   0.340271E+01   0.140182E+00   0.220714E+02  -0.242676E+01   0.240540E+03
  11  13  -0.419868E+00   0.342039E+02   0.123207E-01   0.339094E+01   0.157541E+00   0.210410E+02   0.162101E+01   0.190913E+03
  12  14   0.171286E+00   0.294925E+02   0.526126E-02   0.340516E+01   0.338303E+00   0.218574E+02   0.947387E+01   0.226360E+03
  13  15  -0.162399E+00   0.251577E+02  -0.215283E-01   0.313905E+01  -0.999388E-01   0.165914E+02  -0.348174E+00   0.120083E+03
  14  16   0.640017E-01   0.224226E+02   0.234631E-01   0.328850E+01   0.352116E+00   0.194412E+02   0.615541E+01   0.168296E+03
  15  17  -0.766210E-01   0.198374E+02   0.397691E-01   0.323655E+01   0.449769E+00   0.185541E+02   0.654835E+01   0.155245E+03
  16  18   0.155858E-01   0.176620E+02  -0.782227E-01   0.321256E+01  -0.992748E+00   0.185103E+02  -0.145590E+02   0.160329E+03
  17  19  -0.215527E+00   0.161132E+02   0.334787E-02   0.324449E+01   0.293692E+00   0.184488E+02   0.584834E+01   0.149789E+03
  18  20   0.697355E-01   0.146165E+02  -0.281601E-01   0.324377E+01  -0.840280E-01   0.191421E+02   0.176748E+01   0.171810E+03
  19  21  -0.599592E-01   0.134451E+02   0.857335E-02   0.318982E+01  -0.130252E-01   0.176039E+02  -0.834305E+00   0.139947E+03
  20  22  -0.505483E-01   0.121678E+02  -0.204951E-01   0.319211E+01  -0.249263E+00   0.176188E+02  -0.356507E+01   0.135743E+03
  21  23   0.740860E-01   0.115925E+02  -0.659391E-02   0.323613E+01  -0.416000E-01   0.186123E+02  -0.168425E+00   0.158914E+03
  22  24   0.325455E-01   0.107726E+02  -0.232031E-01   0.312694E+01  -0.465432E+00   0.166631E+02  -0.723947E+01   0.124659E+03
  23  25  -0.124905E+00   0.997763E+01  -0.242257E-01   0.314714E+01  -0.321549E+00   0.166084E+02  -0.352215E+01   0.119652E+03
  24  26  -0.374192E-01   0.939507E+01   0.864087E-03   0.315848E+01  -0.101926E+00   0.174931E+02  -0.219446E+01   0.140730E+03
  25  27   0.327555E-01   0.880032E+01   0.673192E-01   0.314047E+01   0.513574E+00   0.175058E+02   0.391218E+01   0.144616E+03
  26  28  -0.642493E-01   0.827545E+01   0.196338E-01   0.311854E+01   0.158959E+00   0.164071E+02   0.129938E+01   0.119266E+03
  27  29  -0.290602E-01   0.785109E+01   0.245401E-01   0.317992E+01   0.833577E-03   0.183324E+02  -0.482177E+01   0.166339E+03
  28  30   0.105495E+00   0.744123E+01   0.611140E-01   0.310173E+01   0.679200E+00   0.166657E+02   0.814047E+01   0.129598E+03
  29  31  -0.985726E-01   0.709887E+01  -0.121679E-02   0.310617E+01  -0.939395E-01   0.168260E+02  -0.196379E+01   0.133280E+03
  30  32  -0.983602E-01   0.677929E+01  -0.236939E-01   0.300259E+01  -0.260663E+00   0.149524E+02  -0.325879E+01   0.102672E+03
  31  33  -0.767614E-01   0.643712E+01  -0.307100E-01   0.310818E+01  -0.396366E+00   0.165995E+02  -0.452163E+01   0.124482E+03
  32  34   0.415494E-01   0.616394E+01   0.212547E-01   0.315775E+01   0.189041E+00   0.178578E+02   0.280075E+01   0.153334E+03
  33  35  -0.595257E-01   0.591097E+01  -0.884700E-02   0.315707E+01  -0.307163E+00   0.179303E+02  -0.827929E+01   0.164554E+03
  34  36  -0.135025E-01   0.559677E+01  -0.117511E-01   0.309308E+01  -0.527496E-01   0.162263E+02  -0.212647E+00   0.118195E+03
  35  37   0.495864E-01   0.545858E+01   0.247573E-01   0.310538E+01   0.243020E+00   0.163595E+02   0.255946E+01   0.119916E+03
  36  38   0.491032E-01   0.517276E+01   0.107722E-01   0.310636E+01   0.251988E+00   0.164307E+02   0.423882E+01   0.121524E+03
  37  39   0.585308E-02   0.500313E+01   0.264505E-01   0.313336E+01   0.101791E+00   0.167992E+02  -0.996381E+00   0.126380E+03
  38  40  -0.500300E-02   0.480473E+01   0.227948E-01   0.307336E+01   0.367334E-01   0.165399E+02  -0.232427E+01   0.132335E+03
  39  41   0.377590E-01   0.463019E+01  -0.110944E-01   0.308591E+01  -0.146874E+00   0.164425E+02  -0.169423E+01   0.124444E+03
  40  42  -0.142150E-01   0.449786E+01   0.354523E-02   0.312842E+01  -0.404016E-03   0.168332E+02  -0.141420E+01   0.129109E+03
  41  43   0.329264E-01   0.432987E+01  -0.135950E-01   0.311544E+01  -0.826666E-01   0.167168E+02  -0.623364E+00   0.128573E+03
  42  44   0.858804E-03   0.422842E+01  -0.779691E-03   0.312144E+01  -0.515368E-01   0.173382E+02  -0.127098E+01   0.141494E+03
  43  45   0.260662E-01   0.412790E+01   0.165742E-01   0.310671E+01   0.701774E-01   0.163320E+02  -0.136601E+01   0.122055E+03
  44  46   0.119095E-01   0.394363E+01   0.216239E-01   0.308323E+01   0.133354E+00   0.161234E+02   0.999835E-01   0.117197E+03
  45  47  -0.419489E-01   0.384809E+01   0.166381E-01   0.309884E+01   0.296046E+00   0.164715E+02   0.462863E+01   0.124726E+03
  46  48  -0.180459E-01   0.376836E+01   0.618688E-02   0.316991E+01  -0.246110E-01   0.177360E+02  -0.182944E+01   0.146113E+03
  47  49  -0.691371E-01   0.365281E+01  -0.241988E-01   0.306585E+01  -0.182779E+00   0.154518E+02  -0.130751E+01   0.105002E+03
  48  50   0.433143E-01   0.356572E+01  -0.105772E-01   0.307052E+01  -0.206918E+00   0.163430E+02  -0.387248E+01   0.126155E+03
  49  51  -0.618198E-01   0.344367E+01   0.160693E-02   0.301201E+01   0.100887E+00   0.156987E+02   0.225583E+01   0.121448E+03
  50  52  -0.592010E-02   0.338284E+01  -0.164838E-01   0.307730E+01  -0.332105E+00   0.164317E+02  -0.608005E+01   0.131734E+03
  51  53  -0.240339E-01   0.328509E+01   0.324245E-02   0.308759E+01   0.449074E-01   0.167457E+02   0.638952E+00   0.134349E+03
  52  54   0.243797E-02   0.320630E+01   0.740191E-02   0.310485E+01   0.712863E-01   0.167276E+02   0.128110E-01   0.130814E+03
  53  55  -0.163251E-01   0.315014E+01   0.509188E-02   0.305429E+01   0.150450E+00   0.157543E+02   0.231881E+01   0.114310E+03
  54  56   0.672689E-02   0.308293E+01  -0.136535E-01   0.310288E+01  -0.221540E+00   0.163187E+02  -0.339815E+01   0.118743E+03
  55  57  -0.327708E-01   0.301108E+01   0.145896E-01   0.305527E+01   0.499867E-02   0.156876E+02  -0.157035E+01   0.112523E+03
  56  58   0.370768E-01   0.291705E+01  -0.474320E-01   0.305785E+01  -0.533552E+00   0.160072E+02  -0.671829E+01   0.119041E+03
  57  59  -0.862893E-02   0.289240E+01  -0.337814E-01   0.300949E+01  -0.357816E+00   0.153924E+02  -0.308650E+01   0.115114E+03
  58  60  -0.314724E-01   0.282062E+01   0.175497E-01   0.307473E+01  -0.200533E+00   0.158847E+02  -0.549770E+01   0.114143E+03
  59  61  -0.126628E-02   0.279787E+01  -0.244411E-01   0.309601E+01  -0.423779E-01   0.171444E+02   0.420304E+01   0.148426E+03
  60  62   0.464273E-01   0.272363E+01   0.140686E-01   0.300984E+01   0.303947E+00   0.157146E+02   0.602561E+01   0.125411E+03
  61  63  -0.330805E-02   0.268674E+01   0.621302E-03   0.302203E+01   0.148565E-01   0.151355E+02   0.289003E+00   0.103257E+03
  62  64  -0.451068E-02   0.262663E+01  -0.246154E-01   0.308821E+01  -0.283498E+00   0.162452E+02  -0.395235E+01   0.122002E+03
  63  65  -0.179349E-01   0.255470E+01   0.793054E-02   0.301275E+01  -0.451244E-02   0.153344E+02  -0.103445E+01   0.111147E+03
  64  66  -0.226196E-01   0.251538E+01   0.135318E-01   0.310443E+01   0.154695E+00   0.165584E+02   0.666203E+00   0.128180E+03
  65  67   0.584591E-02   0.247725E+01  -0.199605E-02   0.304719E+01   0.511013E-01   0.154652E+02   0.793621E+00   0.107865E+03
  66  68  -0.152546E-01   0.246198E+01  -0.202621E-01   0.305981E+01  -0.110266E+00   0.159964E+02   0.855765E+00   0.125304E+03
  67  69   0.349638E-01   0.241639E+01   0.321648E-01   0.302498E+01   0.350059E+00   0.154939E+02   0.393843E+01   0.110988E+03
  68  70  -0.530322E-02   0.235083E+01  -0.136544E-01   0.302599E+01  -0.364781E-02   0.154428E+02   0.456093E+00   0.112766E+03
  69  71   0.254142E-03   0.233558E+01   0.872965E-03   0.311821E+01  -0.289642E+00   0.179485E+02  -0.108837E+02   0.181685E+03
  70  72  -0.234036E-01   0.229442E+01  -0.188736E-01   0.304872E+01  -0.137457E+00   0.156705E+02  -0.689449E+00   0.113492E+03
  71  73  -0.198722E-01   0.224517E+01   0.319850E-01   0.308051E+01   0.327069E+00   0.160551E+02   0.345053E+01   0.116535E+03
  72  74   0.976121E-02   0.224475E+01   0.633793E-02   0.308387E+01   0.653374E-01   0.166053E+02   0.245965E+01   0.133302E+03
  73  75   0.623033E-02   0.218536E+01   0.131533E-01   0.308737E+01   0.290687E+00   0.165447E+02   0.458906E+01   0.129147E+03
  74  76  -0.168930E-01   0.214792E+01   0.894238E-02   0.301732E+01   0.932150E-01   0.152447E+02   0.154251E+01   0.109336E+03
  75  77   0.257623E-03   0.212331E+01  -0.195605E-01   0.309198E+01  -0.201219E+00   0.159763E+02  -0.207431E+01   0.113808E+03
  76  78   0.260111E-01   0.208695E+01   0.209760E-02   0.303052E+01  -0.154952E+00   0.152069E+02  -0.213895E+01   0.105672E+03
  77  79   0.819141E-02   0.206174E+01   0.157673E-01   0.301183E+01   0.175638E+00   0.150356E+02   0.112511E+01   0.105115E+03
  78  80   0.588612E-02   0.205817E+01   0.327523E-01   0.314358E+01   0.421908E+00   0.175849E+02   0.613024E+01   0.145531E+03
  79  81  -0.289165E-02   0.203977E+01   0.120594E-01   0.304373E+01   0.184572E+00   0.155281E+02   0.229774E+01   0.110375E+03
  80  82  -0.220142E-01   0.199076E+01   0.198989E-01   0.304075E+01   0.327705E+00   0.156845E+02   0.380391E+01   0.116673E+03
  81  83  -0.419498E-01   0.195526E+01  -0.153958E-01   0.302053E+01  -0.116541E+00   0.150894E+02  -0.325045E+00   0.102390E+03
  82  84  -0.567684E-02   0.195456E+01  -0.304934E-02   0.301841E+01  -0.102760E-01   0.155492E+02   0.874059E+00   0.115563E+03
  83  85  -0.230430E-01   0.191097E+01  -0.121195E-01   0.301562E+01  -0.162842E+00   0.149394E+02  -0.194639E+01   0.100844E+03
  84  86   0.582863E-02   0.190640E+01   0.872016E-02   0.303161E+01   0.255006E-01   0.152780E+02   0.167423E+00   0.104549E+03
  85  87  -0.139642E-01   0.188727E+01   0.136499E-01   0.309419E+01   0.106463E-01   0.165135E+02  -0.970167E+00   0.125525E+03
  86  88  -0.561380E-02   0.186327E+01   0.158595E-01   0.309595E+01   0.126044E+00   0.163765E+02   0.135344E+01   0.124818E+03
  87  89  -0.203422E-01   0.186127E+01  -0.238529E-01   0.303511E+01  -0.236478E+00   0.155121E+02  -0.454533E+01   0.114503E+03
  88  90   0.976723E-02   0.185242E+01  -0.123526E-01   0.309501E+01  -0.864833E-01   0.166902E+02  -0.147281E+00   0.132370E+03
  89  91  -0.646757E-02   0.182673E+01   0.136336E-01   0.304967E+01   0.164366E+00   0.155134E+02   0.257911E+01   0.108737E+03
  90  92  -0.447194E-01   0.178345E+01  -0.393813E-02   0.305819E+01  -0.567045E-01   0.162975E+02   0.157963E+00   0.130367E+03
  91  93   0.347622E-01   0.177341E+01   0.262114E-01   0.306421E+01   0.273636E+00   0.155127E+02   0.358964E+01   0.107435E+03
  92  94  -0.349993E-01   0.176622E+01   0.132426E-01   0.304120E+01   0.983868E-01   0.155382E+02   0.558339E+00   0.111304E+03
  93  95   0.172067E-01   0.175862E+01   0.644312E-02   0.296466E+01  -0.242806E-01   0.146401E+02  -0.152653E+01   0.103194E+03
  94  96   0.157485E-01   0.172940E+01   0.354021E-01   0.303855E+01   0.284472E+00   0.154817E+02   0.275841E+01   0.109739E+03
  95  97  -0.304333E-02   0.171614E+01  -0.907278E-02   0.304309E+01  -0.301608E-01   0.156989E+02  -0.749556E+00   0.114025E+03
  96  98  -0.102623E-01   0.170472E+01   0.159469E-01   0.308791E+01  -0.271815E-01   0.166278E+02  -0.397878E+01   0.133445E+03
  97  99   0.194518E-01   0.169335E+01   0.181837E-01   0.304276E+01   0.179219E+00   0.155764E+02   0.931803E+00   0.111920E+03
  98 100  -0.633174E-03   0.168579E+01   0.460969E-02   0.299993E+01   0.182313E+00   0.147654E+02   0.258620E+01   0.984759E+02
  99 101   0.233855E-01   0.167024E+01   0.354074E-01   0.310843E+01   0.453064E+00   0.164768E+02   0.516705E+01   0.123040E+03
 100 102   0.925388E-02   0.162324E+01   0.498969E-02   0.304927E+01   0.644144E-01   0.156556E+02   0.129615E+01   0.111885E+03
 101 103   0.714021E-02   0.162920E+01   0.392019E-01   0.303299E+01   0.442480E+00   0.155453E+02   0.505169E+01   0.111593E+03
 102 104   0.102295E-01   0.161328E+01   0.218075E-01   0.304371E+01   0.171576E+00   0.155182E+02   0.102333E+01   0.109246E+03
 103 105   0.356931E-02   0.161292E+01  -0.827560E-02   0.306696E+01  -0.828349E-01   0.160971E+02  -0.195595E+01   0.120654E+03
 104 106   0.686369E-02   0.156920E+01   0.161682E-01   0.295669E+01   0.188677E+00   0.142959E+02   0.176547E+01   0.937660E+02
 105 107   0.670261E-02   0.157654E+01  -0.721390E-02   0.301761E+01  -0.199354E+00   0.152462E+02  -0.302492E+01   0.106689E+03
 106 108  -0.579408E-02   0.155016E+01   0.804300E-02   0.311482E+01   0.306236E-01   0.168053E+02   0.481914E+00   0.128985E+03
 107 109  -0.113287E-01   0.155546E+01  -0.103189E-01   0.306487E+01  -0.208835E+00   0.158992E+02  -0.324178E+01   0.115098E+03
 108 110   0.188312E-01   0.154595E+01   0.230450E-01   0.303418E+01   0.243759E+00   0.151130E+02   0.300341E+01   0.102551E+03
 109 111  -0.576031E-02   0.153591E+01  -0.151704E-01   0.300220E+01  -0.194821E+00   0.147285E+02  -0.247950E+01   0.984596E+02
 110 112  -0.204739E-02   0.150005E+01   0.197152E-01   0.302011E+01   0.163214E+00   0.153037E+02   0.161278E+01   0.107911E+03
 111 113  -0.135930E-01   0.149567E+01   0.819813E-02   0.302452E+01   0.732790E-01   0.152916E+02   0.163854E+01   0.108674E+03
 112 114  -0.195816E-01   0.149913E+01   0.129149E-01   0.301982E+01   0.124306E+00   0.151388E+02   0.107518E+01   0.103481E+03
 113 115   0.213222E-02   0.148301E+01   0.129001E-01   0.307823E+01   0.485552E+00   0.170099E+02   0.113966E+02   0.152277E+03
 114 116  -0.148752E-01   0.147899E+01  -0.164974E-01   0.308317E+01  -0.194215E+00   0.164010E+02  -0.284754E+01   0.123871E+03
 115 117  -0.169168E-01   0.144590E+01   0.502278E-02   0.309473E+01   0.461985E-01   0.164712E+02  -0.245898E+00   0.124617E+03
 116 118   0.784497E-02   0.145882E+01   0.223366E-01   0.306336E+01   0.250052E+00   0.159387E+02   0.177303E+01   0.116955E+03
 117 119  -0.203494E-01   0.145240E+01  -0.124571E-01   0.303396E+01   0.410389E-02   0.153771E+02   0.122081E+01   0.108928E+03
 118 120  -0.132710E-03   0.144257E+01   0.257300E-01   0.309846E+01   0.263050E+00   0.159659E+02   0.185677E+01   0.114211E+03
 119 121  -0.153203E-01   0.143845E+01  -0.392600E-02   0.306919E+01  -0.383494E-01   0.162275E+02  -0.802124E+00   0.122671E+03
 120 122   0.327195E-02   0.142177E+01   0.809573E-02   0.304142E+01   0.232302E-01   0.157148E+02  -0.182221E+01   0.119783E+03
 121 123  -0.353437E-02   0.140086E+01   0.121652E-01   0.300484E+01   0.690743E-01   0.151734E+02   0.387053E-01   0.107938E+03
 122 124  -0.109861E-01   0.140591E+01  -0.350594E-01   0.305870E+01  -0.314745E+00   0.155689E+02  -0.297939E+01   0.108653E+03
 123 125   0.714503E-02   0.139965E+01   0.185731E-02   0.306109E+01  -0.155395E+00   0.159689E+02  -0.269619E+01   0.120836E+03
 124 126   0.140367E-01   0.138442E+01   0.959243E-02   0.305298E+01   0.100950E+00   0.154518E+02   0.952891E+00   0.106594E+03
 125 127  -0.262907E-01   0.137106E+01   0.235974E-02   0.302271E+01   0.172068E+00   0.149430E+02   0.264904E+01   0.992267E+02
 126 128   0.109599E-01   0.137372E+01   0.865153E-02   0.304094E+01   0.510193E-01   0.157607E+02   0.111151E+01   0.117164E+03
 127 129  -0.155026E-01   0.137043E+01   0.199323E-01   0.300769E+01   0.200107E+00   0.149133E+02   0.158652E+01   0.100939E+03
 128 130  -0.189815E-02   0.136413E+01  -0.853723E-02   0.302465E+01  -0.104333E+00   0.153385E+02  -0.194453E+01   0.109336E+03
 129 131   0.230266E-01   0.133202E+01  -0.318739E-01   0.295459E+01  -0.295699E+00   0.143451E+02  -0.273909E+01   0.951703E+02
 130 132   0.959742E-02   0.132228E+01  -0.199666E-01   0.304194E+01  -0.279023E-01   0.157497E+02   0.159127E+01   0.119077E+03
 131 133   0.202661E-02   0.133361E+01   0.152743E-01   0.299977E+01   0.197077E+00   0.150439E+02   0.248699E+01   0.103977E+03
 132 134  -0.483140E-02   0.131835E+01  -0.472276E-02   0.303585E+01  -0.168657E-01   0.161148E+02   0.104263E+00   0.126540E+03
 133 135   0.291252E-02   0.131344E+01   0.312383E-01   0.301921E+01   0.389170E+00   0.155016E+02   0.426711E+01   0.113882E+03
 134 136  -0.161626E-01   0.130555E+01   0.596653E-01   0.304869E+01   0.431363E+00   0.157395E+02   0.312406E+01   0.113624E+03
 135 137  -0.195829E-02   0.130779E+01   0.655061E-02   0.300731E+01   0.172176E+00   0.151649E+02   0.441556E+01   0.110685E+03
 136 138  -0.319316E-03   0.129438E+01   0.480810E-02   0.301007E+01  -0.922923E-01   0.150268E+02  -0.194454E+01   0.102278E+03
 137 139  -0.136988E-01   0.129690E+01   0.103286E-01   0.295706E+01   0.223302E+00   0.141720E+02   0.287826E+01   0.910126E+02
 138 140   0.118796E-01   0.127807E+01  -0.137548E-01   0.298212E+01  -0.243479E+00   0.148396E+02  -0.335009E+01   0.106051E+03
 139 141  -0.511057E-02   0.126892E+01   0.949304E-02   0.302545E+01   0.808807E-01   0.151228E+02   0.716646E+00   0.103866E+03
 140 142   0.167348E-02   0.126789E+01   0.655496E-02   0.301567E+01  -0.102680E-02   0.153373E+02  -0.379218E+00   0.108750E+03
 141 143  -0.961401E-02   0.125155E+01  -0.269285E-01   0.302357E+01  -0.348944E+00   0.155929E+02  -0.542316E+01   0.115391E+03
 142 144  -0.117014E-01   0.122985E+01  -0.207320E-01   0.298959E+01  -0.871474E-01   0.149451E+02  -0.792744E+00   0.105081E+03
 143 145   0.584189E-02   0.123937E+01   0.190011E-01   0.297260E+01   0.239011E+00   0.146813E+02   0.307444E+01   0.101160E+03
 144 146   0.770802E-02   0.122941E+01  -0.166437E-01   0.300819E+01  -0.402475E+00   0.149642E+02  -0.595307E+01   0.103903E+03
 145 147  -0.385522E-02   0.121988E+01   0.999882E-02   0.299552E+01  -0.594500E-01   0.149205E+02  -0.207902E+01   0.103611E+03
 146 148   0.190255E-01   0.121882E+01  -0.139290E-03   0.298515E+01  -0.506370E-01   0.145618E+02  -0.125763E+01   0.964818E+02
 147 149   0.129061E-01   0.121677E+01   0.571765E-01   0.297327E+01   0.479950E+00   0.146189E+02   0.447090E+01   0.998965E+02
 148 150   0.490338E-02   0.120400E+01   0.255668E-01   0.301083E+01   0.297917E+00   0.152042E+02   0.314345E+01   0.106990E+03
 149 151   0.134765E-02   0.119200E+01  -0.130319E-01   0.307903E+01  -0.271859E+00   0.161426E+02  -0.404954E+01   0.118572E+03
 150 152   0.122286E-01   0.117659E+01  -0.399784E-01   0.310028E+01  -0.381702E+00   0.164647E+02  -0.415364E+01   0.124415E+03
 151 153  -0.227836E-01   0.117324E+01   0.148033E-01   0.295059E+01   0.780354E-02   0.141177E+02  -0.430836E+00   0.916467E+02
 152 154  -0.541176E-02   0.117516E+01   0.323352E-01   0.301845E+01   0.190417E+00   0.152975E+02   0.145523E+01   0.108121E+03
 153 155   0.752418E-03   0.116982E+01   0.165423E-01   0.301492E+01   0.192873E-01   0.150778E+02  -0.106936E+01   0.103633E+03
 154 156   0.977059E-02   0.116243E+01   0.331250E-01   0.303523E+01   0.387679E+00   0.151570E+02   0.418144E+01   0.102540E+03
 155 157  -0.573642E-03   0.116130E+01   0.744968E-01   0.302024E+01   0.723248E+00   0.151285E+02   0.723989E+01   0.103686E+03
 156 158   0.264969E-02   0.114870E+01  -0.125679E-02   0.298535E+01  -0.114352E+00   0.146560E+02  -0.196311E+01   0.990046E+02
 157 159  -0.112219E-01   0.115057E+01  -0.190196E-01   0.299929E+01  -0.115566E+00   0.149033E+02  -0.319700E+00   0.101008E+03
 158 160   0.736066E-02   0.112903E+01  -0.243424E-01   0.300942E+01  -0.983833E-01   0.150473E+02   0.845770E-01   0.103910E+03
 159 161  -0.111864E-01   0.110736E+01   0.860846E-02   0.302830E+01   0.156343E-01   0.153346E+02  -0.108352E+01   0.109342E+03
 160 162   0.698953E-02   0.111249E+01   0.231614E-02   0.310898E+01   0.257919E+00   0.167422E+02   0.481049E+01   0.130964E+03
 161 163  -0.529681E-02   0.112178E+01  -0.503768E-02   0.303702E+01   0.127441E+00   0.157081E+02   0.307764E+01   0.115640E+03
 162 164   0.950123E-02   0.110710E+01   0.433622E-01   0.302979E+01   0.472807E+00   0.150582E+02   0.510776E+01   0.101733E+03
 163 165   0.118986E-01   0.109499E+01  -0.279034E-01   0.303877E+01  -0.340051E+00   0.156543E+02  -0.428271E+01   0.114212E+03
 164 166   0.107274E-01   0.110965E+01  -0.957156E-02   0.304697E+01  -0.163724E+00   0.153992E+02  -0.178761E+01   0.106596E+03
 165 167   0.804124E-02   0.108339E+01   0.257138E-01   0.303091E+01   0.363822E+00   0.154866E+02   0.471807E+01   0.110758E+03
 166 168  -0.323094E-02   0.108796E+01  -0.672264E-02   0.302487E+01  -0.247352E-01   0.151497E+02   0.564502E-01   0.103783E+03
 167 169  -0.265415E-02   0.107044E+01   0.231350E-01   0.303655E+01   0.811017E-01   0.152922E+02  -0.973455E+00   0.107194E+03
 168 170   0.226110E-02   0.106163E+01   0.209759E-01   0.300558E+01   0.167795E+00   0.150192E+02   0.234113E+01   0.104724E+03
 169 171   0.158840E-01   0.105847E+01  -0.234127E-01   0.309886E+01  -0.310009E+00   0.166209E+02  -0.479530E+01   0.133152E+03
 170 172  -0.642456E-02   0.104887E+01   0.157213E-01   0.306876E+01   0.116239E+00   0.161079E+02   0.111659E+01   0.118649E+03
 171 173   0.404321E-03   0.104737E+01  -0.491598E-01   0.302956E+01  -0.583608E+00   0.158469E+02  -0.732583E+01   0.122926E+03
 172 174   0.913833E-02   0.102577E+01  -0.117331E-01   0.302456E+01  -0.777540E-01   0.153349E+02  -0.790926E+00   0.109147E+03
 173 175  -0.136876E-01   0.102390E+01   0.220248E-01   0.295948E+01   0.322370E+00   0.144684E+02   0.372836E+01   0.975980E+02
 174 176   0.539394E-02   0.103344E+01  -0.896722E-02   0.300046E+01  -0.193756E-01   0.150583E+02   0.875200E+00   0.105577E+03
 175 177  -0.227518E-02   0.101978E+01   0.578961E-02   0.298914E+01   0.832054E-02   0.151507E+02  -0.367758E+00   0.109544E+03
 176 178  -0.122401E-01   0.101172E+01  -0.227069E-02   0.304710E+01   0.148203E+00   0.157497E+02   0.362446E+01   0.115716E+03
 177 179   0.766400E-02   0.100643E+01  -0.103780E-01   0.305613E+01   0.455273E-01   0.161397E+02   0.175034E+01   0.125403E+03
 178 180   0.795389E-02   0.993490E+00   0.435582E-01   0.306721E+01   0.452355E+00   0.161035E+02   0.580280E+01   0.122285E+03
 179 181   0.169565E-02   0.985981E+00  -0.240151E-01   0.301941E+01  -0.263203E+00   0.153775E+02  -0.195492E+01   0.111475E+03
 180 182   0.809027E-02   0.983757E+00  -0.230721E-01   0.301374E+01  -0.155257E+00   0.149624E+02  -0.119722E+01   0.100419E+03
 181 183   0.424105E-02   0.978824E+00  -0.298594E-01   0.296291E+01  -0.349520E+00   0.143381E+02  -0.375254E+01   0.936028E+02
 182 184   0.279256E-03   0.973333E+00  -0.105238E-01   0.300236E+01  -0.982615E-01   0.148532E+02  -0.936744E+00   0.100650E+03
 183 185   0.333535E-02   0.965319E+00  -0.149058E-01   0.305502E+01  -0.843422E-01   0.154288E+02  -0.557395E+00   0.105436E+03
 184 186   0.748629E-02   0.960653E+00  -0.511749E-02   0.301800E+01   0.118091E+00   0.149235E+02   0.374368E+01   0.101266E+03
 185 187  -0.146154E-01   0.947470E+00   0.124669E-01   0.292462E+01   0.208842E+00   0.137152E+02   0.227584E+01   0.866955E+02
 186 188  -0.357088E-04   0.945374E+00   0.549056E-01   0.313751E+01   0.620731E+00   0.170257E+02   0.769406E+01   0.132446E+03
 187 189   0.350503E-02   0.936891E+00   0.339407E-02   0.297418E+01   0.609042E-01   0.144978E+02   0.824931E+00   0.961500E+02
 188 190  -0.228990E-01   0.931932E+00   0.197111E-01   0.299971E+01   0.323146E-02   0.147423E+02  -0.168427E+01   0.988776E+02
 189 191  -0.150715E-01   0.926587E+00   0.935915E-02   0.298974E+01  -0.572657E-01   0.152450E+02  -0.378406E+01   0.116848E+03
 190 192  -0.334109E-02   0.910843E+00  -0.483762E-01   0.300967E+01  -0.399725E+00   0.149852E+02  -0.288944E+01   0.102469E+03
 191 193  -0.103765E-01   0.906169E+00  -0.632841E-02   0.295711E+01   0.824695E-03   0.146068E+02   0.536760E+00   0.101624E+03
 192 194  -0.686120E-02   0.905646E+00  -0.294785E-02   0.301660E+01  -0.762795E-01   0.148874E+02  -0.120237E+01   0.980146E+02
 193 195   0.774922E-02   0.890330E+00   0.479258E-02   0.305305E+01   0.569295E-01   0.156505E+02   0.403454E+00   0.111706E+03
 194 196  -0.204907E-02   0.890793E+00  -0.164366E-01   0.303792E+01  -0.228741E+00   0.157138E+02  -0.217564E+01   0.116898E+03
 195 197  -0.912012E-02   0.886534E+00   0.140018E-01   0.300818E+01   0.140472E+00   0.152214E+02   0.125957E+01   0.106357E+03
 196 198   0.334213E-02   0.877640E+00  -0.100479E-01   0.298641E+01  -0.160803E+00   0.146929E+02  -0.173518E+01   0.991501E+02
 197 199   0.512041E-02   0.866782E+00   0.236789E-01   0.303550E+01   0.307220E+00   0.156578E+02   0.334963E+01   0.115031E+03
 198 200  -0.393667E-02   0.861396E+00  -0.897741E-03   0.306236E+01  -0.840526E-01   0.156040E+02  -0.113445E+01   0.107762E+03
 199 201  -0.112615E-02   0.859055E+00   0.162471E-01   0.313531E+01   0.123209E+00   0.169373E+02   0.108265E+01   0.129181E+03
 200 202  -0.784492E-02   0.848484E+00  -0.172232E-01   0.303138E+01  -0.151872E+00   0.156834E+02  -0.113890E+01   0.115800E+03


==> results/case2/A_12_9_6to200_0_20000/img_ALMl1l2.dat <==
   6   6   0.584764E+00   0.138247E+03  -0.761179E-01   0.493812E+01  -0.684244E+00   0.573805E+02   0.211282E+01   0.111768E+04
   7   7   0.425447E+00   0.100818E+03  -0.173830E-01   0.437470E+01   0.233716E+00   0.438883E+02   0.192957E+02   0.804876E+03
   8   8  -0.452299E+00   0.765143E+02  -0.692557E-02   0.420359E+01   0.167204E+00   0.387731E+02   0.119526E+02   0.629461E+03
   9   9  -0.531384E-01   0.602987E+02   0.481630E-01   0.472126E+01   0.263820E+01   0.664643E+02   0.206129E+03   0.252003E+04
  10  10  -0.254999E+00   0.479643E+02   0.207971E-01   0.392352E+01   0.568185E+00   0.312182E+02   0.164558E+02   0.397005E+03
  11  11   0.269521E+00   0.398552E+02  -0.641537E-01   0.390355E+01  -0.129649E+01   0.306817E+02  -0.266110E+02   0.377637E+03
  12  12   0.345969E+00   0.334357E+02   0.103697E-01   0.413594E+01  -0.443783E+00   0.415549E+02  -0.344275E+02   0.857804E+03
  13  13   0.317041E+00   0.287603E+02   0.377853E-01   0.404605E+01   0.879323E+00   0.350033E+02   0.290389E+02   0.526724E+03
  14  14  -0.362051E-01   0.252015E+02   0.143381E-01   0.382870E+01   0.549744E+00   0.315423E+02   0.225857E+02   0.463663E+03
  15  15  -0.889446E-01   0.222712E+02  -0.272919E-01   0.362829E+01  -0.600053E+00   0.273345E+02  -0.182447E+02   0.385075E+03
  16  16  -0.261695E+00   0.196197E+02  -0.397971E-01   0.343087E+01  -0.441533E+00   0.216867E+02  -0.648197E+01   0.207130E+03
  17  17   0.188468E+00   0.176836E+02  -0.290104E-01   0.350547E+01  -0.357164E+00   0.225115E+02  -0.532345E+01   0.211594E+03
  18  18   0.284785E+00   0.160975E+02   0.182520E-01   0.351743E+01   0.973603E-01   0.242192E+02   0.240342E+00   0.275907E+03
  19  19   0.164432E+00   0.146442E+02  -0.260692E-01   0.351841E+01  -0.595900E+00   0.236390E+02  -0.141753E+02   0.253597E+03
  20  20  -0.103648E+00   0.133360E+02  -0.550251E-02   0.360638E+01   0.700640E-01   0.248614E+02   0.221617E+01   0.262118E+03
  21  21   0.384543E-02   0.124186E+02  -0.625846E-01   0.364530E+01  -0.704220E+00   0.261303E+02  -0.617520E+01   0.290018E+03
  22  22   0.188749E+00   0.114507E+02   0.919804E-02   0.349605E+01   0.151873E+00   0.230095E+02   0.235350E+01   0.228280E+03
  23  23   0.275937E-01   0.106904E+02  -0.145446E-01   0.353671E+01  -0.374240E+00   0.233088E+02  -0.733697E+01   0.224835E+03
  24  24  -0.455080E-01   0.994744E+01   0.116651E-01   0.348260E+01   0.125861E+00   0.231923E+02   0.210342E+01   0.246305E+03
  25  25   0.867503E-01   0.938662E+01  -0.187471E-01   0.345168E+01   0.254989E+00   0.231349E+02   0.109125E+02   0.251664E+03
  26  26  -0.121305E+00   0.880289E+01   0.276429E-01   0.351057E+01   0.619527E+00   0.237997E+02   0.126464E+02   0.252209E+03
  27  27   0.210580E-01   0.829919E+01   0.139231E-02   0.345225E+01  -0.171085E+00   0.226385E+02  -0.627300E+01   0.231106E+03
  28  28   0.831993E-02   0.786798E+01  -0.108255E-02   0.346949E+01   0.997430E-01   0.225876E+02   0.382214E+01   0.224709E+03
  29  29  -0.795951E-01   0.742495E+01  -0.441441E-01   0.339222E+01  -0.532099E+00   0.212055E+02  -0.764572E+01   0.198326E+03
  30  30   0.144947E-01   0.699460E+01   0.305311E-01   0.332377E+01   0.446647E+00   0.199769E+02   0.624103E+01   0.176353E+03
  31  31   0.345847E-01   0.670554E+01  -0.155744E-01   0.339378E+01  -0.505897E+00   0.231251E+02  -0.220772E+02   0.313209E+03
  32  32  -0.182093E-01   0.637293E+01   0.986860E-02   0.333819E+01  -0.263568E+00   0.205677E+02  -0.893551E+01   0.196105E+03
  33  33   0.472423E-01   0.605731E+01   0.168118E-01   0.325904E+01   0.279616E+00   0.189096E+02   0.457517E+01   0.160067E+03
  34  34   0.487896E-01   0.584314E+01   0.146444E-01   0.321788E+01   0.278337E+00   0.183574E+02   0.528945E+01   0.153803E+03
  35  35   0.241482E-01   0.562549E+01   0.202965E-01   0.344324E+01   0.394977E+00   0.234063E+02   0.127386E+02   0.278623E+03
  36  36   0.792949E-01   0.545353E+01  -0.143424E-01   0.334539E+01  -0.520908E-01   0.196103E+02   0.756117E+00   0.162743E+03
  37  37  -0.159878E-01   0.520847E+01   0.250860E-01   0.324935E+01   0.591023E+00   0.195931E+02   0.123447E+02   0.187183E+03
  38  38   0.263170E-02   0.505608E+01   0.134336E-01   0.332733E+01   0.113891E+00   0.203422E+02   0.121626E+01   0.184016E+03
  39  39  -0.957444E-02   0.488023E+01   0.302106E-02   0.333696E+01   0.101805E+00   0.206560E+02   0.947026E+00   0.193124E+03
  40  40  -0.362431E-02   0.464127E+01   0.275744E-01   0.321530E+01   0.375101E+00   0.183155E+02   0.755865E+01   0.157384E+03
  41  41  -0.551403E-02   0.451180E+01   0.317427E-01   0.324501E+01   0.265035E+00   0.191574E+02   0.214055E+01   0.171040E+03
  42  42  -0.101611E+00   0.436830E+01  -0.106456E-01   0.317805E+01   0.273527E-01   0.174501E+02   0.208857E+01   0.137782E+03
  43  43   0.226362E-02   0.423853E+01  -0.246569E-01   0.326072E+01  -0.285944E+00   0.192147E+02  -0.386552E+01   0.165277E+03
  44  44   0.621709E-01   0.408239E+01  -0.151257E-01   0.317767E+01  -0.170204E+00   0.179881E+02  -0.229795E+01   0.149004E+03
  45  45  -0.161015E-01   0.397813E+01  -0.368709E-01   0.318932E+01  -0.479204E+00   0.184548E+02  -0.741091E+01   0.162661E+03
  46  46   0.574168E-01   0.385698E+01   0.182770E-01   0.318003E+01   0.455855E+00   0.184424E+02   0.119410E+02   0.182192E+03
  47  47   0.447971E-01   0.373736E+01  -0.129338E-01   0.315652E+01  -0.111411E+00   0.172348E+02  -0.755112E+00   0.132854E+03
  48  48   0.225634E-01   0.366301E+01   0.110498E-02   0.310846E+01   0.337072E-01   0.164670E+02   0.856571E+00   0.123173E+03
  49  49  -0.271782E-02   0.355827E+01   0.141024E-02   0.320697E+01   0.291121E+00   0.180842E+02   0.670872E+01   0.150055E+03
  50  50   0.243366E-01   0.348178E+01   0.310295E-01   0.319919E+01   0.444189E+00   0.181638E+02   0.694532E+01   0.150590E+03
  51  51  -0.333256E-01   0.337728E+01   0.118620E-01   0.315790E+01   0.545770E-01   0.173055E+02  -0.117049E+00   0.134979E+03
  52  52   0.214923E-01   0.327597E+01   0.188439E-01   0.317237E+01   0.212339E+00   0.171947E+02   0.270370E+01   0.128467E+03
  53  53  -0.357506E-01   0.322783E+01  -0.673582E-02   0.318133E+01  -0.119145E+00   0.175943E+02  -0.220278E+01   0.140009E+03
  54  54  -0.617018E-02   0.315172E+01   0.162912E-01   0.319694E+01   0.118732E+00   0.179924E+02  -0.168786E+00   0.149931E+03
  55  55  -0.379357E-01   0.308638E+01   0.192935E-01   0.317634E+01   0.164826E+00   0.176959E+02   0.115248E+01   0.142227E+03
  56  56   0.153793E-01   0.296289E+01   0.162061E-01   0.318646E+01   0.173538E+00   0.179374E+02   0.310086E+01   0.147486E+03
  57  57  -0.416247E-01   0.292642E+01  -0.150648E-02   0.319257E+01  -0.246570E-01   0.179771E+02  -0.178973E+00   0.147488E+03
  58  58  -0.104598E-01   0.290442E+01  -0.194763E-01   0.322419E+01  -0.795375E-01   0.187825E+02   0.124016E+01   0.168485E+03
  59  59   0.283371E-01   0.281938E+01   0.116615E-01   0.321755E+01  -0.510058E-02   0.188714E+02  -0.262885E+01   0.176807E+03
  60  60  -0.154611E-02   0.274986E+01  -0.247032E-01   0.320709E+01  -0.167357E+00   0.182372E+02   0.194190E+00   0.150631E+03
  61  61  -0.378571E-01   0.271261E+01   0.148467E-02   0.319636E+01   0.833965E-01   0.191424E+02   0.440479E+01   0.198827E+03
  62  62  -0.380672E-02   0.267231E+01  -0.134324E-01   0.316474E+01  -0.108645E+00   0.177721E+02  -0.295236E+00   0.149403E+03
  63  63   0.269045E-01   0.261353E+01   0.116397E-01   0.318514E+01   0.354031E-01   0.177110E+02  -0.163371E+00   0.140507E+03
  64  64   0.130491E-01   0.257867E+01  -0.106838E-01   0.320945E+01  -0.160426E+00   0.183220E+02  -0.317104E+01   0.153208E+03
  65  65  -0.195055E-01   0.252289E+01  -0.891136E-02   0.317729E+01  -0.245377E+00   0.177454E+02  -0.471795E+01   0.144582E+03
  66  66  -0.170115E-01   0.248569E+01  -0.409233E-02   0.316085E+01   0.124213E-02   0.176778E+02   0.132916E+01   0.148364E+03
  67  67   0.845368E-02   0.241452E+01  -0.921844E-02   0.322531E+01  -0.201861E+00   0.184934E+02  -0.363141E+01   0.155180E+03
  68  68   0.148280E-01   0.240282E+01  -0.482508E-02   0.317274E+01   0.111330E+00   0.176433E+02   0.411918E+01   0.144731E+03
  69  69   0.264417E-01   0.235278E+01   0.908241E-02   0.309321E+01   0.173263E+00   0.162257E+02   0.291115E+01   0.120030E+03
  70  70   0.118741E-01   0.231372E+01   0.160442E-03   0.310651E+01   0.979333E-01   0.166917E+02   0.216835E+01   0.127284E+03
  71  71  -0.317253E-01   0.229971E+01   0.558325E-02   0.322507E+01   0.436697E-01   0.179310E+02   0.684879E+00   0.137738E+03
  72  72  -0.217886E-01   0.225633E+01  -0.526587E-02   0.318071E+01   0.213393E-01   0.180070E+02   0.156306E+00   0.148819E+03
  73  73  -0.263398E-01   0.222518E+01   0.222528E-02   0.311718E+01   0.117697E+00   0.166771E+02   0.314525E+01   0.128341E+03
  74  74  -0.213910E-01   0.218942E+01   0.718287E-02   0.313142E+01   0.154152E+00   0.168409E+02   0.230361E+01   0.129591E+03
  75  75   0.115572E-02   0.214435E+01   0.412943E-02   0.317921E+01   0.198581E-01   0.176511E+02  -0.100610E+01   0.140963E+03
  76  76   0.141430E-02   0.214830E+01   0.418622E-01   0.312656E+01   0.642257E+00   0.172302E+02   0.104372E+02   0.143910E+03
  77  77  -0.262051E-01   0.211725E+01   0.264209E-01   0.317183E+01   0.366127E+00   0.174457E+02   0.579389E+01   0.137300E+03
  78  78  -0.153787E-02   0.208139E+01  -0.196424E-01   0.318877E+01  -0.463063E+00   0.177188E+02  -0.751406E+01   0.139305E+03
  79  79   0.223951E-03   0.204734E+01   0.235826E-01   0.308639E+01   0.290128E+00   0.164833E+02   0.397349E+01   0.130047E+03
  80  80  -0.179874E-01   0.203229E+01  -0.239247E-01   0.315840E+01  -0.242178E+00   0.173863E+02  -0.194728E+01   0.136596E+03
  81  81   0.374549E-02   0.199731E+01   0.128982E-01   0.317226E+01   0.140731E+00   0.179997E+02   0.755328E-01   0.156904E+03
  82  82   0.165595E-02   0.196209E+01  -0.185158E-01   0.311438E+01  -0.142951E+00   0.165261E+02  -0.127421E+01   0.120835E+03
  83  83  -0.198491E-02   0.195665E+01  -0.150988E-01   0.316351E+01  -0.298821E+00   0.175416E+02  -0.388035E+01   0.141596E+03
  84  84   0.818139E-03   0.193478E+01  -0.567644E-02   0.316496E+01  -0.581188E-01   0.173760E+02  -0.394415E+00   0.135187E+03
  85  85  -0.203741E-01   0.190958E+01  -0.152442E-02   0.320440E+01  -0.625651E-01   0.184590E+02  -0.550634E-02   0.159265E+03
  86  86   0.113166E-01   0.189373E+01  -0.332831E-01   0.314509E+01  -0.364255E+00   0.169225E+02  -0.427749E+01   0.126603E+03
  87  87  -0.860619E-02   0.186780E+01  -0.266363E-01   0.316990E+01  -0.371522E+00   0.176839E+02  -0.725941E+01   0.147126E+03
  88  88   0.797838E-02   0.186209E+01  -0.126293E-02   0.321012E+01   0.285144E+00   0.198667E+02   0.131382E+02   0.228864E+03
  89  89   0.129427E-01   0.182786E+01  -0.194919E-01   0.326072E+01  -0.218347E+00   0.190684E+02  -0.178702E+01   0.162155E+03
  90  90  -0.147057E-02   0.180683E+01   0.211922E-02   0.316473E+01   0.125532E+00   0.175754E+02   0.121836E+01   0.139510E+03
  91  91   0.175976E-01   0.179838E+01  -0.473297E-02   0.308916E+01  -0.770636E-03   0.160740E+02   0.124078E+00   0.115511E+03
  92  92  -0.618724E-02   0.178472E+01   0.211466E-01   0.310104E+01   0.164228E+00   0.162003E+02   0.153985E+01   0.116258E+03
  93  93  -0.260301E-02   0.174930E+01  -0.180482E-01   0.322073E+01  -0.221785E+00   0.188199E+02  -0.204968E+01   0.166876E+03
  94  94   0.991944E-02   0.174632E+01  -0.333709E-01   0.314823E+01  -0.359958E+00   0.175356E+02  -0.321176E+01   0.148376E+03
  95  95  -0.287546E-01   0.173118E+01   0.106354E-01   0.311190E+01   0.194090E+00   0.166931E+02   0.283937E+01   0.127436E+03
  96  96  -0.160487E-01   0.172958E+01  -0.620068E-02   0.308456E+01  -0.955739E-01   0.163450E+02  -0.161777E+01   0.126041E+03
  97  97   0.153798E-01   0.170922E+01   0.571095E-02   0.322496E+01  -0.410382E-01   0.185596E+02  -0.259664E+01   0.159253E+03
  98  98   0.162945E-01   0.167340E+01   0.127714E-01   0.306839E+01   0.156039E+00   0.160856E+02   0.271978E+01   0.121049E+03
  99  99   0.134985E-01   0.169499E+01  -0.203476E-01   0.315676E+01  -0.227891E+00   0.171164E+02  -0.276080E+01   0.131483E+03
 100 100   0.225760E-01   0.166159E+01   0.560541E-02   0.319780E+01   0.159526E+00   0.185211E+02   0.454222E+01   0.165634E+03
 101 101   0.652621E-02   0.164768E+01   0.267289E-01   0.316233E+01   0.218102E+00   0.173835E+02   0.166205E+01   0.138388E+03
 102 102   0.762460E-02   0.163447E+01  -0.269726E-01   0.325602E+01  -0.407607E+00   0.198165E+02  -0.744882E+01   0.189966E+03
 103 103   0.214494E-01   0.161964E+01   0.134375E-01   0.312508E+01   0.236759E+00   0.171202E+02   0.386557E+01   0.135977E+03
 104 104   0.523288E-02   0.160209E+01  -0.426512E-01   0.314060E+01  -0.426260E+00   0.169677E+02  -0.416860E+01   0.130668E+03
 105 105  -0.759653E-02   0.159204E+01   0.394479E-04   0.308888E+01  -0.245316E+00   0.165680E+02  -0.517227E+01   0.127791E+03
 106 106  -0.221711E-01   0.157973E+01  -0.274231E-01   0.312117E+01  -0.243396E+00   0.161804E+02  -0.154344E+01   0.113530E+03
 107 107  -0.174791E-01   0.155992E+01   0.130128E-01   0.321904E+01   0.376035E+00   0.182184E+02   0.621005E+01   0.146917E+03
 108 108  -0.225437E-01   0.155549E+01   0.151030E-01   0.311963E+01   0.401880E-01   0.171221E+02  -0.196655E+01   0.139029E+03
 109 109  -0.583531E-02   0.155518E+01  -0.223437E-01   0.311080E+01  -0.383559E+00   0.163800E+02  -0.525804E+01   0.120423E+03
 110 110  -0.158324E-01   0.152439E+01  -0.318693E-01   0.314722E+01  -0.255553E+00   0.171205E+02  -0.108889E+01   0.131340E+03
 111 111  -0.518904E-03   0.151572E+01   0.248052E-01   0.317527E+01   0.386714E+00   0.179947E+02   0.585707E+01   0.153828E+03
 112 112   0.118654E-02   0.151805E+01   0.791872E-02   0.313470E+01   0.589751E-01   0.175001E+02   0.197669E+00   0.145423E+03
 113 113  -0.505843E-02   0.149107E+01   0.805079E-02   0.310387E+01   0.982606E-02   0.163583E+02  -0.557951E+00   0.119525E+03
 114 114   0.118965E-01   0.149404E+01  -0.177935E-02   0.315358E+01   0.316175E-01   0.170694E+02   0.119359E+01   0.129040E+03
 115 115  -0.110878E-02   0.147446E+01  -0.161420E-01   0.310261E+01  -0.266593E+00   0.162491E+02  -0.359425E+01   0.117629E+03
 116 116  -0.331109E-02   0.147545E+01   0.135266E-03   0.306530E+01  -0.119982E+00   0.159942E+02  -0.186667E+01   0.118916E+03
 117 117  -0.259471E-02   0.145369E+01  -0.670486E-02   0.315632E+01  -0.564052E-01   0.174729E+02  -0.909460E+00   0.138806E+03
 118 118   0.184371E-02   0.144940E+01   0.431518E-01   0.313076E+01   0.685178E+00   0.173783E+02   0.113621E+02   0.148803E+03
 119 119   0.787261E-02   0.143974E+01   0.205308E-01   0.309530E+01   0.243006E+00   0.166680E+02   0.268932E+01   0.127716E+03
 120 120   0.102355E-01   0.143235E+01  -0.106342E-01   0.307141E+01  -0.186815E+00   0.160175E+02  -0.306458E+01   0.118066E+03
 121 121   0.221343E-02   0.142297E+01   0.869312E-02   0.306231E+01   0.120560E+00   0.156915E+02   0.170572E+01   0.111938E+03
 122 122   0.207836E-02   0.141037E+01   0.240891E-01   0.310861E+01   0.115798E+00   0.166620E+02  -0.111707E+01   0.127994E+03
 123 123  -0.382255E-02   0.142088E+01   0.819307E-02   0.311526E+01   0.145561E+00   0.165366E+02   0.264079E+01   0.124278E+03
 124 124  -0.568952E-02   0.138924E+01   0.194023E-01   0.311971E+01   0.254295E+00   0.169937E+02   0.378308E+01   0.135718E+03
 125 125  -0.113691E-01   0.137881E+01  -0.265775E-02   0.303865E+01  -0.145749E+00   0.155120E+02  -0.353872E+01   0.113037E+03
 126 126   0.269121E-02   0.137429E+01  -0.114462E-01   0.306994E+01  -0.183076E+00   0.159894E+02  -0.243441E+01   0.117509E+03
 127 127  -0.371387E-03   0.135748E+01   0.259149E-01   0.309116E+01   0.188554E+00   0.158986E+02   0.752525E+00   0.111222E+03
 128 128  -0.199686E-02   0.136383E+01  -0.100040E-01   0.309476E+01  -0.214329E+00   0.160475E+02  -0.276131E+01   0.114893E+03
 129 129   0.920448E-03   0.135243E+01   0.120438E-01   0.307056E+01   0.143320E+00   0.161495E+02   0.158248E+01   0.120969E+03
 130 130  -0.134898E-01   0.134954E+01  -0.510208E-02   0.311582E+01   0.680506E-01   0.168397E+02   0.280787E+01   0.132595E+03
 131 131  -0.174026E-02   0.133967E+01  -0.186903E-01   0.313880E+01  -0.211594E+00   0.172958E+02  -0.255643E+01   0.139721E+03
 132 132  -0.760709E-02   0.132818E+01  -0.238856E-01   0.315454E+01  -0.300088E+00   0.172870E+02  -0.398227E+01   0.136963E+03
 133 133  -0.929902E-02   0.131882E+01  -0.645933E-02   0.315030E+01   0.106718E+00   0.173890E+02   0.265633E+01   0.137439E+03
 134 134   0.832791E-02   0.131461E+01   0.154538E-01   0.316773E+01   0.996176E-01   0.175933E+02  -0.265702E+00   0.140502E+03
 135 135  -0.572095E-02   0.130272E+01   0.605315E-02   0.312901E+01   0.219413E+00   0.168121E+02   0.466989E+01   0.129764E+03
 136 136   0.130826E-02   0.130709E+01   0.151641E-02   0.306468E+01   0.154357E+00   0.163738E+02   0.316727E+01   0.130729E+03
 137 137  -0.530288E-02   0.129319E+01  -0.577737E-02   0.310971E+01  -0.134871E+00   0.161795E+02  -0.189183E+01   0.116133E+03
 138 138  -0.132491E-01   0.128059E+01  -0.135421E-01   0.307658E+01  -0.399754E-01   0.160369E+02   0.135306E+01   0.118505E+03
 139 139  -0.361133E-02   0.127345E+01   0.891454E-02   0.310180E+01   0.314436E+00   0.166478E+02   0.684722E+01   0.133428E+03
 140 140  -0.765856E-02   0.126634E+01   0.305811E-03   0.310030E+01   0.118648E-01   0.165277E+02  -0.361776E+00   0.125373E+03
 141 141  -0.205801E-02   0.125687E+01  -0.543660E-02   0.305121E+01  -0.878153E-01   0.152329E+02  -0.148071E+01   0.101760E+03
 142 142   0.151541E-01   0.124781E+01   0.964243E-02   0.313627E+01   0.141994E+00   0.168525E+02   0.224857E+01   0.127275E+03
 143 143  -0.101156E-01   0.124570E+01  -0.256639E-01   0.315125E+01  -0.224689E+00   0.174444E+02  -0.153281E+01   0.142858E+03
 144 144  -0.186476E-02   0.123460E+01  -0.101226E-01   0.310747E+01  -0.726964E-01   0.164838E+02  -0.373154E+00   0.125498E+03
 145 145   0.769449E-02   0.122657E+01  -0.896391E-02   0.311491E+01  -0.486382E-01   0.166935E+02   0.149999E+00   0.127062E+03
 146 146   0.318418E-02   0.121678E+01   0.247452E-01   0.311271E+01   0.250468E+00   0.168956E+02   0.297327E+01   0.137172E+03
 147 147   0.798820E-03   0.121939E+01   0.154318E-01   0.309307E+01   0.205920E+00   0.160687E+02   0.216479E+01   0.115363E+03
 148 148   0.152948E-01   0.121405E+01   0.328885E-01   0.311419E+01   0.357606E+00   0.169673E+02   0.279859E+01   0.137552E+03
 149 149   0.695047E-02   0.120936E+01  -0.146651E-01   0.310146E+01  -0.123327E+00   0.163215E+02  -0.125170E+01   0.120307E+03
 150 150  -0.418246E-02   0.120080E+01  -0.164753E-01   0.308194E+01  -0.225215E+00   0.162582E+02  -0.243986E+01   0.121320E+03
 151 151  -0.545526E-02   0.119838E+01   0.219411E-01   0.313074E+01   0.241975E+00   0.168361E+02   0.214579E+01   0.127113E+03
 152 152   0.139285E-01   0.117436E+01   0.149622E-02   0.310360E+01  -0.304014E-01   0.168346E+02  -0.130699E+01   0.134694E+03
 153 153   0.282759E-02   0.116144E+01   0.499241E-02   0.304783E+01  -0.131584E-01   0.155293E+02  -0.569668E+00   0.108519E+03
 154 154   0.191197E-03   0.118079E+01  -0.240219E-01   0.315402E+01  -0.338171E+00   0.173317E+02  -0.350254E+01   0.137421E+03
 155 155   0.408212E-02   0.114820E+01   0.548193E-01   0.308146E+01   0.618211E+00   0.164599E+02   0.722722E+01   0.127007E+03
 156 156  -0.348238E-03   0.114643E+01   0.884790E-02   0.316823E+01   0.218318E+00   0.175001E+02   0.372257E+01   0.139120E+03
 157 157   0.142689E-01   0.114542E+01   0.265307E-02   0.313051E+01   0.397697E-02   0.172812E+02  -0.341208E+00   0.139499E+03
 158 158   0.437378E-02   0.113006E+01   0.254479E-01   0.313172E+01   0.819877E-01   0.175346E+02  -0.184113E+01   0.152537E+03
 159 159  -0.139530E-01   0.112967E+01  -0.324917E-01   0.313063E+01  -0.379721E+00   0.169382E+02  -0.471147E+01   0.128331E+03
 160 160   0.496327E-02   0.111425E+01   0.446278E-02   0.308173E+01   0.109753E+00   0.160433E+02   0.221160E+01   0.115300E+03
 161 161   0.665023E-02   0.111313E+01   0.167105E-01   0.310386E+01   0.314083E+00   0.169399E+02   0.402003E+01   0.139728E+03
 162 162  -0.446320E-02   0.111161E+01   0.451741E-01   0.306383E+01   0.392461E+00   0.158098E+02   0.344399E+01   0.112935E+03
 163 163  -0.398016E-02   0.110478E+01   0.895088E-02   0.306131E+01   0.302186E+00   0.164509E+02   0.604963E+01   0.132474E+03
 164 164  -0.224308E-02   0.108774E+01   0.140232E-01   0.312935E+01   0.589260E-01   0.166680E+02  -0.855606E-01   0.124746E+03
 165 165   0.571808E-02   0.108900E+01  -0.133146E-01   0.306613E+01  -0.103284E+00   0.158680E+02  -0.557556E+00   0.113712E+03
 166 166   0.570507E-02   0.108762E+01   0.191808E-02   0.309828E+01  -0.142179E+00   0.165543E+02  -0.347717E+01   0.127958E+03
 167 167   0.191018E-02   0.107810E+01  -0.270187E-01   0.313116E+01  -0.419650E+00   0.169733E+02  -0.706324E+01   0.134129E+03
 168 168  -0.792335E-03   0.107888E+01  -0.134920E-02   0.307091E+01  -0.137865E+00   0.159710E+02  -0.284810E+01   0.116894E+03
 169 169  -0.171949E-02   0.107483E+01   0.378721E-01   0.317198E+01   0.288257E+00   0.178608E+02   0.219263E+01   0.148151E+03
 170 170  -0.117553E-01   0.105965E+01   0.802831E-02   0.312668E+01   0.115521E+00   0.166240E+02   0.100915E+01   0.122651E+03
 171 171  -0.337262E-03   0.104501E+01  -0.124068E-01   0.311560E+01   0.684882E-01   0.167728E+02   0.369826E+01   0.131903E+03
 172 172   0.644396E-02   0.104300E+01  -0.179229E-01   0.308455E+01  -0.109824E+00   0.166065E+02   0.486960E+00   0.129628E+03
 173 173  -0.882463E-03   0.104019E+01  -0.148495E-01   0.311996E+01  -0.320553E-01   0.169607E+02   0.905124E+00   0.133078E+03
 174 174  -0.200181E-02   0.102710E+01   0.222931E-01   0.307063E+01   0.249329E+00   0.156665E+02   0.280890E+01   0.108628E+03
 175 175   0.106242E-01   0.102997E+01   0.288989E-01   0.308512E+01   0.232427E+00   0.165096E+02   0.264008E+01   0.128598E+03
 176 176   0.418766E-04   0.101836E+01   0.145372E-01   0.309312E+01   0.107092E+00   0.160582E+02   0.358675E+00   0.116558E+03
 177 177   0.399120E-02   0.101012E+01   0.231062E-01   0.312570E+01   0.192848E+00   0.168975E+02   0.142145E+01   0.130667E+03
 178 178  -0.105439E-03   0.100825E+01   0.453222E-01   0.304650E+01   0.446810E+00   0.154622E+02   0.494561E+01   0.107914E+03
 179 179  -0.972798E-03   0.995746E+00  -0.120490E-01   0.309045E+01  -0.180726E+00   0.161690E+02  -0.237654E+01   0.118346E+03
 180 180   0.791652E-02   0.100139E+01  -0.251588E-02   0.311972E+01  -0.115982E-01   0.170321E+02  -0.923622E-01   0.137530E+03
 181 181  -0.490138E-02   0.996978E+00  -0.195864E-01   0.308640E+01  -0.297223E+00   0.164790E+02  -0.390572E+01   0.125448E+03
 182 182  -0.959167E-02   0.977808E+00  -0.952076E-02   0.308593E+01  -0.138313E+00   0.163255E+02  -0.144077E+01   0.121601E+03
 183 183  -0.184918E-02   0.973391E+00   0.268890E-02   0.302501E+01   0.109424E+00   0.152341E+02   0.208255E+01   0.105329E+03
 184 184  -0.353037E-02   0.958098E+00   0.183673E-01   0.311130E+01   0.241666E+00   0.165403E+02   0.282096E+01   0.122574E+03
 185 185  -0.391388E-02   0.958638E+00   0.119544E-03   0.311350E+01  -0.317475E-01   0.166258E+02  -0.868114E+00   0.127057E+03
 186 186  -0.239865E-02   0.953225E+00   0.188840E-01   0.305261E+01   0.284296E-01   0.157099E+02  -0.182556E+01   0.114262E+03
 187 187  -0.195587E-02   0.944290E+00   0.515895E-02   0.305199E+01   0.565107E-02   0.153997E+02  -0.293674E+00   0.105537E+03
 188 188  -0.115195E-02   0.936392E+00   0.147908E-01   0.302280E+01   0.381064E+00   0.154056E+02   0.681703E+01   0.112877E+03
 189 189  -0.606801E-02   0.930761E+00  -0.103588E-01   0.303162E+01  -0.174873E+00   0.154587E+02  -0.206977E+01   0.111137E+03
 190 190  -0.682538E-02   0.916965E+00   0.124995E-02   0.309450E+01  -0.221495E-01   0.166351E+02  -0.917940E+00   0.131235E+03
 191 191  -0.174628E-01   0.915045E+00  -0.324952E-02   0.311859E+01  -0.480485E-01   0.169980E+02   0.503588E+00   0.138841E+03
 192 192  -0.239663E-03   0.909725E+00   0.880269E-02   0.316868E+01   0.104786E+00   0.174895E+02   0.659642E+00   0.139505E+03
 193 193   0.194716E-02   0.906708E+00   0.507725E-03   0.304779E+01  -0.609457E-01   0.156416E+02  -0.208169E+01   0.113312E+03
 194 194  -0.395120E-02   0.903422E+00   0.456515E-02   0.311642E+01  -0.681277E-01   0.168131E+02  -0.103614E+01   0.130893E+03
 195 195  -0.121682E-02   0.889743E+00  -0.159340E-01   0.316612E+01  -0.401935E+00   0.180773E+02  -0.786998E+01   0.155316E+03
 196 196   0.378095E-02   0.889625E+00  -0.123908E-01   0.305115E+01  -0.270248E+00   0.155964E+02  -0.349410E+01   0.110055E+03
 197 197   0.995852E-02   0.873601E+00  -0.262773E-01   0.301093E+01  -0.267302E+00   0.149150E+02  -0.254166E+01   0.999974E+02
 198 198  -0.566223E-02   0.872425E+00   0.702978E-02   0.309113E+01  -0.343547E-02   0.164454E+02  -0.129653E+01   0.128300E+03
 199 199   0.342825E-02   0.857945E+00  -0.442034E-02   0.315306E+01  -0.118859E+00   0.176099E+02  -0.183755E+01   0.145303E+03
 200 200  -0.244814E-02   0.856198E+00  -0.194302E-01   0.311077E+01  -0.300044E+00   0.166203E+02  -0.411876E+01   0.126620E+03


==> results/case2/A_12_9_6to200_0_20000/moments_new.dat <==
6  138.833  13.3497  4.97921
7  100.227  5.93929  4.23949
8  75.7426  5.09049  4.31788
9  59.4438  5.02665  4.583
10  47.9964  4.28329  3.99695
11  39.7612  3.86697  3.66842
12  33.6323  3.70126  3.55662
13  28.901  3.6158  3.49639
14  25.1672  3.55562  3.45051
15  22.1726  3.52503  3.41515
16  19.7358  3.5221  3.38821
17  17.7258  3.53456  3.36679
18  16.0469  3.54959  3.34851
19  14.6281  3.55886  3.33192
20  13.4162  3.55893  3.31633
21  12.3707  3.54969  3.30149
22  11.4616  3.53276  3.28734
23  10.6654  3.5104  3.27394
24  9.96361  3.48479  3.2613
25  9.3412  3.45777  3.24947
26  8.78602  3.43072  3.23844
27  8.28811  3.40463  3.22818
28  7.83929  3.38011  3.21867
29  7.43276  3.35753  3.20986
30  7.06284  3.33705  3.20169
31  6.72483  3.31867  3.19412
32  6.41504  3.30233  3.1871
33  6.13036  3.2879  3.18057
34  5.86809  3.27523  3.1745
35  5.62593  3.26413  3.16884
36  5.40185  3.25444  3.16354
37  5.19407  3.24599  3.15859
38  5.00104  3.23864  3.15395
39  4.8214  3.23223  3.14959
40  4.65394  3.22663  3.14548
41  4.49758  3.22175  3.14161
42  4.35133  3.21746  3.13795
43  4.2143  3.2137  3.13449
44  4.08571  3.21037  3.13121
45  3.96486  3.20742  3.12809
46  3.8511  3.20478  3.12513
47  3.74388  3.20241  3.12231
48  3.64269  3.20026  3.11962
49  3.54705  3.19831  3.11706
50  3.45656  3.19651  3.1146
51  3.37083  3.19484  3.11226
52  3.28952  3.19329  3.11001
53  3.21232  3.19182  3.10785
54  3.13894  3.19043  3.10579
55  3.06912  3.1891  3.1038
56  3.00263  3.18783  3.10189
57  2.93923  3.18659  3.10005
58  2.87874  3.18539  3.09828
59  2.82097  3.18422  3.09657
60  2.76574  3.18306  3.09492
61  2.71291  3.18193  3.09333
62  2.66233  3.18081  3.09179
63  2.61388  3.1797  3.09031
64  2.56743  3.17859  3.08887
65  2.52287  3.1775  3.08748
66  2.48011  3.17641  3.08613
67  2.43904  3.17532  3.08483
68  2.39957  3.17424  3.08356
69  2.36163  3.17316  3.08234
70  2.32514  3.17208  3.08115
71  2.29001  3.17101  3.07999
72  2.25619  3.16994  3.07887
73  2.22362  3.16887  3.07777
74  2.19224  3.1678  3.07671
75  2.16198  3.16673  3.07568
76  2.13281  3.16566  3.07468
77  2.10466  3.1646  3.0737
78  2.07751  3.16354  3.07275
79  2.05129  3.16249  3.07182
80  2.02598  3.16143  3.07092
81  2.00154  3.16038  3.07003
82  1.97791  3.15934  3.06918
83  1.95506  3.1583  3.06834
84  1.93295  3.15726  3.06752
85  1.91155  3.15623  3.06672
86  1.89081  3.1552  3.06594
87  1.8707  3.15418  3.06518
88  1.85121  3.15316  3.06444
89  1.83228  3.15215  3.06371
90  1.81391  3.15114  3.063
91  1.79605  3.15015  3.0623
92  1.7787  3.14915  3.06163
93  1.76183  3.14817  3.06096
94  1.74541  3.14719  3.06031
95  1.72943  3.14622  3.05967
96  1.71387  3.14525  3.05905
97  1.69871  3.14429  3.05844
98  1.68394  3.14334  3.05784
99  1.66954  3.1424  3.05726
100  1.65549  3.14146  3.05668


==> results/case2/A_12_9_6to200_0_20000/real_ALMl1l2.dat <==
   6   6  -0.729841E+00   0.139905E+03   0.632151E-01   0.526912E+01   0.164704E+01   0.708394E+02   0.386293E+02   0.171427E+04
   7   7  -0.877940E+00   0.998285E+02   0.104175E-01   0.425685E+01   0.719372E+00   0.417518E+02   0.236034E+02   0.741756E+03
   8   8  -0.506015E+00   0.755210E+02   0.171770E-01   0.420841E+01   0.191421E+00   0.371510E+02   0.565565E+01   0.503107E+03
   9   9  -0.455935E-01   0.597220E+02  -0.344486E-01   0.479153E+01  -0.258485E+01   0.644373E+02  -0.173699E+03   0.204007E+04
  10  10  -0.383754E+00   0.477581E+02  -0.132083E-01   0.417814E+01  -0.365138E+00   0.438145E+02  -0.127466E+02   0.898773E+03
  11  11  -0.166127E+00   0.398634E+02  -0.517237E-02   0.377002E+01   0.413728E-01   0.278045E+02   0.185300E+01   0.319421E+03
  12  12  -0.612819E-01   0.333557E+02  -0.500892E-01   0.391357E+01  -0.834322E+00   0.311942E+02  -0.179233E+02   0.392457E+03
  13  13   0.400587E+00   0.291543E+02   0.125411E-01   0.401862E+01   0.944836E-01   0.343802E+02   0.104101E+01   0.480985E+03
  14  14  -0.309205E+00   0.253550E+02   0.901775E-02   0.381475E+01   0.610442E+00   0.309147E+02   0.155034E+02   0.421325E+03
  15  15  -0.893096E-01   0.223827E+02  -0.102599E-01   0.360539E+01  -0.186035E+00   0.250520E+02  -0.606029E+01   0.268506E+03
  16  16  -0.228656E-01   0.197483E+02   0.904428E-03   0.354396E+01   0.253370E+00   0.238610E+02   0.865036E+01   0.245707E+03
  17  17  -0.540875E-02   0.177984E+02  -0.116104E-01   0.345085E+01   0.819100E-01   0.213602E+02   0.308651E+01   0.190240E+03
  18  18  -0.570287E-01   0.161366E+02  -0.117014E-01   0.348025E+01   0.264418E-01   0.221033E+02   0.330998E+01   0.203246E+03
  19  19  -0.680467E-01   0.145905E+02  -0.216098E-01   0.356319E+01  -0.242232E-04   0.242409E+02   0.348418E+01   0.255802E+03
  20  20   0.872469E-01   0.134380E+02  -0.809013E-02   0.351212E+01  -0.195412E+00   0.225214E+02  -0.379012E+01   0.205009E+03
  21  21   0.307137E-01   0.123201E+02  -0.348538E-01   0.370011E+01  -0.912502E-01   0.291071E+02   0.113716E+02   0.436798E+03
  22  22   0.263610E-02   0.114286E+02  -0.674852E-02   0.351806E+01   0.160678E-01   0.228219E+02   0.157830E+01   0.214485E+03
  23  23  -0.879037E-01   0.106259E+02  -0.215423E-01   0.347981E+01  -0.179552E+00   0.226155E+02  -0.187376E+01   0.218635E+03
  24  24   0.227943E-01   0.994407E+01   0.390496E-01   0.351653E+01   0.447871E+00   0.237067E+02   0.730652E+01   0.248544E+03
  25  25   0.132847E-01   0.922257E+01   0.937082E-03   0.354269E+01   0.255223E+00   0.253396E+02   0.917441E+01   0.315844E+03
  26  26   0.221201E-02   0.878068E+01   0.161024E-01   0.340558E+01   0.282489E+00   0.209909E+02   0.496268E+01   0.188564E+03
  27  27   0.194628E-01   0.825286E+01  -0.681573E-02   0.331801E+01  -0.708946E-01   0.200205E+02  -0.274872E+00   0.184008E+03
  28  28   0.175995E-01   0.780267E+01   0.693756E-02   0.342884E+01  -0.272997E-01   0.222009E+02  -0.297468E+01   0.227440E+03
  29  29  -0.129693E+00   0.746712E+01  -0.280268E-01   0.337486E+01  -0.389787E-01   0.207208E+02   0.270279E+01   0.185089E+03
  30  30   0.309552E-01   0.702831E+01  -0.112865E-01   0.334513E+01  -0.338443E+00   0.200591E+02  -0.712174E+01   0.177091E+03
  31  31  -0.101396E-01   0.674375E+01   0.393162E-01   0.328274E+01   0.497652E+00   0.194013E+02   0.672920E+01   0.168670E+03
  32  32   0.942422E-02   0.646611E+01  -0.362438E-02   0.337130E+01   0.377937E-01   0.209136E+02   0.228196E+01   0.196049E+03
  33  33   0.446533E-01   0.608386E+01  -0.338735E-01   0.328237E+01  -0.478954E+00   0.196336E+02  -0.803733E+01   0.180933E+03
  34  34   0.781213E-01   0.584570E+01  -0.413903E-02   0.322526E+01  -0.216468E+00   0.185981E+02  -0.504190E+01   0.156518E+03
  35  35   0.220611E-01   0.562377E+01   0.106097E-01   0.331792E+01   0.544094E-02   0.202477E+02  -0.128058E+01   0.187050E+03
  36  36  -0.205111E-01   0.542174E+01   0.289144E-01   0.323927E+01   0.388017E+00   0.187619E+02   0.576750E+01   0.160502E+03
  37  37   0.189679E-01   0.517813E+01   0.461770E-02   0.324126E+01   0.188462E-01   0.190634E+02  -0.536535E+00   0.167427E+03
  38  38   0.480143E-01   0.504388E+01   0.166935E-01   0.324644E+01   0.287948E+00   0.185658E+02   0.424823E+01   0.153018E+03
  39  39  -0.232141E-01   0.481631E+01   0.394008E-02   0.319715E+01   0.129347E+00   0.180546E+02   0.299122E+01   0.147290E+03
  40  40   0.765854E-02   0.468678E+01   0.309067E-01   0.315874E+01   0.317491E+00   0.174913E+02   0.226880E+01   0.140014E+03
  41  41  -0.626816E-01   0.449191E+01  -0.660755E-02   0.319949E+01  -0.307832E+00   0.180550E+02  -0.660200E+01   0.150359E+03
  42  42  -0.245985E-01   0.432483E+01  -0.314564E-01   0.329265E+01  -0.419327E+00   0.203970E+02  -0.549179E+01   0.214294E+03
  43  43   0.907635E-02   0.421725E+01  -0.153689E-01   0.325816E+01  -0.372733E-01   0.194219E+02   0.275493E+01   0.181284E+03
  44  44   0.381410E-01   0.409670E+01   0.142505E-01   0.323045E+01   0.155293E+00   0.179315E+02   0.190578E+01   0.139299E+03
  45  45   0.254527E-02   0.396252E+01  -0.442508E-01   0.323421E+01  -0.440070E+00   0.185068E+02  -0.463443E+01   0.155346E+03
  46  46  -0.543441E-01   0.387060E+01   0.120931E-01   0.322910E+01   0.239705E+00   0.187869E+02   0.632086E+01   0.171361E+03
  47  47   0.299423E-01   0.373729E+01   0.183263E-01   0.321750E+01   0.323383E+00   0.187092E+02   0.485574E+01   0.164240E+03
  48  48  -0.245503E-01   0.363782E+01  -0.280104E-01   0.323927E+01  -0.540475E+00   0.197289E+02  -0.116653E+02   0.196871E+03
  49  49   0.131160E-01   0.357050E+01  -0.615560E-02   0.320533E+01  -0.130464E+00   0.181373E+02  -0.287756E+01   0.150837E+03
  50  50   0.124379E-01   0.345862E+01   0.304060E-01   0.320468E+01   0.446825E+00   0.181283E+02   0.606321E+01   0.148881E+03
  51  51   0.132883E-01   0.339503E+01   0.396459E-01   0.317939E+01   0.608385E+00   0.176823E+02   0.896375E+01   0.142360E+03
  52  52   0.282246E-01   0.330159E+01   0.121025E-01   0.312737E+01   0.231833E+00   0.169755E+02   0.251220E+01   0.133540E+03
  53  53  -0.338036E-01   0.323096E+01  -0.967281E-02   0.324088E+01   0.945137E-01   0.191319E+02   0.380187E+01   0.173429E+03
  54  54  -0.142917E-01   0.311957E+01  -0.310339E-01   0.328640E+01  -0.158161E+00   0.197297E+02   0.554548E+00   0.177163E+03
  55  55   0.678927E-02   0.306388E+01   0.146232E-01   0.320151E+01   0.153286E+00   0.178995E+02   0.312904E+01   0.145536E+03
  56  56   0.110460E-02   0.300689E+01  -0.206603E-01   0.325074E+01  -0.260856E+00   0.188608E+02  -0.205761E+01   0.159576E+03
  57  57  -0.328533E-02   0.294843E+01   0.102315E-03   0.314198E+01  -0.349935E-01   0.167721E+02  -0.654441E+00   0.124538E+03
  58  58  -0.199699E-01   0.288401E+01  -0.121405E-01   0.319388E+01  -0.615841E-01   0.183253E+02   0.578687E+00   0.157430E+03
  59  59   0.241411E-02   0.279724E+01  -0.567322E-02   0.316771E+01   0.128431E-01   0.175675E+02   0.106508E+01   0.142738E+03
  60  60   0.288757E-02   0.276564E+01   0.673090E-02   0.317690E+01   0.325023E-01   0.174909E+02  -0.686845E+00   0.136892E+03
  61  61  -0.444128E-02   0.271976E+01   0.158105E-01   0.321078E+01   0.180854E-01   0.180983E+02  -0.107126E+01   0.148487E+03
  62  62  -0.539168E-02   0.266306E+01  -0.294354E-01   0.323603E+01  -0.241624E+00   0.184931E+02  -0.141040E+01   0.150122E+03
  63  63  -0.223057E-01   0.259135E+01  -0.198553E-01   0.322494E+01  -0.874094E-01   0.187327E+02   0.549504E+00   0.164262E+03
  64  64   0.163594E-01   0.256393E+01   0.142591E-01   0.322702E+01   0.407954E-01   0.186610E+02  -0.109561E+01   0.158792E+03
  65  65   0.131913E-02   0.254309E+01  -0.149583E-02   0.320518E+01   0.113103E+00   0.180425E+02   0.331946E+01   0.149483E+03
  66  66   0.358763E-01   0.249356E+01   0.144473E-01   0.324173E+01   0.141695E+00   0.189408E+02   0.199504E+01   0.165562E+03
  67  67   0.257782E-01   0.241840E+01  -0.672926E-02   0.316580E+01  -0.197484E+00   0.173968E+02  -0.392584E+01   0.138998E+03
  68  68   0.183438E-01   0.239018E+01  -0.114265E-01   0.312628E+01  -0.141536E+00   0.170425E+02  -0.945480E+00   0.136253E+03
  69  69  -0.289750E-01   0.236267E+01  -0.240809E-01   0.324298E+01  -0.300743E+00   0.186042E+02  -0.415307E+01   0.152148E+03
  70  70  -0.744282E-02   0.231545E+01  -0.368880E-01   0.316797E+01  -0.593961E+00   0.177929E+02  -0.874291E+01   0.148058E+03
  71  71  -0.341687E-02   0.229301E+01   0.183777E-01   0.322638E+01   0.181776E+00   0.185519E+02   0.125733E+01   0.157063E+03
  72  72  -0.450613E-02   0.226868E+01   0.449474E-01   0.316679E+01   0.482382E+00   0.177250E+02   0.392353E+01   0.151426E+03
  73  73  -0.154218E-01   0.222615E+01   0.132712E-01   0.329323E+01   0.177694E+00   0.193637E+02   0.908417E+00   0.164154E+03
  74  74  -0.667074E-02   0.218887E+01  -0.138613E-01   0.317498E+01  -0.372287E+00   0.173606E+02  -0.656014E+01   0.135768E+03
  75  75   0.105693E-01   0.216959E+01   0.434339E-01   0.318492E+01   0.523827E+00   0.178414E+02   0.625711E+01   0.145562E+03
  76  76   0.287137E-02   0.213202E+01   0.197816E-01   0.321873E+01   0.210151E+00   0.189731E+02   0.303390E+01   0.174188E+03
  77  77   0.474613E-02   0.210560E+01   0.284156E-01   0.320187E+01   0.332295E+00   0.182077E+02   0.542043E+01   0.155516E+03
  78  78  -0.182538E-02   0.207701E+01   0.161109E-02   0.316352E+01  -0.779570E-01   0.173896E+02  -0.266503E+01   0.139588E+03
  79  79   0.113251E-01   0.203938E+01  -0.318200E-02   0.310007E+01   0.874292E-01   0.164925E+02   0.391437E+00   0.125587E+03
  80  80  -0.392984E-02   0.202183E+01  -0.159353E-01   0.318731E+01  -0.136965E+00   0.178741E+02  -0.123746E+01   0.145866E+03
  81  81   0.225923E-01   0.199646E+01   0.305060E-01   0.316918E+01   0.298953E+00   0.172301E+02   0.386297E+01   0.133397E+03
  82  82   0.513159E-02   0.197156E+01  -0.525908E-02   0.313876E+01   0.561057E-01   0.168778E+02   0.187034E+01   0.126584E+03
  83  83  -0.180795E-01   0.193523E+01   0.359036E-01   0.321944E+01   0.733657E+00   0.200200E+02   0.177303E+02   0.216315E+03
  84  84   0.129721E-02   0.195190E+01  -0.146933E-02   0.314660E+01   0.105650E-01   0.173088E+02   0.835513E+00   0.137163E+03
  85  85   0.899824E-02   0.189991E+01   0.203173E-01   0.313653E+01   0.302521E+00   0.170370E+02   0.489080E+01   0.133970E+03
  86  86  -0.120422E-01   0.188865E+01   0.155129E-01   0.305017E+01   0.222811E+00   0.157338E+02   0.314015E+01   0.115420E+03
  87  87  -0.276539E-01   0.186853E+01   0.294520E-01   0.314728E+01   0.316719E+00   0.169554E+02   0.395441E+01   0.128369E+03
  88  88   0.254841E-02   0.185465E+01   0.252689E-01   0.318965E+01   0.294096E+00   0.181097E+02   0.432364E+01   0.152835E+03
  89  89   0.523423E-02   0.183224E+01   0.702332E-02   0.314844E+01   0.336905E-01   0.172700E+02   0.169509E+00   0.139393E+03
  90  90   0.381009E-02   0.180352E+01   0.153845E-02   0.312933E+01   0.147790E+00   0.174205E+02   0.604001E+01   0.156625E+03
  91  91  -0.809853E-02   0.178444E+01  -0.277851E-01   0.310543E+01  -0.470835E+00   0.165761E+02  -0.650507E+01   0.126093E+03
  92  92   0.648564E-02   0.177979E+01   0.251307E-01   0.311218E+01   0.319983E+00   0.163095E+02   0.447385E+01   0.117473E+03
  93  93  -0.435853E-03   0.176239E+01   0.145480E-01   0.311531E+01   0.202239E+00   0.165715E+02   0.363355E+01   0.124778E+03
  94  94   0.139811E-01   0.174731E+01  -0.162100E-01   0.315422E+01  -0.221548E+00   0.178207E+02  -0.318447E+01   0.156300E+03
  95  95   0.143414E-01   0.173596E+01  -0.826684E-02   0.316420E+01   0.354187E-01   0.177658E+02   0.291121E+01   0.152486E+03
  96  96  -0.530580E-02   0.171779E+01   0.187078E-01   0.307525E+01   0.304666E+00   0.163861E+02   0.481913E+01   0.130902E+03
  97  97  -0.107872E-01   0.169741E+01  -0.249252E-01   0.308409E+01  -0.361179E+00   0.161425E+02  -0.501945E+01   0.118894E+03
  98  98   0.177794E-01   0.169662E+01   0.152910E-01   0.305488E+01   0.998115E-01   0.155511E+02   0.389025E+00   0.108261E+03
  99  99  -0.149804E-01   0.166146E+01   0.118748E-01   0.311722E+01   0.445378E-01   0.160830E+02  -0.357780E+00   0.112107E+03
 100 100  -0.125708E-01   0.165275E+01  -0.224668E-01   0.315905E+01  -0.323832E+00   0.172640E+02  -0.349078E+01   0.134603E+03
 101 101  -0.290855E-02   0.164674E+01  -0.420480E-02   0.317221E+01   0.720591E-02   0.173817E+02   0.166422E+00   0.134259E+03
 102 102  -0.677762E-03   0.161768E+01   0.787916E-03   0.309250E+01  -0.184856E-01   0.161135E+02   0.199822E+00   0.117730E+03
 103 103  -0.579211E-02   0.161279E+01  -0.436090E-02   0.318810E+01  -0.320057E-01   0.180432E+02   0.947082E+00   0.149838E+03
 104 104  -0.460578E-02   0.159818E+01  -0.269601E-01   0.314222E+01  -0.293053E+00   0.168542E+02  -0.412713E+01   0.126389E+03
 105 105   0.185984E-01   0.158017E+01  -0.124896E-01   0.318802E+01  -0.114839E+00   0.182232E+02  -0.100791E+01   0.154159E+03
 106 106   0.197167E-02   0.157213E+01  -0.923746E-02   0.318775E+01  -0.192555E+00   0.182160E+02  -0.310166E+01   0.155616E+03
 107 107   0.364374E-03   0.156638E+01   0.118879E-01   0.313145E+01   0.187670E+00   0.166251E+02   0.309831E+01   0.123022E+03
 108 108  -0.512879E-02   0.154408E+01   0.407125E-02   0.310690E+01  -0.124164E+00   0.163871E+02  -0.295566E+01   0.122291E+03
 109 109   0.224003E-03   0.154874E+01  -0.966175E-02   0.312048E+01  -0.878726E-01   0.167666E+02  -0.250015E+00   0.128087E+03
 110 110   0.139089E-01   0.152220E+01  -0.108916E-01   0.314347E+01  -0.975022E-01   0.176675E+02   0.572566E+00   0.152014E+03
 111 111  -0.116265E-01   0.150853E+01  -0.555050E-02   0.309794E+01  -0.103212E+00   0.166562E+02  -0.181166E+01   0.128369E+03
 112 112  -0.153204E-01   0.151430E+01  -0.248897E-01   0.311351E+01  -0.148915E+00   0.169085E+02  -0.601578E-01   0.137963E+03
 113 113   0.212963E-01   0.151385E+01   0.218120E-01   0.309639E+01   0.118160E+00   0.162964E+02   0.752165E+00   0.119589E+03
 114 114  -0.661332E-02   0.147956E+01  -0.491215E-02   0.306551E+01  -0.185072E+00   0.156291E+02  -0.252183E+01   0.109939E+03
 115 115  -0.904995E-02   0.147280E+01   0.204265E-01   0.317099E+01   0.421688E+00   0.180083E+02   0.696678E+01   0.150475E+03
 116 116  -0.667189E-02   0.147107E+01   0.101474E-01   0.308621E+01   0.666233E-02   0.162587E+02  -0.114753E+01   0.122458E+03
 117 117   0.531081E-02   0.145253E+01  -0.956457E-02   0.308608E+01  -0.146880E+00   0.162828E+02  -0.274085E+01   0.123630E+03
 118 118   0.167079E-01   0.145856E+01   0.286057E-01   0.313959E+01   0.315204E+00   0.170611E+02   0.520698E+01   0.136842E+03
 119 119  -0.105193E-01   0.144341E+01  -0.310892E-01   0.315893E+01  -0.392089E+00   0.175968E+02  -0.524436E+01   0.144086E+03
 120 120  -0.789371E-02   0.142685E+01  -0.243819E-01   0.317585E+01  -0.564803E+00   0.182106E+02  -0.994692E+01   0.159131E+03
 121 121   0.337492E-02   0.142307E+01   0.322963E-03   0.308247E+01  -0.746510E-01   0.162426E+02  -0.196684E+01   0.119876E+03
 122 122  -0.206329E-01   0.140929E+01  -0.482607E-02   0.307577E+01  -0.319697E-01   0.158359E+02  -0.396372E+00   0.111511E+03
 123 123  -0.170585E-01   0.141688E+01   0.159223E-01   0.312856E+01   0.481656E-01   0.170168E+02  -0.152354E+01   0.133415E+03
 124 124   0.126352E-01   0.138629E+01  -0.743886E-02   0.308314E+01  -0.787557E-01   0.161123E+02  -0.229186E+00   0.118643E+03
 125 125  -0.548685E-02   0.138534E+01   0.209299E-01   0.312566E+01   0.265969E+00   0.171200E+02   0.299053E+01   0.135393E+03
 126 126   0.104836E-02   0.138288E+01  -0.204412E-01   0.315323E+01   0.524074E-01   0.175551E+02   0.398250E+01   0.146200E+03
 127 127   0.689786E-02   0.136310E+01   0.758153E-02   0.303393E+01   0.986959E-01   0.156332E+02   0.150007E+01   0.116387E+03
 128 128   0.417982E-02   0.136212E+01  -0.101931E-01   0.308366E+01  -0.277864E+00   0.159305E+02  -0.453879E+01   0.114244E+03
 129 129  -0.642987E-02   0.135324E+01   0.544002E-01   0.320991E+01   0.717881E+00   0.182458E+02   0.959570E+01   0.153023E+03
 130 130   0.170639E-01   0.135394E+01  -0.956580E-02   0.316548E+01  -0.912901E-01   0.174930E+02  -0.816259E+00   0.138539E+03
 131 131   0.418413E-02   0.133838E+01  -0.292578E-01   0.312068E+01  -0.234233E+00   0.167227E+02  -0.135219E+01   0.127284E+03
 132 132  -0.368656E-03   0.132813E+01  -0.370764E-02   0.309207E+01  -0.473028E-01   0.159514E+02  -0.498232E+00   0.113250E+03
 133 133  -0.997929E-02   0.131820E+01  -0.113883E-01   0.317900E+01  -0.194374E+00   0.182697E+02  -0.412603E+01   0.164164E+03
 134 134  -0.102248E-01   0.132980E+01  -0.184940E-01   0.309099E+01  -0.149720E+00   0.166492E+02  -0.222263E+01   0.135457E+03
 135 135   0.146611E-01   0.129573E+01   0.132417E-01   0.312167E+01   0.893067E-01   0.167883E+02   0.199853E+00   0.128120E+03
 136 136  -0.303309E-02   0.128736E+01   0.209160E-02   0.307767E+01  -0.388838E-01   0.160011E+02  -0.118496E+01   0.117179E+03
 137 137  -0.180034E-02   0.128607E+01  -0.203207E-02   0.314657E+01  -0.165483E-01   0.173656E+02   0.116231E+01   0.140722E+03
 138 138   0.515947E-03   0.128562E+01   0.444582E-02   0.312902E+01   0.153318E+00   0.169073E+02   0.279799E+01   0.131252E+03
 139 139   0.273096E-02   0.126596E+01   0.265161E-01   0.311349E+01   0.191548E+00   0.165056E+02   0.124256E+01   0.122647E+03
 140 140  -0.124799E-01   0.126793E+01   0.133065E-01   0.309147E+01   0.169279E+00   0.162934E+02   0.203159E+01   0.120686E+03
 141 141  -0.816028E-02   0.125640E+01   0.391980E-02   0.315664E+01   0.500424E-01   0.174772E+02   0.489514E+00   0.139095E+03
 142 142   0.165797E-01   0.126849E+01   0.811437E-03   0.305912E+01   0.115119E+00   0.161970E+02   0.335462E+01   0.126860E+03
 143 143  -0.735172E-02   0.124456E+01   0.277689E-01   0.313184E+01   0.257723E+00   0.172288E+02   0.147850E+01   0.139725E+03
 144 144   0.170444E-02   0.123333E+01   0.532003E-01   0.312620E+01   0.551201E+00   0.170250E+02   0.552790E+01   0.135154E+03
 145 145  -0.576820E-02   0.122922E+01   0.480852E-01   0.314552E+01   0.668759E+00   0.173073E+02   0.980162E+01   0.140635E+03
 146 146   0.660351E-02   0.122748E+01   0.556314E-03   0.312703E+01   0.381786E-01   0.167832E+02   0.320681E+00   0.126353E+03
 147 147   0.112902E-01   0.120888E+01  -0.820230E-02   0.306271E+01  -0.119582E+00   0.159995E+02  -0.136429E+01   0.119002E+03
 148 148   0.633238E-02   0.120069E+01   0.156122E-01   0.310324E+01   0.274682E+00   0.166459E+02   0.404588E+01   0.130150E+03
 149 149  -0.205143E-01   0.118452E+01   0.172701E-01   0.309649E+01   0.359603E+00   0.164182E+02   0.661946E+01   0.128731E+03
 150 150  -0.962714E-04   0.119174E+01  -0.143651E-01   0.305165E+01  -0.194829E+00   0.157570E+02  -0.309079E+01   0.113965E+03
 151 151   0.238837E-02   0.118966E+01   0.157035E-01   0.310134E+01   0.181502E+00   0.169112E+02   0.121933E+01   0.139128E+03
 152 152   0.289122E-02   0.118511E+01   0.123644E-01   0.308331E+01   0.765847E-01   0.158931E+02   0.357871E+00   0.112092E+03
 153 153  -0.563887E-02   0.117999E+01  -0.826316E-03   0.308917E+01  -0.449403E-01   0.165249E+02  -0.138823E+01   0.128312E+03
 154 154   0.125407E-01   0.116639E+01  -0.136024E-01   0.309934E+01  -0.112663E+00   0.165448E+02  -0.587056E+00   0.127868E+03
 155 155   0.260456E-02   0.116227E+01   0.331965E-01   0.312321E+01   0.151376E+00   0.169123E+02  -0.609136E+00   0.133163E+03
 156 156  -0.347117E-02   0.114358E+01  -0.110588E-01   0.305775E+01  -0.522736E-01   0.161954E+02   0.166840E+00   0.125340E+03
 157 157  -0.180254E-02   0.114406E+01  -0.487470E-02   0.309496E+01  -0.285702E-01   0.163769E+02   0.456096E+00   0.122992E+03
 158 158   0.616408E-02   0.112755E+01  -0.358072E-01   0.305108E+01  -0.321846E+00   0.154835E+02  -0.356227E+01   0.107878E+03
 159 159   0.595464E-02   0.114076E+01  -0.375372E-02   0.303225E+01  -0.934593E-02   0.157061E+02  -0.561060E-01   0.116642E+03
 160 160  -0.618109E-03   0.113191E+01   0.290547E-01   0.311014E+01   0.273227E+00   0.167671E+02   0.262063E+01   0.130440E+03
 161 161   0.148534E-01   0.111279E+01   0.278029E-01   0.315315E+01   0.191516E+00   0.175574E+02  -0.170670E-01   0.145817E+03
 162 162   0.110865E-01   0.112145E+01  -0.597522E-02   0.308901E+01  -0.641309E-01   0.163446E+02  -0.948889E+00   0.121642E+03
 163 163  -0.142288E-01   0.110270E+01   0.901576E-02   0.315050E+01   0.944215E-01   0.173117E+02   0.746541E+00   0.140925E+03
 164 164   0.307062E-02   0.109940E+01   0.666554E-02   0.305349E+01   0.207003E-01   0.154881E+02  -0.409616E+00   0.108028E+03
 165 165  -0.428192E-02   0.108967E+01   0.283990E-02   0.308976E+01   0.148544E+00   0.162492E+02   0.318676E+01   0.120267E+03
 166 166  -0.471585E-02   0.108149E+01  -0.115064E-01   0.305903E+01  -0.173077E+00   0.159682E+02  -0.253151E+01   0.119127E+03
 167 167   0.543824E-03   0.108393E+01  -0.128482E-01   0.311999E+01  -0.289949E+00   0.166744E+02  -0.483232E+01   0.126415E+03
 168 168  -0.912216E-02   0.107895E+01   0.209461E-01   0.316355E+01   0.208541E+00   0.180572E+02   0.269342E+01   0.157524E+03
 169 169  -0.321383E-02   0.106673E+01   0.156785E-01   0.300925E+01   0.180754E+00   0.150545E+02   0.237314E+01   0.104031E+03
 170 170  -0.638731E-02   0.105962E+01  -0.717534E-02   0.312391E+01  -0.142843E+00   0.173217E+02  -0.380664E+01   0.144827E+03
 171 171   0.536783E-04   0.104241E+01  -0.212527E-01   0.303190E+01  -0.244884E+00   0.151940E+02  -0.257955E+01   0.103936E+03
 172 172   0.142012E-02   0.104660E+01   0.175515E-01   0.307638E+01   0.262203E+00   0.161627E+02   0.401146E+01   0.121608E+03
 173 173   0.756146E-02   0.103291E+01   0.169211E-02   0.308390E+01   0.263173E-01   0.162317E+02   0.558544E+00   0.121388E+03
 174 174  -0.146286E-02   0.103089E+01  -0.719473E-02   0.312624E+01  -0.232978E-01   0.168954E+02   0.393522E+00   0.131868E+03
 175 175   0.117910E-01   0.101973E+01   0.125055E-01   0.307409E+01   0.135517E+00   0.160196E+02   0.222157E+01   0.118915E+03
 176 176   0.245943E-02   0.101529E+01  -0.207076E-01   0.308932E+01  -0.234206E+00   0.165274E+02  -0.276738E+01   0.127951E+03
 177 177   0.259947E-02   0.100646E+01  -0.417496E-03   0.312131E+01  -0.937970E-01   0.174130E+02  -0.270907E+01   0.149291E+03
 178 178  -0.882836E-02   0.998988E+00  -0.599488E-02   0.310586E+01  -0.747522E-01   0.164476E+02  -0.447318E+00   0.121662E+03
 179 179  -0.164203E-03   0.991184E+00  -0.592140E-02   0.297988E+01  -0.679801E-02   0.147938E+02  -0.144523E+00   0.103262E+03
 180 180   0.473334E-02   0.991547E+00   0.767015E-02   0.309303E+01  -0.386780E-01   0.169955E+02  -0.745112E+00   0.144435E+03
 181 181   0.769186E-02   0.982008E+00  -0.215487E-01   0.312006E+01  -0.211802E+00   0.174371E+02   0.485474E+00   0.158531E+03
 182 182  -0.112270E-01   0.981478E+00  -0.922625E-02   0.307249E+01  -0.108835E+00   0.157211E+02  -0.152881E+01   0.110729E+03
 183 183  -0.981132E-03   0.973346E+00   0.276839E-02   0.308732E+01   0.416524E-01   0.160924E+02   0.534664E+00   0.115786E+03
 184 184   0.171688E-02   0.973017E+00   0.581731E-02   0.311219E+01   0.152618E+00   0.166703E+02   0.306948E+01   0.128441E+03
 185 185  -0.304482E-02   0.966002E+00   0.246759E-02   0.312963E+01   0.133737E+00   0.168306E+02   0.261344E+01   0.129073E+03
 186 186  -0.492361E-02   0.955037E+00  -0.262336E-01   0.302955E+01  -0.231880E+00   0.152766E+02  -0.229325E+01   0.105904E+03
 187 187  -0.458764E-02   0.941893E+00   0.142880E-01   0.305484E+01   0.192063E+00   0.153175E+02   0.225275E+01   0.103658E+03
 188 188  -0.888933E-02   0.934328E+00  -0.345730E-01   0.306540E+01  -0.378919E+00   0.160735E+02  -0.365081E+01   0.118445E+03
 189 189   0.180372E-01   0.932249E+00  -0.750289E-02   0.308618E+01  -0.143121E+00   0.169487E+02  -0.327172E+01   0.142958E+03
 190 190  -0.238869E-03   0.930870E+00   0.120359E-01   0.311600E+01   0.101676E+00   0.169341E+02   0.310295E+00   0.134829E+03
 191 191   0.122026E-01   0.917826E+00   0.269808E-01   0.307840E+01   0.165269E+00   0.162623E+02   0.979891E+00   0.123682E+03
 192 192   0.793320E-02   0.907745E+00   0.145492E-01   0.309754E+01   0.753115E-01   0.164963E+02   0.654230E+00   0.124967E+03
 193 193  -0.347323E-02   0.899356E+00  -0.212047E-01   0.305118E+01  -0.265004E+00   0.154391E+02  -0.323928E+01   0.107117E+03
 194 194   0.363168E-04   0.902425E+00  -0.181780E-01   0.314599E+01  -0.209405E+00   0.170158E+02  -0.205720E+01   0.131182E+03
 195 195   0.597543E-02   0.896430E+00  -0.239729E-01   0.307708E+01  -0.355219E+00   0.160292E+02  -0.424002E+01   0.115210E+03
 196 196  -0.777969E-02   0.890247E+00  -0.240692E-01   0.313350E+01  -0.224903E+00   0.170449E+02  -0.194458E+01   0.133142E+03
 197 197   0.521185E-02   0.873930E+00  -0.186909E-01   0.302042E+01  -0.164066E+00   0.151883E+02  -0.879072E+00   0.105240E+03
 198 198   0.378961E-02   0.873286E+00   0.876705E-04   0.311937E+01  -0.168460E-01   0.165974E+02  -0.619142E+00   0.124488E+03
 199 199   0.605383E-02   0.861713E+00   0.477821E-02   0.312599E+01  -0.116199E+00   0.170621E+02  -0.303150E+01   0.137075E+03
 200 200   0.768473E-04   0.857214E+00  -0.209230E-01   0.310790E+01  -0.368551E+00   0.165108E+02  -0.595478E+01   0.127111E+03


==> results/case2/A_4_3_2to200_0_15000/img_ALMl1l2.dat <==
   2   2  -0.332082E+00   0.129238E+04   0.963127E-01   0.604748E+01   0.538008E+01   0.105046E+03   0.368533E+03   0.428821E+04
   3   3  -0.422672E+01   0.597952E+03  -0.507730E-01   0.716033E+01  -0.858465E+00   0.136451E+03   0.517099E+01   0.453681E+04
   4   4  -0.395291E+01   0.326270E+03   0.113861E-01   0.489753E+01   0.858907E+00   0.500373E+02   0.288718E+02   0.756329E+03
   5   5   0.928092E-02   0.204642E+03   0.638749E-02   0.447881E+01  -0.279312E+00   0.472307E+02  -0.126275E+02   0.893248E+03
   6   6  -0.281436E+00   0.137408E+03  -0.436977E-01   0.402988E+01  -0.109013E+01   0.329409E+02  -0.244406E+02   0.418321E+03
   7   7   0.935709E+00   0.100790E+03   0.760839E-01   0.414382E+01   0.156955E+01   0.366380E+02   0.379053E+02   0.531695E+03
   8   8   0.394960E+00   0.753834E+02  -0.125255E-01   0.405189E+01  -0.731100E+00   0.336452E+02  -0.221033E+02   0.434079E+03
   9   9   0.436624E+00   0.589087E+02  -0.265519E-01   0.402013E+01  -0.432609E+00   0.342634E+02  -0.211621E+01   0.480568E+03
  10  10  -0.506091E+00   0.474613E+02   0.154352E-01   0.372021E+01   0.629194E+00   0.264090E+02   0.136621E+02   0.276624E+03
  11  11  -0.686902E+00   0.399661E+02  -0.726586E-02   0.393430E+01   0.104808E+00   0.332010E+02   0.141419E+02   0.527052E+03
  12  12   0.148217E+00   0.334375E+02   0.354492E-01   0.372865E+01   0.588744E+00   0.286358E+02   0.148754E+02   0.387971E+03
  13  13  -0.188091E+00   0.291523E+02  -0.120907E-01   0.385869E+01  -0.699580E-01   0.284047E+02   0.248128E+01   0.303936E+03
  14  14  -0.257526E+00   0.252408E+02  -0.101536E-01   0.393326E+01  -0.403176E+00   0.322322E+02  -0.134113E+02   0.424490E+03
  15  15  -0.214293E+00   0.221344E+02   0.189022E-01   0.374753E+01   0.388614E+00   0.278385E+02   0.572699E+01   0.332958E+03
  16  16  -0.608050E-01   0.195943E+02  -0.149828E-01   0.375643E+01  -0.467809E+00   0.289683E+02  -0.153249E+02   0.365555E+03
  17  17   0.122976E+00   0.176920E+02  -0.259707E-01   0.385523E+01  -0.251224E+00   0.320120E+02  -0.203581E+01   0.438161E+03
  18  18  -0.200336E+00   0.161009E+02  -0.179725E-01   0.363231E+01  -0.169554E+00   0.249833E+02   0.339416E+00   0.260584E+03
  19  19  -0.178203E+00   0.145501E+02  -0.513352E-02   0.356740E+01   0.326221E+00   0.242547E+02   0.884922E+01   0.243639E+03
  20  20  -0.481628E-01   0.133908E+02   0.116858E-01   0.353116E+01   0.371968E-02   0.243451E+02  -0.475257E+01   0.274554E+03
  21  21   0.749618E-01   0.123338E+02  -0.559280E-01   0.354832E+01  -0.857659E+00   0.232240E+02  -0.124826E+02   0.225349E+03
  22  22  -0.100747E+00   0.114263E+02  -0.768655E-01   0.354851E+01  -0.114526E+01   0.244433E+02  -0.195587E+02   0.260440E+03
  23  23  -0.109607E+00   0.107553E+02  -0.353763E-01   0.353138E+01  -0.198167E+00   0.233605E+02   0.514728E+00   0.229467E+03
  24  24  -0.317038E+00   0.996541E+01  -0.275409E-01   0.359655E+01  -0.828931E+00   0.252094E+02  -0.219090E+02   0.283813E+03
  25  25   0.385193E-01   0.933750E+01  -0.196826E-01   0.351627E+01  -0.301831E+00   0.233255E+02  -0.504925E+01   0.236559E+03
  26  26   0.225283E-01   0.886580E+01  -0.670900E-02   0.353434E+01  -0.212700E+00   0.231579E+02  -0.358228E+01   0.220770E+03
  27  27   0.245881E-01   0.830702E+01  -0.286051E-01   0.346847E+01  -0.376878E+00   0.232409E+02  -0.775512E+01   0.249041E+03
  28  28  -0.268128E-01   0.777571E+01  -0.215692E-01   0.348341E+01  -0.195095E+00   0.229381E+02  -0.160384E+01   0.230479E+03
  29  29  -0.265416E-02   0.738744E+01  -0.391011E-01   0.337615E+01  -0.526752E+00   0.214368E+02  -0.843240E+01   0.208599E+03
  30  30   0.677329E-01   0.702866E+01   0.120541E-01   0.342910E+01   0.119163E+00   0.225935E+02  -0.110310E+00   0.239078E+03
  31  31  -0.162013E-01   0.670338E+01   0.694955E-02   0.353458E+01   0.126665E+00   0.248011E+02   0.495378E+01   0.282860E+03
  32  32   0.277335E-01   0.643857E+01   0.667135E-02   0.332088E+01  -0.102742E+00   0.199475E+02  -0.534609E+01   0.182286E+03
  33  33   0.826611E-01   0.617377E+01   0.307899E-01   0.343385E+01   0.524832E+00   0.216322E+02   0.871368E+01   0.200605E+03
  34  34  -0.515863E-01   0.596110E+01   0.294363E-01   0.332803E+01   0.327768E+00   0.196737E+02   0.391663E+01   0.166120E+03
  35  35  -0.445906E-01   0.560624E+01  -0.107502E-01   0.342222E+01  -0.133685E+00   0.211351E+02  -0.246207E+01   0.186720E+03
  36  36  -0.177857E-01   0.538966E+01  -0.736864E-02   0.345527E+01  -0.359808E+00   0.227717E+02  -0.101340E+02   0.236615E+03
  37  37   0.211588E-01   0.519347E+01  -0.134492E-01   0.327076E+01  -0.143215E+00   0.191650E+02  -0.209517E+01   0.164238E+03
  38  38  -0.464535E-02   0.503646E+01   0.652929E-01   0.327147E+01   0.583306E+00   0.194941E+02   0.634832E+01   0.176366E+03
  39  39  -0.730617E-02   0.481824E+01  -0.846743E-02   0.331939E+01  -0.280325E+00   0.203171E+02  -0.793619E+01   0.194969E+03
  40  40   0.286839E-01   0.458502E+01  -0.348913E-02   0.331368E+01   0.122850E+00   0.204340E+02   0.358117E+01   0.195377E+03
  41  41  -0.944007E-02   0.444727E+01  -0.761581E-02   0.331509E+01   0.814183E-02   0.199377E+02   0.415677E+00   0.181105E+03
  42  42  -0.236004E-02   0.437610E+01  -0.188406E-01   0.336514E+01  -0.353510E+00   0.210341E+02  -0.572001E+01   0.192887E+03
  43  43   0.333080E-01   0.421909E+01   0.355768E-01   0.328392E+01   0.336567E+00   0.201623E+02   0.362792E+01   0.198245E+03
  44  44   0.249065E-01   0.411524E+01   0.362687E-01   0.327554E+01   0.470145E+00   0.190802E+02   0.435479E+01   0.161890E+03
  45  45   0.173312E-01   0.397078E+01  -0.166651E-01   0.324459E+01  -0.768745E-01   0.184967E+02   0.915301E+00   0.151593E+03
  46  46   0.926577E-01   0.387528E+01  -0.234451E-01   0.331228E+01  -0.173927E+00   0.215330E+02  -0.883113E+00   0.237809E+03
  47  47  -0.222443E-02   0.375649E+01   0.715110E-02   0.338093E+01   0.433641E-02   0.216520E+02  -0.117380E+01   0.214080E+03
  48  48   0.251585E-01   0.365177E+01   0.978283E-02   0.328922E+01   0.928617E-01   0.194586E+02   0.741975E+00   0.166811E+03
  49  49  -0.659782E-01   0.359274E+01   0.321455E-01   0.319661E+01   0.295343E+00   0.182056E+02   0.248834E+01   0.152450E+03
  50  50   0.593494E-01   0.345046E+01   0.640830E-02   0.329329E+01   0.268940E-01   0.192557E+02  -0.392753E+00   0.160833E+03
  51  51  -0.113857E-01   0.337483E+01   0.164375E-02   0.323353E+01  -0.787586E-01   0.186598E+02  -0.423516E+01   0.159909E+03
  52  52  -0.234060E-01   0.328915E+01   0.417568E-01   0.327661E+01   0.420410E+00   0.199390E+02   0.383790E+01   0.195269E+03
  53  53  -0.447552E-02   0.320670E+01   0.241682E-01   0.335454E+01   0.247368E+00   0.214294E+02   0.593770E+00   0.218216E+03
  54  54  -0.196518E-01   0.313872E+01  -0.789595E-02   0.325835E+01  -0.419361E+00   0.187882E+02  -0.810752E+01   0.155203E+03
  55  55   0.428060E-01   0.306264E+01   0.169470E-01   0.323619E+01   0.124126E+00   0.189172E+02   0.128159E+01   0.167789E+03
  56  56  -0.518733E-02   0.301386E+01  -0.753536E-02   0.332486E+01   0.929944E-01   0.202698E+02   0.357603E+01   0.188090E+03
  57  57  -0.496950E-01   0.295759E+01  -0.296430E-01   0.333580E+01  -0.395291E+00   0.205882E+02  -0.472055E+01   0.187365E+03
  58  58   0.725144E-02   0.285254E+01  -0.281898E-01   0.326551E+01  -0.239376E+00   0.198260E+02  -0.386975E+01   0.185980E+03
  59  59   0.336651E-01   0.279994E+01  -0.195864E-01   0.322101E+01  -0.358566E+00   0.181323E+02  -0.596130E+01   0.145556E+03
  60  60  -0.115087E-01   0.276992E+01   0.208737E-01   0.325778E+01   0.463298E+00   0.201699E+02   0.121063E+02   0.210714E+03
  61  61   0.169371E-01   0.270979E+01  -0.148392E-01   0.321998E+01  -0.144344E+00   0.177542E+02  -0.123411E+01   0.134825E+03
  62  62  -0.539383E-01   0.267265E+01  -0.203974E-01   0.337782E+01  -0.346154E+00   0.225352E+02  -0.478611E+01   0.254849E+03
  63  63  -0.140340E-01   0.261048E+01   0.321616E-02   0.325717E+01   0.453519E-01   0.193873E+02   0.217428E+01   0.172163E+03
  64  64  -0.187822E-01   0.255310E+01   0.307391E-01   0.322411E+01   0.359045E+00   0.185580E+02   0.574812E+01   0.156336E+03
  65  65  -0.115572E-01   0.253971E+01   0.419248E-02   0.318459E+01   0.156434E+00   0.179277E+02   0.389358E+01   0.151399E+03
  66  66  -0.748342E-02   0.248993E+01   0.132140E-01   0.321281E+01  -0.165686E-01   0.177698E+02  -0.190256E+01   0.136923E+03
  67  67  -0.220742E-01   0.243500E+01  -0.205678E-01   0.324288E+01   0.195436E-02   0.187965E+02   0.301646E+01   0.158813E+03
  68  68   0.454872E-02   0.239703E+01  -0.282299E-01   0.313189E+01  -0.332951E+00   0.167572E+02  -0.418132E+01   0.126270E+03
  69  69  -0.122118E-01   0.232958E+01  -0.552967E-02   0.323899E+01  -0.183069E+00   0.187707E+02  -0.550791E+01   0.166086E+03
  70  70   0.243742E-01   0.233931E+01   0.734847E-01   0.324080E+01   0.968379E+00   0.190024E+02   0.132963E+02   0.170922E+03
  71  71   0.259500E-01   0.230914E+01  -0.600089E-02   0.314065E+01  -0.128914E-01   0.168852E+02   0.154854E+01   0.127936E+03
  72  72  -0.116303E-01   0.225597E+01  -0.789941E-02   0.321849E+01  -0.232650E-01   0.180760E+02  -0.216443E+00   0.145605E+03
  73  73   0.119254E-01   0.221742E+01  -0.195346E-01   0.325315E+01  -0.305644E+00   0.184892E+02  -0.385270E+01   0.147426E+03
  74  74   0.172725E-01   0.218169E+01   0.113056E-01   0.322962E+01   0.428910E+00   0.191954E+02   0.115984E+02   0.184233E+03
  75  75  -0.137502E-01   0.216980E+01  -0.123694E-01   0.318612E+01  -0.269536E+00   0.184318E+02  -0.444946E+01   0.160945E+03
  76  76  -0.137285E-01   0.215555E+01   0.149144E-01   0.315282E+01   0.225617E+00   0.172784E+02   0.317865E+01   0.133490E+03
  77  77   0.123644E-01   0.210402E+01  -0.119416E-02   0.319059E+01   0.971655E-01   0.175711E+02   0.348162E+01   0.137659E+03
  78  78   0.767016E-02   0.205734E+01   0.186900E-01   0.315639E+01   0.239892E+00   0.173332E+02   0.369630E+01   0.137046E+03
  79  79   0.180550E-01   0.206549E+01   0.673970E-02   0.317644E+01  -0.178353E-01   0.175148E+02  -0.135238E+01   0.138832E+03
  80  80  -0.417109E-02   0.202347E+01   0.163167E-01   0.321297E+01   0.265321E+00   0.177445E+02   0.341830E+01   0.136558E+03
  81  81   0.176152E-01   0.198899E+01  -0.302218E-01   0.313106E+01  -0.335333E+00   0.171662E+02  -0.382681E+01   0.137032E+03
  82  82  -0.182044E-01   0.197185E+01   0.120315E-01   0.312125E+01  -0.254175E-01   0.163868E+02  -0.232547E+01   0.118674E+03
  83  83  -0.373398E-01   0.195996E+01   0.156072E-01   0.307558E+01   0.215630E+00   0.160391E+02   0.247047E+01   0.117995E+03
  84  84  -0.902617E-02   0.192877E+01  -0.185050E-01   0.313932E+01   0.151797E-01   0.168294E+02   0.277022E+01   0.128506E+03
  85  85  -0.129450E-01   0.190800E+01  -0.410422E-01   0.316631E+01  -0.288158E+00   0.179555E+02  -0.162372E+01   0.150619E+03
  86  86   0.190580E-02   0.188547E+01   0.146069E-01   0.315951E+01   0.237409E+00   0.172749E+02   0.435145E+01   0.135559E+03
  87  87  -0.182165E-01   0.186717E+01   0.805086E-02   0.315849E+01   0.104557E+00   0.171429E+02   0.142072E+01   0.130583E+03
  88  88  -0.765222E-02   0.184260E+01   0.274046E-01   0.322014E+01   0.396488E+00   0.178635E+02   0.556566E+01   0.137512E+03
  89  89  -0.100903E-01   0.182524E+01  -0.215849E-01   0.319236E+01  -0.442460E+00   0.181909E+02  -0.990419E+01   0.163149E+03
  90  90   0.329519E-01   0.180888E+01  -0.350258E-02   0.319269E+01  -0.226389E+00   0.188362E+02  -0.698569E+01   0.175899E+03
  91  91   0.307346E-03   0.179445E+01  -0.650392E-02   0.306832E+01   0.604990E-02   0.160718E+02   0.229617E+01   0.123913E+03
  92  92  -0.168346E-05   0.178190E+01  -0.188935E-02   0.313722E+01  -0.877770E-01   0.168224E+02  -0.217151E+01   0.127609E+03
  93  93  -0.238437E-01   0.176582E+01   0.155962E-02   0.323878E+01  -0.597308E-01   0.199677E+02  -0.437636E+01   0.207996E+03
  94  94   0.310585E-01   0.174892E+01   0.402664E-02   0.316221E+01   0.206017E+00   0.169975E+02   0.388309E+01   0.125908E+03
  95  95   0.647041E-02   0.172921E+01   0.284639E-01   0.309614E+01   0.270265E+00   0.165969E+02   0.365071E+01   0.129416E+03
  96  96   0.133122E-01   0.171511E+01  -0.722441E-02   0.318722E+01  -0.512687E-01   0.174693E+02  -0.432637E+00   0.134865E+03
  97  97  -0.311431E-01   0.169926E+01   0.534586E-01   0.315754E+01   0.667062E+00   0.174085E+02   0.868728E+01   0.137725E+03
  98  98  -0.713393E-03   0.166740E+01   0.758762E-02   0.318189E+01   0.483081E-01   0.179225E+02   0.220553E+00   0.146148E+03
  99  99   0.137628E-01   0.167110E+01   0.501229E-02   0.324702E+01  -0.198440E+00   0.194179E+02  -0.710384E+01   0.185433E+03
 100 100   0.184642E-01   0.164219E+01   0.219358E-01   0.320506E+01   0.329125E+00   0.184208E+02   0.455794E+01   0.157545E+03
 101 101  -0.120828E-02   0.164493E+01  -0.388294E-01   0.312855E+01  -0.493066E+00   0.172554E+02  -0.549602E+01   0.139093E+03
 102 102  -0.208800E-01   0.163410E+01   0.169918E-01   0.310656E+01   0.134617E+00   0.163414E+02   0.124154E+01   0.120209E+03
 103 103  -0.226444E-02   0.162512E+01   0.274380E-02   0.331941E+01  -0.174357E-01   0.202963E+02  -0.244241E+01   0.183923E+03
 104 104  -0.408417E-02   0.160072E+01  -0.187349E-02   0.310525E+01   0.400506E-01   0.164509E+02   0.794894E+00   0.122447E+03
 105 105  -0.120251E-01   0.158397E+01  -0.502052E-01   0.317752E+01  -0.818524E+00   0.185464E+02  -0.152953E+02   0.177132E+03
 106 106   0.137740E-01   0.157607E+01   0.147014E-01   0.319470E+01  -0.149860E+00   0.184850E+02  -0.527831E+01   0.163129E+03
 107 107   0.490781E-02   0.155542E+01   0.116116E-01   0.309585E+01   0.978417E-01   0.163190E+02   0.937523E+00   0.121518E+03
 108 108  -0.880192E-02   0.156832E+01  -0.114173E-01   0.315366E+01  -0.160556E+00   0.171153E+02  -0.243154E+01   0.130417E+03
 109 109  -0.138794E-01   0.154320E+01  -0.295339E-01   0.310954E+01  -0.140738E+00   0.165647E+02  -0.268372E+00   0.124173E+03
 110 110   0.126638E-01   0.152670E+01   0.185359E-02   0.308388E+01   0.239389E-01   0.158715E+02   0.472320E+00   0.111884E+03
 111 111   0.948906E-02   0.153104E+01   0.840383E-03   0.313244E+01  -0.258345E+00   0.172042E+02  -0.545633E+01   0.138711E+03
 112 112   0.603105E-03   0.150843E+01  -0.990767E-02   0.314946E+01  -0.112669E+00   0.176022E+02  -0.302001E+01   0.144552E+03
 113 113  -0.170882E-01   0.149629E+01  -0.801259E-03   0.318588E+01  -0.188173E+00   0.182983E+02  -0.440387E+01   0.158025E+03
 114 114   0.918902E-02   0.149027E+01  -0.579807E-01   0.309540E+01  -0.619024E+00   0.163127E+02  -0.695147E+01   0.123975E+03
 115 115   0.268545E-01   0.147290E+01   0.219073E-01   0.313813E+01   0.286785E+00   0.168321E+02   0.436858E+01   0.126896E+03
 116 116   0.903384E-02   0.145352E+01   0.121033E-01   0.314925E+01  -0.396508E-02   0.170271E+02  -0.172158E+01   0.128979E+03
 117 117   0.876171E-02   0.144237E+01   0.836982E-02   0.307522E+01   0.970058E-01   0.158183E+02   0.181295E+01   0.113379E+03
 118 118   0.201293E-02   0.144697E+01  -0.123965E-01   0.308233E+01  -0.490216E-01   0.164295E+02   0.265203E+00   0.125762E+03
 119 119   0.235509E-01   0.141898E+01  -0.418549E-01   0.313122E+01  -0.366729E+00   0.169952E+02  -0.348934E+01   0.135247E+03
 120 120  -0.120200E-02   0.142156E+01   0.131844E-02   0.313936E+01   0.155979E-01   0.172902E+02   0.330434E+00   0.140677E+03
 121 121  -0.102274E-01   0.143426E+01  -0.199144E-01   0.309949E+01  -0.360190E+00   0.164159E+02  -0.544381E+01   0.123448E+03
 122 122  -0.167336E-01   0.140603E+01   0.163765E-01   0.309338E+01   0.210332E+00   0.164221E+02   0.243537E+01   0.124881E+03
 123 123  -0.106626E-01   0.140947E+01  -0.270952E-01   0.316765E+01  -0.284232E+00   0.178696E+02  -0.293578E+01   0.149413E+03
 124 124   0.272682E-01   0.140352E+01   0.183034E-01   0.314028E+01   0.294566E+00   0.176562E+02   0.469211E+01   0.148581E+03
 125 125   0.197446E-01   0.139195E+01   0.208598E-02   0.309176E+01   0.290282E+00   0.166104E+02   0.687140E+01   0.133411E+03
 126 126   0.525945E-02   0.138529E+01   0.704471E-03   0.310429E+01  -0.128773E+00   0.166736E+02  -0.342249E+01   0.128449E+03
 127 127  -0.307467E-02   0.135984E+01  -0.119875E-01   0.309436E+01  -0.117165E+00   0.162451E+02  -0.119776E+01   0.116974E+03
 128 128  -0.145984E-01   0.136788E+01   0.364841E-01   0.312728E+01   0.420190E+00   0.169816E+02   0.502417E+01   0.132122E+03
 129 129   0.150715E-02   0.135218E+01   0.197603E-01   0.309197E+01   0.247051E+00   0.169560E+02   0.361406E+01   0.143686E+03
 130 130   0.152048E-01   0.134393E+01  -0.443532E-02   0.318028E+01  -0.168217E-01   0.179081E+02   0.366129E+00   0.150335E+03
 131 131   0.156325E-01   0.134874E+01   0.175405E-01   0.311329E+01   0.229380E+00   0.168141E+02   0.268822E+01   0.130895E+03
 132 132   0.168032E-01   0.132751E+01   0.308554E-02   0.308750E+01  -0.176914E-01   0.162866E+02  -0.116814E+01   0.121050E+03
 133 133   0.934561E-02   0.131863E+01   0.715433E-02   0.317896E+01   0.403114E+00   0.180237E+02   0.840648E+01   0.152726E+03
 134 134  -0.185358E-01   0.131898E+01  -0.299460E-01   0.310849E+01  -0.294566E+00   0.164844E+02  -0.220994E+01   0.121453E+03
 135 135  -0.906779E-02   0.129993E+01  -0.971662E-02   0.310007E+01  -0.183805E+00   0.163359E+02  -0.352098E+01   0.123149E+03
 136 136   0.110012E-01   0.130617E+01  -0.126938E-01   0.307331E+01  -0.465599E-01   0.159326E+02   0.835768E+00   0.115738E+03
 137 137  -0.187416E-01   0.128008E+01  -0.682958E-03   0.309136E+01   0.125498E+00   0.165855E+02   0.271919E+01   0.126741E+03
 138 138  -0.493972E-02   0.127396E+01   0.184290E-01   0.300036E+01   0.216273E+00   0.153971E+02   0.344700E+01   0.114693E+03
 139 139   0.661148E-02   0.128096E+01   0.474758E-02   0.306972E+01  -0.647913E-01   0.157515E+02  -0.218269E+01   0.113142E+03
 140 140  -0.712560E-02   0.128209E+01  -0.447682E-01   0.306160E+01  -0.368724E+00   0.158456E+02  -0.242489E+01   0.114544E+03
 141 141  -0.903305E-03   0.126716E+01  -0.249187E-01   0.304206E+01  -0.256251E+00   0.155888E+02  -0.249043E+01   0.113398E+03
 142 142   0.549534E-02   0.125055E+01   0.735029E-02   0.305897E+01   0.304279E-01   0.158855E+02  -0.841783E+00   0.116744E+03
 143 143   0.151338E-02   0.123217E+01  -0.328106E-02   0.309531E+01   0.377073E-01   0.170021E+02  -0.395816E+00   0.142027E+03
 144 144   0.288703E-02   0.124070E+01   0.182886E-01   0.308253E+01   0.167828E+00   0.163909E+02   0.267391E+01   0.130859E+03
 145 145   0.199618E-01   0.122686E+01  -0.868989E-02   0.309618E+01  -0.148016E+00   0.163722E+02  -0.233947E+01   0.123835E+03
 146 146   0.211236E-01   0.121438E+01  -0.209528E-01   0.307003E+01  -0.205144E+00   0.167220E+02  -0.317131E+01   0.141820E+03
 147 147  -0.839210E-02   0.121591E+01   0.354214E-02   0.308547E+01   0.486973E-01   0.161576E+02   0.159810E+00   0.119618E+03
 148 148   0.126624E-01   0.121335E+01   0.183295E-01   0.308019E+01   0.201821E+00   0.158898E+02   0.259421E+01   0.113536E+03
 149 149   0.144424E-01   0.121256E+01  -0.227253E-01   0.303591E+01  -0.302286E+00   0.156725E+02  -0.340255E+01   0.115822E+03
 150 150   0.127763E-02   0.119329E+01   0.241765E-01   0.309549E+01   0.429933E+00   0.165586E+02   0.790664E+01   0.130889E+03
 151 151   0.664768E-02   0.119449E+01   0.649021E-02   0.308648E+01   0.838267E-02   0.163940E+02  -0.571983E+00   0.126599E+03
 152 152   0.102121E-01   0.117593E+01  -0.222468E-01   0.307005E+01  -0.239773E+00   0.162061E+02  -0.243871E+01   0.122696E+03
 153 153   0.968032E-02   0.117986E+01   0.415925E-01   0.308812E+01   0.530930E+00   0.162939E+02   0.667565E+01   0.124282E+03
 154 154   0.147118E-02   0.117169E+01   0.300153E-02   0.315064E+01   0.503649E-01   0.169409E+02   0.123309E+01   0.127494E+03
 155 155   0.136149E-01   0.116485E+01  -0.274334E-03   0.319893E+01   0.163464E-01   0.182051E+02   0.511028E+00   0.153857E+03
 156 156   0.564798E-02   0.115767E+01  -0.404450E-01   0.312287E+01  -0.366664E+00   0.166293E+02  -0.407035E+01   0.123925E+03
 157 157  -0.105424E-01   0.114684E+01  -0.403773E-01   0.308641E+01  -0.441742E+00   0.161710E+02  -0.442956E+01   0.117515E+03
 158 158   0.257854E-02   0.113417E+01  -0.115733E-01   0.309698E+01  -0.156849E+00   0.164120E+02  -0.929913E+00   0.122828E+03
 159 159   0.557279E-02   0.113768E+01   0.850724E-03   0.311751E+01   0.296524E-02   0.168212E+02  -0.344352E-01   0.130338E+03
 160 160   0.960900E-02   0.112815E+01   0.209823E-01   0.314441E+01   0.413809E+00   0.182717E+02   0.101905E+02   0.179184E+03
 161 161  -0.147275E-01   0.111386E+01   0.272468E-01   0.309319E+01   0.352165E+00   0.161922E+02   0.456571E+01   0.116549E+03
 162 162   0.282481E-02   0.110195E+01  -0.724432E-02   0.304920E+01  -0.380666E-02   0.153865E+02   0.844890E+00   0.106480E+03
 163 163  -0.926076E-02   0.110918E+01  -0.297394E-01   0.309334E+01  -0.250337E+00   0.162481E+02  -0.205817E+01   0.119939E+03
 164 164   0.539916E-02   0.110575E+01   0.178048E-01   0.311120E+01   0.234321E+00   0.169903E+02   0.334674E+01   0.138502E+03
 165 165  -0.648842E-02   0.109639E+01  -0.165606E-01   0.310327E+01  -0.121316E+00   0.168425E+02  -0.157393E+01   0.134306E+03
 166 166  -0.115076E-02   0.108715E+01  -0.767190E-02   0.308133E+01  -0.706369E-01   0.164088E+02  -0.324093E+00   0.127442E+03
 167 167   0.979205E-02   0.108277E+01   0.870789E-02   0.305488E+01   0.178277E+00   0.160079E+02   0.290150E+01   0.121261E+03
 168 168   0.488623E-02   0.107219E+01  -0.131720E-01   0.306763E+01  -0.861753E-01   0.158587E+02  -0.475516E+00   0.113851E+03
 169 169   0.220837E-02   0.105948E+01   0.121948E-01   0.307780E+01   0.329984E+00   0.161606E+02   0.560740E+01   0.119359E+03
 170 170   0.786032E-03   0.105239E+01   0.208461E-01   0.307834E+01   0.238428E+00   0.159098E+02   0.237879E+01   0.112425E+03
 171 171  -0.523587E-03   0.105347E+01  -0.446465E-02   0.311288E+01  -0.379489E-01   0.169184E+02  -0.513378E+00   0.131163E+03
 172 172   0.193545E-02   0.103844E+01   0.203464E-01   0.303667E+01   0.275236E+00   0.153530E+02   0.345715E+01   0.106543E+03
 173 173   0.474257E-02   0.103373E+01  -0.133430E-01   0.310065E+01  -0.246388E+00   0.165203E+02  -0.412988E+01   0.127003E+03
 174 174   0.540966E-02   0.102192E+01  -0.351710E-01   0.304909E+01  -0.455927E+00   0.155380E+02  -0.644156E+01   0.112165E+03
 175 175  -0.971557E-02   0.103470E+01   0.248382E-01   0.303730E+01   0.282683E+00   0.157732E+02   0.288964E+01   0.118682E+03
 176 176   0.572197E-02   0.102072E+01   0.146431E-01   0.310562E+01   0.338615E-01   0.167499E+02  -0.838590E+00   0.129863E+03
 177 177  -0.239547E-02   0.100837E+01  -0.525882E-02   0.298726E+01   0.433133E-01   0.146038E+02   0.121029E+01   0.958354E+02
 178 178  -0.996474E-02   0.100850E+01   0.720690E-02   0.311791E+01   0.871812E-01   0.168772E+02  -0.395624E+00   0.133367E+03
 179 179  -0.424504E-02   0.100073E+01  -0.103407E-03   0.316230E+01   0.843932E-01   0.178351E+02   0.247980E+01   0.151098E+03
 180 180  -0.192665E-02   0.977256E+00   0.766609E-02   0.314607E+01   0.212205E+00   0.171208E+02   0.414399E+01   0.134100E+03
 181 181  -0.152997E-02   0.979548E+00   0.183542E-01   0.304290E+01   0.278894E+00   0.157394E+02   0.427362E+01   0.115879E+03
 182 182   0.211084E-02   0.965891E+00   0.111333E-02   0.311663E+01  -0.239884E-01   0.164995E+02  -0.230166E+00   0.123243E+03
 183 183  -0.777234E-02   0.962349E+00  -0.250487E-01   0.299946E+01  -0.315381E+00   0.146581E+02  -0.370354E+01   0.966559E+02
 184 184   0.787550E-02   0.960347E+00   0.162225E-01   0.299300E+01   0.747730E-01   0.146417E+02   0.209813E+00   0.978293E+02
 185 185  -0.166418E-01   0.953258E+00   0.333650E-01   0.315827E+01   0.363574E+00   0.177543E+02   0.504661E+01   0.145532E+03
 186 186   0.508923E-02   0.955235E+00  -0.217079E-01   0.310565E+01  -0.276341E+00   0.167548E+02  -0.508735E+01   0.135134E+03
 187 187  -0.386508E-02   0.938208E+00  -0.935774E-02   0.306073E+01  -0.198466E+00   0.156388E+02  -0.270846E+01   0.109823E+03
 188 188   0.945141E-03   0.929285E+00   0.160268E-01   0.311668E+01  -0.687121E-01   0.173986E+02  -0.543894E+01   0.152473E+03
 189 189  -0.497237E-03   0.917950E+00  -0.325803E-01   0.307947E+01  -0.139523E+00   0.161468E+02   0.440966E+00   0.117694E+03
 190 190   0.531145E-02   0.922533E+00   0.322414E-01   0.312770E+01   0.646941E+00   0.179642E+02   0.175628E+02   0.191476E+03
 191 191  -0.107352E-01   0.918976E+00   0.129634E-01   0.309544E+01   0.248799E+00   0.159726E+02   0.290440E+01   0.111789E+03
 192 192   0.573520E-02   0.908155E+00   0.366088E-02   0.303745E+01   0.442877E-01   0.151509E+02   0.683133E+00   0.101660E+03
 193 193   0.189004E-02   0.911766E+00  -0.987269E-02   0.308646E+01  -0.225322E+00   0.161914E+02  -0.428463E+01   0.121611E+03
 194 194   0.120377E-02   0.891801E+00  -0.348223E-01   0.308500E+01  -0.298301E+00   0.162382E+02  -0.235698E+01   0.118690E+03
 195 195   0.974200E-03   0.890848E+00   0.420035E-01   0.307992E+01   0.530985E+00   0.162603E+02   0.692664E+01   0.122152E+03
 196 196   0.371683E-02   0.884873E+00  -0.163530E-01   0.305566E+01  -0.208726E+00   0.165348E+02  -0.119061E+01   0.139958E+03
 197 197   0.156132E-02   0.880653E+00  -0.391548E-02   0.307883E+01  -0.127600E+00   0.160406E+02  -0.205084E+01   0.115302E+03
 198 198  -0.426677E-02   0.870268E+00   0.959902E-02   0.306113E+01   0.771822E-01   0.156618E+02   0.127626E+01   0.110789E+03
 199 199   0.940688E-02   0.859953E+00  -0.317809E-01   0.301848E+01  -0.327941E+00   0.155971E+02  -0.417951E+01   0.117557E+03
 200 200   0.129210E-02   0.862775E+00  -0.126439E-01   0.305829E+01  -0.130494E+00   0.161495E+02  -0.194126E+01   0.123571E+03


==> results/case2/A_4_3_2to200_0_15000/moments_new.dat <==
2  1278.94  18.  6.
3  590.908  8.40496  7.1157
4  327.741  5.5524  4.89809
5  204.763  4.53763  4.17086
6  138.833  4.23628  3.86441
7  100.227  4.12972  3.69943
8  75.7426  4.07264  3.5945
9  59.4438  4.02662  3.52033
10  47.9964  3.98248  3.46427
11  39.7612  3.93883  3.41996
12  33.6323  3.89607  3.38384
13  28.901  3.85484  3.35371
14  25.1672  3.81557  3.32812
15  22.1726  3.77852  3.30609
16  19.7358  3.74375  3.2869
17  17.7258  3.71126  3.27002
18  16.0469  3.68095  3.25505
19  14.6281  3.65271  3.24167
20  13.4162  3.6264  3.22964
21  12.3707  3.60187  3.21877
22  11.4616  3.57899  3.20889
23  10.6654  3.55762  3.19987
24  9.96361  3.53765  3.1916
25  9.3412  3.51895  3.18399
26  8.78602  3.50142  3.17697
27  8.28811  3.48496  3.17047
28  7.83929  3.46948  3.16443
29  7.43276  3.45492  3.15881
30  7.06284  3.44118  3.15356
31  6.72483  3.42822  3.14864
32  6.41504  3.41596  3.14404
33  6.13036  3.40436  3.13971
34  5.86809  3.39337  3.13563
35  5.62593  3.38294  3.13179
36  5.40185  3.37303  3.12816
37  5.19407  3.3636  3.12472
38  5.00104  3.35463  3.12147
39  4.8214  3.34608  3.11838
40  4.65394  3.33791  3.11544
41  4.49758  3.33012  3.11264
42  4.35133  3.32267  3.10998
43  4.2143  3.31554  3.10744
44  4.08571  3.30872  3.10502
45  3.96486  3.30217  3.1027
46  3.8511  3.2959  3.10049
47  3.74388  3.28987  3.09837
48  3.64269  3.28408  3.09633
49  3.54705  3.27852  3.09438
50  3.45656  3.27316  3.0925
51  3.37083  3.268  3.0907
52  3.28952  3.26304  3.08897
53  3.21232  3.25825  3.0873
54  3.13894  3.25363  3.0857
55  3.06912  3.24917  3.08415
56  3.00263  3.24486  3.08266
57  2.93923  3.24069  3.08122
58  2.87874  3.23667  3.07983
59  2.82097  3.23277  3.07848
60  2.76574  3.229  3.07718
61  2.71291  3.22535  3.07592
62  2.66233  3.22182  3.07471
63  2.61388  3.21839  3.07353
64  2.56743  3.21506  3.07239
65  2.52287  3.21183  3.07128
66  2.48011  3.2087  3.0702
67  2.43904  3.20566  3.06916
68  2.39957  3.2027  3.06815
69  2.36163  3.19983  3.06717
70  2.32514  3.19704  3.06622
71  2.29001  3.19432  3.06529
72  2.25619  3.19168  3.06439
73  2.22362  3.18911  3.06351
74  2.19224  3.1866  3.06266
75  2.16198  3.18417  3.06182
76  2.13281  3.18179  3.06102
77  2.10466  3.17947  3.06023
78  2.07751  3.17721  3.05946
79  2.05129  3.17501  3.05871
80  2.02598  3.17286  3.05798
81  2.00154  3.17076  3.05727
82  1.97791  3.16872  3.05657
83  1.95506  3.16672  3.05589
84  1.93295  3.16476  3.05523
85  1.91155  3.16286  3.05459
86  1.89081  3.16099  3.05395
87  1.8707  3.15917  3.05334
88  1.85121  3.15739  3.05273
89  1.83228  3.15565  3.05214
90  1.81391  3.15394  3.05157
91  1.79605  3.15227  3.051
92  1.7787  3.15064  3.05045
93  1.76183  3.14904  3.04991
94  1.74541  3.14748  3.04938
95  1.72943  3.14595  3.04887
96  1.71387  3.14445  3.04836
97  1.69871  3.14298  3.04786
98  1.68394  3.14154  3.04738
99  1.66954  3.14013  3.0469
100  1.65549  3.13874  3.04643
101  1.64178  3.13738  3.04597
102  1.6284  3.13605  3.04553
103  1.61534  3.13475  3.04509
104  1.60257  3.13347  3.04465
105  1.5901  3.13221  3.04423
106  1.57791  3.13098  3.04381
107  1.56598  3.12977  3.04341
108  1.55432  3.12858  3.04301
109  1.5429  3.12741  3.04261
110  1.53172  3.12626  3.04223
111  1.52078  3.12514  3.04185
112  1.51005  3.12403  3.04148
113  1.49953  3.12295  3.04111
114  1.48921  3.12188  3.04075
115  1.47909  3.12083  3.0404
116  1.46914  3.1198  3.04005
117  1.45936  3.11878  3.03971
118  1.44975  3.11779  3.03938
119  1.44029  3.11681  3.03905
120  1.43098  3.11584  3.03872
121  1.42182  3.11489  3.0384
122  1.41278  3.11396  3.03809
123  1.40388  3.11304  3.03778
124  1.3951  3.11214  3.03748
125  1.38643  3.11125  3.03718
126  1.37788  3.11037  3.03688
127  1.36943  3.10951  3.03659
128  1.36108  3.10866  3.03631
129  1.35282  3.10783  3.03603
130  1.34466  3.107  3.03575
131  1.33658  3.10619  3.03548
132  1.32859  3.1054  3.03521
133  1.32067  3.10461  3.03495
134  1.31283  3.10384  3.03469
135  1.30506  3.10307  3.03443
136  1.29735  3.10232  3.03418
137  1.28971  3.10158  3.03393
138  1.28213  3.10085  3.03369
139  1.2746  3.10013  3.03345
140  1.26713  3.09942  3.03321
141  1.25971  3.09872  3.03297
142  1.25234  3.09803  3.03274
143  1.24501  3.09735  3.03251
144  1.23772  3.09668  3.03229
145  1.23048  3.09601  3.03207
146  1.22328  3.09536  3.03185
147  1.21611  3.09472  3.03163
148  1.20897  3.09408  3.03142
149  1.20187  3.09345  3.03121
150  1.1948  3.09283  3.031
151  1.18776  3.09222  3.0308
152  1.18074  3.09162  3.03059
153  1.17375  3.09103  3.03039
154  1.16678  3.09044  3.0302
155  1.15983  3.08986  3.03
156  1.15291  3.08929  3.02981
157  1.14601  3.08872  3.02962
158  1.13912  3.08816  3.02943
159  1.13225  3.08761  3.02925
160  1.1254  3.08707  3.02907
161  1.11857  3.08653  3.02889
162  1.11175  3.086  3.02871
163  1.10494  3.08547  3.02853
164  1.09814  3.08496  3.02836
165  1.09136  3.08444  3.02819
166  1.08459  3.08394  3.02802
167  1.07782  3.08344  3.02785
168  1.07107  3.08294  3.02769
169  1.06433  3.08246  3.02752
170  1.05759  3.08197  3.02736
171  1.05086  3.0815  3.0272
172  1.04413  3.08103  3.02705
173  1.03742  3.08056  3.02689
174  1.0307  3.0801  3.02674
175  1.02399  3.07964  3.02658
176  1.01729  3.07919  3.02643
177  1.01059  3.07875  3.02628
178  1.00389  3.07831  3.02614
179  0.997196  3.07787  3.02599
180  0.990502  3.07744  3.02585
181  0.983811  3.07702  3.0257
182  0.97712  3.0766  3.02556
183  0.97043  3.07618  3.02542
184  0.96374  3.07577  3.02529
185  0.95705  3.07536  3.02515
186  0.95036  3.07496  3.02501
187  0.943669  3.07456  3.02488
188  0.936977  3.07416  3.02475
189  0.930283  3.07377  3.02462
190  0.923588  3.07339  3.02449
191  0.916891  3.073  3.02436
192  0.910191  3.07263  3.02423
193  0.903489  3.07225  3.02411
194  0.896784  3.07188  3.02399
195  0.890076  3.07151  3.02386
196  0.883364  3.07115  3.02374
197  0.876649  3.07079  3.02362
198  0.869931  3.07043  3.0235
199  0.863208  3.07008  3.02338
200  0.856482  3.06973  3.02327


==> results/case2/A_4_3_2to200_0_15000/real_ALMl1l2.dat <==
   2   2  -0.931597E+01   0.128750E+04  -0.609860E-01   0.593389E+01  -0.858926E+00   0.796190E+02  -0.873814E+01   0.164720E+04
   3   3  -0.853758E+00   0.599195E+03   0.199056E+00   0.776348E+01   0.111465E+02   0.183281E+03   0.691401E+03   0.804254E+04
   4   4   0.192172E+01   0.331144E+03   0.588440E-01   0.498637E+01   0.804675E+00   0.550385E+02   0.189986E+02   0.980868E+03
   5   5   0.136912E+01   0.203151E+03  -0.691193E-01   0.418661E+01  -0.144030E+01   0.366808E+02  -0.301003E+02   0.522413E+03
   6   6  -0.120067E+01   0.139232E+03  -0.489729E-01   0.400074E+01  -0.117874E+01   0.337936E+02  -0.272330E+02   0.476893E+03
   7   7   0.101569E+00   0.100457E+03  -0.230962E-01   0.421864E+01  -0.140900E+01   0.393521E+02  -0.561932E+02   0.673850E+03
   8   8   0.898116E+00   0.758516E+02  -0.246266E-01   0.408704E+01  -0.955171E+00   0.356386E+02  -0.296866E+02   0.516423E+03
   9   9   0.426795E+00   0.592580E+02  -0.421252E-01   0.427681E+01  -0.136979E+01   0.441476E+02  -0.539031E+02   0.868524E+03
  10  10   0.233723E+00   0.482418E+02  -0.235618E-01   0.403436E+01  -0.684232E+00   0.346410E+02  -0.225295E+02   0.500716E+03
  11  11   0.146877E-01   0.398173E+02  -0.108613E-01   0.384585E+01  -0.843225E-02   0.286601E+02   0.182398E+01   0.318794E+03
  12  12   0.354968E+00   0.334466E+02  -0.295273E-01   0.403897E+01  -0.703331E+00   0.369173E+02  -0.246406E+02   0.601396E+03
  13  13   0.343218E+00   0.288726E+02   0.231972E-01   0.381379E+01   0.213720E+00   0.293235E+02   0.580322E+01   0.348626E+03
  14  14  -0.122124E-01   0.253797E+02  -0.151575E-02   0.386037E+01  -0.605680E-01   0.311720E+02  -0.407244E+01   0.416417E+03
  15  15   0.168600E+00   0.220222E+02  -0.740975E-02   0.377092E+01   0.426377E+00   0.308099E+02   0.241899E+02   0.469335E+03
  16  16   0.211284E+00   0.197593E+02   0.266620E-01   0.385233E+01  -0.421923E-01   0.305287E+02  -0.102306E+02   0.389663E+03
  17  17  -0.599950E-01   0.180370E+02   0.415183E-01   0.368624E+01   0.465368E+00   0.262800E+02   0.364427E+01   0.278682E+03
  18  18   0.261841E-01   0.160349E+02   0.707394E-02   0.367262E+01  -0.567629E+00   0.294957E+02  -0.337441E+02   0.479309E+03
  19  19  -0.894602E-01   0.146149E+02  -0.550639E-01   0.361295E+01  -0.858660E+00   0.258285E+02  -0.184020E+02   0.299226E+03
  20  20  -0.191365E-01   0.135301E+02   0.599450E-02   0.360266E+01  -0.510352E-01   0.259554E+02  -0.278958E+01   0.312342E+03
  21  21  -0.267945E+00   0.123184E+02  -0.236277E-01   0.361216E+01   0.110901E+00   0.248934E+02   0.662146E+01   0.253461E+03
  22  22   0.541637E-01   0.114984E+02   0.234165E-01   0.349894E+01   0.459133E+00   0.227824E+02   0.882145E+01   0.222291E+03
  23  23  -0.188769E+00   0.106187E+02  -0.212408E-01   0.352057E+01  -0.347325E+00   0.242753E+02  -0.603326E+01   0.267819E+03
  24  24  -0.618041E-01   0.993416E+01  -0.164920E-01   0.353326E+01  -0.165559E+00   0.232806E+02  -0.187950E+01   0.222797E+03
  25  25   0.901709E-01   0.928108E+01  -0.211007E-01   0.364113E+01  -0.372611E+00   0.260733E+02  -0.553116E+01   0.290919E+03
  26  26   0.351141E-01   0.882162E+01   0.412217E-01   0.350244E+01   0.492096E+00   0.230449E+02   0.734802E+01   0.223961E+03
  27  27   0.599882E-01   0.826478E+01   0.999034E-02   0.343829E+01   0.344416E+00   0.218312E+02   0.667610E+01   0.205347E+03
  28  28  -0.486490E-01   0.785799E+01   0.685289E-02   0.344811E+01   0.324574E+00   0.222531E+02   0.741289E+01   0.215584E+03
  29  29  -0.129785E-01   0.745911E+01   0.126730E-01   0.342298E+01   0.447355E+00   0.217883E+02   0.118223E+02   0.216484E+03
  30  30   0.788577E-01   0.710571E+01  -0.932273E-02   0.343476E+01  -0.154993E+00   0.220338E+02  -0.176839E+01   0.212513E+03
  31  31   0.204617E-02   0.667397E+01   0.930631E-02   0.347502E+01   0.190905E+00   0.227350E+02   0.392916E+01   0.221139E+03
  32  32   0.698937E-01   0.640769E+01   0.110422E-01   0.328741E+01   0.100049E+00   0.194991E+02   0.856042E+00   0.170527E+03
  33  33   0.371473E-01   0.604745E+01   0.314998E-01   0.336794E+01   0.181277E+00   0.206436E+02  -0.979968E+00   0.186870E+03
  34  34   0.993645E-02   0.590913E+01   0.138903E-01   0.341910E+01   0.650047E+00   0.232401E+02   0.217664E+02   0.292833E+03
  35  35  -0.262326E-01   0.559923E+01   0.386421E-02   0.331600E+01   0.803131E-01   0.194306E+02   0.192903E+01   0.163533E+03
  36  36  -0.186147E-01   0.535565E+01   0.790363E-02   0.336962E+01   0.177714E+00   0.207900E+02   0.233387E+01   0.192480E+03
  37  37  -0.424945E-01   0.521116E+01  -0.407221E-01   0.338282E+01  -0.657718E+00   0.217421E+02  -0.123816E+02   0.221518E+03
  38  38   0.580835E-01   0.502056E+01   0.542750E-01   0.340325E+01   0.853802E+00   0.224765E+02   0.162839E+02   0.238252E+03
  39  39  -0.232964E-01   0.486804E+01   0.286998E-01   0.338544E+01   0.425101E+00   0.217294E+02   0.666403E+01   0.219661E+03
  40  40   0.117656E-01   0.464795E+01   0.273515E-01   0.338942E+01   0.252698E+00   0.213061E+02   0.137353E+01   0.196691E+03
  41  41   0.396952E-01   0.450816E+01  -0.620766E-02   0.326343E+01  -0.191322E-01   0.192219E+02  -0.275229E+00   0.167669E+03
  42  42  -0.124994E-01   0.435266E+01  -0.116764E-01   0.341312E+01  -0.172606E+00   0.231391E+02   0.144021E+00   0.256237E+03
  43  43   0.220514E-01   0.422075E+01   0.421005E-01   0.335966E+01   0.793729E+00   0.210123E+02   0.149522E+02   0.199169E+03
  44  44   0.706821E-01   0.405654E+01  -0.431034E-01   0.333310E+01  -0.682192E+00   0.201343E+02  -0.106506E+02   0.180874E+03
  45  45  -0.234377E-01   0.399389E+01   0.450511E-01   0.320538E+01   0.688886E+00   0.184588E+02   0.106357E+02   0.157812E+03
  46  46   0.455114E-01   0.386905E+01   0.480369E-02   0.339992E+01  -0.810502E-01   0.227163E+02  -0.724335E+01   0.260811E+03
  47  47  -0.118208E-01   0.374552E+01   0.282991E-01   0.328513E+01   0.133614E+00   0.197464E+02  -0.288002E+01   0.185455E+03
  48  48  -0.467969E-01   0.366329E+01  -0.161785E-01   0.324260E+01  -0.139376E+00   0.190198E+02   0.109709E+01   0.178604E+03
  49  49  -0.281846E-01   0.354162E+01   0.284221E-01   0.329806E+01   0.125667E+00   0.200382E+02  -0.193024E+01   0.182942E+03
  50  50  -0.519601E-02   0.345813E+01   0.220190E-02   0.321811E+01   0.345922E-01   0.186152E+02  -0.115340E+01   0.170092E+03
  51  51   0.285623E-01   0.336317E+01   0.599058E-02   0.313683E+01  -0.581044E-01   0.176187E+02  -0.387409E+01   0.155007E+03
  52  52  -0.190846E-01   0.324701E+01  -0.194184E-01   0.320230E+01  -0.338628E+00   0.184817E+02  -0.584399E+01   0.160359E+03
  53  53   0.501225E-01   0.323200E+01  -0.289172E-01   0.331934E+01  -0.237794E+00   0.206599E+02  -0.206486E+01   0.200596E+03
  54  54  -0.399820E-01   0.313640E+01  -0.237907E-01   0.324671E+01  -0.240398E+00   0.184556E+02  -0.331870E+01   0.151869E+03
  55  55  -0.232140E-02   0.307220E+01   0.122755E-01   0.325421E+01   0.274161E+00   0.190128E+02   0.365751E+01   0.166348E+03
  56  56   0.910668E-02   0.300995E+01   0.104371E-01   0.322230E+01  -0.454341E-01   0.184402E+02  -0.281875E+01   0.155578E+03
  57  57   0.263602E-01   0.293008E+01  -0.176916E-01   0.323459E+01  -0.170814E+00   0.187766E+02  -0.103068E+01   0.163663E+03
  58  58  -0.455940E-01   0.290214E+01   0.131491E-01   0.339232E+01  -0.608419E-01   0.219176E+02  -0.582033E+01   0.226578E+03
  59  59   0.855431E-02   0.284067E+01   0.190085E-02   0.323123E+01  -0.132357E-01   0.182148E+02  -0.933694E+00   0.145998E+03
  60  60   0.382582E-01   0.279461E+01  -0.489081E-02   0.320397E+01  -0.195322E+00   0.175781E+02  -0.321205E+01   0.132505E+03
  61  61  -0.103881E-01   0.270039E+01  -0.445887E-02   0.315976E+01  -0.637555E-01   0.168058E+02  -0.506041E+00   0.121941E+03
  62  62  -0.317876E-02   0.267129E+01  -0.196568E-01   0.322686E+01  -0.174073E+00   0.183906E+02   0.327686E+00   0.152367E+03
  63  63   0.295366E-01   0.262116E+01   0.547549E-02   0.336245E+01  -0.288694E-01   0.214339E+02   0.163248E+00   0.211654E+03
  64  64  -0.274951E-01   0.257008E+01   0.184255E-01   0.321633E+01   0.325902E+00   0.182532E+02   0.485944E+01   0.152971E+03
  65  65   0.654735E-02   0.250027E+01  -0.138051E-01   0.323821E+01   0.616272E-02   0.189365E+02   0.341774E+01   0.167077E+03
  66  66   0.104331E-01   0.244585E+01  -0.130531E-01   0.318345E+01  -0.132958E+00   0.180200E+02  -0.195297E+01   0.148064E+03
  67  67  -0.462902E-02   0.241832E+01   0.475837E-02   0.315222E+01   0.196490E+00   0.172605E+02   0.439794E+01   0.135930E+03
  68  68   0.122853E-01   0.240214E+01   0.133324E-01   0.328941E+01   0.383425E+00   0.196952E+02   0.714034E+01   0.175806E+03
  69  69  -0.335134E-01   0.235799E+01  -0.328370E-01   0.320912E+01  -0.493968E+00   0.181499E+02  -0.603746E+01   0.147308E+03
  70  70  -0.465528E-01   0.232700E+01  -0.207283E-01   0.314030E+01  -0.247966E+00   0.170579E+02  -0.206999E+01   0.130354E+03
  71  71   0.710842E-02   0.226407E+01   0.563526E-01   0.328294E+01   0.595592E+00   0.191959E+02   0.621643E+01   0.162143E+03
  72  72   0.198754E-01   0.228140E+01   0.205866E-01   0.320807E+01   0.199498E+00   0.183560E+02   0.321327E+01   0.153237E+03
  73  73  -0.216077E-02   0.221491E+01  -0.190667E-02   0.317414E+01  -0.170479E+00   0.177920E+02  -0.308148E+01   0.143124E+03
  74  74  -0.117328E-01   0.217879E+01  -0.229801E-01   0.313374E+01  -0.376566E+00   0.166707E+02  -0.609101E+01   0.125373E+03
  75  75  -0.267641E-02   0.217698E+01  -0.132058E-01   0.321421E+01  -0.150592E+00   0.184139E+02  -0.165380E+01   0.153124E+03
  76  76   0.447175E-02   0.214895E+01   0.428814E-01   0.312364E+01   0.577306E+00   0.166994E+02   0.738042E+01   0.125983E+03
  77  77  -0.995321E-02   0.209846E+01   0.267683E-01   0.319447E+01   0.540122E+00   0.179613E+02   0.800853E+01   0.144412E+03
  78  78  -0.204123E-01   0.206913E+01   0.295331E-01   0.321090E+01   0.444710E+00   0.185190E+02   0.689865E+01   0.162142E+03
  79  79  -0.151942E-01   0.205777E+01  -0.320903E-01   0.314568E+01  -0.396505E+00   0.170256E+02  -0.500408E+01   0.129332E+03
  80  80   0.101777E-01   0.202716E+01  -0.317121E-01   0.314652E+01  -0.208917E+00   0.173978E+02  -0.601322E+00   0.141867E+03
  81  81  -0.363853E-01   0.200197E+01  -0.312901E-01   0.317269E+01  -0.294966E+00   0.176509E+02  -0.264555E+01   0.142701E+03
  82  82  -0.200306E-01   0.198595E+01  -0.193007E-01   0.313694E+01  -0.525388E+00   0.185514E+02  -0.158248E+02   0.209416E+03
  83  83   0.185216E-01   0.194820E+01  -0.771948E-02   0.316274E+01   0.173052E+00   0.184283E+02   0.847351E+01   0.179516E+03
  84  84   0.942711E-02   0.193394E+01  -0.673296E-02   0.317171E+01  -0.255403E+00   0.178904E+02  -0.475287E+01   0.147361E+03
  85  85   0.142258E-01   0.190023E+01   0.584010E-02   0.315138E+01   0.192858E+00   0.172835E+02   0.444255E+01   0.135571E+03
  86  86   0.911008E-02   0.188675E+01  -0.691579E-02   0.309978E+01  -0.262749E+00   0.166267E+02  -0.506391E+01   0.128401E+03
  87  87   0.101098E-01   0.186442E+01  -0.855947E-02   0.318116E+01  -0.167976E+00   0.180955E+02  -0.374821E+01   0.155889E+03
  88  88  -0.918998E-02   0.185996E+01   0.214136E-02   0.326204E+01   0.148887E+00   0.196541E+02   0.471187E+01   0.185975E+03
  89  89   0.734287E-02   0.183317E+01  -0.105835E-02   0.313270E+01   0.262301E+00   0.171272E+02   0.610327E+01   0.136925E+03
  90  90  -0.137833E-01   0.181988E+01   0.418520E-01   0.309418E+01   0.478549E+00   0.164502E+02   0.540243E+01   0.123492E+03
  91  91  -0.166527E-01   0.179116E+01   0.298651E-01   0.328119E+01   0.230502E+00   0.204290E+02   0.975695E+00   0.197665E+03
  92  92   0.240156E-01   0.176769E+01   0.345261E-01   0.317092E+01   0.352989E+00   0.171509E+02   0.361688E+01   0.128152E+03
  93  93  -0.596007E-02   0.175772E+01   0.443556E-01   0.314423E+01   0.602897E+00   0.170680E+02   0.726358E+01   0.131334E+03
  94  94   0.164964E-01   0.173536E+01   0.246217E-01   0.315947E+01   0.182534E+00   0.179374E+02   0.131208E+01   0.153775E+03
  95  95  -0.646779E-02   0.173166E+01  -0.621825E-02   0.315298E+01  -0.113652E+00   0.174452E+02  -0.179945E+01   0.137077E+03
  96  96   0.628391E-02   0.171216E+01  -0.431704E-01   0.315804E+01  -0.382641E+00   0.169782E+02  -0.381386E+01   0.128149E+03
  97  97   0.515097E-02   0.170114E+01   0.437591E-01   0.313807E+01   0.480087E+00   0.170659E+02   0.590928E+01   0.132722E+03
  98  98   0.349514E-01   0.169859E+01  -0.155682E-01   0.314417E+01   0.766536E-01   0.177688E+02   0.573177E+01   0.157118E+03
  99  99  -0.117385E-01   0.167419E+01   0.198356E-01   0.314077E+01   0.293291E+00   0.174451E+02   0.530734E+01   0.146026E+03
 100 100  -0.189722E-01   0.165649E+01   0.698185E-02   0.310166E+01   0.225446E+00   0.162913E+02   0.344652E+01   0.119310E+03
 101 101   0.111022E-01   0.164916E+01   0.106200E-01   0.321760E+01   0.380212E+00   0.179801E+02   0.676089E+01   0.142277E+03
 102 102   0.588695E-02   0.162813E+01   0.244625E-01   0.314906E+01   0.351877E+00   0.172375E+02   0.374217E+01   0.135388E+03
 103 103  -0.135641E-01   0.162651E+01   0.139162E-01   0.316692E+01   0.294292E+00   0.181058E+02   0.200368E+01   0.161631E+03
 104 104   0.113569E-01   0.159348E+01   0.828051E-02   0.311352E+01   0.250556E+00   0.169151E+02   0.548173E+01   0.138673E+03
 105 105   0.152459E-01   0.158673E+01  -0.463622E-01   0.311925E+01  -0.504139E+00   0.170415E+02  -0.372703E+01   0.142211E+03
 106 106  -0.123367E-02   0.156429E+01   0.847914E-04   0.313095E+01   0.155737E-01   0.172276E+02   0.561324E+00   0.140032E+03
 107 107  -0.804181E-02   0.156876E+01   0.314381E-01   0.311404E+01   0.324364E+00   0.163508E+02   0.368685E+01   0.118856E+03
 108 108  -0.234632E-01   0.155442E+01   0.759538E-02   0.315722E+01   0.233617E+00   0.170728E+02   0.362343E+01   0.129217E+03
 109 109   0.204531E-01   0.154574E+01  -0.260903E-01   0.312574E+01  -0.343480E+00   0.167769E+02  -0.527080E+01   0.128529E+03
 110 110   0.855596E-02   0.153103E+01  -0.249173E-02   0.318769E+01   0.133581E-01   0.181536E+02   0.120316E+01   0.154666E+03
 111 111  -0.675160E-02   0.153860E+01   0.133832E-01   0.307115E+01   0.297610E+00   0.158862E+02   0.459287E+01   0.114893E+03
 112 112  -0.157415E-01   0.151549E+01   0.109968E-03   0.312201E+01  -0.167657E+00   0.166760E+02  -0.444578E+01   0.127165E+03
 113 113  -0.101872E-02   0.149964E+01  -0.435371E-01   0.312619E+01  -0.428380E+00   0.169518E+02  -0.396988E+01   0.133613E+03
 114 114  -0.108127E-01   0.147315E+01   0.633635E-02   0.308137E+01   0.138030E+00   0.163045E+02   0.311551E+01   0.125865E+03
 115 115   0.273164E-02   0.147987E+01  -0.125411E-02   0.304968E+01  -0.200376E+00   0.155566E+02  -0.384319E+01   0.111168E+03
 116 116  -0.140775E-01   0.146971E+01  -0.295305E-01   0.319367E+01  -0.416908E+00   0.183996E+02  -0.608649E+01   0.159092E+03
 117 117   0.847996E-02   0.145050E+01   0.576598E-02   0.312219E+01   0.127540E+00   0.165129E+02   0.267576E+01   0.120378E+03
 118 118   0.184045E-01   0.143931E+01   0.309709E-01   0.310402E+01   0.400450E+00   0.168887E+02   0.466762E+01   0.133279E+03
 119 119   0.220865E-02   0.145050E+01  -0.269020E-01   0.311407E+01  -0.639871E-01   0.172073E+02   0.261104E+01   0.142953E+03
 120 120   0.258670E-01   0.144410E+01  -0.235067E-02   0.311003E+01   0.560556E-01   0.160929E+02   0.884083E+00   0.113306E+03
 121 121  -0.333912E-03   0.142591E+01   0.119030E-02   0.304397E+01   0.131926E+00   0.154209E+02   0.320744E+01   0.110004E+03
 122 122  -0.122387E-02   0.141894E+01  -0.191680E-01   0.306958E+01  -0.303959E+00   0.157399E+02  -0.433129E+01   0.113385E+03
 123 123   0.682852E-02   0.139673E+01   0.706827E-02   0.317615E+01  -0.983565E-02   0.176076E+02  -0.380651E+00   0.139580E+03
 124 124  -0.134509E-01   0.139407E+01  -0.232992E-01   0.306637E+01  -0.283410E+00   0.157449E+02  -0.386783E+01   0.112030E+03
 125 125  -0.447776E-02   0.137589E+01  -0.293278E-01   0.309817E+01  -0.448077E+00   0.163256E+02  -0.508383E+01   0.121504E+03
 126 126   0.171304E-01   0.139335E+01  -0.757065E-02   0.302026E+01  -0.149083E+00   0.153452E+02  -0.148946E+01   0.110233E+03
 127 127   0.423206E-02   0.136363E+01  -0.152288E-01   0.313108E+01  -0.280791E+00   0.171439E+02  -0.389451E+01   0.138968E+03
 128 128  -0.643474E-03   0.135183E+01   0.144578E-01   0.315176E+01   0.264680E+00   0.176638E+02   0.448978E+01   0.143956E+03
 129 129   0.780395E-02   0.136505E+01   0.247464E-01   0.310437E+01   0.499420E+00   0.169284E+02   0.822827E+01   0.136281E+03
 130 130  -0.126583E-01   0.134135E+01   0.154558E-01   0.318305E+01  -0.446910E-01   0.180529E+02  -0.512699E+01   0.158059E+03
 131 131  -0.107958E-01   0.134146E+01   0.191315E-01   0.308996E+01   0.892225E-01   0.160887E+02  -0.194988E+01   0.119727E+03
 132 132   0.415454E-03   0.132190E+01   0.127998E-01   0.313882E+01   0.531594E-01   0.169661E+02  -0.614010E+00   0.129805E+03
 133 133  -0.779411E-03   0.131039E+01   0.428743E-02   0.303542E+01  -0.838576E-01   0.156152E+02  -0.185306E+01   0.112875E+03
 134 134  -0.692852E-02   0.131440E+01   0.923647E-02   0.302261E+01   0.104699E+00   0.152967E+02   0.704119E+00   0.108871E+03
 135 135   0.115253E-02   0.130181E+01  -0.218501E-01   0.311460E+01  -0.966005E-01   0.172809E+02   0.555954E+00   0.152341E+03
 136 136  -0.133348E-01   0.128989E+01   0.160132E-01   0.306875E+01   0.142210E-01   0.158859E+02  -0.175225E+01   0.116927E+03
 137 137  -0.382283E-02   0.128553E+01   0.328948E-01   0.309524E+01   0.421630E+00   0.164447E+02   0.596582E+01   0.126032E+03
 138 138  -0.239307E-01   0.127788E+01   0.771509E-02   0.311881E+01   0.112582E+00   0.171014E+02   0.235743E+01   0.139586E+03
 139 139   0.477423E-02   0.127430E+01  -0.226305E-02   0.308863E+01  -0.136642E+00   0.159329E+02  -0.284485E+01   0.112769E+03
 140 140   0.106749E-01   0.128091E+01   0.100838E-01   0.306124E+01   0.258608E+00   0.160507E+02   0.448651E+01   0.119846E+03
 141 141   0.182330E-01   0.126984E+01  -0.502358E-01   0.304396E+01  -0.442773E+00   0.156340E+02  -0.417486E+01   0.113072E+03
 142 142   0.968370E-02   0.124387E+01   0.148521E-01   0.305717E+01   0.218899E+00   0.159485E+02   0.368515E+01   0.117945E+03
 143 143  -0.123584E-01   0.125859E+01  -0.250197E-01   0.309255E+01  -0.292034E+00   0.164127E+02  -0.410890E+01   0.125755E+03
 144 144   0.125009E-02   0.123769E+01  -0.301551E-02   0.313502E+01  -0.457044E-01   0.168091E+02   0.107957E+00   0.126977E+03
 145 145   0.632491E-02   0.124162E+01  -0.213127E-01   0.309060E+01   0.183726E-02   0.162593E+02   0.278828E+01   0.122048E+03
 146 146   0.337680E-03   0.121178E+01   0.195228E-01   0.308741E+01   0.178942E+00   0.167745E+02   0.374334E+01   0.138257E+03
 147 147  -0.411569E-02   0.121249E+01  -0.650435E-02   0.307665E+01  -0.189684E+00   0.164598E+02  -0.347117E+01   0.128600E+03
 148 148  -0.404567E-02   0.121621E+01  -0.194096E-01   0.307809E+01  -0.172724E+00   0.157462E+02  -0.148825E+01   0.110124E+03
 149 149   0.799089E-02   0.120798E+01  -0.193957E-01   0.313265E+01  -0.244195E+00   0.171294E+02  -0.471917E+01   0.139369E+03
 150 150  -0.842119E-02   0.118204E+01   0.146132E-01   0.302704E+01   0.253234E+00   0.155325E+02   0.524794E+01   0.120333E+03
 151 151   0.668071E-02   0.119550E+01   0.262017E-01   0.312795E+01   0.245948E+00   0.172048E+02   0.345914E+01   0.143364E+03
 152 152  -0.172689E-02   0.116832E+01   0.232367E-01   0.306864E+01   0.165463E+00   0.157155E+02   0.677660E+00   0.111204E+03
 153 153   0.167595E-01   0.116766E+01  -0.121556E-01   0.300699E+01  -0.228486E+00   0.150546E+02  -0.350905E+01   0.103809E+03
 154 154  -0.231002E-01   0.117239E+01   0.204660E-01   0.314054E+01   0.252977E+00   0.170941E+02   0.415039E+01   0.133835E+03
 155 155  -0.196023E-01   0.114728E+01  -0.209867E-01   0.301103E+01  -0.130440E+00   0.148294E+02  -0.559684E+00   0.991512E+02
 156 156   0.149387E-02   0.115290E+01  -0.949196E-03   0.314317E+01  -0.997365E-01   0.168235E+02  -0.222965E+01   0.126967E+03
 157 157  -0.863048E-02   0.114285E+01   0.166141E-01   0.304019E+01   0.200760E+00   0.153133E+02   0.244247E+01   0.105518E+03
 158 158   0.672240E-02   0.114701E+01   0.333438E-02   0.311490E+01   0.664224E-01   0.163594E+02   0.762019E+00   0.117367E+03
 159 159   0.262405E-02   0.113431E+01   0.197770E-01   0.312417E+01   0.213272E+00   0.167229E+02   0.163206E+01   0.126741E+03
 160 160  -0.711083E-02   0.112954E+01   0.166230E-01   0.309096E+01   0.272598E+00   0.160430E+02   0.364490E+01   0.114490E+03
 161 161  -0.961467E-02   0.112256E+01   0.444041E-02   0.307971E+01  -0.345960E-01   0.163519E+02  -0.850403E+00   0.125513E+03
 162 162  -0.126461E-01   0.110859E+01   0.210314E-01   0.308456E+01   0.334853E+00   0.160347E+02   0.476968E+01   0.115187E+03
 163 163  -0.187017E-01   0.109626E+01  -0.231761E-01   0.306664E+01  -0.311712E+00   0.157629E+02  -0.441248E+01   0.112400E+03
 164 164   0.848955E-02   0.109899E+01   0.422570E-02   0.307217E+01   0.829433E-01   0.160449E+02   0.198051E+01   0.119268E+03
 165 165   0.217601E-02   0.109053E+01  -0.142246E-01   0.309289E+01  -0.105746E+00   0.162749E+02  -0.617211E+00   0.120262E+03
 166 166   0.483504E-02   0.108014E+01   0.420965E-02   0.306869E+01   0.705179E-01   0.162671E+02  -0.967936E-01   0.127716E+03
 167 167  -0.295756E-01   0.106955E+01  -0.219921E-01   0.300240E+01  -0.166087E+00   0.154475E+02  -0.131081E+01   0.114302E+03
 168 168   0.451872E-02   0.107097E+01   0.506853E-01   0.307301E+01   0.469837E+00   0.160246E+02   0.399132E+01   0.115977E+03
 169 169  -0.271660E-02   0.107308E+01   0.673789E-02   0.302937E+01  -0.539302E-02   0.153502E+02  -0.131630E+01   0.110955E+03
 170 170  -0.174451E-01   0.105582E+01   0.504892E-03   0.300011E+01   0.547981E-01   0.149304E+02   0.483506E+00   0.101260E+03
 171 171   0.299446E-02   0.105187E+01   0.719004E-02   0.299971E+01  -0.271371E-01   0.149484E+02  -0.141638E+01   0.102509E+03
 172 172   0.159223E-01   0.103660E+01   0.693399E-02   0.310275E+01   0.309246E+00   0.168664E+02   0.512611E+01   0.134090E+03
 173 173  -0.158901E-01   0.103202E+01   0.147368E-01   0.308402E+01   0.161861E+00   0.163471E+02   0.171550E+01   0.123498E+03
 174 174   0.623489E-02   0.102892E+01   0.307466E-02   0.307665E+01  -0.266775E-02   0.161063E+02  -0.341196E+00   0.117911E+03
 175 175  -0.191622E-01   0.102658E+01  -0.135507E-01   0.305504E+01  -0.763935E-01   0.158533E+02  -0.632295E+00   0.117171E+03
 176 176   0.442276E-02   0.101932E+01  -0.408534E-02   0.300448E+01  -0.666622E-01   0.148094E+02  -0.104686E+01   0.996733E+02
 177 177   0.865671E-03   0.100688E+01   0.361190E-01   0.312671E+01   0.583640E+00   0.171750E+02   0.101811E+02   0.144668E+03
 178 178  -0.118988E-02   0.100432E+01   0.180232E-02   0.310630E+01  -0.355827E-01   0.163514E+02  -0.119207E+00   0.119712E+03
 179 179  -0.718443E-02   0.998063E+00   0.258336E-01   0.305235E+01   0.347653E+00   0.157700E+02   0.443127E+01   0.115389E+03
 180 180  -0.429622E-02   0.984807E+00   0.463395E-01   0.309394E+01   0.458815E+00   0.164497E+02   0.519989E+01   0.125058E+03
 181 181   0.281177E-02   0.987499E+00  -0.273221E-02   0.303500E+01  -0.181764E+00   0.154048E+02  -0.295209E+01   0.107135E+03
 182 182   0.654894E-02   0.981178E+00   0.486451E-02   0.313149E+01   0.673208E-01   0.170472E+02   0.473397E+00   0.131059E+03
 183 183  -0.905509E-02   0.979935E+00  -0.219467E-02   0.303565E+01  -0.303058E-01   0.152193E+02  -0.604653E+00   0.103909E+03
 184 184   0.303126E-02   0.961992E+00  -0.412869E-01   0.311870E+01  -0.499699E+00   0.167724E+02  -0.731442E+01   0.128461E+03
 185 185   0.963470E-02   0.952502E+00   0.303587E-01   0.310190E+01   0.403165E+00   0.162919E+02   0.536611E+01   0.119750E+03
 186 186   0.276451E-02   0.953929E+00  -0.131861E-01   0.293882E+01  -0.117238E+00   0.136504E+02  -0.788363E+00   0.822346E+02
 187 187  -0.677487E-02   0.946697E+00  -0.673396E-02   0.307981E+01  -0.945675E-01   0.163749E+02  -0.101444E+01   0.126019E+03
 188 188   0.498102E-02   0.933503E+00   0.299412E-01   0.304805E+01   0.146899E+00   0.158249E+02   0.173969E+01   0.121318E+03
 189 189   0.973088E-02   0.932624E+00   0.371312E-01   0.305576E+01   0.490442E+00   0.159931E+02   0.532570E+01   0.120369E+03
 190 190   0.215425E-02   0.923910E+00   0.664847E-02   0.309182E+01  -0.553902E-01   0.163925E+02  -0.236594E+01   0.123670E+03
 191 191  -0.166923E-01   0.924575E+00  -0.168630E-01   0.306326E+01  -0.517271E-01   0.160290E+02   0.134116E+01   0.119132E+03
 192 192   0.280193E-02   0.910159E+00  -0.203687E-01   0.302372E+01  -0.242044E+00   0.153787E+02  -0.281050E+01   0.108419E+03
 193 193  -0.436028E-02   0.903550E+00  -0.156448E-01   0.302630E+01  -0.257752E+00   0.154931E+02  -0.334681E+01   0.113618E+03
 194 194   0.219279E-02   0.908285E+00  -0.184289E-01   0.311545E+01  -0.269995E+00   0.166950E+02  -0.497996E+01   0.129689E+03
 195 195  -0.295899E-02   0.893963E+00   0.679334E-02   0.314599E+01   0.166259E+00   0.169642E+02   0.270165E+01   0.128244E+03
 196 196   0.112643E-01   0.873297E+00   0.123360E-02   0.304365E+01   0.109106E+00   0.154593E+02   0.210393E+01   0.108853E+03
 197 197   0.708752E-02   0.885306E+00  -0.330289E-01   0.304988E+01  -0.363391E+00   0.161353E+02  -0.375082E+01   0.129056E+03
 198 198   0.168482E-01   0.876670E+00  -0.985483E-02   0.316983E+01  -0.799560E-01   0.180416E+02   0.388690E+00   0.151511E+03
 199 199  -0.228311E-01   0.856413E+00  -0.724424E-02   0.307401E+01  -0.176101E+00   0.162378E+02  -0.399833E+01   0.124673E+03
 200 200  -0.342962E-02   0.848886E+00   0.199095E-01   0.309593E+01   0.141489E+00   0.164473E+02   0.893165E+00   0.128448E+03


==> results/case3/A_12_6_6to200_0_15000/img_ALMl1l2.dat <==
   6   6  -0.216124E+00   0.138075E+03  -0.857300E-02   0.449315E+01  -0.478604E+00   0.463847E+02  -0.133202E+02   0.816408E+03
   7   7   0.109153E+01   0.100810E+03   0.388362E-01   0.486565E+01   0.170683E+01   0.600384E+02   0.883262E+02   0.144517E+04
   8   8   0.244319E+00   0.762236E+02   0.228704E-02   0.463813E+01  -0.276987E+00   0.462341E+02  -0.103652E+02   0.694637E+03
   9   9  -0.334513E+00   0.591216E+02  -0.449112E-01   0.393476E+01  -0.910673E+00   0.309970E+02  -0.162626E+02   0.379403E+03
  10  10  -0.177061E+00   0.476891E+02  -0.115132E-01   0.382339E+01  -0.200737E+00   0.284637E+02  -0.183450E+01   0.320003E+03
  11  11   0.886867E-01   0.405208E+02  -0.167489E-01   0.395396E+01   0.490259E-01   0.308173E+02   0.794295E+01   0.368526E+03
  12  12  -0.435079E+00   0.334242E+02   0.121780E-01   0.390609E+01   0.314901E+00   0.307204E+02   0.101916E+02   0.373725E+03
  13  13   0.447415E-01   0.292313E+02  -0.858945E-01   0.385374E+01  -0.152177E+01   0.309207E+02  -0.328627E+02   0.423861E+03
  14  14  -0.428059E+00   0.251834E+02  -0.317136E-01   0.375194E+01  -0.670150E+00   0.282793E+02  -0.138929E+02   0.333385E+03
  15  15   0.784773E-02   0.223326E+02  -0.794713E-02   0.350783E+01  -0.585181E+00   0.238182E+02  -0.160314E+02   0.256322E+03
  16  16  -0.153380E+00   0.196474E+02  -0.163280E-01   0.357880E+01  -0.650417E-01   0.250900E+02   0.277591E+00   0.275376E+03
  17  17  -0.203116E+00   0.178479E+02   0.229448E-01   0.354458E+01   0.834466E+00   0.244686E+02   0.205287E+02   0.270995E+03
  18  18  -0.182411E+00   0.161287E+02   0.189198E-01   0.361003E+01   0.230856E+00   0.270019E+02  -0.369572E+01   0.356619E+03
  19  19   0.452845E-01   0.146345E+02  -0.267328E-01   0.351345E+01  -0.399926E+00   0.232182E+02  -0.349243E+01   0.231450E+03
  20  20  -0.186817E-01   0.135425E+02  -0.418713E-01   0.379343E+01  -0.752850E+00   0.288015E+02  -0.114888E+02   0.336979E+03
  21  21  -0.143839E+00   0.124131E+02  -0.351268E-01   0.358774E+01  -0.542707E+00   0.256147E+02  -0.115352E+02   0.296566E+03
  22  22   0.828215E-01   0.113791E+02  -0.224660E-01   0.351833E+01  -0.463398E+00   0.238617E+02  -0.115958E+02   0.258746E+03
  23  23   0.159984E+00   0.105345E+02   0.976539E-02   0.361408E+01  -0.250697E-02   0.257826E+02  -0.405787E+01   0.288541E+03
  24  24   0.193906E-01   0.100224E+02   0.256974E-01   0.356817E+01   0.169958E+00   0.246352E+02   0.219215E+01   0.266812E+03
  25  25  -0.225892E-01   0.934837E+01   0.966723E-03   0.351277E+01   0.627519E-01   0.234719E+02   0.285765E+01   0.241157E+03
  26  26  -0.460386E-01   0.880412E+01   0.388780E-01   0.351748E+01   0.552562E+00   0.233110E+02   0.935247E+01   0.231849E+03
  27  27  -0.394491E-01   0.833029E+01   0.263223E-02   0.346523E+01   0.160163E+00   0.225956E+02   0.275690E+01   0.220500E+03
  28  28  -0.923282E-01   0.791507E+01   0.240773E-01   0.342539E+01   0.483161E+00   0.226642E+02   0.118901E+02   0.243943E+03
  29  29   0.145212E-04   0.739635E+01   0.203928E-01   0.338545E+01   0.367260E+00   0.213337E+02   0.641226E+01   0.200711E+03
  30  30   0.729157E-02   0.700712E+01   0.254918E-01   0.336185E+01   0.454253E+00   0.209338E+02   0.745594E+01   0.190340E+03
  31  31  -0.395383E-01   0.670800E+01   0.291887E-01   0.335341E+01   0.149035E+00   0.210991E+02   0.243144E+01   0.212432E+03
  32  32  -0.727672E-03   0.644113E+01  -0.887508E-03   0.340491E+01   0.203580E+00   0.217892E+02   0.950180E+01   0.228008E+03
  33  33  -0.406345E-01   0.615466E+01  -0.363197E-01   0.325554E+01  -0.664952E+00   0.190354E+02  -0.111792E+02   0.164451E+03
  34  34  -0.561768E-01   0.585565E+01  -0.559383E-02   0.327008E+01  -0.979890E-01   0.206129E+02  -0.507319E+01   0.222049E+03
  35  35  -0.221831E-01   0.563689E+01   0.369682E-01   0.327915E+01   0.439751E+00   0.189087E+02   0.470872E+01   0.154455E+03
  36  36   0.154325E-01   0.546680E+01   0.118543E-01   0.333737E+01   0.463224E-01   0.200697E+02  -0.591090E+00   0.173808E+03
  37  37  -0.271352E-01   0.515213E+01   0.256681E-01   0.315917E+01   0.107603E+00   0.171125E+02  -0.667957E+00   0.129517E+03
  38  38  -0.281533E-01   0.503221E+01   0.144093E-01   0.327359E+01   0.115233E+00   0.187374E+02   0.199498E+01   0.154196E+03
  39  39  -0.406677E-01   0.478960E+01  -0.517892E-01   0.330196E+01  -0.948217E+00   0.208155E+02  -0.184780E+02   0.210899E+03
  40  40   0.809253E-01   0.467917E+01  -0.422343E-03   0.318379E+01  -0.497347E-01   0.179084E+02  -0.687754E+00   0.144167E+03
  41  41  -0.271167E-01   0.448529E+01   0.389167E-01   0.313471E+01   0.452323E+00   0.166357E+02   0.552311E+01   0.122364E+03
  42  42  -0.273605E-02   0.437838E+01  -0.246263E-01   0.325522E+01  -0.473862E+00   0.193529E+02  -0.737940E+01   0.170535E+03
  43  43   0.194985E-01   0.421973E+01  -0.168622E-01   0.318878E+01  -0.239644E+00   0.180183E+02  -0.446363E+01   0.147710E+03
  44  44  -0.653643E-02   0.405775E+01  -0.230209E-01   0.312145E+01  -0.192434E+00   0.167372E+02  -0.855142E+00   0.127184E+03
  45  45   0.833023E-01   0.395099E+01   0.968913E-02   0.324266E+01   0.300086E+00   0.188171E+02   0.456666E+01   0.169723E+03
  46  46  -0.218082E-02   0.380884E+01  -0.150663E-01   0.316231E+01  -0.236384E+00   0.172147E+02  -0.362902E+01   0.130704E+03
  47  47   0.805396E-02   0.377376E+01   0.136730E-02   0.319563E+01   0.141146E+00   0.178964E+02   0.219232E+01   0.141520E+03
  48  48  -0.375455E-02   0.365511E+01  -0.776588E-02   0.323871E+01  -0.735015E-01   0.185128E+02  -0.517535E+00   0.149855E+03
  49  49   0.359126E-01   0.354461E+01   0.261453E-01   0.313787E+01   0.298280E+00   0.168312E+02   0.291788E+01   0.127702E+03
  50  50  -0.136216E-01   0.347267E+01  -0.485051E-02   0.319485E+01  -0.972670E-01   0.176379E+02  -0.153003E+01   0.136166E+03
  51  51  -0.188448E-01   0.338176E+01   0.251847E-02   0.316084E+01   0.115036E+00   0.175775E+02   0.312920E+01   0.145852E+03
  52  52  -0.173829E-02   0.329782E+01  -0.371939E-01   0.315148E+01  -0.477224E+00   0.171625E+02  -0.589205E+01   0.132405E+03
  53  53  -0.404728E-01   0.320216E+01   0.706552E-02   0.311139E+01  -0.480243E-01   0.162755E+02  -0.128613E+01   0.118610E+03
  54  54   0.132986E-01   0.314749E+01   0.430382E-02   0.314297E+01   0.246102E+00   0.172040E+02   0.587974E+01   0.137202E+03
  55  55  -0.611049E-02   0.307320E+01  -0.307685E-01   0.312882E+01  -0.308739E+00   0.168495E+02  -0.268734E+01   0.130459E+03
  56  56   0.349182E-02   0.302904E+01  -0.207136E-02   0.316543E+01  -0.173003E+00   0.173404E+02  -0.306888E+01   0.133538E+03
  57  57   0.505643E-01   0.295217E+01  -0.595949E-01   0.317441E+01  -0.382284E+00   0.175420E+02  -0.128319E+01   0.139013E+03
  58  58   0.315606E-01   0.287425E+01   0.136973E-01   0.315261E+01   0.233984E+00   0.179205E+02   0.209243E+01   0.160785E+03
  59  59  -0.172538E-01   0.283622E+01  -0.221386E-01   0.312286E+01  -0.407743E+00   0.165816E+02  -0.530183E+01   0.122773E+03
  60  60  -0.847699E-03   0.276210E+01   0.263412E-01   0.316854E+01   0.251854E+00   0.174433E+02   0.307852E+01   0.137785E+03
  61  61  -0.256296E-02   0.269537E+01  -0.793879E-04   0.313172E+01  -0.127504E+00   0.169803E+02  -0.214041E+01   0.131533E+03
  62  62  -0.292131E-01   0.264527E+01   0.217401E-01   0.315729E+01   0.221209E+00   0.173308E+02   0.232293E+01   0.137749E+03
  63  63  -0.866545E-02   0.261237E+01  -0.103746E-01   0.317038E+01  -0.174687E+00   0.177297E+02  -0.351875E+01   0.147265E+03
  64  64   0.507526E-02   0.256204E+01   0.192485E-01   0.315039E+01   0.490282E-01   0.172563E+02  -0.380173E+00   0.138477E+03
  65  65  -0.248404E-01   0.250848E+01  -0.499090E-02   0.318525E+01  -0.356572E+00   0.181479E+02  -0.793820E+01   0.155549E+03
  66  66   0.912026E-02   0.247670E+01   0.132982E-01   0.316687E+01   0.144612E+00   0.176203E+02   0.490734E+00   0.142562E+03
  67  67   0.215900E-02   0.245543E+01   0.384493E-01   0.324001E+01   0.500236E+00   0.188763E+02   0.676837E+01   0.164462E+03
  68  68   0.165284E-01   0.240990E+01  -0.208601E-01   0.313729E+01  -0.412989E+00   0.168787E+02  -0.669261E+01   0.130159E+03
  69  69   0.160698E-01   0.236481E+01  -0.304429E-02   0.318914E+01  -0.126717E+00   0.183192E+02  -0.310289E+01   0.157788E+03
  70  70  -0.119667E-02   0.232632E+01  -0.103310E-01   0.310060E+01  -0.102589E+00   0.160757E+02  -0.810192E+00   0.114106E+03
  71  71   0.390413E-01   0.231746E+01  -0.104361E-01   0.326833E+01   0.203772E-01   0.200412E+02   0.123524E+01   0.188684E+03
  72  72   0.217724E-01   0.221737E+01  -0.198068E-01   0.314571E+01  -0.316840E+00   0.169922E+02  -0.447510E+01   0.128620E+03
  73  73   0.731383E-02   0.221667E+01   0.709149E-02   0.318375E+01   0.151172E+00   0.179008E+02   0.222195E+01   0.145257E+03
  74  74  -0.138694E-02   0.220257E+01  -0.229277E-01   0.317150E+01  -0.521860E+00   0.174870E+02  -0.789423E+01   0.137374E+03
  75  75   0.229922E-01   0.216165E+01   0.297751E-01   0.319365E+01   0.387584E+00   0.182812E+02   0.646637E+01   0.162091E+03
  76  76  -0.651848E-02   0.214902E+01  -0.395754E-01   0.313854E+01  -0.468083E+00   0.168717E+02  -0.603089E+01   0.128385E+03
  77  77   0.176548E-01   0.210014E+01   0.435455E-01   0.323544E+01   0.630880E+00   0.191419E+02   0.120183E+02   0.181145E+03
  78  78   0.264757E-01   0.207654E+01  -0.142898E-01   0.316093E+01  -0.167530E+00   0.175343E+02  -0.150912E+01   0.139660E+03
  79  79   0.935889E-03   0.206177E+01  -0.295962E-01   0.308482E+01  -0.344607E+00   0.157267E+02  -0.372233E+01   0.106644E+03
  80  80  -0.278266E-02   0.201601E+01  -0.436005E-01   0.308480E+01  -0.386629E+00   0.160147E+02  -0.357264E+01   0.115383E+03
  81  81  -0.146548E-01   0.199870E+01  -0.155114E-01   0.319601E+01  -0.269974E+00   0.175863E+02  -0.410000E+01   0.135578E+03
  82  82   0.962798E-02   0.198636E+01  -0.284830E-01   0.325119E+01  -0.677044E+00   0.203283E+02  -0.160902E+02   0.217337E+03
  83  83   0.165786E-01   0.197477E+01  -0.366010E-01   0.319584E+01  -0.512442E+00   0.179649E+02  -0.673236E+01   0.143584E+03
  84  84   0.189997E-01   0.192911E+01   0.313854E-01   0.315354E+01   0.183427E+00   0.169646E+02  -0.256222E+00   0.127695E+03
  85  85   0.118844E-01   0.190962E+01   0.420148E-02   0.309646E+01   0.700176E-01   0.163697E+02   0.426265E+00   0.122772E+03
  86  86  -0.113333E-01   0.190259E+01   0.149047E-01   0.317558E+01   0.152034E+00   0.171267E+02   0.223054E+01   0.127624E+03
  87  87   0.457006E-03   0.188272E+01   0.382358E-01   0.310344E+01   0.389104E+00   0.165095E+02   0.408014E+01   0.124277E+03
  88  88   0.963770E-02   0.184555E+01  -0.165473E-01   0.307483E+01  -0.720602E-01   0.161123E+02  -0.319332E-01   0.118071E+03
  89  89  -0.228096E-01   0.184039E+01   0.390022E-01   0.318243E+01   0.413123E+00   0.179950E+02   0.375169E+01   0.152117E+03
  90  90   0.147115E-02   0.180540E+01  -0.231145E-02   0.323774E+01   0.253043E+00   0.188018E+02   0.765631E+01   0.162309E+03
  91  91  -0.887849E-02   0.180227E+01  -0.176127E-01   0.311551E+01  -0.102871E+00   0.166556E+02   0.403872E+00   0.125499E+03
  92  92   0.584082E-02   0.177232E+01  -0.105124E-01   0.320824E+01  -0.117525E+00   0.182634E+02  -0.149710E+01   0.151512E+03
  93  93  -0.156547E-01   0.175532E+01   0.185239E-02   0.313258E+01   0.108434E+00   0.166769E+02   0.938326E+00   0.122931E+03
  94  94  -0.177787E-01   0.173964E+01   0.207951E-01   0.307670E+01   0.104820E+00   0.160256E+02   0.382325E-01   0.117761E+03
  95  95   0.185646E-01   0.173261E+01  -0.927561E-02   0.310444E+01  -0.183092E+00   0.163517E+02  -0.210675E+01   0.119062E+03
  96  96  -0.114862E-01   0.172362E+01  -0.300593E-01   0.315722E+01  -0.480013E+00   0.174560E+02  -0.692295E+01   0.138131E+03
  97  97  -0.877382E-02   0.168354E+01  -0.176345E-01   0.314527E+01  -0.666074E-01   0.165490E+02   0.574476E+00   0.119905E+03
  98  98   0.379397E-02   0.166360E+01   0.100112E-03   0.316684E+01  -0.181723E+00   0.178931E+02  -0.488154E+01   0.151050E+03
  99  99   0.579824E-02   0.166192E+01  -0.253190E-01   0.312432E+01  -0.240698E+00   0.176855E+02  -0.551624E+01   0.163269E+03
 100 100  -0.154496E-01   0.166624E+01  -0.102223E-01   0.315888E+01  -0.260706E+00   0.172308E+02  -0.561839E+01   0.134720E+03
 101 101  -0.312160E-02   0.167109E+01   0.190197E-01   0.313223E+01   0.288813E+00   0.167432E+02   0.359034E+01   0.124224E+03
 102 102  -0.835734E-02   0.160612E+01  -0.414702E-01   0.310010E+01  -0.465159E+00   0.162956E+02  -0.447575E+01   0.118919E+03
 103 103  -0.103035E-01   0.161309E+01  -0.764280E-02   0.320518E+01   0.145584E-01   0.185184E+02   0.825833E+00   0.160240E+03
 104 104  -0.942238E-02   0.160391E+01   0.465827E-01   0.318317E+01   0.547739E+00   0.185841E+02   0.844334E+01   0.168970E+03
 105 105   0.756543E-02   0.158650E+01  -0.240857E-01   0.305853E+01  -0.232823E+00   0.157558E+02  -0.272680E+01   0.112995E+03
 106 106   0.158998E-01   0.159256E+01   0.217503E-01   0.307597E+01   0.111602E+00   0.159679E+02   0.451249E+00   0.113946E+03
 107 107   0.165739E-01   0.157379E+01  -0.149273E-01   0.313144E+01  -0.346216E-01   0.167731E+02   0.729010E-01   0.125554E+03
 108 108  -0.239450E-02   0.155303E+01   0.194571E-02   0.306133E+01   0.567872E-01   0.159161E+02   0.168299E+01   0.118494E+03
 109 109  -0.126834E-01   0.153823E+01   0.918123E-02   0.306490E+01   0.112826E+00   0.156625E+02   0.154929E+01   0.108523E+03
 110 110  -0.127838E-01   0.152684E+01  -0.551311E-02   0.310818E+01  -0.553515E-03   0.166613E+02   0.484774E+00   0.130203E+03
 111 111   0.494028E-02   0.150064E+01  -0.159378E-01   0.315391E+01  -0.233872E+00   0.172514E+02  -0.233454E+01   0.135052E+03
 112 112   0.174350E-01   0.151946E+01  -0.563798E-02   0.308517E+01  -0.498104E-02   0.162315E+02   0.725649E+00   0.120715E+03
 113 113  -0.989553E-02   0.150121E+01  -0.112176E-01   0.305189E+01  -0.215099E+00   0.157847E+02  -0.281847E+01   0.113918E+03
 114 114   0.268746E-02   0.148418E+01   0.119907E-01   0.306764E+01   0.946456E-01   0.160911E+02   0.320586E+00   0.119302E+03
 115 115   0.445740E-02   0.149097E+01   0.148929E-01   0.313414E+01   0.139863E+00   0.168327E+02   0.188653E+01   0.127082E+03
 116 116   0.872961E-02   0.148200E+01  -0.478691E-01   0.308406E+01  -0.573171E+00   0.165060E+02  -0.667130E+01   0.132010E+03
 117 117  -0.842888E-02   0.146658E+01  -0.243945E-01   0.319326E+01  -0.341553E+00   0.180926E+02  -0.524026E+01   0.147900E+03
 118 118  -0.150295E-01   0.145261E+01  -0.317739E-02   0.314763E+01   0.376143E-01   0.171785E+02   0.212114E+01   0.136357E+03
 119 119  -0.835723E-02   0.144286E+01   0.230912E-04   0.307708E+01   0.123971E+00   0.164604E+02   0.289214E+01   0.129428E+03
 120 120   0.103915E-02   0.142817E+01   0.991978E-02   0.310125E+01   0.831597E-01   0.164303E+02   0.273880E+00   0.123702E+03
 121 121   0.198025E-02   0.142352E+01   0.300946E-01   0.309548E+01   0.324948E+00   0.164025E+02   0.408327E+01   0.124202E+03
 122 122   0.194340E-01   0.141373E+01   0.638087E-02   0.315074E+01   0.960510E-01   0.169705E+02   0.186607E+01   0.129292E+03
 123 123  -0.819456E-02   0.139718E+01   0.137457E-01   0.308560E+01   0.309598E+00   0.158403E+02   0.471263E+01   0.110894E+03
 124 124   0.820686E-03   0.138530E+01   0.427253E-01   0.318097E+01   0.441355E+00   0.178529E+02   0.501015E+01   0.144866E+03
 125 125  -0.211812E-01   0.139945E+01   0.153104E-01   0.318403E+01  -0.293561E+00   0.195428E+02  -0.178137E+02   0.240203E+03
 126 126   0.479142E-02   0.137067E+01   0.133221E-01   0.316576E+01   0.264240E+00   0.178125E+02   0.619544E+01   0.153099E+03
 127 127   0.345957E-02   0.137111E+01   0.225516E-02   0.303500E+01   0.101632E+00   0.151514E+02   0.127766E+01   0.102665E+03
 128 128  -0.975288E-02   0.136309E+01  -0.372680E-01   0.310865E+01  -0.406585E+00   0.163226E+02  -0.499191E+01   0.118366E+03
 129 129   0.255583E-01   0.134612E+01  -0.209589E-01   0.311170E+01  -0.217188E+00   0.163574E+02  -0.209250E+01   0.119145E+03
 130 130   0.114308E-01   0.134233E+01  -0.313463E-01   0.310841E+01  -0.136027E+00   0.163294E+02  -0.621611E+00   0.118054E+03
 131 131  -0.556411E-02   0.133428E+01  -0.322680E-01   0.323045E+01  -0.335366E+00   0.183200E+02  -0.388606E+01   0.145815E+03
 132 132   0.990749E-03   0.131916E+01  -0.320639E-01   0.311427E+01  -0.289644E+00   0.164108E+02  -0.262241E+01   0.121877E+03
 133 133   0.249243E-01   0.131919E+01  -0.746018E-02   0.301922E+01  -0.492734E-01   0.152341E+02   0.313449E+00   0.106696E+03
 134 134   0.747151E-02   0.131505E+01  -0.296303E-01   0.309261E+01  -0.303660E+00   0.160998E+02  -0.337199E+01   0.115307E+03
 135 135  -0.137176E-01   0.131300E+01   0.275952E-01   0.325759E+01   0.301175E+00   0.191665E+02   0.251102E+01   0.166127E+03
 136 136  -0.741874E-02   0.129783E+01  -0.142771E-01   0.314112E+01  -0.295844E+00   0.169889E+02  -0.447135E+01   0.129173E+03
 137 137   0.380625E-02   0.128538E+01   0.250454E-02   0.307073E+01   0.288400E-01   0.157813E+02  -0.350677E-01   0.112229E+03
 138 138  -0.193669E-01   0.128544E+01  -0.541266E-02   0.310805E+01  -0.136122E+00   0.172175E+02  -0.394462E+01   0.144545E+03
 139 139  -0.775160E-02   0.126648E+01   0.923066E-02   0.313240E+01   0.541275E-01   0.165864E+02   0.354612E+00   0.120442E+03
 140 140   0.779031E-02   0.127091E+01   0.444003E-02   0.304789E+01   0.884911E-02   0.156721E+02  -0.811007E+00   0.113209E+03
 141 141   0.635680E-02   0.125117E+01   0.504740E-03   0.301025E+01   0.223637E-01   0.153784E+02  -0.175682E+00   0.111182E+03
 142 142  -0.721262E-02   0.125033E+01  -0.447253E-01   0.318157E+01  -0.470457E+00   0.183558E+02  -0.558481E+01   0.161133E+03
 143 143  -0.685183E-02   0.123626E+01   0.334313E-01   0.318252E+01   0.433893E+00   0.179614E+02   0.623247E+01   0.150449E+03
 144 144  -0.296642E-02   0.123053E+01  -0.153195E-01   0.309116E+01  -0.156398E+00   0.161595E+02  -0.165229E+01   0.118336E+03
 145 145   0.538766E-02   0.122652E+01   0.144571E-01   0.315874E+01   0.208129E+00   0.176047E+02   0.380571E+01   0.145727E+03
 146 146  -0.183572E-02   0.121735E+01  -0.236293E-01   0.312811E+01  -0.343490E+00   0.172444E+02  -0.626721E+01   0.143866E+03
 147 147   0.106546E-02   0.122495E+01   0.670379E-02   0.302409E+01   0.260553E-01   0.155526E+02   0.451091E+00   0.113990E+03
 148 148   0.293622E-02   0.120675E+01  -0.162578E-01   0.311044E+01  -0.139739E+00   0.166378E+02  -0.149001E+01   0.125811E+03
 149 149   0.121717E-01   0.121377E+01   0.871663E-02   0.311858E+01   0.247137E+00   0.166015E+02   0.361774E+01   0.123807E+03
 150 150  -0.166461E-02   0.118348E+01  -0.233435E-01   0.313588E+01  -0.210950E+00   0.175373E+02  -0.253960E+01   0.150140E+03
 151 151  -0.616378E-02   0.119182E+01   0.693595E-02   0.308496E+01  -0.291251E-01   0.160342E+02  -0.288807E+01   0.118935E+03
 152 152   0.225676E-01   0.117001E+01   0.238675E-01   0.309651E+01   0.137814E+00   0.165165E+02  -0.632379E+00   0.127349E+03
 153 153   0.191823E-01   0.116012E+01  -0.467671E-02   0.311664E+01   0.477468E-01   0.167696E+02   0.145480E+01   0.129174E+03
 154 154  -0.126035E-01   0.117696E+01  -0.465134E-01   0.312944E+01  -0.455869E+00   0.172788E+02  -0.461603E+01   0.139950E+03
 155 155   0.392311E-02   0.115827E+01   0.237515E-01   0.309178E+01   0.121305E+00   0.160532E+02   0.800987E+00   0.114967E+03
 156 156  -0.288797E-02   0.115321E+01  -0.207310E-01   0.317627E+01  -0.851403E-01   0.178945E+02   0.158099E+01   0.148202E+03
 157 157  -0.123556E-01   0.114522E+01  -0.137560E-01   0.312441E+01  -0.139854E+00   0.164755E+02  -0.172192E+01   0.118710E+03
 158 158  -0.271625E-03   0.113443E+01  -0.266396E-02   0.302901E+01  -0.348746E-01   0.151655E+02  -0.647379E+00   0.103711E+03
 159 159  -0.759030E-02   0.114922E+01   0.267163E-01   0.311667E+01   0.322828E+00   0.167501E+02   0.448567E+01   0.131393E+03
 160 160   0.421369E-02   0.112750E+01  -0.798210E-02   0.315974E+01   0.870381E-01   0.168175E+02   0.245568E+01   0.122022E+03
 161 161  -0.436619E-02   0.112420E+01   0.419704E-02   0.303168E+01   0.151536E+00   0.154629E+02   0.260501E+01   0.110680E+03
 162 162  -0.325465E-02   0.110345E+01  -0.490745E-01   0.316097E+01  -0.366099E+00   0.174001E+02  -0.235954E+01   0.137232E+03
 163 163  -0.326020E-02   0.110549E+01  -0.889322E-02   0.321364E+01  -0.147871E+00   0.187764E+02  -0.173776E+01   0.161887E+03
 164 164   0.181444E-02   0.110014E+01  -0.232641E-01   0.309748E+01  -0.275951E+00   0.170045E+02  -0.377813E+01   0.139329E+03
 165 165   0.763113E-02   0.108833E+01  -0.250908E-02   0.314649E+01   0.643064E-01   0.169576E+02   0.158620E+01   0.126832E+03
 166 166   0.196548E-01   0.109365E+01   0.140436E-01   0.308401E+01   0.106833E+00   0.158394E+02   0.114757E+01   0.111058E+03
 167 167  -0.690618E-02   0.107357E+01   0.907999E-02   0.310196E+01  -0.960911E-01   0.163838E+02  -0.246609E+01   0.121053E+03
 168 168   0.207633E-02   0.107440E+01   0.260910E-01   0.308846E+01   0.367725E+00   0.160708E+02   0.473652E+01   0.115647E+03
 169 169   0.417502E-02   0.106555E+01  -0.492169E-01   0.312456E+01  -0.596840E+00   0.172876E+02  -0.655381E+01   0.141864E+03
 170 170  -0.109164E-01   0.105995E+01   0.103071E-01   0.310930E+01   0.157683E+00   0.166722E+02   0.244982E+01   0.130716E+03
 171 171  -0.989641E-03   0.106023E+01  -0.100546E-01   0.303093E+01  -0.523829E-01   0.157425E+02  -0.316912E+00   0.118737E+03
 172 172  -0.944215E-02   0.105123E+01   0.550883E-02   0.302421E+01  -0.560667E-03   0.153202E+02  -0.995351E+00   0.108049E+03
 173 173  -0.213427E-01   0.103359E+01   0.160406E-01   0.302985E+01   0.129331E+00   0.153549E+02   0.114834E+01   0.108569E+03
 174 174  -0.133634E-01   0.103128E+01   0.207103E-01   0.312279E+01   0.160263E+00   0.174930E+02  -0.125266E+01   0.157902E+03
 175 175   0.103005E-01   0.103098E+01   0.970383E-03   0.314656E+01   0.987097E-02   0.170589E+02  -0.144162E+00   0.132544E+03
 176 176  -0.826114E-02   0.102131E+01  -0.137536E-01   0.318241E+01  -0.295637E-01   0.182341E+02   0.110416E+01   0.154910E+03
 177 177  -0.256429E-02   0.101028E+01   0.238542E-01   0.302012E+01   0.261033E+00   0.151685E+02   0.326647E+01   0.107696E+03
 178 178  -0.218509E-03   0.100382E+01  -0.189567E-01   0.307556E+01  -0.163162E+00   0.157245E+02  -0.147410E+01   0.108962E+03
 179 179   0.107580E-01   0.999514E+00   0.318019E-01   0.314322E+01   0.360385E+00   0.172285E+02   0.379646E+01   0.135342E+03
 180 180  -0.933906E-03   0.990142E+00   0.378826E-03   0.315537E+01  -0.118620E-01   0.176780E+02  -0.892969E+00   0.146830E+03
 181 181  -0.541310E-02   0.985257E+00   0.154140E-01   0.315564E+01   0.156811E+00   0.175952E+02   0.192404E+01   0.143790E+03
 182 182   0.133359E-01   0.982729E+00   0.297140E-01   0.311931E+01   0.198100E+00   0.168399E+02   0.570653E+00   0.130587E+03
 183 183   0.108790E-01   0.976367E+00   0.106683E-01   0.314589E+01  -0.293918E-01   0.172492E+02  -0.201858E+01   0.136712E+03
 184 184  -0.314992E-02   0.966973E+00   0.151010E-01   0.309872E+01   0.946904E-01   0.168459E+02  -0.153736E+01   0.135597E+03
 185 185   0.137888E-01   0.950607E+00   0.166330E-01   0.303486E+01   0.260415E+00   0.157736E+02   0.395901E+01   0.119897E+03
 186 186   0.361206E-02   0.951890E+00  -0.258484E-02   0.311256E+01  -0.103649E+00   0.164791E+02  -0.117354E+01   0.121115E+03
 187 187  -0.157227E-01   0.954240E+00   0.166523E-01   0.305893E+01   0.147302E+00   0.159180E+02   0.148392E+01   0.116828E+03
 188 188  -0.159929E-02   0.935605E+00  -0.261058E-01   0.308343E+01  -0.121733E+00   0.160206E+02   0.460303E+00   0.116035E+03
 189 189  -0.399854E-02   0.922842E+00  -0.246017E-02   0.305603E+01  -0.900247E-01   0.157583E+02  -0.189512E+01   0.114034E+03
 190 190  -0.982374E-02   0.915193E+00  -0.236337E-01   0.299812E+01  -0.311068E+00   0.150028E+02  -0.373101E+01   0.104957E+03
 191 191  -0.518526E-03   0.906880E+00  -0.170168E-02   0.305626E+01   0.318789E-01   0.154164E+02   0.815131E+00   0.104728E+03
 192 192   0.957139E-03   0.912247E+00   0.621046E-02   0.317553E+01  -0.165580E+00   0.184014E+02  -0.688255E+01   0.172032E+03
 193 193  -0.337208E-02   0.900672E+00  -0.288623E-01   0.307850E+01  -0.138965E+00   0.164171E+02   0.139591E+01   0.129907E+03
 194 194  -0.250975E-02   0.896919E+00   0.251183E-01   0.310277E+01   0.324685E+00   0.168971E+02   0.402158E+01   0.134703E+03
 195 195  -0.436551E-02   0.895128E+00  -0.483342E-01   0.310255E+01  -0.468141E+00   0.164065E+02  -0.462736E+01   0.121090E+03
 196 196   0.116750E-01   0.881566E+00  -0.156724E-01   0.312325E+01  -0.216767E+00   0.168912E+02  -0.296347E+01   0.130934E+03
 197 197   0.185850E-02   0.875763E+00   0.445179E-01   0.312254E+01   0.114181E+00   0.170332E+02  -0.318993E+01   0.137749E+03
 198 198   0.463898E-02   0.876713E+00  -0.625839E-02   0.307807E+01  -0.865256E-01   0.164677E+02  -0.189309E+01   0.130787E+03
 199 199   0.253664E-02   0.861052E+00  -0.260962E-01   0.302476E+01  -0.340522E+00   0.153227E+02  -0.501730E+01   0.107775E+03
 200 200  -0.852424E-02   0.855727E+00   0.111415E-01   0.308939E+01   0.174341E+00   0.166918E+02   0.311649E+01   0.136032E+03


==> results/case3/A_12_6_6to200_0_15000/moments_new.dat <==
6  138.833  4.54381  4.54381
7  100.227  4.53263  4.53263
8  75.7426  3.8989  3.8989
9  59.4438  4.33282  3.65364
10  47.9964  3.94636  3.79481
11  39.7612  4.17791  3.78126
12  33.6323  4.20165  3.67835
13  28.901  3.9607  3.57522
14  25.1672  3.70262  3.49546
15  22.1726  3.5496  3.43706
16  19.7358  3.49996  3.39362
17  17.7258  3.51073  3.36002
18  16.0469  3.54268  3.33296
19  14.6281  3.57202  3.31044
20  13.4162  3.5883  3.29123
21  12.3707  3.58936  3.27454
22  11.4616  3.57715  3.25987
23  10.6654  3.55509  3.24684
24  9.96361  3.52668  3.23517
25  9.3412  3.49489  3.22465
26  8.78602  3.46203  3.21511
27  8.28811  3.4297  3.20641
28  7.83929  3.39896  3.19844
29  7.43276  3.37046  3.19112
30  7.06284  3.34449  3.18435
31  6.72483  3.32117  3.17808
32  6.41504  3.30044  3.17224
33  6.13036  3.28217  3.1668
34  5.86809  3.26616  3.16171
35  5.62593  3.25222  3.15693
36  5.40185  3.24012  3.15244
37  5.19407  3.22965  3.14821
38  5.00104  3.2206  3.14422
39  4.8214  3.21281  3.14044
40  4.65394  3.20609  3.13686
41  4.49758  3.2003  3.13346
42  4.35133  3.19532  3.13023
43  4.2143  3.19101  3.12715
44  4.08571  3.18729  3.12422
45  3.96486  3.18407  3.12142
46  3.8511  3.18126  3.11875
47  3.74388  3.17882  3.11619
48  3.64269  3.17666  3.11375
49  3.54705  3.17476  3.1114
50  3.45656  3.17308  3.10915
51  3.37083  3.17156  3.10698
52  3.28952  3.17019  3.10491
53  3.21232  3.16894  3.10291
54  3.13894  3.1678  3.10098
55  3.06912  3.16673  3.09913
56  3.00263  3.16573  3.09734
57  2.93923  3.16478  3.09562
58  2.87874  3.16387  3.09396
59  2.82097  3.163  3.09235
60  2.76574  3.16215  3.0908
61  2.71291  3.16133  3.0893
62  2.66233  3.16052  3.08784
63  2.61388  3.15972  3.08644
64  2.56743  3.15892  3.08508
65  2.52287  3.15813  3.08376
66  2.48011  3.15735  3.08248
67  2.43904  3.15656  3.08124
68  2.39957  3.15578  3.08003
69  2.36163  3.15499  3.07886
70  2.32514  3.1542  3.07772
71  2.29001  3.1534  3.07662
72  2.25619  3.15261  3.07555
73  2.22362  3.15181  3.0745
74  2.19224  3.151  3.07349
75  2.16198  3.1502  3.0725
76  2.13281  3.14938  3.07154
77  2.10466  3.14857  3.0706
78  2.07751  3.14776  3.06969
79  2.05129  3.14694  3.0688
80  2.02598  3.14612  3.06793
81  2.00154  3.1453  3.06709
82  1.97791  3.14447  3.06626
83  1.95506  3.14365  3.06546
84  1.93295  3.14282  3.06467
85  1.91155  3.142  3.06391
86  1.89081  3.14117  3.06316
87  1.8707  3.14035  3.06243
88  1.85121  3.13953  3.06171
89  1.83228  3.13871  3.06101
90  1.81391  3.13788  3.06033
91  1.79605  3.13707  3.05966
92  1.7787  3.13625  3.05901
93  1.76183  3.13544  3.05837
94  1.74541  3.13463  3.05774
95  1.72943  3.13382  3.05713
96  1.71387  3.13301  3.05653
97  1.69871  3.13221  3.05594
98  1.68394  3.13141  3.05537
99  1.66954  3.13062  3.05481
100  1.65549  3.12983  3.05425


==> results/case3/A_12_6_6to200_0_15000/real_ALMl1l2.dat <==
   6   6  -0.155224E+01   0.138096E+03   0.376897E-01   0.446534E+01   0.204381E+00   0.411186E+02  -0.770301E+01   0.572917E+03
   7   7   0.257210E+00   0.100269E+03   0.189657E-01   0.459795E+01  -0.226647E+00   0.509078E+02  -0.386084E+02   0.114094E+04
   8   8   0.714561E+00   0.763381E+02   0.752057E-01   0.491165E+01   0.235562E+01   0.634583E+02   0.748103E+02   0.156441E+04
   9   9   0.240953E+00   0.589814E+02   0.195234E-01   0.406488E+01   0.236451E+00   0.338302E+02   0.220569E+01   0.435498E+03
  10  10  -0.341145E+00   0.475911E+02  -0.479337E-01   0.396928E+01  -0.388377E+00   0.332076E+02  -0.554913E+01   0.456520E+03
  11  11  -0.355040E+00   0.398416E+02  -0.221995E-01   0.401672E+01  -0.201949E+00   0.326083E+02  -0.567819E+00   0.409008E+03
  12  12  -0.263457E+00   0.337046E+02  -0.284052E-01   0.404053E+01   0.168081E+00   0.338522E+02   0.135066E+02   0.457825E+03
  13  13   0.257254E+00   0.286964E+02   0.542140E-01   0.397318E+01   0.104565E+01   0.340051E+02   0.237220E+02   0.492551E+03
  14  14  -0.273995E-01   0.251502E+02   0.736091E-01   0.373032E+01   0.109257E+01   0.278151E+02   0.190925E+02   0.327305E+03
  15  15   0.108509E+00   0.221594E+02   0.163324E-01   0.357082E+01   0.651430E+00   0.255653E+02   0.199578E+02   0.312137E+03
  16  16  -0.727375E-01   0.197320E+02  -0.104516E-01   0.361362E+01  -0.406984E+00   0.269121E+02  -0.145138E+02   0.360727E+03
  17  17  -0.332594E-01   0.176761E+02  -0.238332E-01   0.360262E+01  -0.576239E+00   0.249734E+02  -0.133619E+02   0.268435E+03
  18  18  -0.126304E+00   0.161039E+02   0.107582E-02   0.355638E+01   0.470343E+00   0.255334E+02   0.147830E+02   0.301502E+03
  19  19  -0.109062E+00   0.147998E+02   0.240409E-01   0.353084E+01   0.420986E+00   0.233232E+02   0.601037E+01   0.227798E+03
  20  20   0.135429E+00   0.133865E+02   0.210021E-01   0.364469E+01   0.235430E+00   0.266528E+02   0.204281E+01   0.317150E+03
  21  21  -0.241915E-01   0.123471E+02   0.257678E-01   0.348048E+01   0.236624E+00   0.227541E+02   0.254100E+01   0.222110E+03
  22  22  -0.747138E-01   0.114442E+02  -0.617512E-01   0.352343E+01  -0.633959E+00   0.233601E+02  -0.576175E+01   0.232276E+03
  23  23   0.337873E-01   0.105964E+02   0.209243E-01   0.352302E+01   0.438391E+00   0.230940E+02   0.884514E+01   0.222439E+03
  24  24   0.646780E-02   0.100248E+02  -0.411952E-01   0.347721E+01  -0.683968E+00   0.228645E+02  -0.135208E+02   0.232946E+03
  25  25   0.153537E+00   0.938017E+01   0.511834E-01   0.357818E+01   0.124345E+01   0.266375E+02   0.345618E+02   0.360575E+03
  26  26   0.818962E-01   0.884713E+01  -0.109497E-01   0.352564E+01  -0.609208E-02   0.243104E+02   0.418269E+01   0.273896E+03
  27  27   0.525809E-01   0.818218E+01  -0.797194E-02   0.335844E+01  -0.376192E+00   0.208572E+02  -0.928837E+01   0.199180E+03
  28  28   0.321330E-01   0.785838E+01   0.134881E-01   0.340830E+01   0.274361E+00   0.214245E+02   0.288771E+01   0.195719E+03
  29  29   0.438441E-01   0.735816E+01  -0.499019E-01   0.332962E+01  -0.641984E+00   0.199204E+02  -0.873040E+01   0.171464E+03
  30  30   0.901646E-01   0.709005E+01  -0.345913E-02   0.335794E+01  -0.744357E-01   0.212075E+02  -0.139748E+01   0.212559E+03
  31  31  -0.269629E-01   0.670455E+01  -0.274058E-01   0.333403E+01  -0.294717E+00   0.198793E+02  -0.432524E+01   0.172548E+03
  32  32   0.825842E-02   0.643827E+01  -0.335510E-01   0.326367E+01  -0.542359E+00   0.188932E+02  -0.866317E+01   0.164382E+03
  33  33  -0.106026E-01   0.614579E+01   0.135444E-01   0.327190E+01   0.110340E+00   0.189105E+02   0.978789E+00   0.158146E+03
  34  34  -0.152446E-01   0.587495E+01   0.121956E-01   0.327648E+01   0.392584E+00   0.195458E+02   0.843001E+01   0.174704E+03
  35  35   0.181127E-01   0.554565E+01   0.304708E-01   0.325836E+01   0.310366E+00   0.187881E+02   0.344409E+01   0.162162E+03
  36  36   0.780217E-01   0.542432E+01   0.669642E-02   0.326386E+01  -0.390357E-01   0.192978E+02  -0.335547E+01   0.179775E+03
  37  37  -0.460801E-01   0.518522E+01  -0.577632E-02   0.327730E+01  -0.697232E-01   0.194976E+02  -0.894302E+00   0.172629E+03
  38  38   0.634908E-02   0.501755E+01   0.366953E-02   0.324487E+01   0.349564E-01   0.182297E+02   0.443647E+00   0.142722E+03
  39  39  -0.612931E-01   0.480725E+01   0.478417E-01   0.324607E+01   0.448659E+00   0.192086E+02   0.305602E+01   0.169456E+03
  40  40   0.967054E-02   0.463090E+01  -0.979203E-03   0.315583E+01   0.282374E-01   0.175705E+02   0.103641E+01   0.143410E+03
  41  41   0.400868E-01   0.445701E+01  -0.180708E-01   0.316659E+01  -0.269735E+00   0.171540E+02  -0.537433E+01   0.132400E+03
  42  42  -0.599280E-01   0.436420E+01   0.100254E-01   0.310412E+01   0.147836E+00   0.165569E+02   0.240309E+01   0.127181E+03
  43  43   0.558264E-02   0.424431E+01  -0.186051E-01   0.322894E+01  -0.107188E+00   0.185228E+02  -0.494594E+00   0.155579E+03
  44  44   0.443955E-01   0.409003E+01  -0.144225E-01   0.315961E+01  -0.883376E-01   0.171618E+02   0.892464E-01   0.130526E+03
  45  45  -0.404716E-01   0.397811E+01  -0.520171E-02   0.316086E+01  -0.793259E-01   0.176255E+02  -0.820544E+00   0.142749E+03
  46  46  -0.102722E-01   0.384062E+01  -0.403067E-02   0.313240E+01  -0.609573E-02   0.167075E+02   0.112535E+00   0.123246E+03
  47  47   0.358033E-01   0.374842E+01  -0.362174E-01   0.331367E+01  -0.761158E+00   0.210224E+02  -0.165704E+02   0.220207E+03
  48  48  -0.228424E-01   0.368308E+01   0.136445E-01   0.320878E+01   0.174752E+00   0.186240E+02   0.280257E+01   0.160147E+03
  49  49   0.218714E-01   0.357163E+01  -0.126820E-01   0.313930E+01  -0.939345E-01   0.170450E+02  -0.838784E+00   0.132443E+03
  50  50   0.743194E-02   0.345262E+01   0.284052E-01   0.313682E+01   0.293355E+00   0.166456E+02   0.384811E+01   0.121160E+03
  51  51  -0.117266E-01   0.336064E+01  -0.180791E-01   0.322241E+01   0.188585E-01   0.189980E+02   0.403691E+01   0.171623E+03
  52  52  -0.158157E-01   0.330017E+01  -0.228533E-01   0.312947E+01  -0.306428E+00   0.172593E+02  -0.455510E+01   0.141364E+03
  53  53   0.207797E-01   0.319694E+01   0.268068E-01   0.315387E+01   0.266382E+00   0.171235E+02   0.400452E+01   0.134741E+03
  54  54   0.469597E-01   0.313287E+01   0.540336E-02   0.318752E+01   0.161102E+00   0.176998E+02   0.316703E+01   0.139398E+03
  55  55  -0.380555E-01   0.307979E+01   0.153393E-01   0.315063E+01   0.546712E-01   0.170631E+02  -0.100715E+01   0.129443E+03
  56  56  -0.790404E-02   0.301479E+01   0.234225E-01   0.325206E+01   0.533553E+00   0.195852E+02   0.103101E+02   0.180478E+03
  57  57   0.347487E-02   0.293762E+01   0.333203E-01   0.321524E+01   0.325066E+00   0.182481E+02   0.330339E+01   0.148260E+03
  58  58   0.261352E-01   0.288151E+01  -0.192112E-01   0.311466E+01  -0.288712E+00   0.168615E+02  -0.520924E+01   0.134198E+03
  59  59  -0.573124E-02   0.283849E+01   0.264124E-02   0.322322E+01   0.126397E-01   0.179358E+02  -0.611134E+00   0.141065E+03
  60  60  -0.244035E-01   0.276993E+01   0.342653E-01   0.311306E+01   0.556228E+00   0.168688E+02   0.934382E+01   0.139296E+03
  61  61  -0.173779E-01   0.268547E+01  -0.218043E-01   0.316771E+01  -0.239296E+00   0.168882E+02  -0.251903E+01   0.121891E+03
  62  62   0.128641E-01   0.267247E+01   0.120914E-01   0.315045E+01   0.444053E+00   0.174246E+02   0.946596E+01   0.144987E+03
  63  63  -0.120741E-01   0.263118E+01  -0.219058E-01   0.314472E+01  -0.432032E+00   0.175473E+02  -0.788476E+01   0.146521E+03
  64  64  -0.215549E-01   0.257322E+01  -0.205956E-01   0.318589E+01  -0.151432E+00   0.178821E+02  -0.528576E+00   0.145689E+03
  65  65  -0.251047E-01   0.251724E+01  -0.137636E-01   0.314034E+01  -0.107185E+00   0.168604E+02  -0.627639E+00   0.128317E+03
  66  66   0.188212E-01   0.249494E+01   0.207943E-02   0.314444E+01   0.143743E-01   0.170815E+02   0.804399E+00   0.132334E+03
  67  67   0.192913E-01   0.242846E+01  -0.188547E-01   0.312582E+01  -0.620683E-01   0.171292E+02   0.776808E+00   0.139355E+03
  68  68   0.249255E-02   0.240229E+01  -0.393809E-01   0.317601E+01  -0.714233E+00   0.179356E+02  -0.115751E+02   0.149118E+03
  69  69   0.408955E-02   0.233223E+01   0.464795E-02   0.314048E+01  -0.170715E+00   0.172072E+02  -0.349977E+01   0.135515E+03
  70  70   0.127978E-01   0.229791E+01  -0.331948E-01   0.311538E+01  -0.630362E+00   0.176064E+02  -0.138169E+02   0.167249E+03
  71  71  -0.910506E-03   0.228496E+01  -0.340797E-02   0.325391E+01  -0.300188E+00   0.189626E+02  -0.677127E+01   0.163374E+03
  72  72  -0.676158E-02   0.225745E+01  -0.536658E-02   0.315284E+01  -0.207413E+00   0.174261E+02  -0.457174E+01   0.141059E+03
  73  73   0.111824E-01   0.222822E+01   0.971874E-02   0.310826E+01   0.226576E-01   0.168028E+02  -0.734105E+00   0.131367E+03
  74  74  -0.296051E-01   0.219010E+01  -0.354281E-01   0.312728E+01  -0.359403E+00   0.163241E+02  -0.387617E+01   0.116209E+03
  75  75   0.214364E-02   0.220338E+01  -0.229180E-03   0.323843E+01  -0.912330E-02   0.182767E+02  -0.115249E+01   0.145744E+03
  76  76   0.257673E-01   0.212779E+01  -0.401439E-02   0.318588E+01  -0.403384E-02   0.184513E+02   0.970974E+00   0.162892E+03
  77  77  -0.254915E-01   0.209098E+01  -0.120032E-01   0.316317E+01  -0.105809E+00   0.179116E+02  -0.847944E+00   0.150147E+03
  78  78  -0.190608E-01   0.207037E+01   0.289279E-01   0.316450E+01   0.455011E+00   0.174907E+02   0.730587E+01   0.138406E+03
  79  79   0.219800E-01   0.204092E+01   0.184590E-02   0.316443E+01  -0.123858E+00   0.172712E+02  -0.238257E+01   0.131765E+03
  80  80  -0.127833E-01   0.203911E+01  -0.266828E-01   0.319534E+01  -0.421080E+00   0.177286E+02  -0.636393E+01   0.139962E+03
  81  81  -0.951740E-02   0.198938E+01  -0.386502E-01   0.326173E+01  -0.354058E+00   0.191348E+02  -0.297099E+01   0.164882E+03
  82  82  -0.246298E-01   0.197420E+01  -0.108009E-01   0.314653E+01  -0.655592E-02   0.171091E+02   0.101349E+01   0.133973E+03
  83  83  -0.416708E-02   0.196582E+01   0.421407E-02   0.313117E+01  -0.679696E-01   0.168696E+02  -0.149078E+01   0.128524E+03
  84  84   0.115319E-01   0.192680E+01   0.446418E-01   0.307517E+01   0.539943E+00   0.160887E+02   0.655094E+01   0.118289E+03
  85  85   0.124238E-01   0.191976E+01  -0.259455E-01   0.309606E+01  -0.399203E+00   0.160836E+02  -0.582247E+01   0.115948E+03
  86  86  -0.118422E-01   0.189935E+01   0.131896E-01   0.319169E+01  -0.143247E+00   0.178574E+02  -0.355009E+01   0.149847E+03
  87  87  -0.348700E-01   0.186442E+01  -0.124917E-02   0.314905E+01  -0.631144E-01   0.174538E+02  -0.358363E+01   0.145587E+03
  88  88  -0.128140E-01   0.184117E+01   0.215746E-02   0.308374E+01   0.160115E+00   0.158408E+02   0.294511E+01   0.110420E+03
  89  89   0.116560E-01   0.184801E+01   0.301976E-02   0.317328E+01   0.199937E+00   0.175712E+02   0.428067E+01   0.139878E+03
  90  90  -0.112844E-01   0.181190E+01   0.361574E-02   0.311472E+01  -0.974813E-01   0.164287E+02  -0.211655E+01   0.119859E+03
  91  91   0.336267E-02   0.180849E+01   0.501974E-02   0.313431E+01   0.249914E+00   0.177120E+02   0.816539E+01   0.161136E+03
  92  92  -0.854372E-02   0.178059E+01  -0.657509E-02   0.315170E+01  -0.464092E-01   0.168482E+02   0.520960E+00   0.124590E+03
  93  93   0.824297E-02   0.174478E+01   0.186284E-02   0.302957E+01   0.857312E-01   0.152625E+02   0.142153E+01   0.105412E+03
  94  94   0.255270E-02   0.173772E+01   0.977607E-02   0.308920E+01   0.162233E+00   0.163556E+02   0.229087E+01   0.123309E+03
  95  95   0.806336E-02   0.171281E+01  -0.240877E-01   0.317119E+01  -0.274790E+00   0.177580E+02  -0.427060E+01   0.146873E+03
  96  96   0.763010E-02   0.172984E+01  -0.224879E-01   0.312777E+01  -0.203449E+00   0.172045E+02  -0.138726E+01   0.145484E+03
  97  97  -0.584708E-02   0.169544E+01   0.828593E-02   0.307850E+01   0.176169E+00   0.160309E+02   0.270837E+01   0.115809E+03
  98  98   0.859089E-02   0.168359E+01   0.349735E-01   0.322223E+01   0.522063E+00   0.185517E+02   0.848054E+01   0.161888E+03
  99  99  -0.156862E-01   0.167355E+01   0.385672E-01   0.312350E+01   0.242310E+00   0.171692E+02  -0.883304E-01   0.142669E+03
 100 100  -0.116701E-01   0.166065E+01  -0.456279E-02   0.314775E+01   0.563411E-01   0.167684E+02   0.209200E+01   0.124381E+03
 101 101  -0.716752E-02   0.163717E+01   0.155129E-01   0.306200E+01   0.108093E+00   0.158331E+02   0.792161E+00   0.115583E+03
 102 102  -0.309246E-02   0.162169E+01   0.117803E-01   0.311476E+01  -0.499508E-02   0.163025E+02  -0.165347E+01   0.118322E+03
 103 103  -0.257674E-01   0.162588E+01  -0.947749E-02   0.312258E+01  -0.137741E+00   0.168281E+02  -0.236070E+01   0.130070E+03
 104 104   0.276846E-02   0.159131E+01  -0.627641E-01   0.311561E+01  -0.799536E+00   0.167610E+02  -0.104968E+02   0.129227E+03
 105 105  -0.962897E-02   0.159605E+01   0.393414E-02   0.306362E+01   0.113053E+00   0.155817E+02   0.168629E+01   0.108463E+03
 106 106  -0.115111E-01   0.157302E+01  -0.856051E-02   0.312449E+01  -0.391234E-01   0.167315E+02  -0.712694E-01   0.126504E+03
 107 107   0.120907E-01   0.155069E+01  -0.861067E-02   0.314396E+01  -0.332584E-03   0.170860E+02   0.549885E+00   0.131091E+03
 108 108   0.950241E-02   0.155828E+01   0.965478E-02   0.315984E+01   0.108736E+00   0.175690E+02   0.473444E+00   0.145265E+03
 109 109   0.508353E-02   0.154861E+01   0.826810E-02   0.310314E+01   0.314240E-01   0.166928E+02  -0.458090E-01   0.127554E+03
 110 110   0.194209E-02   0.152342E+01  -0.435558E-02   0.325742E+01  -0.120564E+00   0.199154E+02   0.137863E+01   0.191928E+03
 111 111   0.165185E-01   0.151961E+01  -0.184913E-01   0.306215E+01  -0.285955E+00   0.160976E+02  -0.470894E+01   0.122880E+03
 112 112  -0.484969E-02   0.151441E+01   0.240102E-02   0.312748E+01  -0.103444E-01   0.168184E+02  -0.516757E+00   0.130226E+03
 113 113   0.546892E-02   0.150427E+01   0.246339E-01   0.317076E+01   0.219976E+00   0.176278E+02   0.311756E+01   0.144869E+03
 114 114   0.151710E-01   0.148392E+01  -0.396001E-02   0.313697E+01   0.175959E-01   0.173294E+02   0.369315E+00   0.144416E+03
 115 115  -0.360528E-02   0.149357E+01   0.430217E-01   0.308730E+01   0.625143E+00   0.166403E+02   0.844615E+01   0.131456E+03
 116 116   0.869068E-02   0.146928E+01  -0.344277E-01   0.311590E+01  -0.686061E+00   0.172212E+02  -0.117753E+02   0.143538E+03
 117 117   0.101532E-01   0.145213E+01  -0.212669E-02   0.309056E+01  -0.266919E+00   0.162221E+02  -0.481168E+01   0.121832E+03
 118 118   0.390850E-02   0.145702E+01   0.457430E-01   0.313632E+01   0.512635E+00   0.168117E+02   0.600086E+01   0.126546E+03
 119 119  -0.212023E-02   0.142826E+01  -0.198969E-02   0.313254E+01   0.289483E+00   0.173137E+02   0.823213E+01   0.148879E+03
 120 120   0.121371E-02   0.144320E+01   0.286788E-01   0.314842E+01   0.251587E+00   0.170202E+02   0.216530E+01   0.129813E+03
 121 121   0.751859E-02   0.141402E+01  -0.668983E-02   0.318421E+01  -0.982109E-01   0.174928E+02  -0.155255E+01   0.135507E+03
 122 122   0.573360E-03   0.141541E+01   0.224526E-01   0.304052E+01   0.207573E+00   0.156472E+02   0.215060E+01   0.113225E+03
 123 123   0.161765E-02   0.140437E+01  -0.141668E-01   0.311711E+01  -0.138126E+00   0.165434E+02  -0.221464E+01   0.123563E+03
 124 124   0.114047E-01   0.138266E+01   0.502369E-01   0.321602E+01   0.855094E+00   0.183502E+02   0.136655E+02   0.157796E+03
 125 125   0.244101E-02   0.137686E+01   0.107736E-01   0.308673E+01   0.109704E+00   0.164632E+02   0.114428E+01   0.125582E+03
 126 126  -0.159780E-01   0.138161E+01   0.309350E-01   0.314086E+01   0.386042E+00   0.171195E+02   0.460897E+01   0.132631E+03
 127 127  -0.954728E-02   0.136613E+01   0.221566E-02   0.308172E+01   0.165566E-01   0.163678E+02  -0.108849E+00   0.128647E+03
 128 128   0.610872E-03   0.137304E+01  -0.409731E-01   0.310047E+01  -0.512944E+00   0.164760E+02  -0.746763E+01   0.125869E+03
 129 129   0.165990E-01   0.134744E+01   0.261876E-01   0.309698E+01   0.243517E+00   0.161746E+02   0.272839E+01   0.117152E+03
 130 130  -0.665840E-02   0.134739E+01   0.752445E-02   0.307149E+01   0.162029E+00   0.158290E+02   0.306462E+01   0.113651E+03
 131 131  -0.148674E-01   0.133506E+01   0.189180E-01   0.313846E+01   0.232810E+00   0.171843E+02   0.346886E+01   0.136496E+03
 132 132  -0.804677E-02   0.133047E+01  -0.217952E-01   0.308488E+01  -0.461359E+00   0.163100E+02  -0.716492E+01   0.125264E+03
 133 133  -0.202822E-01   0.131014E+01  -0.581040E-01   0.309415E+01  -0.563478E+00   0.162109E+02  -0.620732E+01   0.120351E+03
 134 134  -0.301946E-02   0.134002E+01  -0.687046E-01   0.303903E+01  -0.572316E+00   0.153410E+02  -0.507018E+01   0.107065E+03
 135 135   0.367902E-02   0.130631E+01  -0.233640E-02   0.316497E+01   0.984230E-01   0.172391E+02   0.301896E+01   0.133949E+03
 136 136  -0.179574E-02   0.129840E+01   0.344282E-01   0.307464E+01   0.351260E+00   0.162999E+02   0.401069E+01   0.124445E+03
 137 137  -0.159445E-01   0.129248E+01   0.109109E-01   0.304206E+01   0.930713E-02   0.155195E+02  -0.140875E+01   0.111187E+03
 138 138   0.105723E-01   0.127673E+01   0.831578E-02   0.304969E+01   0.225282E+00   0.159633E+02   0.313303E+01   0.121903E+03
 139 139  -0.118599E-01   0.128281E+01   0.401735E-01   0.305200E+01   0.559399E+00   0.158263E+02   0.716748E+01   0.116058E+03
 140 140   0.153310E-01   0.127960E+01   0.155883E-01   0.309861E+01   0.248055E+00   0.166338E+02   0.308901E+01   0.129580E+03
 141 141  -0.403826E-02   0.126987E+01  -0.482829E-02   0.310165E+01  -0.370493E-02   0.166673E+02   0.373656E+00   0.129355E+03
 142 142   0.741765E-02   0.125847E+01   0.238362E-01   0.315839E+01   0.954212E-01   0.180353E+02  -0.225604E+01   0.160891E+03
 143 143   0.895845E-02   0.125309E+01   0.279950E-01   0.306171E+01   0.217499E+00   0.161320E+02   0.179532E+01   0.122266E+03
 144 144   0.238907E-02   0.123515E+01  -0.226809E-01   0.314167E+01  -0.258518E+00   0.167668E+02  -0.284016E+01   0.123694E+03
 145 145   0.100072E-01   0.123399E+01  -0.165201E-01   0.317534E+01  -0.185237E+00   0.176732E+02  -0.358377E+01   0.145811E+03
 146 146  -0.161446E-01   0.122475E+01  -0.132059E-01   0.308006E+01  -0.936345E-01   0.162112E+02  -0.294169E+00   0.120747E+03
 147 147  -0.318064E-02   0.121603E+01   0.148456E-02   0.306617E+01   0.124624E+00   0.158919E+02   0.231822E+01   0.116124E+03
 148 148   0.182576E-01   0.121291E+01  -0.125987E-01   0.301201E+01  -0.220061E-01   0.149999E+02   0.522517E+00   0.103562E+03
 149 149  -0.792485E-03   0.120753E+01  -0.516171E-01   0.314862E+01  -0.488857E+00   0.173086E+02  -0.604754E+01   0.136847E+03
 150 150  -0.288537E-01   0.120214E+01   0.114484E-01   0.309284E+01   0.126412E+00   0.159382E+02   0.849868E+00   0.111868E+03
 151 151  -0.897616E-02   0.117812E+01  -0.238995E-01   0.310008E+01  -0.317294E+00   0.167779E+02  -0.388583E+01   0.133734E+03
 152 152  -0.312460E-02   0.117909E+01  -0.734006E-02   0.314474E+01  -0.509999E-01   0.172273E+02  -0.315375E+00   0.135877E+03
 153 153   0.154153E-01   0.116801E+01   0.883403E-02   0.309461E+01   0.101354E+00   0.164269E+02   0.157266E+01   0.122876E+03
 154 154   0.142436E-01   0.116815E+01  -0.129710E-01   0.301514E+01  -0.483000E-01   0.151702E+02  -0.219108E+00   0.104592E+03
 155 155  -0.326261E-02   0.115255E+01   0.682812E-02   0.314799E+01   0.458884E-01   0.174500E+02  -0.117499E+01   0.143671E+03
 156 156   0.516488E-02   0.115990E+01   0.175827E-01   0.320528E+01   0.279817E+00   0.180121E+02   0.456460E+01   0.145072E+03
 157 157  -0.734127E-03   0.114051E+01   0.435666E-01   0.306332E+01   0.524960E+00   0.159014E+02   0.524922E+01   0.116527E+03
 158 158  -0.505163E-02   0.113201E+01   0.688433E-02   0.315689E+01   0.819968E-01   0.176401E+02   0.984434E+00   0.146665E+03
 159 159   0.117775E-02   0.113490E+01   0.250756E-01   0.300703E+01   0.279626E+00   0.148453E+02   0.270582E+01   0.997770E+02
 160 160  -0.297948E-03   0.113783E+01  -0.127382E-01   0.311354E+01  -0.997316E-01   0.167672E+02  -0.509873E+00   0.127658E+03
 161 161   0.401245E-02   0.112260E+01  -0.436024E-01   0.308554E+01  -0.352386E+00   0.163292E+02  -0.263459E+01   0.123278E+03
 162 162  -0.219990E-02   0.110879E+01  -0.324514E-01   0.304515E+01  -0.175677E+00   0.156897E+02  -0.126095E+01   0.114632E+03
 163 163  -0.200473E-01   0.111028E+01  -0.479563E-01   0.314606E+01  -0.466678E+00   0.173781E+02  -0.378859E+01   0.140834E+03
 164 164  -0.563024E-02   0.109689E+01   0.131079E-01   0.306802E+01   0.193487E+00   0.162161E+02   0.324409E+01   0.123587E+03
 165 165   0.385829E-02   0.109494E+01  -0.152325E-01   0.311515E+01  -0.106219E+00   0.162804E+02   0.355649E+00   0.117637E+03
 166 166   0.288886E-02   0.107771E+01   0.635395E-03   0.304708E+01   0.203893E+00   0.160895E+02   0.639123E+01   0.130045E+03
 167 167  -0.239897E-02   0.107177E+01   0.955330E-02   0.309070E+01   0.135827E-01   0.162677E+02  -0.102116E+01   0.120662E+03
 168 168   0.119209E-01   0.107454E+01  -0.276992E-01   0.303511E+01  -0.358838E+00   0.157652E+02  -0.550931E+01   0.117481E+03
 169 169   0.733361E-02   0.106386E+01   0.517063E-02   0.313799E+01   0.155166E+00   0.168103E+02   0.355147E+01   0.128172E+03
 170 170   0.102038E-01   0.106085E+01  -0.527736E-02   0.312355E+01  -0.145705E+00   0.170278E+02  -0.267987E+01   0.137977E+03
 171 171   0.720857E-02   0.105779E+01   0.603249E-02   0.312139E+01   0.433629E-01   0.165169E+02   0.351015E-01   0.120310E+03
 172 172  -0.184347E-02   0.104588E+01   0.208733E-01   0.308205E+01   0.252507E+00   0.167105E+02   0.388468E+01   0.132731E+03
 173 173  -0.120475E-01   0.104299E+01   0.181538E-01   0.302653E+01   0.823602E-01   0.152375E+02   0.126953E-01   0.104940E+03
 174 174   0.941557E-02   0.103501E+01  -0.159015E-01   0.313804E+01  -0.167999E+00   0.167497E+02  -0.107050E+01   0.124179E+03
 175 175  -0.898679E-02   0.101845E+01  -0.736714E-02   0.307315E+01   0.108984E-01   0.157263E+02   0.660850E+00   0.110144E+03
 176 176  -0.201201E-02   0.100975E+01  -0.368902E-03   0.314476E+01  -0.106963E+00   0.169200E+02  -0.168111E+01   0.127557E+03
 177 177   0.153691E-01   0.101195E+01  -0.513841E-03   0.304665E+01   0.427430E-01   0.156853E+02   0.146045E+01   0.115063E+03
 178 178   0.142062E-01   0.998666E+00  -0.143779E-01   0.309034E+01  -0.178278E+00   0.160642E+02  -0.202798E+01   0.116228E+03
 179 179  -0.194308E-01   0.996279E+00  -0.337117E-01   0.307888E+01  -0.402247E+00   0.159327E+02  -0.528978E+01   0.115693E+03
 180 180  -0.190455E-01   0.989678E+00  -0.316048E-01   0.306135E+01  -0.295157E+00   0.164462E+02  -0.938199E+00   0.134343E+03
 181 181   0.430311E-02   0.979882E+00   0.223156E-01   0.297847E+01   0.819983E-01   0.148297E+02   0.468272E-01   0.103903E+03
 182 182   0.269410E-03   0.970536E+00   0.305053E-01   0.319799E+01   0.342426E+00   0.181887E+02   0.468548E+01   0.151965E+03
 183 183  -0.434723E-02   0.970082E+00   0.378759E-02   0.309770E+01   0.442351E-01   0.164983E+02   0.575828E+00   0.123169E+03
 184 184  -0.729922E-02   0.969970E+00   0.155832E-01   0.305211E+01   0.205370E+00   0.155972E+02   0.190973E+01   0.110435E+03
 185 185  -0.844524E-02   0.959485E+00  -0.420947E-01   0.309818E+01  -0.529023E+00   0.165902E+02  -0.813378E+01   0.129536E+03
 186 186   0.197558E-02   0.943095E+00  -0.357129E-01   0.307624E+01  -0.556152E+00   0.165834E+02  -0.827835E+01   0.134731E+03
 187 187  -0.486557E-02   0.948434E+00  -0.837305E-02   0.308163E+01  -0.227086E-01   0.161037E+02   0.893314E+00   0.117677E+03
 188 188   0.327064E-02   0.929407E+00   0.249065E-02   0.300282E+01   0.433228E-01   0.147775E+02   0.588685E+00   0.987014E+02
 189 189   0.605335E-02   0.923037E+00  -0.303441E-01   0.312041E+01  -0.522735E+00   0.171773E+02  -0.959479E+01   0.143024E+03
 190 190  -0.120101E-02   0.907001E+00   0.193512E-01   0.306318E+01   0.159743E+00   0.163034E+02   0.118695E+01   0.126301E+03
 191 191   0.987042E-02   0.915821E+00   0.322567E-01   0.307994E+01   0.344945E+00   0.159675E+02   0.427904E+01   0.115119E+03
 192 192   0.917097E-02   0.905528E+00   0.227744E-01   0.299113E+01   0.268033E+00   0.147381E+02   0.288387E+01   0.996153E+02
 193 193   0.116666E-01   0.905809E+00   0.196237E-01   0.313843E+01   0.147074E+00   0.170593E+02   0.158224E+01   0.131571E+03
 194 194  -0.235120E-01   0.889683E+00   0.429724E-01   0.311191E+01   0.662494E+00   0.170052E+02   0.998453E+01   0.139776E+03
 195 195   0.624363E-02   0.890060E+00  -0.285902E-01   0.303484E+01  -0.299609E+00   0.155890E+02  -0.310150E+01   0.112508E+03
 196 196  -0.339074E-02   0.876268E+00  -0.225949E-01   0.311773E+01  -0.221223E+00   0.167682E+02  -0.279241E+01   0.128272E+03
 197 197  -0.142970E-02   0.871890E+00  -0.368302E-02   0.303046E+01  -0.684048E-01   0.157126E+02  -0.147437E+01   0.121717E+03
 198 198   0.463341E-02   0.866996E+00   0.304264E-02   0.316574E+01   0.141421E+00   0.176982E+02   0.207637E+01   0.144306E+03
 199 199  -0.588886E-02   0.864424E+00  -0.121286E-01   0.307736E+01  -0.793222E-01   0.159981E+02   0.118312E+00   0.116847E+03
 200 200  -0.248594E-02   0.854795E+00   0.113759E-01   0.303689E+01   0.530352E-01   0.155983E+02   0.246044E+00   0.113561E+03


==> results/case3/A_2_2_1to200_0_15000/img_ALMl1l2.dat <==
   1   1   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   2   2   0.169682E+01   0.128028E+04   0.114933E+00   0.631807E+01   0.383827E+01   0.111569E+03   0.153859E+03   0.374123E+04
   3   3  -0.210938E+01   0.582370E+03  -0.140187E+00   0.560615E+01  -0.505110E+01   0.796484E+02  -0.211449E+03   0.213716E+04
   4   4   0.223460E+01   0.327616E+03   0.392111E-01   0.569743E+01   0.164766E+01   0.869067E+02   0.997551E+02   0.233709E+04
   5   5  -0.632916E+00   0.203395E+03  -0.363905E-01   0.489281E+01  -0.621819E+00   0.498026E+02  -0.177788E+02   0.767580E+03
   6   6  -0.409225E+00   0.139217E+03  -0.121795E-01   0.479208E+01  -0.932533E-01   0.521468E+02  -0.398638E+01   0.961639E+03
   7   7  -0.170038E+01   0.989050E+02   0.138846E-02   0.447701E+01   0.168688E+01   0.505756E+02   0.111616E+03   0.130032E+04
   8   8   0.260298E+00   0.750546E+02  -0.326223E-02   0.422374E+01  -0.211271E+00   0.354104E+02  -0.607238E+01   0.431927E+03
   9   9   0.553048E+00   0.590933E+02  -0.391687E-01   0.408983E+01  -0.645151E+00   0.325269E+02  -0.112710E+02   0.365384E+03
  10  10  -0.226353E+00   0.478797E+02   0.328463E-01   0.427569E+01   0.402265E+00   0.397854E+02  -0.180917E+01   0.613915E+03
  11  11   0.118554E+00   0.400409E+02   0.673480E-03   0.418595E+01  -0.531149E-01   0.393728E+02   0.850054E+01   0.653606E+03
  12  12  -0.392992E-01   0.336816E+02  -0.537415E-01   0.398031E+01  -0.101658E+01   0.317338E+02  -0.211069E+02   0.388500E+03
  13  13   0.404957E+00   0.292077E+02   0.232488E-01   0.388437E+01   0.717351E+00   0.310991E+02   0.247989E+02   0.423883E+03
  14  14   0.128796E+00   0.252334E+02  -0.121695E-01   0.384837E+01   0.135359E+00   0.290452E+02   0.105266E+02   0.331064E+03
  15  15  -0.110486E+00   0.221344E+02   0.375315E-01   0.371402E+01   0.549536E+00   0.273282E+02   0.883493E+01   0.310675E+03
  16  16   0.127281E-01   0.196878E+02  -0.547700E-01   0.378140E+01  -0.968394E+00   0.285377E+02  -0.170990E+02   0.334546E+03
  17  17   0.578066E+00   0.177496E+02   0.333981E-01   0.377729E+01   0.281158E+00   0.283012E+02  -0.831120E+00   0.324558E+03
  18  18   0.108731E+00   0.160076E+02   0.149515E-01   0.383562E+01   0.142245E+01   0.393463E+02   0.912617E+02   0.105782E+04
  19  19   0.612939E-01   0.147429E+02   0.535112E-01   0.386983E+01   0.669093E+00   0.319277E+02   0.509690E+01   0.455990E+03
  20  20  -0.813697E-01   0.134421E+02  -0.113693E-01   0.360209E+01  -0.231030E+00   0.252494E+02  -0.779870E+01   0.279026E+03
  21  21   0.185008E+00   0.124639E+02   0.450771E-01   0.352169E+01   0.706533E+00   0.231216E+02   0.992832E+01   0.222234E+03
  22  22  -0.512408E-01   0.113447E+02  -0.867689E-02   0.348261E+01  -0.233942E+00   0.223723E+02  -0.474272E+01   0.214876E+03
  23  23  -0.855457E-03   0.105789E+02  -0.388163E-02   0.347771E+01   0.443641E-01   0.233745E+02   0.249950E+01   0.249988E+03
  24  24   0.112917E+00   0.997735E+01   0.240459E-01   0.346121E+01   0.125685E+00   0.219113E+02  -0.132664E+01   0.202255E+03
  25  25  -0.130547E+00   0.932201E+01  -0.361207E-02   0.347563E+01  -0.308316E+00   0.228424E+02  -0.995587E+01   0.236727E+03
  26  26   0.499946E-01   0.884980E+01  -0.340238E-01   0.343661E+01  -0.512689E+00   0.231199E+02  -0.138970E+02   0.267782E+03
  27  27  -0.112326E-01   0.824900E+01  -0.841346E-02   0.345389E+01  -0.400518E+00   0.228389E+02  -0.144034E+02   0.245603E+03
  28  28  -0.226206E+00   0.785912E+01  -0.189740E-01   0.357056E+01   0.126971E+00   0.239608E+02   0.720235E+01   0.237172E+03
  29  29   0.255194E-01   0.740056E+01  -0.183322E-01   0.347887E+01  -0.360854E+00   0.236432E+02  -0.577244E+01   0.257341E+03
  30  30  -0.809218E-01   0.701091E+01   0.629735E-02   0.331309E+01   0.196745E+00   0.192420E+02   0.396970E+01   0.156179E+03
  31  31   0.394052E-01   0.675142E+01  -0.142560E-01   0.347861E+01   0.274879E+00   0.240676E+02   0.140578E+02   0.280011E+03
  32  32   0.406556E-01   0.639584E+01   0.177181E-01   0.333058E+01   0.261404E+00   0.197806E+02   0.370522E+01   0.166856E+03
  33  33  -0.534469E-01   0.613114E+01  -0.367977E-01   0.337006E+01  -0.664891E+00   0.209015E+02  -0.103617E+02   0.197551E+03
  34  34  -0.580524E-01   0.584236E+01   0.502038E-01   0.342114E+01   0.721639E+00   0.235397E+02   0.142877E+02   0.281510E+03
  35  35  -0.236313E-01   0.566061E+01   0.751521E-02   0.328520E+01  -0.752685E-01   0.194218E+02  -0.174948E+01   0.171648E+03
  36  36   0.140652E-01   0.539518E+01  -0.958586E-02   0.335384E+01  -0.743875E-01   0.208447E+02  -0.926064E+00   0.193294E+03
  37  37  -0.152937E-01   0.519406E+01   0.610950E-01   0.329000E+01   0.675776E+00   0.193739E+02   0.846074E+01   0.170792E+03
  38  38  -0.374487E-02   0.502229E+01   0.923403E-02   0.338568E+01  -0.186454E+00   0.216208E+02  -0.583888E+01   0.210033E+03
  39  39   0.818986E-01   0.483752E+01  -0.628147E-01   0.336278E+01  -0.102791E+01   0.207468E+02  -0.160402E+02   0.188905E+03
  40  40  -0.361950E-01   0.462385E+01   0.146553E-01   0.326730E+01   0.256168E+00   0.197793E+02   0.259901E+01   0.185866E+03
  41  41   0.263369E-01   0.448883E+01  -0.206890E-01   0.328244E+01  -0.543542E+00   0.191700E+02  -0.997880E+01   0.163313E+03
  42  42  -0.261563E-01   0.439969E+01   0.729549E-02   0.331547E+01   0.160990E+00   0.206275E+02   0.486460E+01   0.211944E+03
  43  43   0.152435E-01   0.423256E+01  -0.200153E-01   0.320765E+01  -0.243983E+00   0.180461E+02  -0.531516E+01   0.155626E+03
  44  44   0.272366E-01   0.405507E+01   0.877276E-02   0.322295E+01  -0.676492E-01   0.191105E+02  -0.489393E+01   0.182375E+03
  45  45  -0.536080E-02   0.394919E+01  -0.148365E-01   0.325559E+01  -0.753895E-01   0.191945E+02   0.849479E+00   0.169774E+03
  46  46  -0.186362E-01   0.385243E+01   0.337643E-01   0.325232E+01   0.424262E+00   0.192018E+02   0.776492E+01   0.173390E+03
  47  47  -0.498214E-01   0.370013E+01  -0.681848E-01   0.329958E+01  -0.867411E+00   0.197865E+02  -0.102817E+02   0.177818E+03
  48  48   0.108669E-01   0.366040E+01   0.117618E-02   0.339387E+01  -0.278532E-02   0.217086E+02  -0.161961E+01   0.217623E+03
  49  49   0.794602E-01   0.359803E+01   0.143860E-01   0.322240E+01   0.182799E+00   0.181392E+02   0.198598E+01   0.146515E+03
  50  50   0.334924E-01   0.344862E+01   0.242768E-01   0.335725E+01   0.376435E+00   0.206424E+02   0.708675E+01   0.187319E+03
  51  51  -0.526122E-02   0.334318E+01   0.208347E-01   0.321049E+01   0.273598E+00   0.179880E+02   0.422736E+01   0.143129E+03
  52  52   0.266241E-01   0.327868E+01  -0.138547E-01   0.337195E+01  -0.321490E+00   0.216603E+02  -0.927230E+01   0.223899E+03
  53  53   0.143498E-02   0.320238E+01   0.290950E-01   0.326031E+01   0.198138E+00   0.187519E+02   0.176397E+01   0.154141E+03
  54  54  -0.200382E-01   0.317005E+01  -0.193715E-01   0.325482E+01  -0.212839E+00   0.187806E+02  -0.185198E+01   0.153772E+03
  55  55  -0.200971E-01   0.309279E+01   0.159153E-01   0.316206E+01   0.243523E+00   0.174336E+02   0.197040E+01   0.139110E+03
  56  56  -0.606950E-01   0.297704E+01  -0.813035E-03   0.328192E+01  -0.619983E-01   0.199828E+02  -0.619495E+00   0.191339E+03
  57  57  -0.101576E-01   0.292494E+01   0.109686E-02   0.323306E+01   0.374290E-01   0.185453E+02   0.135869E+01   0.157087E+03
  58  58   0.203126E-01   0.286299E+01  -0.264148E-01   0.321990E+01  -0.417970E+00   0.182534E+02  -0.533685E+01   0.148882E+03
  59  59  -0.188435E-01   0.278741E+01  -0.461180E-02   0.318234E+01  -0.485289E-01   0.183353E+02  -0.134635E+01   0.159095E+03
  60  60   0.290517E-01   0.277568E+01  -0.122785E-01   0.314928E+01  -0.323588E+00   0.174486E+02  -0.661271E+01   0.143148E+03
  61  61   0.206963E-01   0.271228E+01  -0.228422E-01   0.319278E+01  -0.330161E+00   0.179711E+02  -0.549433E+01   0.146706E+03
  62  62   0.643261E-02   0.267904E+01   0.356771E-01   0.323188E+01   0.444715E+00   0.185471E+02   0.507071E+01   0.152727E+03
  63  63  -0.423445E-01   0.262929E+01  -0.341133E-01   0.314674E+01  -0.234862E+00   0.171247E+02  -0.617689E+00   0.133437E+03
  64  64   0.864212E-02   0.255591E+01   0.108631E-01   0.322153E+01   0.119501E+00   0.186352E+02   0.201041E+01   0.157473E+03
  65  65   0.182853E-01   0.252434E+01  -0.549865E-01   0.317361E+01  -0.535386E+00   0.176234E+02  -0.498657E+01   0.138756E+03
  66  66  -0.489237E-01   0.246668E+01  -0.168900E-01   0.318982E+01   0.138681E+00   0.184050E+02   0.691601E+01   0.162587E+03
  67  67   0.168053E-01   0.242759E+01   0.142218E-01   0.323217E+01   0.334834E+00   0.181416E+02   0.503297E+01   0.143029E+03
  68  68   0.601665E-02   0.240928E+01   0.168785E-01   0.314361E+01   0.240084E+00   0.173356E+02   0.335335E+01   0.138256E+03
  69  69  -0.560920E-02   0.237180E+01  -0.141866E-01   0.319542E+01  -0.358557E+00   0.179549E+02  -0.770304E+01   0.148052E+03
  70  70   0.263737E-01   0.231414E+01   0.142937E-01   0.318862E+01   0.841650E-01   0.180168E+02   0.749448E+00   0.148431E+03
  71  71  -0.446856E-02   0.228428E+01  -0.292127E-01   0.320025E+01  -0.358291E+00   0.178938E+02  -0.396622E+01   0.141408E+03
  72  72   0.186212E-02   0.228663E+01  -0.727635E-02   0.320118E+01  -0.663937E-01   0.187439E+02  -0.122196E+01   0.168821E+03
  73  73  -0.190033E-01   0.221819E+01   0.604659E-02   0.319050E+01   0.664983E-01   0.179458E+02  -0.133670E+00   0.147259E+03
  74  74   0.191004E-01   0.219399E+01   0.350064E-01   0.305256E+01   0.133031E+00   0.157392E+02  -0.855005E+00   0.112498E+03
  75  75   0.132865E-01   0.217811E+01  -0.282795E-01   0.315534E+01  -0.290113E+00   0.171756E+02  -0.420225E+01   0.134791E+03
  76  76  -0.930702E-02   0.212862E+01   0.100885E-01   0.311821E+01   0.499727E-01   0.168126E+02   0.381740E+00   0.130231E+03
  77  77  -0.346597E-02   0.208620E+01   0.533440E-02   0.316142E+01   0.996472E-01   0.186027E+02   0.275318E+01   0.189907E+03
  78  78   0.157833E-01   0.208122E+01  -0.602973E-02   0.321054E+01  -0.313536E+00   0.189350E+02  -0.842074E+01   0.174278E+03
  79  79   0.670059E-02   0.204768E+01   0.126627E-02   0.314223E+01  -0.510605E-02   0.173321E+02  -0.148940E+01   0.139761E+03
  80  80   0.135987E-01   0.204195E+01   0.428374E-01   0.319860E+01   0.673722E+00   0.180551E+02   0.106487E+02   0.150113E+03
  81  81  -0.511453E-02   0.199877E+01  -0.223332E-01   0.311056E+01  -0.266308E+00   0.162848E+02  -0.342840E+01   0.117034E+03
  82  82  -0.124240E-02   0.197590E+01   0.104276E-01   0.315412E+01  -0.380607E-01   0.173575E+02  -0.182975E+01   0.138069E+03
  83  83   0.776170E-02   0.195391E+01   0.233704E-01   0.314094E+01   0.318260E+00   0.171274E+02   0.510171E+01   0.135474E+03
  84  84  -0.316759E-01   0.191183E+01  -0.654780E-02   0.311074E+01  -0.562819E-01   0.166616E+02   0.200971E+00   0.129102E+03
  85  85  -0.482933E-02   0.192479E+01  -0.217653E-02   0.330646E+01  -0.289648E+00   0.200781E+02  -0.890858E+01   0.190066E+03
  86  86  -0.943376E-02   0.189092E+01   0.244232E-01   0.322838E+01   0.367282E+00   0.186495E+02   0.669024E+01   0.159905E+03
  87  87  -0.149755E-01   0.186131E+01  -0.362132E-02   0.313475E+01   0.897663E-01   0.169605E+02   0.230428E+01   0.131811E+03
  88  88  -0.325135E-02   0.184109E+01   0.216422E-01   0.312238E+01   0.379458E+00   0.169794E+02   0.670436E+01   0.133143E+03
  89  89   0.429231E-02   0.181038E+01  -0.378620E-05   0.312554E+01  -0.119495E+00   0.177021E+02  -0.351903E+01   0.161258E+03
  90  90   0.133520E-02   0.180520E+01  -0.125621E-01   0.314826E+01  -0.147228E+00   0.171384E+02  -0.123898E+01   0.133201E+03
  91  91   0.106962E-01   0.179012E+01   0.149485E-02   0.306374E+01  -0.151255E+00   0.161472E+02  -0.267220E+01   0.125096E+03
  92  92  -0.195849E-01   0.177080E+01  -0.816557E-02   0.312260E+01  -0.999489E-01   0.169686E+02  -0.124774E+01   0.134692E+03
  93  93  -0.179622E-01   0.177928E+01   0.471094E-01   0.319003E+01   0.395166E+00   0.176548E+02   0.410798E+01   0.137992E+03
  94  94   0.353570E-02   0.174957E+01   0.149287E-02   0.314839E+01  -0.148692E+00   0.167154E+02  -0.235050E+01   0.121433E+03
  95  95   0.204405E-01   0.173953E+01   0.283746E-01   0.321916E+01   0.801182E-01   0.186676E+02  -0.270494E+01   0.161019E+03
  96  96   0.181221E-05   0.171319E+01   0.112213E-01   0.316802E+01  -0.873938E-01   0.175082E+02  -0.422085E+01   0.143233E+03
  97  97   0.105841E-01   0.168613E+01  -0.193488E-01   0.314477E+01  -0.251244E+00   0.167927E+02  -0.189122E+01   0.124371E+03
  98  98   0.144275E-01   0.168120E+01  -0.486183E-02   0.311571E+01  -0.449801E-01   0.163724E+02  -0.412735E+00   0.119922E+03
  99  99  -0.176585E-03   0.166484E+01  -0.660158E-01   0.316643E+01  -0.728905E+00   0.176821E+02  -0.840048E+01   0.144315E+03
 100 100   0.100210E-01   0.166159E+01   0.186932E-01   0.318673E+01   0.368208E+00   0.180820E+02   0.518136E+01   0.153778E+03


==> results/case3/A_2_2_1to200_0_15000/moments_new.dat <==
1  0.  9.  9.
2  1278.94  6.06122  6.06122
3  590.908  6.44898  5.02041
4  327.741  5.98212  4.4591
5  204.763  5.52267  4.12602
6  138.833  5.15705  3.91034
7  100.227  4.87288  3.76102
8  75.7426  4.64974  3.65225
9  59.4438  4.47145  3.56984
10  47.9964  4.32644  3.50541
11  39.7612  4.20654  3.45376
12  33.6323  4.10596  3.41149
13  28.901  4.02048  3.37629
14  25.1672  3.94701  3.34655
15  22.1726  3.88324  3.3211
16  19.7358  3.82738  3.29908
17  17.7258  3.77808  3.27986
18  16.0469  3.73425  3.26293
19  14.6281  3.69504  3.24792
20  13.4162  3.65977  3.23451
21  12.3707  3.62788  3.22246
22  11.4616  3.5989  3.21158
23  10.6654  3.57245  3.20171
24  9.96361  3.54823  3.19272
25  9.3412  3.52596  3.18448
26  8.78602  3.50542  3.17692
27  8.28811  3.48642  3.16995
28  7.83929  3.46878  3.16351
29  7.43276  3.45238  3.15753
30  7.06284  3.43707  3.15197
31  6.72483  3.42277  3.14679
32  6.41504  3.40937  3.14195
33  6.13036  3.39679  3.13742
34  5.86809  3.38495  3.13317
35  5.62593  3.3738  3.12917
36  5.40185  3.36327  3.12541
37  5.19407  3.35332  3.12185
38  5.00104  3.3439  3.1185
39  4.8214  3.33497  3.11532
40  4.65394  3.32649  3.1123
41  4.49758  3.31842  3.10945
42  4.35133  3.31075  3.10673
43  4.2143  3.30343  3.10414
44  4.08571  3.29645  3.10168
45  3.96486  3.28978  3.09933
46  3.8511  3.28341  3.09708
47  3.74388  3.27731  3.09493
48  3.64269  3.27146  3.09288
49  3.54705  3.26586  3.09092
50  3.45656  3.26049  3.08903
51  3.37083  3.25532  3.08722
52  3.28952  3.25036  3.08549
53  3.21232  3.24558  3.08382
54  3.13894  3.24099  3.08221
55  3.06912  3.23656  3.08067
56  3.00263  3.23229  3.07918
57  2.93923  3.22818  3.07774
58  2.87874  3.2242  3.07636
59  2.82097  3.22036  3.07503
60  2.76574  3.21666  3.07374
61  2.71291  3.21307  3.07249
62  2.66233  3.2096  3.07129
63  2.61388  3.20624  3.07012
64  2.56743  3.20299  3.06899
65  2.52287  3.19984  3.0679
66  2.48011  3.19678  3.06685
67  2.43904  3.19382  3.06582
68  2.39957  3.19094  3.06483
69  2.36163  3.18815  3.06386
70  2.32514  3.18544  3.06292
71  2.29001  3.18281  3.06201
72  2.25619  3.18024  3.06113
73  2.22362  3.17775  3.06027
74  2.19224  3.17533  3.05944
75  2.16198  3.17298  3.05862
76  2.13281  3.17068  3.05783
77  2.10466  3.16845  3.05706
78  2.07751  3.16627  3.05631
79  2.05129  3.16415  3.05558
80  2.02598  3.16208  3.05487
81  2.00154  3.16006  3.05418
82  1.97791  3.1581  3.0535
83  1.95506  3.15618  3.05285
84  1.93295  3.15431  3.0522
85  1.91155  3.15248  3.05157
86  1.89081  3.15069  3.05096
87  1.8707  3.14895  3.05036
88  1.85121  3.14724  3.04978
89  1.83228  3.14557  3.04921
90  1.81391  3.14395  3.04865
91  1.79605  3.14235  3.0481
92  1.7787  3.14079  3.04757
93  1.76183  3.13927  3.04705
94  1.74541  3.13778  3.04654
95  1.72943  3.13632  3.04604
96  1.71387  3.13489  3.04555
97  1.69871  3.13349  3.04507
98  1.68394  3.13212  3.0446
99  1.66954  3.13078  3.04414
100  1.65549  3.12946  3.04369


==> results/case3/A_2_2_1to200_0_15000/real_ALMl1l2.dat <==
   1   1   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   2   2  -0.508398E+01   0.128053E+04   0.211645E-02   0.589862E+01   0.144207E+00   0.789316E+02  -0.353977E+01   0.166276E+04
   3   3   0.177935E+01   0.593352E+03   0.580366E-02   0.599812E+01   0.429751E-01   0.854189E+02   0.606783E+01   0.199213E+04
   4   4  -0.240181E+01   0.325254E+03  -0.133769E-01   0.539434E+01  -0.150521E+01   0.759656E+02  -0.752913E+02   0.201897E+04
   5   5   0.718204E-01   0.203933E+03   0.407969E-01   0.521751E+01   0.133012E+01   0.646331E+02   0.433998E+02   0.126849E+04
   6   6  -0.146745E+01   0.138619E+03   0.234673E-01   0.505561E+01   0.186128E+00   0.698933E+02  -0.133488E+02   0.188696E+04
   7   7  -0.719239E+00   0.998217E+02   0.164868E-01   0.475351E+01   0.271899E-02   0.532763E+02  -0.637194E+01   0.104737E+04
   8   8  -0.319513E+00   0.749799E+02  -0.966359E-01   0.431759E+01  -0.224274E+01   0.415059E+02  -0.625050E+02   0.703047E+03
   9   9  -0.131622E+01   0.594858E+02  -0.763434E-03   0.430475E+01   0.379239E+00   0.395072E+02   0.108702E+02   0.565502E+03
  10  10   0.892649E+00   0.486371E+02   0.762352E-01   0.437045E+01   0.210726E+01   0.433549E+02   0.607136E+02   0.710686E+03
  11  11  -0.413793E+00   0.398521E+02  -0.402538E-01   0.405814E+01  -0.108938E+01   0.340183E+02  -0.302353E+02   0.451530E+03
  12  12   0.214961E+00   0.334283E+02  -0.109887E-01   0.409335E+01   0.701544E+00   0.385022E+02   0.366049E+02   0.685646E+03
  13  13   0.142974E+00   0.292662E+02   0.464172E-01   0.383140E+01   0.837984E+00   0.289561E+02   0.156530E+02   0.334674E+03
  14  14  -0.150495E+00   0.250032E+02   0.563402E-01   0.384325E+01   0.128428E+01   0.295939E+02   0.259636E+02   0.355508E+03
  15  15   0.680105E-01   0.222552E+02  -0.385425E-01   0.382930E+01  -0.654212E+00   0.292362E+02  -0.138277E+02   0.341850E+03
  16  16  -0.812618E-01   0.197223E+02  -0.320440E-01   0.372205E+01  -0.522087E+00   0.277667E+02  -0.105768E+02   0.351754E+03
  17  17   0.184819E+00   0.176772E+02  -0.133004E-01   0.386490E+01  -0.396944E+00   0.323083E+02  -0.152576E+02   0.468267E+03
  18  18  -0.449343E-01   0.161546E+02   0.925767E-01   0.379140E+01   0.217105E+01   0.360836E+02   0.907239E+02   0.886654E+03
  19  19  -0.101354E+00   0.145744E+02   0.120115E-01   0.362320E+01   0.261969E+00   0.248043E+02   0.525760E+01   0.249756E+03
  20  20  -0.147083E+00   0.134123E+02  -0.314384E-01   0.355356E+01  -0.474502E+00   0.239827E+02  -0.877866E+01   0.251102E+03
  21  21   0.100220E+00   0.123205E+02  -0.449360E-02   0.366838E+01   0.922636E-01   0.285364E+02   0.124360E+02   0.413496E+03
  22  22  -0.366651E-01   0.114030E+02  -0.127866E-01   0.351930E+01   0.659312E-01   0.227265E+02   0.531526E+01   0.215966E+03
  23  23   0.136729E+00   0.105563E+02  -0.897033E-02   0.357089E+01  -0.404959E+00   0.247980E+02  -0.834375E+01   0.265999E+03
  24  24  -0.150835E-01   0.996032E+01  -0.522604E-02   0.356440E+01  -0.289438E+00   0.247177E+02  -0.102828E+02   0.272540E+03
  25  25   0.374150E-01   0.931236E+01  -0.135684E-01   0.355028E+01  -0.115865E+00   0.242666E+02  -0.111846E+01   0.249342E+03
  26  26  -0.844599E-01   0.878392E+01  -0.713180E-02   0.347894E+01  -0.337243E-01   0.249746E+02  -0.659768E+00   0.311355E+03
  27  27   0.138103E-02   0.828341E+01   0.355432E-01   0.358822E+01   0.798647E+00   0.263839E+02   0.219107E+02   0.329750E+03
  28  28   0.228329E-01   0.783905E+01  -0.241278E-01   0.348977E+01  -0.447299E+00   0.234154E+02  -0.925888E+01   0.240828E+03
  29  29  -0.220082E-01   0.749288E+01  -0.162970E-01   0.337116E+01  -0.185112E+00   0.204970E+02  -0.275621E+01   0.179842E+03
  30  30  -0.554383E-01   0.712625E+01   0.229174E-02   0.344446E+01   0.159246E+00   0.231276E+02   0.563915E+01   0.256738E+03
  31  31   0.543389E-02   0.676836E+01  -0.371292E-03   0.339301E+01   0.370719E+00   0.213933E+02   0.974682E+01   0.205056E+03
  32  32   0.219900E-01   0.639521E+01   0.390342E-01   0.339766E+01   0.636068E+00   0.212187E+02   0.113696E+02   0.199746E+03
  33  33  -0.562944E-01   0.611437E+01  -0.139705E-01   0.336937E+01  -0.495544E-01   0.210250E+02  -0.258816E+01   0.206556E+03
  34  34  -0.856669E-01   0.584997E+01  -0.695995E-02   0.337456E+01  -0.244784E+00   0.206781E+02  -0.502660E+01   0.184560E+03
  35  35  -0.275146E-01   0.563068E+01   0.372365E-01   0.341769E+01   0.452633E+00   0.215640E+02   0.504453E+01   0.202398E+03
  36  36  -0.159579E-01   0.538385E+01   0.511038E-01   0.335744E+01   0.644431E+00   0.205022E+02   0.832996E+01   0.182500E+03
  37  37  -0.266594E-01   0.521872E+01   0.124621E-01   0.335993E+01  -0.334483E+00   0.210634E+02  -0.899620E+01   0.199778E+03
  38  38  -0.290007E-01   0.497938E+01   0.420233E-01   0.325013E+01   0.719653E+00   0.189856E+02   0.110277E+02   0.162955E+03
  39  39   0.118883E-01   0.484166E+01   0.301149E-01   0.341486E+01   0.507122E+00   0.217611E+02   0.950416E+01   0.210640E+03
  40  40   0.372420E-02   0.466567E+01  -0.338893E-01   0.341414E+01  -0.801964E+00   0.230272E+02  -0.234870E+02   0.293125E+03
  41  41  -0.138759E-01   0.452432E+01   0.202486E-01   0.313519E+01   0.244562E+00   0.165092E+02   0.306254E+01   0.118460E+03
  42  42  -0.134782E-01   0.433071E+01   0.131157E-01   0.325804E+01  -0.850718E-01   0.190265E+02  -0.398450E+01   0.163583E+03
  43  43   0.960286E-02   0.424585E+01   0.138546E-01   0.317055E+01   0.588782E-01   0.175467E+02   0.107418E+01   0.138024E+03
  44  44   0.518111E-01   0.407487E+01  -0.319081E-02   0.328705E+01  -0.414589E+00   0.202412E+02  -0.129804E+02   0.209010E+03
  45  45   0.139651E-01   0.396778E+01   0.143784E-01   0.322053E+01   0.868495E-01   0.184124E+02   0.687230E+00   0.151700E+03
  46  46  -0.152852E-01   0.387414E+01  -0.380985E-02   0.332554E+01  -0.754094E-01   0.196777E+02  -0.162084E+01   0.165759E+03
  47  47   0.255887E-01   0.373582E+01  -0.114396E-01   0.328652E+01  -0.379314E+00   0.194210E+02  -0.678770E+01   0.166752E+03
  48  48   0.314567E-02   0.370824E+01   0.839724E-02   0.326332E+01   0.297075E+00   0.189080E+02   0.665732E+01   0.160953E+03
  49  49   0.349944E-01   0.357412E+01  -0.410277E-01   0.322496E+01  -0.374758E+00   0.189322E+02  -0.388091E+01   0.166781E+03
  50  50   0.126654E-01   0.346258E+01   0.180408E-01   0.331786E+01   0.457866E-01   0.209467E+02  -0.243912E+01   0.204336E+03
  51  51   0.256062E-01   0.337415E+01   0.225720E-02   0.326852E+01   0.126242E+00   0.194647E+02   0.594174E+01   0.181841E+03
  52  52   0.202742E-01   0.330110E+01   0.449892E-01   0.315959E+01   0.190180E+00   0.170065E+02  -0.324441E+00   0.126142E+03
  53  53   0.217445E-01   0.320819E+01  -0.274250E-01   0.333508E+01  -0.572409E+00   0.211469E+02  -0.146424E+02   0.226906E+03
  54  54   0.474916E-01   0.311563E+01  -0.421473E-02   0.323334E+01  -0.768999E-01   0.189712E+02  -0.166980E+01   0.168754E+03
  55  55  -0.423247E-02   0.304815E+01  -0.295879E-02   0.317285E+01   0.836898E-01   0.178399E+02   0.386841E+01   0.153178E+03
  56  56   0.171810E-01   0.300918E+01  -0.716116E-02   0.320560E+01  -0.838435E-01   0.180392E+02  -0.113331E+01   0.145595E+03
  57  57  -0.802978E-03   0.293318E+01  -0.672128E-02   0.316108E+01   0.720548E-01   0.172016E+02   0.225901E+01   0.131349E+03
  58  58  -0.363773E-01   0.286188E+01   0.549567E-02   0.313871E+01   0.185053E+00   0.167180E+02   0.357037E+01   0.124695E+03
  59  59  -0.169803E-01   0.280429E+01   0.520213E-02   0.315423E+01  -0.119148E+00   0.170866E+02  -0.268030E+01   0.128905E+03
  60  60   0.204534E-01   0.275482E+01  -0.453671E-01   0.318334E+01  -0.390994E+00   0.174589E+02  -0.257515E+01   0.136332E+03
  61  61  -0.115861E-01   0.269574E+01  -0.265610E-01   0.328932E+01  -0.550053E+00   0.194989E+02  -0.102516E+02   0.174865E+03
  62  62   0.475345E-02   0.265853E+01  -0.108005E-01   0.319463E+01  -0.204450E+00   0.184656E+02  -0.534411E+01   0.168683E+03
  63  63   0.167530E-01   0.262983E+01   0.311129E-01   0.315700E+01   0.413115E+00   0.174644E+02   0.529662E+01   0.139736E+03
  64  64   0.388564E-01   0.257350E+01   0.496645E-02   0.321372E+01  -0.507794E-01   0.184500E+02  -0.255020E+01   0.155579E+03
  65  65   0.194188E-01   0.250792E+01   0.186067E-01   0.317999E+01   0.346962E+00   0.177078E+02   0.422035E+01   0.143619E+03
  66  66   0.221366E-01   0.246523E+01   0.202214E-01   0.314656E+01   0.197457E+00   0.173773E+02   0.237470E+01   0.143718E+03
  67  67  -0.224754E-01   0.246307E+01  -0.102370E-01   0.318149E+01  -0.135058E+00   0.178007E+02  -0.170836E+01   0.141151E+03
  68  68   0.196841E-01   0.241011E+01  -0.317771E-01   0.325176E+01  -0.648796E+00   0.195867E+02  -0.138419E+02   0.191541E+03
  69  69  -0.356581E-02   0.236245E+01   0.457092E-01   0.322001E+01   0.623334E+00   0.185768E+02   0.945709E+01   0.162777E+03
  70  70  -0.338811E-02   0.232226E+01   0.460548E-01   0.314673E+01   0.548679E+00   0.173371E+02   0.668917E+01   0.139849E+03
  71  71  -0.181912E-01   0.230439E+01   0.166430E-01   0.334124E+01   0.187403E+00   0.202224E+02   0.314609E+01   0.181363E+03
  72  72   0.549307E-02   0.224933E+01   0.477315E-01   0.305290E+01   0.434830E+00   0.157883E+02   0.514088E+01   0.115143E+03
  73  73  -0.345447E-02   0.223457E+01   0.736608E-02   0.319544E+01  -0.205402E+00   0.179133E+02  -0.428197E+01   0.143976E+03
  74  74  -0.324594E-02   0.218946E+01   0.171350E-01   0.317448E+01   0.227024E+00   0.178973E+02   0.371214E+01   0.147657E+03
  75  75  -0.155676E-01   0.215679E+01   0.159371E-01   0.311354E+01   0.244719E+00   0.168113E+02   0.339369E+01   0.130639E+03
  76  76  -0.310117E-01   0.214359E+01  -0.230053E-01   0.323520E+01  -0.287335E+00   0.193393E+02  -0.403416E+01   0.177740E+03
  77  77  -0.772532E-02   0.209788E+01   0.102732E-01   0.315035E+01   0.108697E+00   0.168971E+02   0.212630E+01   0.126407E+03
  78  78   0.158268E-01   0.207940E+01   0.175096E-01   0.311484E+01   0.155060E+00   0.166080E+02   0.171701E+01   0.123923E+03
  79  79  -0.225967E-01   0.207070E+01   0.297410E-01   0.312000E+01   0.378566E+00   0.166717E+02   0.498847E+01   0.127452E+03
  80  80   0.201879E-01   0.204371E+01   0.223386E-01   0.315032E+01   0.217269E+00   0.171752E+02   0.270737E+01   0.133534E+03
  81  81   0.147478E-02   0.201373E+01   0.158142E-01   0.322196E+01   0.199221E+00   0.180536E+02   0.308751E+01   0.143393E+03
  82  82  -0.431277E-02   0.194339E+01  -0.333150E-01   0.309731E+01  -0.256343E+00   0.162730E+02  -0.220252E+01   0.120485E+03
  83  83  -0.363333E-01   0.194760E+01   0.621281E-03   0.312994E+01   0.445106E-01   0.170352E+02   0.641481E+00   0.137250E+03
  84  84   0.558860E-02   0.193517E+01  -0.189506E-01   0.317273E+01  -0.347611E+00   0.184501E+02  -0.799697E+01   0.170253E+03
  85  85   0.862025E-02   0.189849E+01   0.275853E-01   0.313071E+01   0.190104E+00   0.170449E+02   0.461213E+00   0.134610E+03
  86  86  -0.135586E-01   0.186439E+01  -0.284586E-01   0.311130E+01  -0.271829E+00   0.166708E+02  -0.240769E+01   0.128220E+03
  87  87   0.104852E-02   0.187026E+01   0.720649E-02   0.314859E+01   0.478497E-01   0.176036E+02  -0.197541E+00   0.147655E+03
  88  88  -0.978786E-02   0.185786E+01   0.379788E-01   0.319329E+01   0.297650E+00   0.176396E+02   0.224663E+01   0.140200E+03
  89  89   0.195889E-01   0.183907E+01   0.187261E-01   0.301466E+01   0.303135E+00   0.155469E+02   0.580646E+01   0.117991E+03
  90  90   0.931851E-02   0.180787E+01  -0.120736E-01   0.319453E+01  -0.354728E+00   0.186133E+02  -0.765663E+01   0.171722E+03
  91  91   0.245624E-01   0.177099E+01  -0.321626E-01   0.310300E+01  -0.395181E+00   0.167551E+02  -0.519867E+01   0.131949E+03
  92  92  -0.258256E-01   0.177848E+01  -0.242147E-01   0.315948E+01  -0.349261E+00   0.175376E+02  -0.565163E+01   0.144242E+03
  93  93  -0.174737E-01   0.176270E+01  -0.234504E-01   0.323528E+01  -0.204817E+00   0.185763E+02  -0.149682E+01   0.153944E+03
  94  94   0.120633E-01   0.173929E+01   0.770102E-02   0.316117E+01  -0.961363E-01   0.178529E+02  -0.275087E+01   0.150759E+03
  95  95   0.628889E-02   0.172650E+01   0.742415E-02   0.305519E+01   0.425820E-01   0.158001E+02  -0.662679E-01   0.116645E+03
  96  96  -0.633665E-02   0.172339E+01   0.126539E-01   0.315267E+01   0.215766E+00   0.172729E+02   0.302398E+01   0.135624E+03
  97  97   0.260627E-01   0.170052E+01  -0.606498E-02   0.322474E+01  -0.560583E-01   0.188440E+02  -0.597675E+00   0.164434E+03
  98  98   0.182979E-01   0.167528E+01   0.204220E-01   0.300589E+01   0.210356E+00   0.150161E+02   0.216334E+01   0.102671E+03
  99  99  -0.156054E-01   0.168954E+01   0.461421E-01   0.312572E+01   0.509036E+00   0.167465E+02   0.618308E+01   0.130161E+03
 100 100  -0.109042E-01   0.165247E+01   0.337860E-02   0.313792E+01  -0.210307E-01   0.169794E+02  -0.181125E+01   0.134866E+03


==> results/case3/A_6_6_3to200_0_15000/img_ALMl1l2.dat <==
   3   3   0.898783E+00   0.590474E+03   0.121832E+00   0.857534E+01   0.550638E+01   0.181491E+03   0.273766E+03   0.588511E+04
   4   4  -0.449680E+01   0.328550E+03  -0.814679E-01   0.533896E+01  -0.365999E+01   0.755781E+02  -0.173407E+03   0.201021E+04
   5   5   0.285769E+01   0.205737E+03   0.842241E-01   0.466013E+01   0.185598E+01   0.488974E+02   0.535973E+02   0.860654E+03
   6   6  -0.498149E+00   0.138130E+03  -0.150580E-01   0.431877E+01   0.609439E+00   0.443883E+02   0.317137E+02   0.804910E+03
   7   7  -0.928284E+00   0.101439E+03  -0.620348E-01   0.421037E+01  -0.820736E+00   0.385929E+02  -0.783215E+01   0.581658E+03
   8   8   0.101818E+01   0.760147E+02  -0.572532E-01   0.394109E+01  -0.145408E+01   0.331571E+02  -0.395330E+02   0.487044E+03
   9   9   0.105871E+00   0.603408E+02  -0.206519E-01   0.398764E+01  -0.133556E+00   0.324481E+02   0.894372E+00   0.407121E+03
  10  10   0.243404E+00   0.487815E+02   0.165487E-01   0.404761E+01   0.497454E+00   0.332140E+02   0.164299E+02   0.422658E+03
  11  11   0.420765E+00   0.402340E+02   0.695413E-01   0.412477E+01   0.243520E+01   0.414740E+02   0.996238E+02   0.926573E+03
  12  12   0.372621E-01   0.336081E+02   0.173335E-01   0.415806E+01  -0.509191E+00   0.386875E+02  -0.269420E+02   0.622750E+03
  13  13  -0.520061E+00   0.290479E+02  -0.971132E-02   0.392108E+01  -0.656955E-01   0.306976E+02   0.875261E+00   0.365077E+03
  14  14   0.666579E-01   0.250123E+02  -0.374323E-01   0.400918E+01  -0.118030E+01   0.350123E+02  -0.317908E+02   0.521830E+03
  15  15  -0.924557E-01   0.220625E+02   0.876845E-02   0.400337E+01   0.755760E+00   0.345948E+02   0.304741E+02   0.506482E+03
  16  16   0.132424E+00   0.194968E+02   0.162655E-01   0.380027E+01   0.191221E+00   0.296036E+02   0.742903E+01   0.382168E+03
  17  17  -0.664533E-01   0.177032E+02   0.214476E-02   0.367751E+01   0.272762E+00   0.263098E+02   0.109301E+02   0.303765E+03
  18  18   0.157605E+00   0.160952E+02   0.807419E-01   0.404288E+01   0.229339E+01   0.404919E+02   0.875177E+02   0.868444E+03
  19  19  -0.113609E+00   0.145367E+02   0.101027E-01   0.377112E+01   0.691177E-01   0.289515E+02  -0.125887E+01   0.357022E+03
  20  20   0.132751E+00   0.134066E+02   0.731071E-01   0.372175E+01   0.108569E+01   0.269615E+02   0.198922E+02   0.305188E+03
  21  21  -0.839620E-01   0.124672E+02   0.276956E-01   0.365735E+01   0.358359E+00   0.255423E+02   0.289384E+01   0.270857E+03
  22  22   0.611921E-01   0.114185E+02   0.466178E-01   0.359299E+01   0.639363E+00   0.234621E+02   0.844297E+01   0.215610E+03
  23  23   0.480305E-01   0.106487E+02   0.215148E-02   0.362046E+01  -0.298120E+00   0.251869E+02  -0.862443E+01   0.271823E+03
  24  24  -0.382170E-01   0.986753E+01   0.108284E-01   0.359092E+01  -0.172014E+00   0.247286E+02  -0.110786E+02   0.280486E+03
  25  25   0.519141E-01   0.926872E+01  -0.115926E-01   0.363815E+01  -0.480053E-01   0.251246E+02   0.277137E+01   0.262291E+03
  26  26  -0.950834E-01   0.873290E+01   0.356432E-01   0.360180E+01   0.641431E+00   0.252668E+02   0.140795E+02   0.275386E+03
  27  27   0.525952E-02   0.827711E+01  -0.959622E-02   0.373673E+01   0.147795E+00   0.287348E+02   0.145236E+02   0.380869E+03
  28  28   0.640920E-01   0.784709E+01  -0.163202E-01   0.353267E+01  -0.540762E+00   0.238306E+02  -0.142029E+02   0.266621E+03
  29  29   0.290529E-01   0.746119E+01   0.592479E-01   0.358874E+01   0.820526E+00   0.251956E+02   0.157812E+02   0.279781E+03
  30  30  -0.644320E-01   0.705956E+01  -0.281371E-01   0.368245E+01   0.542825E-01   0.266785E+02   0.103619E+02   0.302993E+03
  31  31  -0.211272E-01   0.678603E+01  -0.494006E-01   0.353757E+01  -0.746928E+00   0.235080E+02  -0.132612E+02   0.235729E+03
  32  32  -0.150157E-01   0.637130E+01  -0.235973E-01   0.363757E+01  -0.446856E+00   0.276937E+02  -0.154060E+02   0.380606E+03
  33  33  -0.389857E-01   0.613738E+01  -0.306348E-02   0.368259E+01  -0.649823E+00   0.276552E+02  -0.251892E+02   0.356274E+03
  34  34   0.420792E-02   0.584689E+01   0.194445E-01   0.354359E+01  -0.496574E-01   0.241759E+02  -0.270594E+01   0.252865E+03
  35  35   0.112062E-01   0.561924E+01   0.374212E-01   0.350566E+01   0.440295E+00   0.235222E+02   0.433143E+01   0.237143E+03
  36  36   0.304522E-01   0.541573E+01   0.252508E-02   0.338498E+01   0.724231E-01   0.210167E+02   0.120087E+01   0.187475E+03
  37  37  -0.382334E-01   0.521292E+01   0.412242E-01   0.358412E+01   0.497974E+00   0.246687E+02   0.896995E+01   0.259044E+03
  38  38  -0.406257E-01   0.500096E+01   0.114447E-01   0.348381E+01  -0.279661E+00   0.232388E+02  -0.120299E+02   0.243785E+03
  39  39   0.887347E-03   0.485531E+01  -0.268290E-01   0.337442E+01  -0.122251E+00   0.205790E+02  -0.550653E+00   0.181415E+03
  40  40   0.385825E-01   0.462770E+01  -0.991607E-02   0.343784E+01  -0.404146E+00   0.221323E+02  -0.899895E+01   0.213871E+03
  41  41  -0.333064E-01   0.443832E+01   0.405065E-01   0.354636E+01   0.727776E+00   0.249334E+02   0.156166E+02   0.289922E+03
  42  42  -0.213080E-01   0.434820E+01  -0.207525E-01   0.358557E+01  -0.339072E+00   0.264209E+02  -0.923707E+01   0.329131E+03
  43  43   0.434380E-01   0.427346E+01  -0.333588E-02   0.349324E+01   0.116213E+00   0.239272E+02   0.409234E+01   0.262142E+03
  44  44   0.261282E-01   0.410142E+01   0.613166E-01   0.343598E+01   0.513383E+00   0.218274E+02   0.395180E+01   0.206024E+03
  45  45   0.292821E-01   0.395366E+01   0.151057E-01   0.352028E+01   0.541450E+00   0.240975E+02   0.137287E+02   0.256169E+03
  46  46  -0.161599E-01   0.386395E+01  -0.234294E-01   0.350987E+01  -0.700300E+00   0.251818E+02  -0.218138E+02   0.331152E+03
  47  47  -0.204525E-01   0.369691E+01  -0.105115E-01   0.349175E+01  -0.201167E+00   0.227889E+02  -0.426699E+01   0.221229E+03
  48  48   0.410119E-01   0.368445E+01  -0.514560E-02   0.338559E+01   0.119723E+00   0.212461E+02   0.161949E+01   0.199904E+03
  49  49  -0.221149E-01   0.356116E+01  -0.525817E-01   0.341255E+01  -0.678922E+00   0.209427E+02  -0.787901E+01   0.181715E+03
  50  50  -0.350423E-01   0.346618E+01  -0.247626E-01   0.329102E+01  -0.210954E+00   0.202519E+02  -0.230118E+01   0.194263E+03
  51  51  -0.517363E-01   0.337264E+01  -0.450916E-02   0.333987E+01  -0.320272E+00   0.203697E+02  -0.619018E+01   0.182870E+03
  52  52  -0.949633E-02   0.329763E+01  -0.207200E-01   0.344924E+01  -0.286575E+00   0.222547E+02  -0.320551E+01   0.214835E+03
  53  53  -0.320148E-01   0.320696E+01  -0.119756E-01   0.333854E+01  -0.262375E+00   0.202396E+02  -0.533600E+01   0.182448E+03
  54  54   0.917522E-02   0.310932E+01   0.904748E-02   0.341375E+01   0.143249E+00   0.212981E+02   0.322324E+01   0.194763E+03
  55  55   0.350416E-01   0.305136E+01   0.687332E-02   0.323151E+01   0.235606E-01   0.186229E+02  -0.121697E+01   0.162155E+03
  56  56  -0.530724E-01   0.298828E+01  -0.176884E-01   0.330733E+01  -0.163534E+00   0.201128E+02  -0.127773E+01   0.187922E+03
  57  57  -0.318522E-01   0.291820E+01   0.151253E-01   0.321759E+01   0.421644E+00   0.180383E+02   0.761323E+01   0.147444E+03
  58  58  -0.873267E-02   0.286649E+01   0.751982E-01   0.330394E+01   0.117209E+01   0.202872E+02   0.195249E+02   0.195468E+03
  59  59  -0.588462E-06   0.278830E+01   0.232580E-01   0.325417E+01   0.554619E+00   0.203495E+02   0.165676E+02   0.230261E+03
  60  60  -0.228618E-01   0.276637E+01  -0.271070E-01   0.326808E+01  -0.427406E+00   0.184205E+02  -0.657379E+01   0.143539E+03
  61  61   0.212332E-01   0.270946E+01  -0.289271E-01   0.334666E+01  -0.363411E+00   0.202642E+02  -0.470584E+01   0.176392E+03
  62  62  -0.123140E-01   0.267328E+01  -0.169103E-01   0.332235E+01  -0.466773E+00   0.205649E+02  -0.744610E+01   0.194264E+03
  63  63  -0.171232E-02   0.260875E+01  -0.195914E-01   0.323532E+01  -0.199179E+00   0.187789E+02  -0.199412E+01   0.158793E+03
  64  64  -0.210383E-01   0.256113E+01   0.129423E-01   0.320940E+01   0.271453E+00   0.187900E+02   0.258305E+01   0.169589E+03
  65  65   0.274151E-01   0.250445E+01  -0.347276E-01   0.330408E+01  -0.275440E+00   0.197612E+02  -0.917609E+00   0.172890E+03
  66  66   0.284505E-01   0.246520E+01  -0.319050E-01   0.332449E+01  -0.860500E-01   0.204480E+02   0.148648E+01   0.194106E+03
  67  67  -0.791069E-02   0.244240E+01  -0.246303E-01   0.331627E+01  -0.176015E+00   0.199148E+02  -0.102161E+01   0.175436E+03
  68  68   0.171703E-01   0.240349E+01   0.246608E-01   0.336076E+01   0.539962E+00   0.217899E+02   0.150841E+02   0.245784E+03
  69  69  -0.948247E-02   0.237704E+01   0.140925E-01   0.313913E+01   0.226283E+00   0.168541E+02   0.376049E+01   0.125852E+03
  70  70   0.423851E-02   0.232105E+01   0.953642E-02   0.328040E+01   0.246626E+00   0.189433E+02   0.401128E+01   0.154344E+03
  71  71   0.180659E-01   0.228199E+01   0.340523E-01   0.323925E+01   0.491843E+00   0.187748E+02   0.698350E+01   0.161696E+03
  72  72  -0.187229E-01   0.225411E+01   0.125154E-01   0.328267E+01   0.131487E+00   0.192527E+02   0.236508E+01   0.162701E+03
  73  73   0.493985E-02   0.223004E+01  -0.640354E-02   0.330560E+01  -0.111797E+00   0.196965E+02  -0.289989E+01   0.170062E+03
  74  74  -0.241543E-01   0.216501E+01  -0.198665E-02   0.317410E+01  -0.815789E-01   0.177062E+02  -0.162887E+01   0.143173E+03
  75  75   0.218092E-01   0.217512E+01  -0.897013E-02   0.325869E+01  -0.154030E+00   0.191934E+02  -0.266465E+01   0.168219E+03
  76  76  -0.249919E-01   0.214698E+01   0.645562E-02   0.325072E+01  -0.535038E-01   0.190209E+02  -0.533732E+01   0.173403E+03
  77  77   0.194289E-01   0.209983E+01  -0.189204E-01   0.321899E+01  -0.255042E+00   0.179986E+02  -0.229089E+01   0.142847E+03
  78  78  -0.732378E-02   0.206563E+01  -0.345557E-03   0.324467E+01  -0.598232E-02   0.188997E+02   0.337071E+00   0.164541E+03
  79  79   0.800818E-02   0.204916E+01   0.247153E-01   0.330621E+01   0.393031E+00   0.202505E+02   0.668645E+01   0.201222E+03
  80  80   0.334022E-02   0.202118E+01  -0.237879E-01   0.319527E+01  -0.296749E+00   0.177415E+02  -0.378168E+01   0.139298E+03
  81  81  -0.264350E-01   0.200535E+01  -0.381953E-02   0.330906E+01   0.193614E+00   0.203924E+02   0.664724E+01   0.195509E+03
  82  82  -0.117388E-01   0.197047E+01   0.426946E-01   0.316792E+01   0.589614E+00   0.180006E+02   0.103356E+02   0.155577E+03
  83  83   0.903910E-02   0.194804E+01   0.421978E-01   0.323584E+01   0.527286E+00   0.185929E+02   0.866757E+01   0.158538E+03
  84  84   0.134522E-01   0.193022E+01   0.762414E-02   0.312297E+01   0.107358E+00   0.168738E+02   0.150700E+01   0.131188E+03
  85  85   0.551689E-02   0.192074E+01  -0.427985E-01   0.333808E+01  -0.599867E+00   0.202389E+02  -0.779822E+01   0.179253E+03
  86  86  -0.172351E-01   0.189416E+01  -0.155609E-01   0.329783E+01  -0.317248E-01   0.194281E+02   0.967409E+00   0.168391E+03
  87  87  -0.669286E-02   0.187358E+01   0.153227E-02   0.325751E+01   0.250282E-01   0.193503E+02   0.179500E+01   0.171182E+03
  88  88   0.126738E-01   0.185054E+01  -0.123060E-01   0.322723E+01  -0.897566E-01   0.190521E+02   0.100463E+01   0.175744E+03
  89  89   0.478493E-02   0.183144E+01   0.757682E-03   0.322850E+01  -0.221661E+00   0.185483E+02  -0.535778E+01   0.154951E+03
  90  90  -0.209987E-01   0.182653E+01  -0.400776E-03   0.318685E+01  -0.943496E-01   0.185862E+02  -0.795767E+00   0.173107E+03
  91  91   0.410714E-02   0.180905E+01  -0.114947E-01   0.319967E+01  -0.152860E+00   0.179425E+02  -0.199744E+01   0.142722E+03
  92  92   0.185472E-01   0.178998E+01  -0.181405E-01   0.326363E+01  -0.350355E+00   0.196067E+02  -0.793897E+01   0.190902E+03
  93  93   0.197753E-01   0.176336E+01  -0.953354E-02   0.332475E+01  -0.391014E+00   0.200422E+02  -0.774950E+01   0.172901E+03
  94  94  -0.164066E-01   0.173422E+01   0.158790E-01   0.313740E+01   0.995538E-01   0.171781E+02   0.109427E+01   0.136754E+03
  95  95   0.173951E-01   0.172967E+01  -0.775619E-02   0.307643E+01  -0.191928E-01   0.159928E+02   0.537838E+00   0.115885E+03
  96  96   0.526385E-02   0.173606E+01  -0.358402E-01   0.317528E+01  -0.331161E+00   0.168720E+02  -0.257228E+01   0.121233E+03
  97  97  -0.778192E-02   0.169368E+01  -0.181571E-01   0.326067E+01  -0.304524E+00   0.192171E+02  -0.552848E+01   0.168462E+03
  98  98  -0.203300E-01   0.169476E+01  -0.335900E-01   0.312170E+01  -0.269698E+00   0.166130E+02  -0.245823E+01   0.123817E+03
  99  99   0.619115E-02   0.167714E+01  -0.176110E-01   0.314305E+01  -0.211019E+00   0.167202E+02  -0.184780E+01   0.122732E+03
 100 100  -0.493304E-02   0.166073E+01   0.423730E-01   0.317091E+01   0.610374E+00   0.181895E+02   0.111520E+02   0.168479E+03
 101 101  -0.250015E-01   0.165151E+01  -0.101038E-01   0.321167E+01   0.106975E+00   0.180933E+02   0.290698E+01   0.147802E+03
 102 102   0.919917E-02   0.164142E+01  -0.169671E-01   0.320443E+01  -0.112712E+00   0.181234E+02  -0.165748E+01   0.149846E+03
 103 103  -0.107152E-01   0.162650E+01   0.302820E-02   0.320363E+01  -0.660161E-01   0.185774E+02  -0.263224E+01   0.165817E+03
 104 104   0.155811E-01   0.160516E+01  -0.700774E-02   0.314576E+01   0.108209E+00   0.172256E+02   0.294426E+01   0.136584E+03
 105 105  -0.110816E-01   0.160149E+01   0.109302E-01   0.314111E+01   0.132202E+00   0.174952E+02   0.155433E+01   0.144453E+03
 106 106   0.167065E-02   0.158577E+01   0.589225E-02   0.312422E+01   0.302737E-01   0.166833E+02  -0.408862E+00   0.127597E+03
 107 107  -0.103184E-01   0.156872E+01   0.291246E-01   0.316162E+01   0.315233E+00   0.172436E+02   0.272598E+01   0.133313E+03
 108 108   0.118036E-01   0.154606E+01  -0.601186E-03   0.321620E+01  -0.140556E+00   0.181338E+02  -0.279501E+01   0.145676E+03
 109 109   0.847228E-02   0.154375E+01   0.142383E-01   0.317830E+01   0.963921E-01   0.178176E+02   0.102757E+01   0.144382E+03
 110 110  -0.110787E-01   0.153709E+01   0.113249E-01   0.312307E+01   0.152842E+00   0.163917E+02   0.181175E+01   0.117576E+03
 111 111  -0.101282E-02   0.152424E+01  -0.480249E-02   0.305995E+01   0.313463E-01   0.158777E+02   0.103349E+01   0.117827E+03
 112 112   0.132227E-01   0.152255E+01   0.241979E-01   0.308143E+01   0.365832E+00   0.159342E+02   0.585481E+01   0.116297E+03
 113 113   0.821117E-02   0.148771E+01   0.100401E-01   0.311677E+01  -0.931818E-02   0.166846E+02  -0.203987E+01   0.128627E+03
 114 114   0.604038E-02   0.148630E+01   0.201381E-01   0.313117E+01   0.300147E+00   0.169888E+02   0.447011E+01   0.131930E+03
 115 115  -0.324863E-02   0.148150E+01  -0.278392E-02   0.311896E+01  -0.580011E-01   0.163358E+02  -0.134310E+01   0.118031E+03
 116 116  -0.201809E-01   0.146807E+01   0.645769E-02   0.317052E+01  -0.647231E-01   0.174672E+02  -0.865593E+00   0.137982E+03
 117 117   0.110960E-01   0.144455E+01  -0.194338E-01   0.315551E+01  -0.380252E-01   0.174849E+02   0.161768E+01   0.142292E+03
 118 118   0.194586E-01   0.144952E+01   0.973404E-02   0.311638E+01   0.162947E+00   0.166580E+02   0.121554E+01   0.127028E+03
 119 119   0.208986E-01   0.144563E+01   0.106692E-01   0.315187E+01   0.235992E+00   0.175809E+02   0.502658E+01   0.148043E+03
 120 120  -0.145777E-01   0.143680E+01  -0.442933E-01   0.313212E+01  -0.473425E+00   0.171663E+02  -0.604151E+01   0.143271E+03
 121 121  -0.384565E-02   0.140793E+01  -0.588294E-02   0.315630E+01  -0.203747E+00   0.175415E+02  -0.382043E+01   0.144189E+03
 122 122  -0.115580E-01   0.141815E+01  -0.355309E-01   0.315445E+01  -0.476174E+00   0.173396E+02  -0.647158E+01   0.136525E+03
 123 123  -0.139652E-02   0.140973E+01   0.900479E-02   0.317736E+01   0.215991E+00   0.178926E+02   0.352805E+01   0.149150E+03
 124 124  -0.272147E-02   0.140084E+01  -0.190561E-01   0.312712E+01  -0.278182E+00   0.169637E+02  -0.502835E+01   0.133203E+03
 125 125   0.791290E-03   0.139863E+01   0.287625E-01   0.308050E+01   0.389089E+00   0.163805E+02   0.550798E+01   0.126037E+03
 126 126   0.105968E-01   0.137973E+01   0.632979E-02   0.316540E+01   0.118946E+00   0.176453E+02   0.177792E+01   0.142065E+03
 127 127  -0.117510E-01   0.137417E+01  -0.497155E-02   0.315889E+01  -0.824836E-01   0.171733E+02  -0.166267E+01   0.130697E+03
 128 128  -0.315655E-02   0.136150E+01  -0.252615E-01   0.315773E+01  -0.345678E+00   0.172536E+02  -0.465584E+01   0.135375E+03
 129 129  -0.908239E-02   0.133806E+01  -0.139904E-01   0.306601E+01  -0.165382E+00   0.161973E+02  -0.302492E+01   0.125584E+03
 130 130   0.405959E-02   0.136436E+01   0.210986E-01   0.317564E+01   0.214120E+00   0.176863E+02   0.252518E+01   0.143076E+03
 131 131   0.843366E-02   0.132751E+01  -0.558113E-01   0.319888E+01  -0.794043E+00   0.183576E+02  -0.119635E+02   0.161548E+03
 132 132  -0.163512E-01   0.132803E+01  -0.188189E-01   0.323552E+01  -0.529116E-01   0.193921E+02   0.616632E+00   0.181540E+03
 133 133   0.331859E-02   0.131230E+01  -0.243706E-01   0.315755E+01  -0.342672E+00   0.173455E+02  -0.490451E+01   0.137790E+03
 134 134  -0.130681E-03   0.131792E+01  -0.286453E-01   0.307744E+01  -0.206187E+00   0.161958E+02  -0.107678E+01   0.120733E+03
 135 135  -0.941794E-02   0.129777E+01  -0.893840E-02   0.312953E+01   0.680118E-02   0.163568E+02   0.709777E+00   0.115775E+03
 136 136   0.642175E-02   0.129497E+01  -0.197560E-01   0.327601E+01  -0.155216E+00   0.197200E+02  -0.174597E+01   0.175852E+03
 137 137  -0.171331E-03   0.127630E+01   0.243719E-01   0.317152E+01   0.259937E+00   0.178267E+02   0.248274E+01   0.149343E+03
 138 138  -0.636500E-02   0.128642E+01  -0.447754E-02   0.317710E+01   0.633049E-01   0.177286E+02   0.281789E+01   0.143770E+03
 139 139   0.811164E-02   0.128024E+01  -0.406001E-01   0.314769E+01  -0.502271E+00   0.171812E+02  -0.614794E+01   0.132639E+03
 140 140   0.553401E-02   0.126519E+01  -0.302275E-01   0.306804E+01  -0.271199E+00   0.160876E+02  -0.266932E+01   0.119453E+03
 141 141   0.224659E-01   0.126085E+01  -0.112001E-01   0.315077E+01  -0.735107E-02   0.172021E+02   0.113247E+01   0.133245E+03
 142 142  -0.112332E-01   0.124819E+01  -0.869051E-05   0.311960E+01   0.240564E-01   0.164753E+02   0.734920E+00   0.120010E+03
 143 143  -0.121118E-03   0.123191E+01   0.613756E-02   0.318161E+01  -0.123461E+00   0.176983E+02  -0.293597E+01   0.139478E+03
 144 144   0.293358E-02   0.124300E+01   0.589252E-02   0.303707E+01  -0.213413E-01   0.154094E+02  -0.116735E+01   0.108899E+03
 145 145   0.389934E-02   0.123223E+01   0.184826E-02   0.310501E+01   0.100734E+00   0.170241E+02   0.177337E+01   0.140671E+03
 146 146  -0.165080E-01   0.119979E+01   0.936302E-02   0.311361E+01   0.510387E-01   0.166183E+02  -0.189802E-01   0.125947E+03
 147 147   0.136784E-01   0.121889E+01   0.159100E-01   0.311453E+01   0.595388E-01   0.168949E+02   0.192417E+00   0.131866E+03
 148 148  -0.168544E-02   0.121265E+01   0.308707E-01   0.316818E+01   0.301947E+00   0.175235E+02   0.310378E+01   0.141084E+03
 149 149  -0.171360E-02   0.118516E+01   0.252332E-02   0.308605E+01  -0.638566E-01   0.162147E+02  -0.240949E+01   0.121875E+03
 150 150  -0.179245E-01   0.118058E+01   0.897069E-02   0.313060E+01   0.170624E+00   0.169750E+02   0.154174E+01   0.131635E+03
 151 151   0.682620E-02   0.119317E+01   0.242495E-01   0.314455E+01   0.134635E+00   0.173855E+02  -0.130043E+01   0.143090E+03
 152 152   0.126107E-02   0.117547E+01   0.189808E-01   0.314584E+01   0.114989E+00   0.173716E+02  -0.175612E+00   0.140241E+03
 153 153  -0.121630E-01   0.117020E+01  -0.354543E-02   0.309984E+01   0.131608E+00   0.165126E+02   0.436760E+01   0.128624E+03
 154 154   0.234736E-02   0.116069E+01   0.141277E-01   0.314416E+01   0.282229E+00   0.173927E+02   0.485133E+01   0.142111E+03
 155 155  -0.293541E-03   0.116913E+01  -0.583586E-02   0.312594E+01  -0.109993E-02   0.173304E+02   0.413084E+00   0.142455E+03
 156 156  -0.700850E-02   0.115181E+01   0.796122E-02   0.309754E+01   0.151944E+00   0.165253E+02   0.353702E+01   0.129337E+03
 157 157   0.291989E-02   0.114314E+01   0.133744E-01   0.309945E+01   0.816173E-01   0.168576E+02   0.711010E+00   0.134147E+03
 158 158  -0.133368E-01   0.113483E+01  -0.979418E-02   0.307344E+01   0.791906E-01   0.163070E+02   0.335958E+01   0.127650E+03
 159 159  -0.541887E-02   0.113802E+01   0.145654E-01   0.305264E+01   0.318698E+00   0.157195E+02   0.547674E+01   0.114335E+03
 160 160  -0.116166E-01   0.112518E+01   0.170717E-02   0.308339E+01  -0.182871E+00   0.158594E+02  -0.365222E+01   0.111872E+03
 161 161  -0.167464E-01   0.110496E+01   0.564704E-01   0.310789E+01   0.595703E+00   0.169945E+02   0.819158E+01   0.141208E+03
 162 162  -0.245813E-01   0.112514E+01  -0.153903E-01   0.312364E+01  -0.214401E+00   0.167254E+02  -0.282506E+01   0.124673E+03
 163 163   0.234426E-02   0.110196E+01   0.656478E-01   0.313384E+01   0.533520E+00   0.173415E+02   0.373701E+01   0.147038E+03
 164 164  -0.345183E-02   0.109620E+01   0.307816E-01   0.316980E+01   0.605147E+00   0.177100E+02   0.102338E+02   0.143415E+03
 165 165   0.142995E-01   0.108468E+01  -0.146621E-01   0.301662E+01  -0.749584E-01   0.150716E+02  -0.896601E-01   0.101634E+03
 166 166  -0.104886E-01   0.108907E+01   0.268751E-02   0.306931E+01  -0.767779E-01   0.161533E+02  -0.272210E+01   0.120893E+03
 167 167  -0.724104E-03   0.107431E+01  -0.469291E-01   0.304334E+01  -0.511296E+00   0.160559E+02  -0.643596E+01   0.125126E+03
 168 168   0.219892E-02   0.107389E+01  -0.105782E-01   0.311433E+01   0.542068E-01   0.163894E+02   0.281815E+01   0.119632E+03
 169 169   0.107128E-02   0.106278E+01  -0.424827E-01   0.305617E+01  -0.409284E+00   0.159225E+02  -0.436829E+01   0.118072E+03
 170 170  -0.265154E-02   0.105874E+01   0.865192E-02   0.306848E+01   0.232564E+00   0.158941E+02   0.363371E+01   0.114226E+03
 171 171  -0.143996E-01   0.105830E+01   0.133223E-01   0.308989E+01   0.596346E-01   0.167013E+02  -0.105734E+01   0.134534E+03
 172 172  -0.965293E-04   0.104813E+01  -0.265905E-01   0.305637E+01  -0.213092E+00   0.158601E+02  -0.109493E+01   0.115350E+03
 173 173   0.632043E-02   0.103371E+01  -0.132854E-01   0.306906E+01  -0.133865E+00   0.157792E+02  -0.121932E+01   0.113752E+03
 174 174   0.104125E-01   0.102338E+01   0.208698E-01   0.316405E+01   0.204495E-02   0.171630E+02  -0.260220E+01   0.131959E+03
 175 175   0.318582E-02   0.102858E+01   0.580811E-02   0.303547E+01   0.263858E+00   0.155674E+02   0.539989E+01   0.114081E+03
 176 176  -0.528511E-02   0.102137E+01   0.146871E-01   0.306838E+01   0.288343E-01   0.161796E+02  -0.259464E+01   0.129880E+03
 177 177   0.131445E-02   0.100947E+01  -0.716472E-02   0.310273E+01   0.827424E-01   0.166119E+02   0.380864E+01   0.131569E+03
 178 178  -0.303302E-02   0.100277E+01   0.333241E-02   0.317417E+01  -0.224318E-01   0.179063E+02  -0.354478E+00   0.151129E+03
 179 179   0.448645E-02   0.991456E+00   0.163763E-01   0.312182E+01   0.164456E+00   0.164202E+02   0.173769E+01   0.118938E+03
 180 180   0.409369E-02   0.993357E+00  -0.837301E-02   0.311002E+01  -0.253776E+00   0.170496E+02  -0.437144E+01   0.139779E+03
 181 181   0.180901E-01   0.100306E+01   0.600411E-02   0.308243E+01   0.297913E+00   0.158835E+02   0.441908E+01   0.113068E+03
 182 182  -0.582605E-02   0.977453E+00   0.613755E-02   0.312040E+01   0.491878E-01   0.173280E+02  -0.905493E+00   0.146031E+03
 183 183  -0.733808E-02   0.963265E+00   0.581912E-01   0.308334E+01   0.599517E+00   0.163367E+02   0.643277E+01   0.126281E+03
 184 184   0.627567E-02   0.961632E+00   0.380682E-01   0.309602E+01   0.344585E+00   0.165010E+02   0.375813E+01   0.128651E+03
 185 185  -0.826980E-03   0.951089E+00  -0.231184E-01   0.312169E+01  -0.224765E+00   0.169705E+02  -0.248168E+01   0.134440E+03
 186 186  -0.371141E-03   0.944453E+00   0.129580E-01   0.320797E+01  -0.744055E-02   0.182841E+02  -0.112766E+01   0.152002E+03
 187 187   0.119785E-01   0.936284E+00   0.263736E-01   0.304848E+01   0.253056E+00   0.158407E+02   0.230530E+01   0.117022E+03
 188 188   0.107177E-01   0.937999E+00   0.482747E-02   0.314885E+01   0.659412E-01   0.176271E+02   0.202519E+01   0.147221E+03
 189 189   0.506492E-02   0.932357E+00   0.648505E-01   0.306307E+01   0.623280E+00   0.159471E+02   0.618265E+01   0.117521E+03
 190 190  -0.979972E-03   0.917805E+00  -0.210641E-01   0.304577E+01  -0.218385E+00   0.156164E+02  -0.216736E+01   0.113253E+03
 191 191  -0.107190E-01   0.912145E+00   0.290054E-02   0.310039E+01   0.681524E-01   0.164631E+02   0.108978E+01   0.122037E+03
 192 192   0.396381E-02   0.911955E+00  -0.415676E-02   0.316949E+01  -0.242323E-01   0.182976E+02  -0.121330E+01   0.170507E+03
 193 193   0.302955E-02   0.911187E+00  -0.171546E-01   0.316791E+01  -0.118475E+00   0.177482E+02  -0.136137E+01   0.145058E+03
 194 194   0.690449E-02   0.888691E+00  -0.203092E-01   0.309870E+01  -0.364309E+00   0.162431E+02  -0.542335E+01   0.119165E+03
 195 195   0.495872E-02   0.888886E+00   0.262169E-01   0.316364E+01   0.299448E+00   0.170119E+02   0.274452E+01   0.125891E+03
 196 196   0.959025E-02   0.880119E+00   0.214878E-01   0.307345E+01   0.148511E+00   0.162609E+02   0.116738E+01   0.125064E+03
 197 197   0.151801E-02   0.881546E+00  -0.255872E-01   0.308641E+01  -0.209747E+00   0.160837E+02  -0.129961E+01   0.115675E+03
 198 198  -0.733376E-02   0.868914E+00  -0.803526E-02   0.312861E+01  -0.652457E-01   0.165609E+02  -0.107453E+01   0.120838E+03
 199 199   0.681756E-02   0.862165E+00   0.240729E-01   0.307331E+01   0.929810E-01   0.161390E+02  -0.710433E+00   0.120874E+03
 200 200  -0.767953E-02   0.858378E+00  -0.263869E-01   0.310476E+01  -0.318093E+00   0.165301E+02  -0.347613E+01   0.126868E+03


==> results/case3/A_6_6_3to200_0_15000/moments_new.dat <==
3  590.908  9.  9.
4  327.741  5.16  5.16
5  204.763  4.47696  4.47696
6  138.833  4.16772  4.16772
7  100.227  3.99848  3.99848
8  75.7426  3.886  3.886
9  59.4438  3.82437  3.79975
10  47.9964  3.79333  3.72853
11  39.7612  3.77689  3.66776
12  33.6323  3.76595  3.61511
13  28.901  3.75612  3.56912
14  25.1672  3.74555  3.52872
15  22.1726  3.73369  3.49305
16  19.7358  3.72056  3.46142
17  17.7258  3.70637  3.43325
18  16.0469  3.69142  3.40805
19  14.6281  3.67601  3.3854
20  13.4162  3.66036  3.36497
21  12.3707  3.64468  3.34647
22  11.4616  3.62911  3.32965
23  10.6654  3.61378  3.31431
24  9.96361  3.59875  3.30027
25  9.3412  3.5841  3.28738
26  8.78602  3.56987  3.2755
27  8.28811  3.55607  3.26453
28  7.83929  3.54272  3.25438
29  7.43276  3.52982  3.24495
30  7.06284  3.51738  3.23617
31  6.72483  3.50538  3.22799
32  6.41504  3.49383  3.22034
33  6.13036  3.4827  3.21317
34  5.86809  3.47198  3.20644
35  5.62593  3.46166  3.20012
36  5.40185  3.45172  3.19417
37  5.19407  3.44215  3.18855
38  5.00104  3.43293  3.18324
39  4.8214  3.42405  3.17822
40  4.65394  3.41549  3.17347
41  4.49758  3.40724  3.16895
42  4.35133  3.39928  3.16467
43  4.2143  3.39161  3.16059
44  4.08571  3.3842  3.1567
45  3.96486  3.37705  3.153
46  3.8511  3.37014  3.14947
47  3.74388  3.36346  3.14609
48  3.64269  3.35701  3.14286
49  3.54705  3.35077  3.13977
50  3.45656  3.34473  3.13681
51  3.37083  3.33889  3.13397
52  3.28952  3.33323  3.13125
53  3.21232  3.32775  3.12863
54  3.13894  3.32244  3.12612
55  3.06912  3.31729  3.1237
56  3.00263  3.31229  3.12137
57  2.93923  3.30745  3.11912
58  2.87874  3.30275  3.11696
59  2.82097  3.29818  3.11488
60  2.76574  3.29375  3.11286
61  2.71291  3.28944  3.11092
62  2.66233  3.28525  3.10904
63  2.61388  3.28118  3.10722
64  2.56743  3.27722  3.10547
65  2.52287  3.27337  3.10376
66  2.48011  3.26962  3.10212
67  2.43904  3.26596  3.10052
68  2.39957  3.26241  3.09897
69  2.36163  3.25894  3.09747
70  2.32514  3.25557  3.09602
71  2.29001  3.25227  3.0946
72  2.25619  3.24906  3.09323
73  2.22362  3.24593  3.0919
74  2.19224  3.24288  3.0906
75  2.16198  3.2399  3.08934
76  2.13281  3.23699  3.08812
77  2.10466  3.23414  3.08692
78  2.07751  3.23137  3.08576
79  2.05129  3.22866  3.08463
80  2.02598  3.22601  3.08353
81  2.00154  3.22342  3.08246
82  1.97791  3.22088  3.08141
83  1.95506  3.21841  3.08039
84  1.93295  3.21598  3.0794
85  1.91155  3.21361  3.07843
86  1.89081  3.2113  3.07748
87  1.8707  3.20902  3.07656
88  1.85121  3.2068  3.07566
89  1.83228  3.20463  3.07477
90  1.81391  3.20249  3.07391
91  1.79605  3.20041  3.07307
92  1.7787  3.19836  3.07225
93  1.76183  3.19635  3.07144
94  1.74541  3.19439  3.07066
95  1.72943  3.19246  3.06989
96  1.71387  3.19057  3.06913
97  1.69871  3.18872  3.0684
98  1.68394  3.1869  3.06768
99  1.66954  3.18511  3.06697
100  1.65549  3.18336  3.06628


==> results/case3/A_6_6_3to200_0_15000/real_ALMl1l2.dat <==
   3   3  -0.266913E+00   0.582582E+03  -0.975484E-02   0.804568E+01  -0.103942E+01   0.153016E+03  -0.553362E+02   0.456004E+04
   4   4  -0.517013E+00   0.332218E+03  -0.580394E-01   0.563993E+01  -0.163669E+01   0.874616E+02  -0.816135E+02   0.245943E+04
   5   5   0.180893E+01   0.205716E+03   0.251116E-01   0.478026E+01   0.388104E+00   0.571002E+02   0.601437E+01   0.117865E+04
   6   6   0.612313E+00   0.139225E+03  -0.331282E-01   0.406995E+01  -0.689592E+00   0.323496E+02  -0.149086E+02   0.375465E+03
   7   7  -0.240562E-02   0.999034E+02   0.168963E-01   0.407760E+01   0.494183E+00   0.341642E+02   0.180006E+02   0.458009E+03
   8   8  -0.951487E+00   0.761725E+02   0.291146E-01   0.390898E+01   0.103689E+01   0.304046E+02   0.249773E+02   0.369449E+03
   9   9  -0.572847E+00   0.597162E+02   0.225252E-01   0.386685E+01   0.612987E+00   0.286513E+02   0.988244E+01   0.311489E+03
  10  10   0.528264E+00   0.476894E+02   0.171403E-01   0.399762E+01   0.334653E+00   0.323180E+02   0.464650E+01   0.412559E+03
  11  11  -0.296097E+00   0.401071E+02  -0.937901E-02   0.376064E+01  -0.133140E+00   0.278937E+02  -0.210107E+01   0.331735E+03
  12  12   0.119134E+00   0.337145E+02  -0.503190E-01   0.395731E+01  -0.539465E+00   0.308883E+02  -0.448222E+01   0.353557E+03
  13  13  -0.800186E-01   0.290172E+02   0.185578E-01   0.404319E+01   0.493610E+00   0.308597E+02   0.922570E+01   0.333076E+03
  14  14   0.289985E+00   0.252819E+02   0.549122E-01   0.383889E+01   0.885689E+00   0.286258E+02   0.160991E+02   0.318089E+03
  15  15  -0.304817E+00   0.222010E+02  -0.157265E-01   0.379177E+01  -0.270570E+00   0.276554E+02  -0.560382E+01   0.305579E+03
  16  16   0.371896E+00   0.198930E+02   0.782459E-02   0.397868E+01   0.592412E+00   0.323649E+02   0.161574E+02   0.416488E+03
  17  17  -0.898932E-01   0.178109E+02   0.217290E-01   0.413686E+01   0.666995E+00   0.376574E+02   0.199143E+02   0.558507E+03
  18  18   0.133857E+00   0.160457E+02   0.261386E-02   0.394941E+01   0.135874E+01   0.354027E+02   0.590503E+02   0.609330E+03
  19  19  -0.748635E-01   0.147265E+02  -0.399665E-01   0.380534E+01  -0.679286E+00   0.287410E+02  -0.126293E+02   0.327254E+03
  20  20  -0.406106E-02   0.132855E+02   0.122925E-02   0.374981E+01   0.298449E+00   0.282739E+02   0.130428E+02   0.354498E+03
  21  21   0.233874E+00   0.123694E+02  -0.395403E-01   0.381429E+01  -0.374514E+00   0.312699E+02  -0.256225E+01   0.426248E+03
  22  22  -0.650275E-01   0.113457E+02  -0.245370E-01   0.374638E+01  -0.111334E+01   0.293204E+02  -0.322436E+02   0.400474E+03
  23  23  -0.993322E-01   0.106735E+02   0.983537E-02   0.373885E+01   0.135539E+00   0.286380E+02   0.324348E+01   0.361133E+03
  24  24   0.884152E-01   0.100854E+02   0.271834E-02   0.377210E+01  -0.371914E+00   0.290274E+02  -0.133361E+02   0.368334E+03
  25  25   0.591211E-02   0.939687E+01  -0.818681E-02   0.359383E+01  -0.224050E-01   0.251162E+02   0.296505E+01   0.275462E+03
  26  26  -0.118305E+00   0.878497E+01  -0.159980E-01   0.368081E+01  -0.218600E+00   0.272079E+02   0.119247E+01   0.328850E+03
  27  27   0.166854E+00   0.823051E+01   0.188520E-01   0.363520E+01   0.304095E+00   0.263554E+02   0.351956E+01   0.295732E+03
  28  28   0.884607E-01   0.782188E+01   0.115021E-01   0.360524E+01   0.170323E+00   0.246888E+02   0.486503E+01   0.255024E+03
  29  29  -0.391558E-01   0.736244E+01   0.318425E-02   0.354602E+01   0.312663E-01   0.238084E+02   0.413788E+00   0.240688E+03
  30  30   0.401031E-01   0.711554E+01   0.541629E-01   0.348416E+01   0.836593E+00   0.227710E+02   0.145990E+02   0.222419E+03
  31  31   0.438977E-01   0.672935E+01   0.517638E-01   0.368336E+01   0.117213E+01   0.276367E+02   0.250260E+02   0.335970E+03
  32  32   0.886451E-01   0.642726E+01   0.198445E-01   0.349418E+01   0.514570E+00   0.235705E+02   0.130958E+02   0.253748E+03
  33  33  -0.483974E-01   0.613810E+01  -0.269007E-01   0.350765E+01  -0.997024E-01   0.231731E+02   0.224204E+01   0.233306E+03
  34  34  -0.703371E-01   0.581053E+01   0.128218E-01   0.338279E+01   0.349800E+00   0.206572E+02   0.788732E+01   0.184865E+03
  35  35   0.441497E-01   0.557014E+01   0.195700E-01   0.346972E+01   0.448472E+00   0.235316E+02   0.993768E+01   0.262319E+03
  36  36   0.287649E-01   0.541516E+01   0.330096E-01   0.368478E+01   0.832973E+00   0.278755E+02   0.229705E+02   0.351544E+03
  37  37  -0.758642E-01   0.517977E+01   0.428729E-01   0.358256E+01   0.104883E+01   0.257764E+02   0.263980E+02   0.314772E+03
  38  38  -0.225546E-01   0.501419E+01  -0.321588E-01   0.340559E+01  -0.377357E+00   0.216370E+02  -0.533550E+01   0.204898E+03
  39  39  -0.285082E-01   0.477466E+01   0.750944E-02   0.333360E+01  -0.147800E-01   0.202487E+02  -0.383995E+00   0.183924E+03
  40  40   0.286938E-01   0.466134E+01  -0.111039E-01   0.350217E+01  -0.357409E+00   0.238419E+02  -0.850062E+01   0.250527E+03
  41  41  -0.540350E-01   0.453425E+01  -0.111185E-01   0.337273E+01   0.722227E-01   0.217029E+02   0.393014E+01   0.225678E+03
  42  42   0.287753E-01   0.427750E+01   0.359778E-01   0.336488E+01   0.511081E+00   0.205790E+02   0.765162E+01   0.183560E+03
  43  43  -0.401352E-01   0.421056E+01  -0.119836E-01   0.327731E+01  -0.157986E+00   0.188691E+02  -0.208627E+01   0.152670E+03
  44  44  -0.222150E-01   0.406809E+01   0.412369E-01   0.337724E+01   0.478188E+00   0.209382E+02   0.647621E+01   0.196592E+03
  45  45   0.140544E-01   0.398588E+01   0.215437E-01   0.334185E+01  -0.640401E-02   0.204031E+02  -0.359326E+01   0.184661E+03
  46  46  -0.190273E-01   0.382762E+01   0.698725E-02   0.335108E+01  -0.100894E+00   0.203962E+02  -0.350761E+01   0.178926E+03
  47  47   0.758886E-02   0.373734E+01  -0.147365E-01   0.339364E+01   0.276562E+00   0.223278E+02   0.100852E+02   0.239152E+03
  48  48  -0.101999E-01   0.366889E+01  -0.504625E-01   0.351564E+01  -0.738126E+00   0.244035E+02  -0.124724E+02   0.269739E+03
  49  49  -0.296547E-02   0.358631E+01   0.100850E-01   0.334849E+01   0.104939E-01   0.208513E+02  -0.978930E+00   0.198401E+03
  50  50   0.201261E-01   0.344703E+01   0.462830E-03   0.343836E+01   0.148296E+00   0.224646E+02   0.585354E+01   0.231249E+03
  51  51   0.487156E-01   0.335343E+01  -0.164469E-01   0.336616E+01  -0.311340E+00   0.214707E+02  -0.639859E+01   0.224457E+03
  52  52  -0.223579E-01   0.332818E+01  -0.235414E-01   0.336698E+01  -0.296076E+00   0.208967E+02  -0.483928E+01   0.190379E+03
  53  53   0.164075E-01   0.323984E+01  -0.236667E-01   0.340265E+01  -0.575815E+00   0.219699E+02  -0.123960E+02   0.224069E+03
  54  54  -0.295247E-01   0.313916E+01  -0.526366E-02   0.344520E+01   0.376045E+00   0.229822E+02   0.117293E+02   0.250061E+03
  55  55   0.296278E-01   0.306284E+01   0.616273E-02   0.334605E+01   0.213681E+00   0.209577E+02   0.730142E+01   0.208159E+03
  56  56  -0.104698E-01   0.300743E+01  -0.170854E-01   0.331893E+01  -0.152402E+00   0.200461E+02  -0.156919E+01   0.180223E+03
  57  57   0.194126E-01   0.294477E+01  -0.107392E-01   0.331613E+01   0.313682E-01   0.199138E+02   0.249090E+01   0.177036E+03
  58  58  -0.188746E-01   0.288559E+01  -0.140129E-01   0.329124E+01  -0.188040E+00   0.192880E+02  -0.366479E+01   0.165540E+03
  59  59  -0.529336E-01   0.281898E+01  -0.701698E-02   0.320044E+01  -0.446430E-02   0.183024E+02  -0.406325E+00   0.153793E+03
  60  60   0.111828E-01   0.275965E+01   0.103729E-02   0.333609E+01  -0.139455E+00   0.206324E+02  -0.568976E+01   0.202514E+03
  61  61   0.375203E-01   0.270696E+01  -0.344750E-01   0.326231E+01  -0.610155E+00   0.190974E+02  -0.102613E+02   0.165209E+03
  62  62  -0.266482E-01   0.266770E+01   0.111454E-01   0.335001E+01   0.115973E+00   0.207173E+02   0.220057E+01   0.197773E+03
  63  63   0.126997E-02   0.263194E+01   0.588975E-02   0.336461E+01   0.130031E-01   0.204968E+02  -0.233698E+00   0.182257E+03
  64  64  -0.955802E-02   0.258494E+01  -0.222843E-01   0.330521E+01  -0.137864E+00   0.194265E+02  -0.628948E+00   0.163767E+03
  65  65  -0.146232E-01   0.251585E+01  -0.539042E-02   0.328727E+01   0.150527E+00   0.187943E+02   0.438476E+01   0.151219E+03
  66  66  -0.112192E-01   0.249894E+01   0.208413E-01   0.339545E+01   0.343549E+00   0.217783E+02   0.400398E+01   0.213454E+03
  67  67   0.928144E-03   0.244334E+01  -0.570240E-01   0.328070E+01  -0.809964E+00   0.201968E+02  -0.138825E+02   0.197735E+03
  68  68   0.827310E-02   0.239945E+01   0.723877E-02   0.328007E+01   0.105828E+00   0.188537E+02   0.155142E+01   0.156134E+03
  69  69   0.312552E-01   0.234802E+01   0.386778E-01   0.319214E+01   0.326114E+00   0.182657E+02   0.415255E+01   0.154737E+03
  70  70   0.108866E-02   0.233753E+01  -0.122543E-01   0.331544E+01  -0.490603E+00   0.216817E+02  -0.185468E+02   0.272704E+03
  71  71   0.725546E-02   0.229471E+01  -0.232445E-01   0.327240E+01  -0.149703E+00   0.188917E+02  -0.977909E+00   0.157350E+03
  72  72  -0.243011E-01   0.229073E+01  -0.432184E-01   0.325261E+01  -0.415180E+00   0.192433E+02  -0.393161E+01   0.168414E+03
  73  73  -0.179162E-01   0.223089E+01   0.308365E-01   0.319703E+01   0.312274E+00   0.178013E+02   0.315688E+01   0.139587E+03
  74  74  -0.292388E-01   0.220605E+01  -0.501671E-02   0.321069E+01  -0.180395E+00   0.183734E+02  -0.490603E+01   0.153950E+03
  75  75   0.192157E-01   0.214855E+01  -0.421843E-01   0.325774E+01  -0.377258E+00   0.194907E+02  -0.183774E+01   0.181516E+03
  76  76   0.160104E-01   0.213861E+01   0.164384E-01   0.326543E+01   0.505806E+00   0.199966E+02   0.143672E+02   0.209185E+03
  77  77  -0.286802E-01   0.211472E+01  -0.268391E-01   0.332892E+01  -0.360028E+00   0.202823E+02  -0.552185E+01   0.182410E+03
  78  78   0.101459E-01   0.208188E+01  -0.112271E-01   0.332311E+01  -0.379850E+00   0.225340E+02  -0.103776E+02   0.296102E+03
  79  79  -0.117669E-01   0.205987E+01   0.892989E-02   0.330332E+01   0.427306E+00   0.198190E+02   0.108574E+02   0.184846E+03
  80  80   0.121178E-01   0.202666E+01   0.607813E-02   0.321204E+01   0.207375E+00   0.185069E+02   0.508225E+01   0.161972E+03
  81  81  -0.680596E-02   0.199362E+01  -0.266486E-01   0.330811E+01  -0.363220E+00   0.200422E+02  -0.468940E+01   0.179933E+03
  82  82  -0.223151E-02   0.195380E+01  -0.128791E-01   0.329736E+01  -0.803738E-01   0.195896E+02  -0.300563E-02   0.171610E+03
  83  83   0.174907E-01   0.197381E+01   0.204418E-01   0.326392E+01   0.340122E+00   0.195426E+02   0.691479E+01   0.177343E+03
  84  84   0.141171E-01   0.192677E+01   0.440624E-01   0.328056E+01   0.620930E+00   0.190479E+02   0.860458E+01   0.159525E+03
  85  85  -0.164692E-01   0.190945E+01   0.978835E-02   0.322689E+01   0.465864E-01   0.182854E+02  -0.573919E+00   0.147599E+03
  86  86   0.155540E-01   0.188563E+01   0.251955E-01   0.313233E+01   0.232538E+00   0.164000E+02   0.215679E+01   0.116008E+03
  87  87  -0.114478E-01   0.188149E+01   0.145482E-01   0.336186E+01   0.393832E+00   0.222906E+02   0.898652E+01   0.238084E+03
  88  88   0.442348E-02   0.185522E+01  -0.112478E-01   0.313229E+01  -0.415925E+00   0.172952E+02  -0.937502E+01   0.145690E+03
  89  89   0.749789E-03   0.181988E+01   0.332291E-01   0.332309E+01   0.412328E+00   0.205620E+02   0.618167E+01   0.197544E+03
  90  90  -0.277990E-03   0.181298E+01   0.128494E-01   0.315830E+01   0.985609E-01   0.170115E+02   0.794385E+00   0.126432E+03
  91  91  -0.101763E-03   0.180427E+01  -0.447040E-01   0.316856E+01  -0.527651E+00   0.176771E+02  -0.714743E+01   0.142962E+03
  92  92   0.215041E-01   0.179887E+01  -0.261664E-01   0.323859E+01  -0.472513E+00   0.187693E+02  -0.684780E+01   0.158276E+03
  93  93   0.569586E-02   0.176308E+01  -0.140513E-01   0.319182E+01  -0.127689E+00   0.174866E+02  -0.831723E+00   0.133460E+03
  94  94  -0.185482E-01   0.175276E+01   0.323493E-01   0.320657E+01   0.308077E+00   0.176416E+02   0.285139E+01   0.138500E+03
  95  95  -0.856522E-02   0.172284E+01  -0.383777E-02   0.319273E+01  -0.264544E+00   0.177615E+02  -0.479066E+01   0.142571E+03
  96  96   0.740677E-02   0.172057E+01  -0.237530E-01   0.307534E+01  -0.288965E+00   0.157774E+02  -0.332332E+01   0.109818E+03
  97  97  -0.263114E-01   0.170642E+01  -0.235353E-02   0.317113E+01  -0.417899E-01   0.170524E+02  -0.141443E+00   0.125747E+03
  98  98   0.883128E-03   0.168395E+01  -0.512964E-02   0.327628E+01  -0.605183E-02   0.207171E+02   0.646671E+00   0.221797E+03
  99  99  -0.102563E-01   0.168051E+01   0.167859E-01   0.327530E+01   0.328979E+00   0.203336E+02   0.693349E+01   0.210073E+03
 100 100  -0.284605E-01   0.165028E+01   0.215708E-01   0.328403E+01   0.350351E+00   0.196276E+02   0.518982E+01   0.171317E+03
 101 101  -0.196780E-02   0.165771E+01  -0.812162E-02   0.313184E+01   0.144203E+00   0.166291E+02   0.359999E+01   0.122255E+03
 102 102  -0.781772E-02   0.163449E+01  -0.127118E-01   0.312271E+01  -0.785160E-01   0.166930E+02  -0.197758E+00   0.124863E+03
 103 103  -0.270204E-01   0.161879E+01  -0.932019E-02   0.317014E+01  -0.730162E-01   0.174716E+02  -0.545125E+00   0.136334E+03
 104 104  -0.387369E-02   0.159839E+01  -0.376698E-01   0.307063E+01  -0.462643E+00   0.160530E+02  -0.586324E+01   0.118330E+03
 105 105   0.643002E-02   0.159199E+01   0.208862E-01   0.316036E+01   0.629849E-01   0.171396E+02  -0.861664E+00   0.131990E+03
 106 106   0.404749E-02   0.157745E+01  -0.127602E-01   0.312367E+01  -0.254081E-01   0.164655E+02   0.108902E+01   0.119717E+03
 107 107   0.555439E-02   0.155597E+01   0.494617E-02   0.307787E+01   0.160340E-01   0.158576E+02  -0.119833E+00   0.113773E+03
 108 108  -0.862571E-02   0.156624E+01  -0.978549E-02   0.321238E+01   0.218261E+00   0.188853E+02   0.810483E+01   0.171751E+03
 109 109  -0.117421E-01   0.155197E+01  -0.271655E-02   0.316509E+01  -0.224962E-01   0.169366E+02  -0.103990E+01   0.124129E+03
 110 110   0.139057E-01   0.152069E+01   0.290847E-01   0.312896E+01   0.521742E+00   0.168447E+02   0.781134E+01   0.129053E+03
 111 111  -0.970673E-02   0.150994E+01   0.318123E-01   0.312102E+01   0.438522E+00   0.165285E+02   0.629111E+01   0.123738E+03
 112 112  -0.182832E-01   0.150803E+01   0.320196E-01   0.313369E+01   0.527217E+00   0.173319E+02   0.987812E+01   0.146975E+03
 113 113   0.201232E-02   0.150284E+01  -0.116464E-01   0.312858E+01  -0.527738E-01   0.167848E+02  -0.816421E-01   0.124560E+03
 114 114   0.115247E-01   0.147844E+01   0.218692E-01   0.322922E+01   0.340578E-01   0.180303E+02  -0.196876E+01   0.141707E+03
 115 115  -0.132631E-01   0.147531E+01  -0.252074E-01   0.318873E+01  -0.432345E+00   0.178086E+02  -0.617530E+01   0.141858E+03
 116 116  -0.489203E-02   0.147656E+01  -0.584969E-02   0.321534E+01  -0.155875E+00   0.182311E+02  -0.321710E+01   0.149299E+03
 117 117   0.697327E-03   0.146160E+01  -0.186132E-01   0.321394E+01  -0.323233E+00   0.187087E+02  -0.385317E+01   0.178231E+03
 118 118   0.189534E-02   0.145431E+01  -0.291295E-01   0.311584E+01  -0.318079E+00   0.164154E+02  -0.278544E+01   0.118474E+03
 119 119   0.394947E-02   0.144177E+01  -0.324981E-01   0.314926E+01  -0.164891E+00   0.178769E+02   0.200353E+01   0.159252E+03
 120 120  -0.365114E-02   0.142644E+01   0.289286E-02   0.316527E+01  -0.211308E+00   0.172152E+02  -0.458066E+01   0.132036E+03
 121 121   0.183420E-02   0.142003E+01   0.153060E-01   0.310254E+01   0.268882E+00   0.162775E+02   0.371625E+01   0.116829E+03
 122 122   0.586546E-02   0.140551E+01  -0.355527E-01   0.314566E+01  -0.351357E+00   0.170656E+02  -0.397576E+01   0.131214E+03
 123 123  -0.287182E-02   0.141538E+01   0.135201E-01   0.305991E+01   0.192896E+00   0.156990E+02   0.117762E+01   0.110520E+03
 124 124   0.168484E-02   0.139830E+01  -0.365848E-01   0.312376E+01  -0.568847E+00   0.170350E+02  -0.863039E+01   0.135391E+03
 125 125  -0.521783E-02   0.137755E+01   0.201112E-01   0.309059E+01   0.206519E+00   0.162872E+02   0.374467E+01   0.121732E+03
 126 126   0.591161E-02   0.136974E+01  -0.120156E-01   0.315379E+01   0.663189E-01   0.177004E+02   0.317884E+01   0.145925E+03
 127 127   0.485207E-03   0.135765E+01   0.318993E-01   0.319343E+01   0.385598E+00   0.183331E+02   0.526686E+01   0.162106E+03
 128 128  -0.174747E-01   0.136286E+01  -0.275933E-01   0.307074E+01  -0.233880E+00   0.155240E+02  -0.218192E+01   0.105230E+03
 129 129  -0.121708E-01   0.135612E+01  -0.202345E-01   0.306860E+01  -0.213620E+00   0.157372E+02  -0.249920E+01   0.111260E+03
 130 130  -0.465834E-02   0.133018E+01   0.302819E-01   0.312076E+01   0.367193E+00   0.167046E+02   0.404068E+01   0.126193E+03
 131 131  -0.952024E-02   0.132975E+01   0.593160E-02   0.314482E+01   0.101171E+00   0.172215E+02   0.905200E+00   0.135335E+03
 132 132  -0.191391E-02   0.131422E+01   0.254846E-02   0.308810E+01   0.288256E-01   0.158786E+02   0.695103E+00   0.112101E+03
 133 133  -0.173364E-01   0.132358E+01  -0.523934E-01   0.312474E+01  -0.677919E+00   0.169133E+02  -0.824366E+01   0.132362E+03
 134 134   0.584048E-02   0.129683E+01  -0.607268E-01   0.312593E+01  -0.935153E+00   0.175148E+02  -0.148240E+02   0.152334E+03
 135 135   0.732984E-04   0.131493E+01  -0.249310E-01   0.307016E+01  -0.270642E+00   0.159216E+02  -0.210498E+01   0.114687E+03
 136 136   0.193128E-02   0.129189E+01  -0.780904E-02   0.320257E+01   0.570942E-02   0.182672E+02   0.124381E+01   0.151721E+03
 137 137   0.354691E-02   0.128187E+01  -0.215077E-01   0.311570E+01  -0.283752E+00   0.169350E+02  -0.328744E+01   0.130599E+03
 138 138   0.115962E-01   0.129235E+01  -0.907659E-02   0.307292E+01   0.708973E-01   0.164225E+02   0.148355E+01   0.129542E+03
 139 139   0.141140E-01   0.127902E+01  -0.224849E-01   0.316495E+01  -0.928735E-01   0.171027E+02   0.371356E+00   0.127749E+03
 140 140  -0.165547E-01   0.127637E+01   0.102994E-01   0.310910E+01   0.619871E-01   0.167592E+02  -0.186445E+00   0.128753E+03
 141 141  -0.351355E-02   0.125283E+01   0.166422E-02   0.306529E+01   0.149264E+00   0.161089E+02   0.301186E+01   0.123390E+03
 142 142   0.522804E-02   0.125753E+01  -0.713177E-03   0.316577E+01  -0.180809E-01   0.177280E+02  -0.189807E+01   0.147034E+03
 143 143  -0.577871E-02   0.124806E+01   0.543960E-02   0.314067E+01   0.406091E-01   0.170966E+02   0.109671E+01   0.133347E+03
 144 144   0.198485E-01   0.124701E+01   0.236647E-01   0.316203E+01   0.375751E+00   0.171366E+02   0.554012E+01   0.129245E+03
 145 145  -0.148245E-01   0.122784E+01  -0.238452E-01   0.313937E+01  -0.145729E+00   0.175563E+02  -0.593476E+00   0.150188E+03
 146 146   0.340112E-02   0.123052E+01   0.367598E-01   0.307538E+01   0.211947E+00   0.163206E+02  -0.367249E+00   0.123264E+03
 147 147  -0.182289E-02   0.122097E+01   0.393716E-01   0.320956E+01   0.516757E+00   0.184098E+02   0.697024E+01   0.157056E+03
 148 148   0.141108E-01   0.121301E+01   0.470119E-01   0.323312E+01   0.873801E+00   0.201228E+02   0.198792E+02   0.222176E+03
 149 149   0.659405E-02   0.119373E+01  -0.351501E-02   0.306628E+01  -0.133557E-01   0.155443E+02   0.529858E+00   0.107065E+03
 150 150  -0.579471E-03   0.119849E+01  -0.269780E-01   0.311912E+01  -0.144103E+00   0.169972E+02   0.163103E+00   0.132503E+03
 151 151  -0.611392E-02   0.117660E+01   0.557589E-02   0.315547E+01   0.190624E+00   0.171616E+02   0.308038E+01   0.131304E+03
 152 152   0.498247E-02   0.119386E+01   0.222922E-01   0.309422E+01   0.312585E+00   0.160894E+02   0.419869E+01   0.115126E+03
 153 153   0.766672E-02   0.115963E+01  -0.386242E-02   0.316988E+01  -0.833677E-01   0.173110E+02  -0.176771E+01   0.134463E+03
 154 154   0.211073E-02   0.117161E+01   0.997669E-02   0.314497E+01   0.284834E-01   0.167320E+02  -0.244003E+00   0.122797E+03
 155 155   0.518561E-03   0.116618E+01  -0.649182E-01   0.323235E+01  -0.711699E+00   0.187457E+02  -0.810715E+01   0.163755E+03
 156 156   0.141255E-01   0.115281E+01   0.193269E-01   0.319200E+01   0.363141E+00   0.181230E+02   0.767793E+01   0.159261E+03
 157 157  -0.546356E-02   0.115724E+01  -0.602891E-02   0.314041E+01  -0.165857E+00   0.172094E+02  -0.304428E+01   0.136258E+03
 158 158  -0.633277E-02   0.115056E+01   0.574759E-02   0.313279E+01   0.155049E+00   0.170038E+02   0.262094E+01   0.129594E+03
 159 159   0.238918E-02   0.113456E+01   0.732008E-02   0.309900E+01   0.853650E-01   0.167387E+02   0.125185E+01   0.130325E+03
 160 160   0.842714E-02   0.112018E+01  -0.475572E-01   0.313154E+01  -0.586242E+00   0.171906E+02  -0.682813E+01   0.137208E+03
 161 161  -0.967905E-02   0.111250E+01  -0.100616E-02   0.315670E+01   0.219043E-01   0.170964E+02   0.149569E+01   0.131071E+03
 162 162   0.287567E-02   0.112336E+01  -0.164078E-01   0.301910E+01  -0.170604E+00   0.150447E+02  -0.207223E+01   0.102199E+03
 163 163  -0.578484E-04   0.111362E+01  -0.154459E-01   0.305610E+01  -0.121824E+00   0.162068E+02  -0.100211E+00   0.124935E+03
 164 164   0.449883E-02   0.108768E+01  -0.353481E-01   0.314481E+01  -0.527375E+00   0.172808E+02  -0.796508E+01   0.139917E+03
 165 165  -0.630584E-02   0.109152E+01   0.480519E-02   0.311420E+01   0.163566E+00   0.166381E+02   0.355546E+01   0.127241E+03
 166 166   0.184635E-01   0.108672E+01   0.231923E-01   0.313573E+01   0.122078E+00   0.169945E+02   0.257379E+00   0.132446E+03
 167 167   0.863829E-02   0.108829E+01  -0.759586E-02   0.312712E+01  -0.383561E-01   0.167799E+02  -0.126528E+00   0.124877E+03
 168 168  -0.395433E-02   0.106286E+01   0.163070E-01   0.311634E+01   0.203262E+00   0.166904E+02   0.335603E+01   0.128407E+03
 169 169   0.908541E-03   0.107514E+01   0.141039E-02   0.313427E+01  -0.125661E+00   0.169639E+02  -0.343022E+01   0.132401E+03
 170 170  -0.112348E-01   0.105234E+01  -0.111282E-01   0.315066E+01  -0.100064E+00   0.172458E+02  -0.181007E+01   0.138035E+03
 171 171   0.569574E-03   0.104914E+01   0.152520E-01   0.309615E+01   0.125272E+00   0.165536E+02   0.140884E+01   0.127137E+03
 172 172  -0.693910E-02   0.103149E+01   0.114827E-01   0.311703E+01   0.184758E+00   0.164795E+02   0.256532E+01   0.121721E+03
 173 173  -0.258668E-02   0.103546E+01  -0.102861E-01   0.310469E+01  -0.132044E+00   0.167864E+02  -0.221861E+01   0.130004E+03
 174 174   0.623909E-02   0.102912E+01   0.280817E-01   0.307441E+01   0.241134E+00   0.160091E+02   0.189944E+01   0.117275E+03
 175 175  -0.613897E-02   0.103382E+01  -0.979376E-02   0.307139E+01  -0.122172E+00   0.161803E+02  -0.249694E+01   0.120947E+03
 176 176  -0.478092E-03   0.101253E+01   0.341761E-01   0.299058E+01   0.295038E+00   0.144428E+02   0.289895E+01   0.927158E+02
 177 177  -0.763849E-02   0.100602E+01  -0.143631E-01   0.304684E+01  -0.258001E+00   0.158384E+02  -0.464039E+01   0.118500E+03
 178 178   0.114035E-01   0.100521E+01   0.135240E-01   0.304336E+01   0.242622E+00   0.155691E+02   0.267715E+01   0.113315E+03
 179 179  -0.118354E-01   0.983434E+00  -0.264621E-02   0.318149E+01  -0.577613E-01   0.174666E+02  -0.144591E+00   0.133947E+03
 180 180   0.676128E-02   0.995356E+00  -0.202197E-01   0.320607E+01  -0.238485E+00   0.182637E+02  -0.295910E+01   0.152722E+03
 181 181  -0.131003E-01   0.982961E+00  -0.149471E-01   0.314746E+01   0.274562E-01   0.169299E+02   0.186600E+01   0.127133E+03
 182 182   0.782216E-02   0.971201E+00   0.243412E-01   0.318275E+01   0.224342E+00   0.178215E+02   0.265777E+01   0.145641E+03
 183 183   0.356569E-02   0.974187E+00   0.741545E-02   0.314292E+01   0.829611E-01   0.182720E+02  -0.137495E+01   0.177204E+03
 184 184  -0.148822E-01   0.968557E+00   0.146290E-01   0.311086E+01   0.299097E+00   0.162598E+02   0.404934E+01   0.116991E+03
 185 185   0.188702E-01   0.958984E+00   0.119406E-02   0.306969E+01   0.619615E-01   0.158707E+02   0.650946E+00   0.113434E+03
 186 186   0.960581E-03   0.952992E+00  -0.583024E-02   0.318274E+01   0.319768E-01   0.173582E+02   0.234682E+01   0.132154E+03
 187 187   0.136060E-01   0.944429E+00  -0.403543E-01   0.304218E+01  -0.465858E+00   0.154768E+02  -0.501879E+01   0.108140E+03
 188 188  -0.710623E-02   0.935944E+00   0.138773E-01   0.311713E+01   0.138989E+00   0.175708E+02  -0.111482E+00   0.165459E+03
 189 189  -0.146531E-03   0.931419E+00  -0.335462E-01   0.308764E+01  -0.324595E+00   0.165828E+02  -0.456887E+01   0.132005E+03
 190 190   0.812018E-02   0.930444E+00  -0.154032E-01   0.304499E+01  -0.551900E-01   0.156402E+02   0.339922E+00   0.113698E+03
 191 191  -0.124892E-02   0.924024E+00   0.262833E-03   0.304833E+01   0.448185E-01   0.155447E+02   0.111956E+01   0.110746E+03
 192 192  -0.903334E-02   0.918476E+00   0.469117E-02   0.314174E+01   0.293259E+00   0.181492E+02   0.871845E+01   0.174388E+03
 193 193   0.686071E-03   0.901362E+00   0.113976E-01   0.300073E+01   0.657979E-01   0.147290E+02   0.916319E-01   0.979505E+02
 194 194   0.547492E-02   0.904002E+00  -0.117209E-01   0.312416E+01  -0.121775E+00   0.167599E+02  -0.933530E+00   0.128722E+03
 195 195  -0.197666E-02   0.894660E+00  -0.305364E-01   0.307564E+01  -0.295876E+00   0.161404E+02  -0.248921E+01   0.119054E+03
 196 196   0.364774E-02   0.883541E+00   0.283341E-01   0.312294E+01   0.503147E+00   0.175779E+02   0.108177E+02   0.161457E+03
 197 197  -0.468955E-02   0.879787E+00   0.932119E-02   0.306201E+01   0.300064E-01   0.161428E+02   0.268822E+00   0.121648E+03
 198 198  -0.954303E-02   0.868538E+00   0.614392E-02   0.304493E+01  -0.499728E-01   0.153098E+02  -0.152132E+01   0.105617E+03
 199 199   0.983842E-02   0.871168E+00   0.967159E-02   0.308313E+01   0.858053E-01   0.161245E+02   0.117577E+01   0.119585E+03
 200 200   0.180662E-02   0.862953E+00   0.315189E-01   0.305934E+01   0.310205E+00   0.156959E+02   0.342862E+01   0.111197E+03


==> results/case4/A_2_0_3to200_0_15000/chisquare/10000sim/chisqrdat.txt <==
1000	8139.81423	1.82042555	11.0197682	410.867858
2000	1945.87323	0.948125006	6.10912177	277.651674
3000	1769.57614	0.66345501	5.3030926	218.180174
4000	2247.12162	0.43801136	2.95441003	135.096523
5000	2272.91655	0.377059097	2.68090999	126.626361
6000	1862.9305	0.302888383	2.33935824	106.008753
7000	656.581381	0.239568748	2.1445737	83.2243263
8000	578.914206	0.224836296	1.91378355	74.1113522
9000	285.3842	0.205102197	1.6283346	65.8849245
10000	376.856207	0.185458665	1.45619199	61.9156425
11000	502.219218	0.171046649	1.2806543	54.5960643
12000	445.183067	0.160811816	1.31040957	53.4291775
13000	237.887198	0.143838478	1.19284373	46.9757843
14000	241.062118	0.138292469	1.0106388	43.745265
15000	329.192086	0.127595066	0.914184136	37.6687882


==> results/case4/A_2_0_3to200_0_15000/chisquare/10000sim/img_ALMl1l2.dat <==
   2   2   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   3   3   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   4   4   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   5   5   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   6   6   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   7   7   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   8   8   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   9   9   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  10  10   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  11  11   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  12  12   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  13  13   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  14  14   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  15  15   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  16  16   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  17  17   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  18  18   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  19  19   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  20  20   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  21  21   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  22  22   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  23  23   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  24  24   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  25  25   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  26  26   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  27  27   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  28  28   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  29  29   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  30  30   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  31  31   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  32  32   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  33  33   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  34  34   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  35  35   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  36  36   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  37  37   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  38  38   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  39  39   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  40  40   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  41  41   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  42  42   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  43  43   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  44  44   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  45  45   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  46  46   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  47  47   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  48  48   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  49  49   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  50  50   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  51  51   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  52  52   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  53  53   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  54  54   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  55  55   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  56  56   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  57  57   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  58  58   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  59  59   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  60  60   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  61  61   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  62  62   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  63  63   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  64  64   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  65  65   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  66  66   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  67  67   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  68  68   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  69  69   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  70  70   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  71  71   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  72  72   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  73  73   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  74  74   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  75  75   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  76  76   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  77  77   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  78  78   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  79  79   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  80  80   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  81  81   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  82  82   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  83  83   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  84  84   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  85  85   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  86  86   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  87  87   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  88  88   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  89  89   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  90  90   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  91  91   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  92  92   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  93  93   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  94  94   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  95  95   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  96  96   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  97  97   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  98  98   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  99  99   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 100 100   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 101 101   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 102 102   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 103 103   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 104 104   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 105 105   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 106 106   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 107 107   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 108 108   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 109 109   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 110 110   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 111 111   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 112 112   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 113 113   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 114 114   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 115 115   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 116 116   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 117 117   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 118 118   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 119 119   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 120 120   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 121 121   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 122 122   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 123 123   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 124 124   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 125 125   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 126 126   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 127 127   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 128 128   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 129 129   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 130 130   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 131 131   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 132 132   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 133 133   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 134 134   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 135 135   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 136 136   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 137 137   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 138 138   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 139 139   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 140 140   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 141 141   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 142 142   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 143 143   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 144 144   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 145 145   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 146 146   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 147 147   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 148 148   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 149 149   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 150 150   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 151 151   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 152 152   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 153 153   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 154 154   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 155 155   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 156 156   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 157 157   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 158 158   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 159 159   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 160 160   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 161 161   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 162 162   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 163 163   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 164 164   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 165 165   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 166 166   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 167 167   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 168 168   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 169 169   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 170 170   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 171 171   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 172 172   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 173 173   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 174 174   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 175 175   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 176 176   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 177 177   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 178 178   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 179 179   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 180 180   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 181 181   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 182 182   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 183 183   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 184 184   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 185 185   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 186 186   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 187 187   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 188 188   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 189 189   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 190 190   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 191 191   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 192 192   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 193 193   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 194 194   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 195 195   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 196 196   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 197 197   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 198 198   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 199 199   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 200 200   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN


==> results/case4/A_2_0_3to200_0_15000/chisquare/10000sim/moments_new.dat <==
   3   0.835670E+03  -0.484953E+00   0.583673E+01  -0.982503E+01   0.897085E+02   0.392523E-16
   4   0.463496E+03   0.498843E+00   0.545083E+01   0.974520E+01   0.785172E+02   0.117757E-15
   5   0.289579E+03  -0.482805E+00   0.511189E+01  -0.892252E+01   0.680312E+02  -0.785046E-16
   6   0.196339E+03   0.460559E+00   0.484016E+01   0.806637E+01   0.596498E+02  -0.785046E-16
   7   0.141742E+03  -0.438271E+00   0.462411E+01  -0.731863E+01   0.531581E+02  -0.196262E-15
   8   0.107116E+03   0.417620E+00   0.445046E+01   0.669097E+01   0.481091E+02  -0.392523E-15
   9   0.840662E+02  -0.398950E+00   0.430878E+01  -0.616688E+01   0.441250E+02   0.392523E-15
  10   0.678771E+02   0.382185E+00   0.419140E+01   0.572676E+01   0.409279E+02   0.667289E-15
  11   0.562308E+02  -0.367129E+00   0.409280E+01  -0.535370E+01   0.383201E+02  -0.902803E-15
  12   0.475633E+02   0.353567E+00   0.400892E+01   0.503428E+01   0.361607E+02   0.137383E-15
  13   0.408721E+02  -0.341299E+00   0.393677E+01  -0.475807E+01   0.343483E+02   0.174673E-14
  14   0.355919E+02   0.330152E+00   0.387409E+01   0.451699E+01   0.328086E+02   0.510280E-15
  15   0.313568E+02  -0.319979E+00   0.381917E+01  -0.430479E+01   0.314864E+02   0.215888E-15
  16   0.279106E+02   0.310653E+00   0.377066E+01   0.411655E+01   0.303401E+02  -0.392523E-16
  17   0.250681E+02  -0.302069E+00   0.372751E+01  -0.394840E+01   0.293377E+02  -0.115794E-14
  18   0.226937E+02   0.294137E+00   0.368890E+01   0.379723E+01   0.284545E+02   0.502430E-14
  19   0.206873E+02  -0.286782E+00   0.365415E+01  -0.366053E+01   0.276708E+02  -0.255140E-14
  20   0.189734E+02   0.279939E+00   0.362271E+01   0.353627E+01   0.269711E+02   0.243364E-14
  21   0.174948E+02  -0.273553E+00   0.359413E+01  -0.342278E+01   0.263428E+02  -0.153084E-14
  22   0.162091E+02   0.267576E+00   0.356805E+01   0.331867E+01   0.257757E+02   0.235514E-15
  23   0.150832E+02  -0.261968E+00   0.354414E+01  -0.322278E+01   0.252616E+02  -0.130514E-13
  24   0.140907E+02   0.256692E+00   0.352216E+01   0.313413E+01   0.247933E+02  -0.137383E-15
  25   0.132105E+02  -0.251718E+00   0.350188E+01  -0.305190E+01   0.243651E+02  -0.427850E-14
  26   0.124253E+02   0.247019E+00   0.348310E+01   0.297538E+01   0.239722E+02  -0.529906E-14
  27   0.117212E+02  -0.242570E+00   0.346568E+01  -0.290397E+01   0.236104E+02  -0.588785E-14
  28   0.110864E+02   0.238350E+00   0.344946E+01   0.283715E+01   0.232762E+02  -0.588785E-16
  29   0.105115E+02  -0.234340E+00   0.343433E+01  -0.277446E+01   0.229667E+02   0.751682E-14
  30   0.998837E+01   0.230525E+00   0.342019E+01   0.271552E+01   0.226791E+02   0.219813E-14
  31   0.951035E+01  -0.226888E+00   0.340693E+01  -0.265998E+01   0.224114E+02  -0.113047E-13
  32   0.907224E+01   0.223416E+00   0.339448E+01   0.260753E+01   0.221614E+02  -0.504392E-14
  33   0.866963E+01  -0.220098E+00   0.338277E+01  -0.255791E+01   0.219276E+02  -0.904766E-14
  34   0.829874E+01   0.216922E+00   0.337173E+01   0.251088E+01   0.217084E+02   0.730093E-14
  35   0.795627E+01  -0.213879E+00   0.336131E+01  -0.246624E+01   0.215025E+02  -0.137776E-13
  36   0.763936E+01   0.210959E+00   0.335146E+01   0.242378E+01   0.213087E+02  -0.971495E-14
  37   0.734552E+01  -0.208155E+00   0.334213E+01  -0.238336E+01   0.211261E+02   0.105785E-13
  38   0.707254E+01   0.205459E+00   0.333328E+01   0.234480E+01   0.209536E+02  -0.777196E-14
  39   0.681849E+01  -0.202865E+00   0.332487E+01  -0.230798E+01   0.207905E+02  -0.172906E-13
  40   0.658167E+01   0.200366E+00   0.331688E+01   0.227278E+01   0.206360E+02  -0.122663E-14
  41   0.636054E+01  -0.197957E+00   0.330927E+01  -0.223907E+01   0.204895E+02  -0.240126E-13
  42   0.615370E+01   0.195632E+00   0.330202E+01   0.220677E+01   0.203503E+02  -0.183505E-14
  43   0.595992E+01  -0.193387E+00   0.329510E+01  -0.217578E+01   0.202180E+02  -0.108827E-13
  44   0.577807E+01   0.191217E+00   0.328849E+01   0.214602E+01   0.200921E+02  -0.105981E-14
  45   0.560716E+01  -0.189118E+00   0.328217E+01  -0.211740E+01   0.199720E+02  -0.691822E-14
  46   0.544628E+01   0.187086E+00   0.327611E+01   0.208986E+01   0.198574E+02   0.107355E-13
  47   0.529465E+01  -0.185119E+00   0.327032E+01  -0.206334E+01   0.197479E+02  -0.353271E-15
  48   0.515154E+01   0.183211E+00   0.326476E+01   0.203777E+01   0.196433E+02   0.192827E-13
  49   0.501629E+01  -0.181362E+00   0.325942E+01  -0.201310E+01   0.195431E+02   0.108631E-13
  50   0.488831E+01   0.179567E+00   0.325430E+01   0.198928E+01   0.194471E+02  -0.261813E-13
  51   0.476707E+01  -0.177824E+00   0.324937E+01  -0.196626E+01   0.193551E+02  -0.224719E-14
  52   0.465208E+01   0.176131E+00   0.324463E+01   0.194400E+01   0.192668E+02  -0.421668E-13
  53   0.454291E+01  -0.174485E+00   0.324007E+01  -0.192246E+01   0.191820E+02  -0.433738E-14
  54   0.443913E+01   0.172884E+00   0.323567E+01   0.190161E+01   0.191005E+02   0.209019E-13
  55   0.434040E+01  -0.171326E+00   0.323143E+01  -0.188140E+01   0.190221E+02  -0.126883E-13
  56   0.424636E+01   0.169810E+00   0.322735E+01   0.186180E+01   0.189466E+02  -0.707523E-14
  57   0.415670E+01  -0.168333E+00   0.322340E+01  -0.184280E+01   0.188739E+02   0.203818E-13
  58   0.407116E+01   0.166894E+00   0.321959E+01   0.182435E+01   0.188038E+02  -0.450813E-13
  59   0.398945E+01  -0.165491E+00   0.321590E+01  -0.180643E+01   0.187361E+02  -0.113145E-13
  60   0.391135E+01   0.164123E+00   0.321234E+01   0.178901E+01   0.186709E+02  -0.149159E-14
  61   0.383664E+01  -0.162788E+00   0.320889E+01  -0.177208E+01   0.186078E+02  -0.683579E-13
  62   0.376511E+01   0.161485E+00   0.320556E+01   0.175562E+01   0.185469E+02   0.356313E-13
  63   0.369658E+01  -0.160212E+00   0.320232E+01  -0.173959E+01   0.184880E+02   0.265051E-13
  64   0.363089E+01   0.158970E+00   0.319919E+01   0.172399E+01   0.184311E+02   0.468476E-13
  65   0.356788E+01  -0.157755E+00   0.319616E+01  -0.170879E+01   0.183759E+02  -0.144547E-13
  66   0.350740E+01   0.156569E+00   0.319321E+01   0.169398E+01   0.183225E+02  -0.308229E-13
  67   0.344932E+01  -0.155408E+00   0.319035E+01  -0.167954E+01   0.182707E+02   0.408911E-13
  68   0.339351E+01   0.154273E+00   0.318758E+01   0.166545E+01   0.182205E+02   0.125019E-13
  69   0.333985E+01  -0.153162E+00   0.318488E+01  -0.165171E+01   0.181719E+02   0.130514E-14
  70   0.328824E+01   0.152075E+00   0.318226E+01   0.163830E+01   0.181247E+02   0.132869E-13
  71   0.323857E+01  -0.151010E+00   0.317971E+01  -0.162521E+01   0.180788E+02   0.642757E-14
  72   0.319074E+01   0.149968E+00   0.317724E+01   0.161241E+01   0.180343E+02   0.191453E-13
  73   0.314468E+01  -0.148947E+00   0.317483E+01  -0.159991E+01   0.179911E+02   0.226093E-13
  74   0.310029E+01   0.147946E+00   0.317249E+01   0.158770E+01   0.179490E+02  -0.781219E-13
  75   0.305750E+01  -0.146966E+00   0.317020E+01  -0.157575E+01   0.179081E+02  -0.107846E-13
  76   0.301624E+01   0.146004E+00   0.316798E+01   0.156407E+01   0.178684E+02   0.736766E-13
  77   0.297644E+01  -0.145061E+00   0.316582E+01  -0.155263E+01   0.178297E+02  -0.224916E-13
  78   0.293804E+01   0.144137E+00   0.316371E+01   0.154145E+01   0.177920E+02   0.222757E-14
  79   0.290097E+01  -0.143229E+00   0.316165E+01  -0.153049E+01   0.177553E+02   0.306659E-13
  80   0.286517E+01   0.142339E+00   0.315964E+01   0.151977E+01   0.177196E+02  -0.530691E-13
  81   0.283060E+01  -0.141464E+00   0.315769E+01  -0.150926E+01   0.176848E+02   0.132781E-12
  82   0.279719E+01   0.140606E+00   0.315578E+01   0.149896E+01   0.176509E+02   0.905158E-13
  83   0.276488E+01  -0.139763E+00   0.315391E+01  -0.148887E+01   0.176178E+02   0.241794E-13
  84   0.273361E+01   0.138936E+00   0.315209E+01   0.147898E+01   0.175855E+02  -0.980523E-13
  85   0.270334E+01  -0.138122E+00   0.315031E+01  -0.146928E+01   0.175540E+02  -0.428635E-13
  86   0.267401E+01   0.137323E+00   0.314858E+01   0.145977E+01   0.175233E+02   0.114911E-13
  87   0.264558E+01  -0.136537E+00   0.314688E+01  -0.145044E+01   0.174932E+02  -0.518916E-13
  88   0.261800E+01   0.135765E+00   0.314522E+01   0.144128E+01   0.174639E+02  -0.986214E-14
  89   0.259124E+01  -0.135006E+00   0.314360E+01  -0.143229E+01   0.174353E+02   0.460233E-14
  90   0.256525E+01   0.134259E+00   0.314202E+01   0.142347E+01   0.174073E+02  -0.387617E-14
  91   0.254000E+01  -0.133525E+00   0.314046E+01  -0.141480E+01   0.173800E+02   0.668369E-13
  92   0.251546E+01   0.132802E+00   0.313895E+01   0.140629E+01   0.173533E+02   0.716747E-13
  93   0.249160E+01  -0.132091E+00   0.313746E+01  -0.139793E+01   0.173272E+02  -0.221677E-13
  94   0.246838E+01   0.131391E+00   0.313601E+01   0.138971E+01   0.173016E+02   0.213955E-12
  95   0.244578E+01  -0.130703E+00   0.313459E+01  -0.138164E+01   0.172766E+02  -0.523037E-13
  96   0.242378E+01   0.130025E+00   0.313319E+01   0.137371E+01   0.172521E+02  -0.982387E-13
  97   0.240234E+01  -0.129357E+00   0.313183E+01  -0.136590E+01   0.172282E+02   0.285462E-13
  98   0.238145E+01   0.128700E+00   0.313049E+01   0.135823E+01   0.172047E+02   0.907710E-14
  99   0.236108E+01  -0.128052E+00   0.312918E+01  -0.135069E+01   0.171818E+02  -0.333350E-13
 100   0.234121E+01   0.127414E+00   0.312789E+01   0.134327E+01   0.171593E+02  -0.309897E-13
 101   0.232183E+01  -0.126786E+00   0.312663E+01  -0.133597E+01   0.171373E+02  -0.346598E-13
 102   0.230291E+01   0.126167E+00   0.312540E+01   0.132878E+01   0.171157E+02  -0.950593E-13
 103   0.228443E+01  -0.125557E+00   0.312419E+01  -0.132171E+01   0.170946E+02  -0.176155E-12
 104   0.226638E+01   0.124955E+00   0.312300E+01   0.131475E+01   0.170738E+02   0.446495E-14
 105   0.224874E+01  -0.124362E+00   0.312184E+01  -0.130790E+01   0.170535E+02  -0.585644E-13
 106   0.223150E+01   0.123778E+00   0.312069E+01   0.130115E+01   0.170336E+02  -0.105618E-12
 107   0.221463E+01  -0.123201E+00   0.311957E+01  -0.129450E+01   0.170140E+02   0.101909E-12
 108   0.219814E+01   0.122633E+00   0.311847E+01   0.128796E+01   0.169948E+02   0.621855E-13
 109   0.218199E+01  -0.122072E+00   0.311739E+01  -0.128151E+01   0.169760E+02  -0.215368E-12
 110   0.216618E+01   0.121519E+00   0.311633E+01   0.127516E+01   0.169575E+02  -0.349346E-14
 111   0.215070E+01  -0.120974E+00   0.311528E+01  -0.126890E+01   0.169394E+02   0.514402E-13
 112   0.213553E+01   0.120436E+00   0.311426E+01   0.126273E+01   0.169216E+02  -0.347187E-13
 113   0.212066E+01  -0.119904E+00   0.311325E+01  -0.125665E+01   0.169042E+02   0.389089E-13
 114   0.210607E+01   0.119380E+00   0.311226E+01   0.125065E+01   0.168870E+02  -0.174810E-12
 115   0.209174E+01  -0.118863E+00   0.311129E+01  -0.124474E+01   0.168702E+02  -0.912027E-13
 116   0.207767E+01   0.118352E+00   0.311034E+01   0.123892E+01   0.168536E+02   0.198911E-13
 117   0.206385E+01  -0.117848E+00   0.310940E+01  -0.123317E+01   0.168373E+02  -0.415388E-13
 118   0.205025E+01   0.117350E+00   0.310848E+01   0.122750E+01   0.168214E+02  -0.479860E-14
 119   0.203688E+01  -0.116859E+00   0.310757E+01  -0.122191E+01   0.168057E+02  -0.670233E-13
 120   0.202372E+01   0.116373E+00   0.310668E+01   0.121639E+01   0.167902E+02   0.549532E-13
 121   0.201075E+01  -0.115894E+00   0.310580E+01  -0.121095E+01   0.167751E+02  -0.618715E-13
 122   0.199798E+01   0.115420E+00   0.310494E+01   0.120558E+01   0.167601E+02   0.128149E-12
 123   0.198539E+01  -0.114952E+00   0.310409E+01  -0.120028E+01   0.167455E+02  -0.187842E-12
 124   0.197297E+01   0.114490E+00   0.310325E+01   0.119505E+01   0.167310E+02  -0.462490E-13
 125   0.196071E+01  -0.114033E+00   0.310243E+01  -0.118988E+01   0.167168E+02  -0.370542E-13
 126   0.194861E+01   0.113582E+00   0.310162E+01   0.118478E+01   0.167029E+02  -0.606154E-13
 127   0.193666E+01  -0.113136E+00   0.310082E+01  -0.117975E+01   0.166892E+02   0.135852E-12
 128   0.192485E+01   0.112696E+00   0.310004E+01   0.117478E+01   0.166756E+02   0.145234E-13
 129   0.191318E+01  -0.112260E+00   0.309927E+01  -0.116987E+01   0.166623E+02  -0.130543E-12
 130   0.190163E+01   0.111829E+00   0.309850E+01   0.116502E+01   0.166492E+02  -0.160660E-12
 131   0.189021E+01  -0.111404E+00   0.309776E+01  -0.116023E+01   0.166364E+02   0.306757E-13
 132   0.187891E+01   0.110983E+00   0.309702E+01   0.115550E+01   0.166237E+02   0.173387E-12
 133   0.186771E+01  -0.110567E+00   0.309629E+01  -0.115083E+01   0.166112E+02   0.664149E-13
 134   0.185662E+01   0.110155E+00   0.309558E+01   0.114621E+01   0.165989E+02   0.103440E-12
 135   0.184563E+01  -0.109748E+00   0.309487E+01  -0.114165E+01   0.165867E+02  -0.528434E-13
 136   0.183473E+01   0.109346E+00   0.309418E+01   0.113714E+01   0.165748E+02   0.275188E-12
 137   0.182392E+01  -0.108948E+00   0.309349E+01  -0.113269E+01   0.165631E+02   0.915658E-13
 138   0.181320E+01   0.108554E+00   0.309282E+01   0.112828E+01   0.165515E+02  -0.425593E-13
 139   0.180256E+01  -0.108164E+00   0.309215E+01  -0.112393E+01   0.165401E+02  -0.449930E-13
 140   0.179199E+01   0.107779E+00   0.309150E+01   0.111962E+01   0.165288E+02   0.668271E-14
 141   0.178150E+01  -0.107398E+00   0.309085E+01  -0.111537E+01   0.165177E+02   0.134665E-12
 142   0.177107E+01   0.107021E+00   0.309021E+01   0.111116E+01   0.165068E+02  -0.145626E-12
 143   0.176071E+01  -0.106647E+00   0.308958E+01  -0.110700E+01   0.164960E+02   0.668172E-13
 144   0.175041E+01   0.106278E+00   0.308896E+01   0.110289E+01   0.164854E+02  -0.110966E-12
 145   0.174016E+01  -0.105912E+00   0.308835E+01  -0.109882E+01   0.164750E+02  -0.192395E-12
 146   0.172997E+01   0.105550E+00   0.308775E+01   0.109479E+01   0.164646E+02   0.231402E-12
 147   0.171984E+01  -0.105192E+00   0.308716E+01  -0.109081E+01   0.164545E+02   0.235808E-13
 148   0.170975E+01   0.104838E+00   0.308657E+01   0.108688E+01   0.164444E+02   0.596537E-13
 149   0.169970E+01  -0.104487E+00   0.308599E+01  -0.108298E+01   0.164345E+02   0.169256E-12
 150   0.168970E+01   0.104139E+00   0.308542E+01   0.107913E+01   0.164248E+02   0.690350E-13
 151   0.167974E+01  -0.103795E+00   0.308485E+01  -0.107531E+01   0.164151E+02  -0.562309E-12
 152   0.166982E+01   0.103454E+00   0.308430E+01   0.107154E+01   0.164056E+02  -0.121309E-12
 153   0.165993E+01  -0.103117E+00   0.308375E+01  -0.106781E+01   0.163963E+02  -0.218439E-12
 154   0.165007E+01   0.102783E+00   0.308321E+01   0.106411E+01   0.163870E+02  -0.141406E-12
 155   0.164025E+01  -0.102452E+00   0.308267E+01  -0.106045E+01   0.163779E+02   0.905747E-13
 156   0.163046E+01   0.102124E+00   0.308214E+01   0.105683E+01   0.163689E+02  -0.134410E-12
 157   0.162070E+01  -0.101800E+00   0.308162E+01  -0.105325E+01   0.163600E+02  -0.269977E-12
 158   0.161096E+01   0.101478E+00   0.308111E+01   0.104970E+01   0.163512E+02   0.245337E-12
 159   0.160125E+01  -0.101160E+00   0.308060E+01  -0.104619E+01   0.163425E+02   0.165841E-13
 160   0.159156E+01   0.100845E+00   0.308010E+01   0.104271E+01   0.163340E+02   0.105010E-12
 161   0.158189E+01  -0.100532E+00   0.307960E+01  -0.103927E+01   0.163255E+02   0.157588E-12
 162   0.157224E+01   0.100222E+00   0.307911E+01   0.103586E+01   0.163172E+02  -0.105913E-12
 163   0.156262E+01  -0.999156E-01   0.307863E+01  -0.103248E+01   0.163090E+02  -0.182131E-13
 164   0.155301E+01   0.996116E-01   0.307815E+01   0.102914E+01   0.163008E+02   0.294034E-12
 165   0.154341E+01  -0.993103E-01   0.307768E+01  -0.102583E+01   0.162928E+02  -0.176586E-12
 166   0.153384E+01   0.990118E-01   0.307721E+01   0.102255E+01   0.162848E+02   0.370591E-13
 167   0.152427E+01  -0.987159E-01   0.307675E+01  -0.101930E+01   0.162770E+02  -0.718808E-14
 168   0.151472E+01   0.984227E-01   0.307630E+01   0.101608E+01   0.162693E+02   0.213302E-12
 169   0.150518E+01  -0.981321E-01   0.307585E+01  -0.101290E+01   0.162616E+02   0.175414E-12
 170   0.149566E+01   0.978440E-01   0.307540E+01   0.100974E+01   0.162541E+02   0.227119E-12
 171   0.148614E+01  -0.975585E-01   0.307496E+01  -0.100661E+01   0.162466E+02   0.153084E-13
 172   0.147663E+01   0.972754E-01   0.307453E+01   0.100351E+01   0.162392E+02   0.691773E-13
 173   0.146713E+01  -0.969948E-01   0.307410E+01  -0.100044E+01   0.162319E+02   0.258560E-12
 174   0.145763E+01   0.967166E-01   0.307367E+01   0.997394E+00   0.162247E+02   0.312399E-12
 175   0.144815E+01  -0.964408E-01   0.307325E+01  -0.994377E+00   0.162176E+02  -0.811394E-13
 176   0.143867E+01   0.961673E-01   0.307284E+01   0.991388E+00   0.162105E+02   0.167622E-12
 177   0.142919E+01  -0.958962E-01   0.307243E+01  -0.988426E+00   0.162036E+02   0.385826E-12
 178   0.141972E+01   0.956273E-01   0.307202E+01   0.985490E+00   0.161967E+02   0.830922E-13
 179   0.141025E+01  -0.953607E-01   0.307162E+01  -0.982580E+00   0.161899E+02  -0.157706E-12
 180   0.140078E+01   0.950962E-01   0.307122E+01   0.979696E+00   0.161832E+02   0.212012E-12
 181   0.139132E+01  -0.948340E-01   0.307083E+01  -0.976836E+00   0.161765E+02   0.228458E-12
 182   0.138186E+01   0.945739E-01   0.307044E+01   0.974002E+00   0.161699E+02   0.404122E-12
 183   0.137239E+01  -0.943160E-01   0.307006E+01  -0.971192E+00   0.161634E+02   0.410044E-12
 184   0.136293E+01   0.940602E-01   0.306968E+01   0.968406E+00   0.161570E+02  -0.226422E-12
 185   0.135347E+01  -0.938064E-01   0.306930E+01  -0.965644E+00   0.161506E+02   0.506021E-12
 186   0.134401E+01   0.935547E-01   0.306893E+01   0.962905E+00   0.161443E+02   0.200830E-12
 187   0.133455E+01  -0.933049E-01   0.306857E+01  -0.960189E+00   0.161381E+02  -0.490261E-13
 188   0.132509E+01   0.930572E-01   0.306820E+01   0.957496E+00   0.161320E+02   0.591729E-13
 189   0.131562E+01  -0.928114E-01   0.306784E+01  -0.954826E+00   0.161259E+02   0.545720E-12
 190   0.130615E+01   0.925676E-01   0.306749E+01   0.952178E+00   0.161199E+02   0.132226E-12
 191   0.129668E+01  -0.923257E-01   0.306713E+01  -0.949551E+00   0.161139E+02   0.250592E-12
 192   0.128720E+01   0.920857E-01   0.306678E+01   0.946946E+00   0.161080E+02  -0.153280E-12
 193   0.127773E+01  -0.918475E-01   0.306644E+01  -0.944363E+00   0.161022E+02  -0.141264E-12
 194   0.126824E+01   0.916112E-01   0.306610E+01   0.941800E+00   0.160964E+02   0.705649E-12
 195   0.125876E+01  -0.913766E-01   0.306576E+01  -0.939258E+00   0.160907E+02   0.133340E-12
 196   0.124927E+01   0.911439E-01   0.306543E+01   0.936736E+00   0.160850E+02   0.430451E-13
 197   0.123977E+01  -0.909130E-01   0.306509E+01  -0.934235E+00   0.160794E+02  -0.671254E-12
 198   0.123027E+01   0.906838E-01   0.306477E+01   0.931754E+00   0.160739E+02  -0.423640E-12
 199   0.122076E+01  -0.904563E-01   0.306444E+01  -0.929292E+00   0.160684E+02  -0.201315E-13
 200   0.121125E+01   0.902305E-01   0.306412E+01   0.926849E+00   0.160630E+02   0.194790E-14


==> results/case4/A_2_0_3to200_0_15000/chisquare/10000sim/real_ALMl1l2.dat <==
   2   2   0.523511E+01   0.180298E+04   0.396088E+00   0.640470E+01   0.113464E+02   0.112340E+03   0.430880E+03   0.355236E+04
   3   3  -0.452811E+01   0.816803E+03  -0.422531E+00   0.545048E+01  -0.758788E+01   0.653005E+02  -0.162334E+03   0.118071E+04
   4   4   0.425352E+01   0.467309E+03   0.442699E+00   0.511489E+01   0.661259E+01   0.574689E+02   0.122675E+03   0.982438E+03
   5   5  -0.231474E+01   0.291467E+03  -0.538584E+00   0.509201E+01  -0.993061E+01   0.659983E+02  -0.245506E+03   0.151814E+04
   6   6   0.497408E+00   0.197056E+03   0.407799E+00   0.499480E+01   0.770363E+01   0.688623E+02   0.229247E+03   0.185910E+04
   7   7  -0.610937E+00   0.141934E+03  -0.393269E+00   0.446483E+01  -0.598008E+01   0.468719E+02  -0.117758E+03   0.825519E+03
   8   8   0.106358E+01   0.106371E+03   0.346406E+00   0.416701E+01   0.518019E+01   0.385919E+02   0.998572E+02   0.632565E+03
   9   9   0.110373E+01   0.833467E+02  -0.375573E+00   0.415208E+01  -0.484408E+01   0.355140E+02  -0.698115E+02   0.451496E+03
  10  10  -0.900007E+00   0.684913E+02   0.371134E+00   0.411926E+01   0.496564E+01   0.370199E+02   0.856967E+02   0.559344E+03
  11  11   0.773179E+00   0.567203E+02  -0.376545E+00   0.419515E+01  -0.541458E+01   0.384051E+02  -0.926212E+02   0.560892E+03
  12  12  -0.108115E+00   0.473423E+02   0.348607E+00   0.384052E+01   0.473152E+01   0.311559E+02   0.748300E+02   0.410842E+03
  13  13   0.530475E+00   0.407880E+02  -0.298486E+00   0.376386E+01  -0.404285E+01   0.286071E+02  -0.624605E+02   0.345974E+03
  14  14   0.103262E+00   0.360234E+02   0.310566E+00   0.374746E+01   0.402784E+01   0.282576E+02   0.600388E+02   0.338617E+03
  15  15  -0.319851E+00   0.313689E+02  -0.390755E+00   0.411095E+01  -0.704962E+01   0.445572E+02  -0.161823E+03   0.928909E+03
  16  16   0.123389E+00   0.277508E+02   0.310971E+00   0.375310E+01   0.433011E+01   0.307558E+02   0.765038E+02   0.447214E+03
  17  17  -0.123877E+00   0.252251E+02  -0.349067E+00   0.377374E+01  -0.480531E+01   0.314086E+02  -0.853951E+02   0.469069E+03
  18  18   0.930351E-01   0.226709E+02   0.277631E+00   0.373947E+01   0.367014E+01   0.293207E+02   0.605491E+02   0.382485E+03
  19  19  -0.994097E-01   0.207131E+02  -0.238825E+00   0.362290E+01  -0.329310E+01   0.270922E+02  -0.572975E+02   0.363253E+03
  20  20   0.286209E+00   0.189810E+02   0.290993E+00   0.366668E+01   0.388057E+01   0.277573E+02   0.623646E+02   0.357721E+03
  21  21  -0.142584E+00   0.173829E+02  -0.255375E+00   0.343630E+01  -0.256614E+01   0.214198E+02  -0.280993E+02   0.190991E+03
  22  22   0.210300E-01   0.164638E+02   0.302746E+00   0.360012E+01   0.330908E+01   0.249176E+02   0.407574E+02   0.255611E+03
  23  23  -0.162848E+00   0.150949E+02  -0.239088E+00   0.358589E+01  -0.342237E+01   0.271729E+02  -0.579700E+02   0.342026E+03
  24  24  -0.803554E-01   0.141436E+02   0.287510E+00   0.344171E+01   0.318155E+01   0.218647E+02   0.375487E+02   0.204350E+03
  25  25  -0.175131E+00   0.133900E+02  -0.258974E+00   0.352131E+01  -0.294471E+01   0.242465E+02  -0.373327E+02   0.261595E+03
  26  26   0.663407E-01   0.124539E+02   0.231714E+00   0.341012E+01   0.285498E+01   0.221997E+02   0.374897E+02   0.220565E+03
  27  27  -0.155011E+00   0.117700E+02  -0.231629E+00   0.337118E+01  -0.228815E+01   0.200970E+02  -0.235446E+02   0.168934E+03
  28  28   0.280875E-01   0.109328E+02   0.218011E+00   0.337590E+01   0.270075E+01   0.222690E+02   0.400352E+02   0.241466E+03
  29  29   0.139728E+00   0.104970E+02  -0.222522E+00   0.339931E+01  -0.271497E+01   0.220918E+02  -0.363356E+02   0.220010E+03
  30  30  -0.494249E-01   0.989909E+01   0.194207E+00   0.342159E+01   0.232237E+01   0.226977E+02   0.344301E+02   0.249775E+03
  31  31   0.571845E-01   0.948289E+01  -0.237575E+00   0.335614E+01  -0.257113E+01   0.206774E+02  -0.310951E+02   0.193141E+03
  32  32   0.196574E+00   0.903934E+01   0.293849E+00   0.346999E+01   0.362808E+01   0.244366E+02   0.557133E+02   0.305304E+03
  33  33  -0.111712E+00   0.883355E+01  -0.193413E+00   0.346419E+01  -0.240268E+01   0.239638E+02  -0.370109E+02   0.273068E+03
  34  34   0.521598E-02   0.819020E+01   0.180034E+00   0.326201E+01   0.198052E+01   0.193160E+02   0.233256E+02   0.168270E+03
  35  35   0.477666E-01   0.788675E+01  -0.172569E+00   0.334718E+01  -0.189587E+01   0.205449E+02  -0.230970E+02   0.186221E+03
  36  36  -0.119928E+00   0.769290E+01   0.174653E+00   0.332157E+01   0.190826E+01   0.205454E+02   0.249004E+02   0.200345E+03
  37  37  -0.650353E-01   0.735898E+01  -0.210399E+00   0.329966E+01  -0.202374E+01   0.198145E+02  -0.213043E+02   0.174455E+03
  38  38   0.249677E-01   0.710502E+01   0.299043E+00   0.352786E+01   0.416627E+01   0.284515E+02   0.827565E+02   0.495631E+03
  39  39  -0.268634E-01   0.683370E+01  -0.234965E+00   0.322997E+01  -0.252860E+01   0.189961E+02  -0.320902E+02   0.179626E+03
  40  40   0.128014E+00   0.654070E+01   0.142594E+00   0.322713E+01   0.127763E+01   0.185095E+02   0.118191E+02   0.151585E+03
  41  41   0.293973E-01   0.633420E+01  -0.232173E+00   0.335392E+01  -0.309472E+01   0.238075E+02  -0.590709E+02   0.365549E+03
  42  42   0.314440E-01   0.611217E+01   0.212002E+00   0.329823E+01   0.219455E+01   0.195989E+02   0.242214E+02   0.172890E+03
  43  43   0.597122E-01   0.588089E+01  -0.194545E+00   0.319303E+01  -0.197455E+01   0.177212E+02  -0.200472E+02   0.141064E+03
  44  44   0.784928E-02   0.575671E+01   0.170052E+00   0.330579E+01   0.165720E+01   0.200006E+02   0.155931E+02   0.178498E+03
  45  45  -0.309522E-01   0.562026E+01  -0.169672E+00   0.312420E+01  -0.174216E+01   0.171466E+02  -0.195875E+02   0.136769E+03
  46  46   0.132940E-01   0.542126E+01   0.176537E+00   0.330093E+01   0.207639E+01   0.210317E+02   0.296122E+02   0.220479E+03
  47  47   0.752718E-02   0.532224E+01  -0.209847E+00   0.323329E+01  -0.229798E+01   0.189497E+02  -0.277290E+02   0.170819E+03
  48  48   0.154594E-01   0.512481E+01   0.126365E+00   0.323524E+01   0.135842E+01   0.187223E+02   0.164919E+02   0.159386E+03
  49  49   0.174101E-01   0.509704E+01  -0.217786E+00   0.346522E+01  -0.306496E+01   0.256992E+02  -0.559785E+02   0.361574E+03
  50  50  -0.990322E-02   0.487612E+01   0.140295E+00   0.323769E+01   0.147094E+01   0.190819E+02   0.185648E+02   0.170699E+03
  51  51  -0.730042E-01   0.475125E+01  -0.183326E+00   0.316688E+01  -0.195880E+01   0.179120E+02  -0.227018E+02   0.151659E+03
  52  52  -0.180863E-01   0.464169E+01   0.205598E+00   0.323846E+01   0.209279E+01   0.187852E+02   0.240089E+02   0.165603E+03
  53  53   0.536589E-01   0.450218E+01  -0.161328E+00   0.315496E+01  -0.149567E+01   0.174757E+02  -0.151383E+02   0.139221E+03
  54  54   0.120555E+00   0.445529E+01   0.133907E+00   0.322266E+01   0.164909E+01   0.188090E+02   0.222065E+02   0.165430E+03
  55  55   0.494301E-01   0.434458E+01  -0.160847E+00   0.321248E+01  -0.148918E+01   0.179297E+02  -0.130975E+02   0.140556E+03
  56  56   0.240352E-01   0.420694E+01   0.145607E+00   0.330730E+01   0.187488E+01   0.207558E+02   0.289826E+02   0.212658E+03
  57  57  -0.614380E-01   0.417475E+01  -0.178989E+00   0.323267E+01  -0.204584E+01   0.192747E+02  -0.265836E+02   0.178032E+03
  58  58  -0.243258E-01   0.406462E+01   0.161874E+00   0.321259E+01   0.165443E+01   0.188713E+02   0.176734E+02   0.166556E+03
  59  59   0.104895E-01   0.395146E+01  -0.243337E+00   0.332955E+01  -0.295736E+01   0.210361E+02  -0.388991E+02   0.207313E+03
  60  60   0.354230E-02   0.392848E+01   0.190560E+00   0.321307E+01   0.210127E+01   0.183984E+02   0.245219E+02   0.153339E+03
  61  61  -0.489537E-01   0.388255E+01  -0.141974E+00   0.312418E+01  -0.112463E+01   0.168913E+02  -0.890048E+01   0.130160E+03
  62  62   0.419405E-01   0.380294E+01   0.198253E+00   0.328514E+01   0.209654E+01   0.195120E+02   0.240529E+02   0.169043E+03
  63  63   0.316186E-01   0.371977E+01  -0.184977E+00   0.337467E+01  -0.241534E+01   0.219790E+02  -0.346541E+02   0.227829E+03
  64  64   0.441824E-02   0.365045E+01   0.121217E+00   0.318894E+01   0.140999E+01   0.182006E+02   0.173859E+02   0.155909E+03
  65  65  -0.226897E-01   0.357409E+01  -0.128397E+00   0.309450E+01  -0.119471E+01   0.159404E+02  -0.108864E+02   0.111212E+03
  66  66  -0.758109E-02   0.352082E+01   0.145181E+00   0.318422E+01   0.167280E+01   0.174549E+02   0.189644E+02   0.133422E+03
  67  67  -0.160168E-01   0.347919E+01  -0.154900E+00   0.316559E+01  -0.173364E+01   0.183878E+02  -0.220751E+02   0.168002E+03
  68  68   0.767267E-03   0.336714E+01   0.104464E+00   0.306807E+01   0.101892E+01   0.158564E+02   0.962313E+01   0.113030E+03
  69  69   0.318944E-01   0.336179E+01  -0.180834E+00   0.322998E+01  -0.188373E+01   0.184535E+02  -0.214446E+02   0.152574E+03
  70  70  -0.109940E-01   0.326117E+01   0.190108E+00   0.328934E+01   0.214111E+01   0.195037E+02   0.251963E+02   0.169458E+03
  71  71  -0.456231E-01   0.326188E+01  -0.115820E+00   0.312285E+01  -0.953595E+00   0.165828E+02  -0.875422E+01   0.123112E+03
  72  72  -0.365825E-01   0.315901E+01   0.151197E+00   0.319200E+01   0.168666E+01   0.181810E+02   0.192178E+02   0.149169E+03
  73  73  -0.104806E-01   0.315851E+01  -0.158538E+00   0.317399E+01  -0.185183E+01   0.182748E+02  -0.238908E+02   0.161747E+03
  74  74  -0.135159E-01   0.308671E+01   0.140789E+00   0.303408E+01   0.125600E+01   0.151760E+02   0.110743E+02   0.101862E+03
  75  75  -0.356755E-01   0.304182E+01  -0.175876E+00   0.317763E+01  -0.186041E+01   0.177555E+02  -0.206123E+02   0.141449E+03
  76  76   0.884759E-02   0.298423E+01   0.123683E+00   0.314080E+01   0.127353E+01   0.169008E+02   0.137898E+02   0.127516E+03
  77  77   0.103238E-02   0.299596E+01  -0.816456E-01   0.318288E+01  -0.684948E+00   0.182659E+02  -0.620578E+01   0.158757E+03
  78  78   0.280117E-01   0.292206E+01   0.137604E+00   0.316976E+01   0.152556E+01   0.178599E+02   0.187761E+02   0.150322E+03
  79  79  -0.471882E-01   0.288642E+01  -0.166530E+00   0.317116E+01  -0.173228E+01   0.178140E+02  -0.190818E+02   0.144851E+03
  80  80  -0.346031E-02   0.283946E+01   0.105830E+00   0.311870E+01   0.116171E+01   0.167266E+02   0.136784E+02   0.126972E+03
  81  81  -0.246062E-02   0.282491E+01  -0.203278E+00   0.327793E+01  -0.253232E+01   0.200371E+02  -0.326801E+02   0.188848E+03
  82  82   0.192738E-01   0.279603E+01   0.186155E+00   0.313569E+01   0.204678E+01   0.176218E+02   0.246624E+02   0.154251E+03
  83  83   0.169804E-01   0.275196E+01  -0.179460E+00   0.309815E+01  -0.162649E+01   0.159519E+02  -0.140181E+02   0.111652E+03
  84  84   0.234944E-01   0.276478E+01   0.193105E+00   0.322378E+01   0.205697E+01   0.183665E+02   0.224298E+02   0.149242E+03
  85  85  -0.289380E-01   0.272633E+01  -0.175727E+00   0.311147E+01  -0.199887E+01   0.178376E+02  -0.250576E+02   0.161600E+03
  86  86  -0.537651E-03   0.265150E+01   0.169153E+00   0.313144E+01   0.180004E+01   0.176202E+02   0.221014E+02   0.153361E+03
  87  87  -0.163648E-01   0.264853E+01  -0.146246E+00   0.309792E+01  -0.141374E+01   0.168544E+02  -0.147876E+02   0.135331E+03
  88  88   0.247463E-01   0.259495E+01   0.152573E+00   0.319135E+01   0.171366E+01   0.184866E+02   0.211078E+02   0.162025E+03
  89  89  -0.351827E-01   0.257087E+01  -0.131732E+00   0.318105E+01  -0.170089E+01   0.183619E+02  -0.230445E+02   0.160833E+03
  90  90  -0.550948E-02   0.256737E+01   0.162709E+00   0.323788E+01   0.176372E+01   0.185379E+02   0.209199E+02   0.153417E+03
  91  91   0.120263E-01   0.253216E+01  -0.960474E-01   0.310272E+01  -0.995405E+00   0.164450E+02  -0.112057E+02   0.122708E+03
  92  92   0.641803E-02   0.250377E+01   0.873412E-01   0.302104E+01   0.704893E+00   0.149508E+02   0.523678E+01   0.100100E+03
  93  93   0.316284E-01   0.246135E+01  -0.991032E-01   0.298623E+01  -0.100470E+01   0.146596E+02  -0.102376E+02   0.983958E+02
  94  94  -0.830198E-02   0.248482E+01   0.118476E+00   0.309032E+01   0.119064E+01   0.161170E+02   0.119754E+02   0.115547E+03
  95  95   0.521559E-02   0.246249E+01  -0.160354E+00   0.315151E+01  -0.168278E+01   0.181277E+02  -0.202526E+02   0.162596E+03
  96  96  -0.168374E-01   0.242208E+01   0.749555E-01   0.310022E+01   0.696732E+00   0.160066E+02   0.708869E+01   0.112469E+03
  97  97   0.112857E-02   0.240893E+01  -0.122177E+00   0.313639E+01  -0.171539E+01   0.181059E+02  -0.237388E+02   0.162338E+03
  98  98  -0.158685E-01   0.238560E+01   0.161777E+00   0.323629E+01   0.179219E+01   0.189689E+02   0.216230E+02   0.161535E+03
  99  99   0.256768E-02   0.235495E+01  -0.126261E+00   0.321423E+01  -0.138567E+01   0.185205E+02  -0.175831E+02   0.159766E+03
 100 100  -0.392287E-01   0.236717E+01   0.140615E+00   0.315327E+01   0.153922E+01   0.172847E+02   0.182889E+02   0.135757E+03
 101 101   0.175431E-01   0.232971E+01  -0.139210E+00   0.316023E+01  -0.136275E+01   0.171783E+02  -0.141819E+02   0.130662E+03
 102 102   0.179263E-01   0.232581E+01   0.815593E-01   0.317577E+01   0.610845E+00   0.171000E+02   0.339107E+01   0.129727E+03
 103 103   0.145831E-01   0.225730E+01  -0.132802E+00   0.319638E+01  -0.151736E+01   0.184930E+02  -0.188793E+02   0.162442E+03
 104 104   0.158809E-01   0.225803E+01   0.110841E+00   0.311920E+01   0.128011E+01   0.170049E+02   0.153377E+02   0.136179E+03
 105 105  -0.201584E-01   0.227234E+01  -0.980250E-01   0.303910E+01  -0.857502E+00   0.153664E+02  -0.724556E+01   0.107287E+03
 106 106   0.262868E-01   0.224505E+01   0.112582E+00   0.301346E+01   0.111556E+01   0.152897E+02   0.117374E+02   0.110902E+03
 107 107  -0.203429E-01   0.220383E+01  -0.116896E+00   0.311711E+01  -0.120786E+01   0.169481E+02  -0.121724E+02   0.130033E+03
 108 108   0.305182E-01   0.219028E+01   0.165570E+00   0.318765E+01   0.177609E+01   0.186420E+02   0.222351E+02   0.169843E+03
 109 109  -0.168730E-01   0.216944E+01  -0.127881E+00   0.322264E+01  -0.177158E+01   0.193343E+02  -0.281960E+02   0.194696E+03
 110 110   0.163232E-01   0.215527E+01   0.129640E+00   0.305778E+01   0.133267E+01   0.160243E+02   0.146086E+02   0.122353E+03
 111 111  -0.149040E-01   0.214723E+01  -0.107358E+00   0.315144E+01  -0.159303E+01   0.193523E+02  -0.291798E+02   0.218753E+03
 112 112  -0.453877E-02   0.212196E+01   0.130076E+00   0.315424E+01   0.140650E+01   0.181150E+02   0.188714E+02   0.162736E+03
 113 113  -0.887611E-03   0.211642E+01  -0.106548E+00   0.305096E+01  -0.751976E+00   0.158509E+02  -0.441166E+01   0.117877E+03
 114 114   0.442617E-01   0.207493E+01   0.128750E+00   0.323746E+01   0.169305E+01   0.203698E+02   0.274414E+02   0.225520E+03
 115 115  -0.244978E-02   0.208299E+01  -0.148875E+00   0.304767E+01  -0.136730E+01   0.156687E+02  -0.134153E+02   0.112508E+03
 116 116   0.169545E-01   0.209005E+01   0.130933E+00   0.310344E+01   0.154732E+01   0.168179E+02   0.184973E+02   0.134791E+03
 117 117  -0.361295E-01   0.206754E+01  -0.963170E-01   0.307345E+01  -0.104721E+01   0.162709E+02  -0.121092E+02   0.124841E+03
 118 118  -0.127392E-01   0.203683E+01   0.528964E-01   0.303228E+01   0.460837E+00   0.151591E+02   0.402632E+01   0.102645E+03
 119 119   0.323678E-01   0.203080E+01  -0.105224E+00   0.311021E+01  -0.112135E+01   0.169421E+02  -0.130386E+02   0.133022E+03
 120 120   0.530307E-02   0.204415E+01   0.805531E-01   0.305866E+01   0.564741E+00   0.159328E+02   0.411998E+01   0.117032E+03
 121 121  -0.585965E-02   0.202519E+01  -0.117699E+00   0.316579E+01  -0.127924E+01   0.183662E+02  -0.181469E+02   0.170515E+03
 122 122  -0.173847E-02   0.201004E+01   0.126274E+00   0.301658E+01   0.126681E+01   0.151353E+02   0.133404E+02   0.106685E+03
 123 123  -0.104699E-01   0.197319E+01  -0.135520E+00   0.310740E+01  -0.147303E+01   0.170156E+02  -0.173160E+02   0.137626E+03
 124 124   0.246225E-02   0.195936E+01   0.117297E+00   0.315358E+01   0.116231E+01   0.178265E+02   0.147299E+02   0.154683E+03
 125 125   0.195974E-02   0.195939E+01  -0.140831E+00   0.308127E+01  -0.143824E+01   0.162438E+02  -0.154209E+02   0.122452E+03
 126 126   0.798115E-02   0.197622E+01   0.999037E-01   0.315179E+01   0.115789E+01   0.178740E+02   0.152490E+02   0.157344E+03
 127 127   0.136717E-01   0.193555E+01  -0.803157E-01   0.308849E+01  -0.120705E+01   0.173242E+02  -0.193959E+02   0.159540E+03
 128 128   0.860228E-02   0.192816E+01   0.157569E+00   0.301262E+01   0.144259E+01   0.149873E+02   0.130805E+02   0.100928E+03
 129 129  -0.338824E-02   0.189974E+01  -0.134182E+00   0.315846E+01  -0.164324E+01   0.185190E+02  -0.219214E+02   0.171413E+03
 130 130   0.195095E-02   0.190896E+01   0.147983E+00   0.311787E+01   0.174374E+01   0.175691E+02   0.227854E+02   0.151204E+03
 131 131   0.128517E-01   0.188901E+01  -0.897389E-01   0.315300E+01  -0.107745E+01   0.175732E+02  -0.128419E+02   0.141043E+03
 132 132  -0.481164E-02   0.187517E+01   0.118074E+00   0.319155E+01   0.119411E+01   0.180507E+02   0.136643E+02   0.150134E+03
 133 133   0.229585E-03   0.184802E+01  -0.799421E-01   0.310608E+01  -0.668454E+00   0.164426E+02  -0.590915E+01   0.120639E+03
 134 134   0.354551E-03   0.184083E+01   0.122023E+00   0.316326E+01   0.135818E+01   0.183137E+02   0.153749E+02   0.163986E+03
 135 135  -0.142651E-01   0.183944E+01  -0.161058E+00   0.314573E+01  -0.158561E+01   0.172861E+02  -0.147849E+02   0.140955E+03
 136 136  -0.302857E-01   0.181970E+01   0.144126E+00   0.309219E+01   0.153477E+01   0.162204E+02   0.160586E+02   0.118199E+03
 137 137  -0.227012E-01   0.181984E+01  -0.106837E+00   0.309016E+01  -0.932109E+00   0.165521E+02  -0.886852E+01   0.128668E+03
 138 138   0.157393E-01   0.180123E+01   0.134099E+00   0.313860E+01   0.163446E+01   0.174631E+02   0.207525E+02   0.146757E+03
 139 139   0.136929E-01   0.183158E+01  -0.108846E+00   0.321870E+01  -0.112298E+01   0.179376E+02  -0.125515E+02   0.140086E+03
 140 140  -0.102776E-01   0.178529E+01   0.937340E-01   0.310568E+01   0.881367E+00   0.163299E+02   0.987855E+01   0.120493E+03
 141 141   0.207107E-01   0.178375E+01  -0.870242E-01   0.299793E+01  -0.816549E+00   0.149483E+02  -0.788480E+01   0.103580E+03
 142 142  -0.194949E-01   0.177896E+01   0.117000E+00   0.310499E+01   0.114716E+01   0.167924E+02   0.122128E+02   0.133238E+03
 143 143  -0.174073E-02   0.175451E+01  -0.888901E-01   0.309370E+01  -0.986469E+00   0.161575E+02  -0.116991E+02   0.118737E+03
 144 144  -0.174807E-01   0.174367E+01   0.109226E+00   0.311452E+01   0.112020E+01   0.165085E+02   0.110897E+02   0.122528E+03
 145 145   0.184361E-01   0.174251E+01  -0.120271E+00   0.309491E+01  -0.118956E+01   0.164367E+02  -0.131583E+02   0.126953E+03
 146 146   0.199392E-01   0.173000E+01   0.129995E+00   0.316999E+01   0.160423E+01   0.184411E+02   0.215093E+02   0.167250E+03
 147 147  -0.971848E-02   0.171367E+01  -0.115688E+00   0.309720E+01  -0.125093E+01   0.172898E+02  -0.175170E+02   0.160180E+03
 148 148   0.244517E-01   0.170330E+01   0.125249E+00   0.313576E+01   0.156055E+01   0.180025E+02   0.221157E+02   0.164477E+03
 149 149  -0.207511E-01   0.169911E+01  -0.791677E-01   0.326850E+01  -0.869467E+00   0.197638E+02  -0.110256E+02   0.182099E+03
 150 150  -0.332458E-01   0.167708E+01   0.124136E+00   0.302370E+01   0.133193E+01   0.156831E+02   0.148326E+02   0.118446E+03
 151 151  -0.886528E-02   0.168775E+01  -0.998190E-01   0.306133E+01  -0.101276E+01   0.155911E+02  -0.112009E+02   0.110304E+03
 152 152   0.259656E-01   0.167155E+01   0.126075E+00   0.312795E+01   0.118121E+01   0.168209E+02   0.116666E+02   0.128090E+03
 153 153  -0.116966E-01   0.165183E+01  -0.112032E+00   0.302356E+01  -0.103322E+01   0.152703E+02  -0.105464E+02   0.110036E+03
 154 154   0.208284E-01   0.165142E+01   0.133525E+00   0.310918E+01   0.129449E+01   0.170407E+02   0.152935E+02   0.142758E+03
 155 155   0.117001E-02   0.165435E+01  -0.830619E-01   0.300463E+01  -0.958582E+00   0.150733E+02  -0.108381E+02   0.105755E+03
 156 156  -0.117983E-01   0.161962E+01   0.426340E-01   0.301353E+01   0.442955E+00   0.145409E+02   0.394868E+01   0.918113E+02
 157 157   0.630954E-02   0.161400E+01  -0.103173E+00   0.301078E+01  -0.108562E+01   0.151785E+02  -0.118063E+02   0.107740E+03
 158 158   0.234746E-01   0.162428E+01   0.100705E+00   0.311687E+01   0.932229E+00   0.171885E+02   0.991860E+01   0.141581E+03
 159 159   0.430136E-02   0.159171E+01  -0.556433E-01   0.302203E+01  -0.522519E+00   0.153647E+02  -0.570375E+01   0.107814E+03
 160 160  -0.122678E-02   0.158195E+01   0.686707E-01   0.311964E+01   0.513164E+00   0.168211E+02   0.325703E+01   0.130714E+03
 161 161  -0.192344E-01   0.155448E+01  -0.909053E-01   0.317640E+01  -0.108735E+01   0.183062E+02  -0.162903E+02   0.164304E+03
 162 162   0.842396E-02   0.155388E+01   0.959983E-01   0.315221E+01   0.120043E+01   0.179179E+02   0.165214E+02   0.155570E+03
 163 163  -0.735086E-02   0.155858E+01  -0.121001E+00   0.302374E+01  -0.124257E+01   0.154850E+02  -0.126249E+02   0.111813E+03
 164 164  -0.765140E-03   0.154643E+01   0.105009E+00   0.299097E+01   0.100694E+01   0.151680E+02   0.105473E+02   0.108771E+03
 165 165  -0.355981E-01   0.153719E+01  -0.646806E-01   0.309659E+01  -0.748220E+00   0.163015E+02  -0.848513E+01   0.122394E+03
 166 166   0.637328E-02   0.153302E+01   0.126857E+00   0.300355E+01   0.113902E+01   0.146425E+02   0.965721E+01   0.956935E+02
 167 167   0.341296E-02   0.152737E+01  -0.977968E-01   0.298956E+01  -0.985460E+00   0.147018E+02  -0.107889E+02   0.995649E+02
 168 168   0.753734E-02   0.150282E+01   0.103801E+00   0.300098E+01   0.112177E+01   0.151116E+02   0.126237E+02   0.108080E+03
 169 169   0.467260E-02   0.151007E+01  -0.106335E+00   0.299915E+01  -0.107306E+01   0.149815E+02  -0.105383E+02   0.104231E+03
 170 170   0.417563E-02   0.150117E+01   0.591764E-01   0.290658E+01   0.653065E+00   0.136593E+02   0.691428E+01   0.885740E+02
 171 171   0.112523E-01   0.147233E+01  -0.822094E-01   0.296559E+01  -0.944261E+00   0.146916E+02  -0.112390E+02   0.103504E+03
 172 172  -0.186412E-01   0.148217E+01   0.785646E-01   0.310208E+01   0.670075E+00   0.165224E+02   0.708048E+01   0.123859E+03
 173 173  -0.154911E-01   0.147527E+01  -0.116300E+00   0.305453E+01  -0.129778E+01   0.158739E+02  -0.151518E+02   0.119512E+03
 174 174   0.684555E-02   0.145719E+01   0.791342E-01   0.306942E+01   0.959055E+00   0.165556E+02   0.141419E+02   0.141940E+03
 175 175  -0.761330E-02   0.144360E+01  -0.119572E+00   0.304975E+01  -0.116468E+01   0.163224E+02  -0.112248E+02   0.130188E+03
 176 176  -0.406980E-02   0.143452E+01   0.981261E-01   0.309763E+01   0.102837E+01   0.161093E+02   0.108698E+02   0.115484E+03
 177 177   0.322334E-02   0.141820E+01  -0.624479E-01   0.303442E+01  -0.541320E+00   0.152955E+02  -0.492617E+01   0.105529E+03
 178 178  -0.106370E-01   0.141033E+01   0.621392E-01   0.309216E+01   0.687025E+00   0.162653E+02   0.871923E+01   0.121719E+03
 179 179   0.129749E-01   0.140038E+01  -0.117031E+00   0.302978E+01  -0.109775E+01   0.150823E+02  -0.104227E+02   0.101751E+03
 180 180  -0.108439E-01   0.140324E+01   0.854170E-01   0.307709E+01   0.104551E+01   0.164663E+02   0.138670E+02   0.130586E+03
 181 181  -0.175147E-01   0.139562E+01  -0.745596E-01   0.301318E+01  -0.718218E+00   0.149977E+02  -0.669970E+01   0.102296E+03
 182 182   0.403570E-02   0.137694E+01   0.941827E-01   0.303470E+01   0.852610E+00   0.150640E+02   0.723332E+01   0.100349E+03
 183 183  -0.353088E-02   0.136321E+01  -0.163778E+00   0.303159E+01  -0.146283E+01   0.160121E+02  -0.141024E+02   0.128543E+03
 184 184  -0.272888E-02   0.135542E+01   0.877380E-01   0.305331E+01   0.712853E+00   0.157295E+02   0.547710E+01   0.112457E+03
 185 185   0.827002E-02   0.134750E+01  -0.106767E+00   0.309186E+01  -0.965182E+00   0.169567E+02  -0.849570E+01   0.135533E+03
 186 186   0.667613E-02   0.132478E+01   0.141550E+00   0.318369E+01   0.157855E+01   0.182584E+02   0.171752E+02   0.156780E+03
 187 187  -0.221878E-01   0.134147E+01  -0.879710E-01   0.311391E+01  -0.765844E+00   0.164371E+02  -0.732467E+01   0.120886E+03
 188 188   0.344120E-01   0.133095E+01   0.115749E+00   0.309466E+01   0.117642E+01   0.164217E+02   0.118301E+02   0.122357E+03
 189 189  -0.395245E-02   0.130844E+01  -0.115198E+00   0.307135E+01  -0.118529E+01   0.163142E+02  -0.126002E+02   0.123557E+03
 190 190   0.230014E-01   0.132591E+01   0.119808E+00   0.311391E+01   0.147303E+01   0.173814E+02   0.192393E+02   0.149062E+03
 191 191  -0.159597E-02   0.130379E+01  -0.762074E-01   0.311815E+01  -0.730329E+00   0.164560E+02  -0.763231E+01   0.121713E+03
 192 192   0.114348E-01   0.129380E+01   0.108845E+00   0.299174E+01   0.862415E+00   0.147877E+02   0.564453E+01   0.102527E+03
 193 193  -0.524415E-03   0.128049E+01  -0.110205E+00   0.293779E+01  -0.986601E+00   0.139397E+02  -0.906806E+01   0.889063E+02
 194 194   0.139166E-01   0.124352E+01   0.105048E+00   0.307729E+01   0.123520E+01   0.164449E+02   0.148937E+02   0.127666E+03
 195 195   0.399891E-02   0.126969E+01  -0.127281E+00   0.306120E+01  -0.139976E+01   0.165144E+02  -0.170456E+02   0.134866E+03
 196 196   0.452134E-02   0.123021E+01   0.581167E-01   0.308411E+01   0.803142E+00   0.160275E+02   0.999205E+01   0.115676E+03
 197 197   0.168379E-01   0.122978E+01  -0.947436E-01   0.308313E+01  -0.103248E+01   0.162733E+02  -0.117814E+02   0.121195E+03
 198 198  -0.871220E-02   0.123147E+01   0.373339E-01   0.299187E+01   0.338505E+00   0.154582E+02   0.349371E+01   0.115693E+03
 199 199   0.114332E-01   0.122272E+01  -0.102790E+00   0.310831E+01  -0.107380E+01   0.169267E+02  -0.126843E+02   0.136128E+03
 200 200   0.546281E-02   0.122316E+01   0.111488E+00   0.311659E+01   0.125328E+01   0.167937E+02   0.138251E+02   0.128541E+03


==> results/case4/A_2_0_3to200_0_15000/chisquare/1000sim/img_ALMl1l2.dat <==
   2   2   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   3   3   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   4   4   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   5   5   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   6   6   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   7   7   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   8   8   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   9   9   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  10  10   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  11  11   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  12  12   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  13  13   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  14  14   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  15  15   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  16  16   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  17  17   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  18  18   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  19  19   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  20  20   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  21  21   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  22  22   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  23  23   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  24  24   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  25  25   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  26  26   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  27  27   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  28  28   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  29  29   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  30  30   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  31  31   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  32  32   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  33  33   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  34  34   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  35  35   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  36  36   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  37  37   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  38  38   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  39  39   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  40  40   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  41  41   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  42  42   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  43  43   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  44  44   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  45  45   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  46  46   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  47  47   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  48  48   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  49  49   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  50  50   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  51  51   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  52  52   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  53  53   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  54  54   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  55  55   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  56  56   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  57  57   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  58  58   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  59  59   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  60  60   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  61  61   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  62  62   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  63  63   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  64  64   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  65  65   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  66  66   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  67  67   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  68  68   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  69  69   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  70  70   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  71  71   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  72  72   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  73  73   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  74  74   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  75  75   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  76  76   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  77  77   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  78  78   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  79  79   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  80  80   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  81  81   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  82  82   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  83  83   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  84  84   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  85  85   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  86  86   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  87  87   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  88  88   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  89  89   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  90  90   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  91  91   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  92  92   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  93  93   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  94  94   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  95  95   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  96  96   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  97  97   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  98  98   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  99  99   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 100 100   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 101 101   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 102 102   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 103 103   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 104 104   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 105 105   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 106 106   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 107 107   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 108 108   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 109 109   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 110 110   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 111 111   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 112 112   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 113 113   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 114 114   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 115 115   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 116 116   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 117 117   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 118 118   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 119 119   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 120 120   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 121 121   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 122 122   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 123 123   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 124 124   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 125 125   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 126 126   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 127 127   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 128 128   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 129 129   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 130 130   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 131 131   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 132 132   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 133 133   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 134 134   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 135 135   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 136 136   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 137 137   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 138 138   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 139 139   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 140 140   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 141 141   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 142 142   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 143 143   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 144 144   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 145 145   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 146 146   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 147 147   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 148 148   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 149 149   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 150 150   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 151 151   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 152 152   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 153 153   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 154 154   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 155 155   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 156 156   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 157 157   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 158 158   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 159 159   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 160 160   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 161 161   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 162 162   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 163 163   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 164 164   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 165 165   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 166 166   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 167 167   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 168 168   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 169 169   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 170 170   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 171 171   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 172 172   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 173 173   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 174 174   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 175 175   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 176 176   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 177 177   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 178 178   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 179 179   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 180 180   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 181 181   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 182 182   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 183 183   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 184 184   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 185 185   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 186 186   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 187 187   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 188 188   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 189 189   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 190 190   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 191 191   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 192 192   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 193 193   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 194 194   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 195 195   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 196 196   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 197 197   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 198 198   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 199 199   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 200 200   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN


==> results/case4/A_2_0_3to200_0_15000/chisquare/1000sim/moments_new.dat <==
   3   0.835670E+03  -0.484953E+00   0.583673E+01  -0.982503E+01   0.897085E+02   0.392523E-16
   4   0.463496E+03   0.498843E+00   0.545083E+01   0.974520E+01   0.785172E+02   0.117757E-15
   5   0.289579E+03  -0.482805E+00   0.511189E+01  -0.892252E+01   0.680312E+02  -0.785046E-16
   6   0.196339E+03   0.460559E+00   0.484016E+01   0.806637E+01   0.596498E+02  -0.785046E-16
   7   0.141742E+03  -0.438271E+00   0.462411E+01  -0.731863E+01   0.531581E+02  -0.196262E-15
   8   0.107116E+03   0.417620E+00   0.445046E+01   0.669097E+01   0.481091E+02  -0.392523E-15
   9   0.840662E+02  -0.398950E+00   0.430878E+01  -0.616688E+01   0.441250E+02   0.392523E-15
  10   0.678771E+02   0.382185E+00   0.419140E+01   0.572676E+01   0.409279E+02   0.667289E-15
  11   0.562308E+02  -0.367129E+00   0.409280E+01  -0.535370E+01   0.383201E+02  -0.902803E-15
  12   0.475633E+02   0.353567E+00   0.400892E+01   0.503428E+01   0.361607E+02   0.137383E-15
  13   0.408721E+02  -0.341299E+00   0.393677E+01  -0.475807E+01   0.343483E+02   0.174673E-14
  14   0.355919E+02   0.330152E+00   0.387409E+01   0.451699E+01   0.328086E+02   0.510280E-15
  15   0.313568E+02  -0.319979E+00   0.381917E+01  -0.430479E+01   0.314864E+02   0.215888E-15
  16   0.279106E+02   0.310653E+00   0.377066E+01   0.411655E+01   0.303401E+02  -0.392523E-16
  17   0.250681E+02  -0.302069E+00   0.372751E+01  -0.394840E+01   0.293377E+02  -0.115794E-14
  18   0.226937E+02   0.294137E+00   0.368890E+01   0.379723E+01   0.284545E+02   0.502430E-14
  19   0.206873E+02  -0.286782E+00   0.365415E+01  -0.366053E+01   0.276708E+02  -0.255140E-14
  20   0.189734E+02   0.279939E+00   0.362271E+01   0.353627E+01   0.269711E+02   0.243364E-14
  21   0.174948E+02  -0.273553E+00   0.359413E+01  -0.342278E+01   0.263428E+02  -0.153084E-14
  22   0.162091E+02   0.267576E+00   0.356805E+01   0.331867E+01   0.257757E+02   0.235514E-15
  23   0.150832E+02  -0.261968E+00   0.354414E+01  -0.322278E+01   0.252616E+02  -0.130514E-13
  24   0.140907E+02   0.256692E+00   0.352216E+01   0.313413E+01   0.247933E+02  -0.137383E-15
  25   0.132105E+02  -0.251718E+00   0.350188E+01  -0.305190E+01   0.243651E+02  -0.427850E-14
  26   0.124253E+02   0.247019E+00   0.348310E+01   0.297538E+01   0.239722E+02  -0.529906E-14
  27   0.117212E+02  -0.242570E+00   0.346568E+01  -0.290397E+01   0.236104E+02  -0.588785E-14
  28   0.110864E+02   0.238350E+00   0.344946E+01   0.283715E+01   0.232762E+02  -0.588785E-16
  29   0.105115E+02  -0.234340E+00   0.343433E+01  -0.277446E+01   0.229667E+02   0.751682E-14
  30   0.998837E+01   0.230525E+00   0.342019E+01   0.271552E+01   0.226791E+02   0.219813E-14
  31   0.951035E+01  -0.226888E+00   0.340693E+01  -0.265998E+01   0.224114E+02  -0.113047E-13
  32   0.907224E+01   0.223416E+00   0.339448E+01   0.260753E+01   0.221614E+02  -0.504392E-14
  33   0.866963E+01  -0.220098E+00   0.338277E+01  -0.255791E+01   0.219276E+02  -0.904766E-14
  34   0.829874E+01   0.216922E+00   0.337173E+01   0.251088E+01   0.217084E+02   0.730093E-14
  35   0.795627E+01  -0.213879E+00   0.336131E+01  -0.246624E+01   0.215025E+02  -0.137776E-13
  36   0.763936E+01   0.210959E+00   0.335146E+01   0.242378E+01   0.213087E+02  -0.971495E-14
  37   0.734552E+01  -0.208155E+00   0.334213E+01  -0.238336E+01   0.211261E+02   0.105785E-13
  38   0.707254E+01   0.205459E+00   0.333328E+01   0.234480E+01   0.209536E+02  -0.777196E-14
  39   0.681849E+01  -0.202865E+00   0.332487E+01  -0.230798E+01   0.207905E+02  -0.172906E-13
  40   0.658167E+01   0.200366E+00   0.331688E+01   0.227278E+01   0.206360E+02  -0.122663E-14
  41   0.636054E+01  -0.197957E+00   0.330927E+01  -0.223907E+01   0.204895E+02  -0.240126E-13
  42   0.615370E+01   0.195632E+00   0.330202E+01   0.220677E+01   0.203503E+02  -0.183505E-14
  43   0.595992E+01  -0.193387E+00   0.329510E+01  -0.217578E+01   0.202180E+02  -0.108827E-13
  44   0.577807E+01   0.191217E+00   0.328849E+01   0.214602E+01   0.200921E+02  -0.105981E-14
  45   0.560716E+01  -0.189118E+00   0.328217E+01  -0.211740E+01   0.199720E+02  -0.691822E-14
  46   0.544628E+01   0.187086E+00   0.327611E+01   0.208986E+01   0.198574E+02   0.107355E-13
  47   0.529465E+01  -0.185119E+00   0.327032E+01  -0.206334E+01   0.197479E+02  -0.353271E-15
  48   0.515154E+01   0.183211E+00   0.326476E+01   0.203777E+01   0.196433E+02   0.192827E-13
  49   0.501629E+01  -0.181362E+00   0.325942E+01  -0.201310E+01   0.195431E+02   0.108631E-13
  50   0.488831E+01   0.179567E+00   0.325430E+01   0.198928E+01   0.194471E+02  -0.261813E-13
  51   0.476707E+01  -0.177824E+00   0.324937E+01  -0.196626E+01   0.193551E+02  -0.224719E-14
  52   0.465208E+01   0.176131E+00   0.324463E+01   0.194400E+01   0.192668E+02  -0.421668E-13
  53   0.454291E+01  -0.174485E+00   0.324007E+01  -0.192246E+01   0.191820E+02  -0.433738E-14
  54   0.443913E+01   0.172884E+00   0.323567E+01   0.190161E+01   0.191005E+02   0.209019E-13
  55   0.434040E+01  -0.171326E+00   0.323143E+01  -0.188140E+01   0.190221E+02  -0.126883E-13
  56   0.424636E+01   0.169810E+00   0.322735E+01   0.186180E+01   0.189466E+02  -0.707523E-14
  57   0.415670E+01  -0.168333E+00   0.322340E+01  -0.184280E+01   0.188739E+02   0.203818E-13
  58   0.407116E+01   0.166894E+00   0.321959E+01   0.182435E+01   0.188038E+02  -0.450813E-13
  59   0.398945E+01  -0.165491E+00   0.321590E+01  -0.180643E+01   0.187361E+02  -0.113145E-13
  60   0.391135E+01   0.164123E+00   0.321234E+01   0.178901E+01   0.186709E+02  -0.149159E-14
  61   0.383664E+01  -0.162788E+00   0.320889E+01  -0.177208E+01   0.186078E+02  -0.683579E-13
  62   0.376511E+01   0.161485E+00   0.320556E+01   0.175562E+01   0.185469E+02   0.356313E-13
  63   0.369658E+01  -0.160212E+00   0.320232E+01  -0.173959E+01   0.184880E+02   0.265051E-13
  64   0.363089E+01   0.158970E+00   0.319919E+01   0.172399E+01   0.184311E+02   0.468476E-13
  65   0.356788E+01  -0.157755E+00   0.319616E+01  -0.170879E+01   0.183759E+02  -0.144547E-13
  66   0.350740E+01   0.156569E+00   0.319321E+01   0.169398E+01   0.183225E+02  -0.308229E-13
  67   0.344932E+01  -0.155408E+00   0.319035E+01  -0.167954E+01   0.182707E+02   0.408911E-13
  68   0.339351E+01   0.154273E+00   0.318758E+01   0.166545E+01   0.182205E+02   0.125019E-13
  69   0.333985E+01  -0.153162E+00   0.318488E+01  -0.165171E+01   0.181719E+02   0.130514E-14
  70   0.328824E+01   0.152075E+00   0.318226E+01   0.163830E+01   0.181247E+02   0.132869E-13
  71   0.323857E+01  -0.151010E+00   0.317971E+01  -0.162521E+01   0.180788E+02   0.642757E-14
  72   0.319074E+01   0.149968E+00   0.317724E+01   0.161241E+01   0.180343E+02   0.191453E-13
  73   0.314468E+01  -0.148947E+00   0.317483E+01  -0.159991E+01   0.179911E+02   0.226093E-13
  74   0.310029E+01   0.147946E+00   0.317249E+01   0.158770E+01   0.179490E+02  -0.781219E-13
  75   0.305750E+01  -0.146966E+00   0.317020E+01  -0.157575E+01   0.179081E+02  -0.107846E-13
  76   0.301624E+01   0.146004E+00   0.316798E+01   0.156407E+01   0.178684E+02   0.736766E-13
  77   0.297644E+01  -0.145061E+00   0.316582E+01  -0.155263E+01   0.178297E+02  -0.224916E-13
  78   0.293804E+01   0.144137E+00   0.316371E+01   0.154145E+01   0.177920E+02   0.222757E-14
  79   0.290097E+01  -0.143229E+00   0.316165E+01  -0.153049E+01   0.177553E+02   0.306659E-13
  80   0.286517E+01   0.142339E+00   0.315964E+01   0.151977E+01   0.177196E+02  -0.530691E-13
  81   0.283060E+01  -0.141464E+00   0.315769E+01  -0.150926E+01   0.176848E+02   0.132781E-12
  82   0.279719E+01   0.140606E+00   0.315578E+01   0.149896E+01   0.176509E+02   0.905158E-13
  83   0.276488E+01  -0.139763E+00   0.315391E+01  -0.148887E+01   0.176178E+02   0.241794E-13
  84   0.273361E+01   0.138936E+00   0.315209E+01   0.147898E+01   0.175855E+02  -0.980523E-13
  85   0.270334E+01  -0.138122E+00   0.315031E+01  -0.146928E+01   0.175540E+02  -0.428635E-13
  86   0.267401E+01   0.137323E+00   0.314858E+01   0.145977E+01   0.175233E+02   0.114911E-13
  87   0.264558E+01  -0.136537E+00   0.314688E+01  -0.145044E+01   0.174932E+02  -0.518916E-13
  88   0.261800E+01   0.135765E+00   0.314522E+01   0.144128E+01   0.174639E+02  -0.986214E-14
  89   0.259124E+01  -0.135006E+00   0.314360E+01  -0.143229E+01   0.174353E+02   0.460233E-14
  90   0.256525E+01   0.134259E+00   0.314202E+01   0.142347E+01   0.174073E+02  -0.387617E-14
  91   0.254000E+01  -0.133525E+00   0.314046E+01  -0.141480E+01   0.173800E+02   0.668369E-13
  92   0.251546E+01   0.132802E+00   0.313895E+01   0.140629E+01   0.173533E+02   0.716747E-13
  93   0.249160E+01  -0.132091E+00   0.313746E+01  -0.139793E+01   0.173272E+02  -0.221677E-13
  94   0.246838E+01   0.131391E+00   0.313601E+01   0.138971E+01   0.173016E+02   0.213955E-12
  95   0.244578E+01  -0.130703E+00   0.313459E+01  -0.138164E+01   0.172766E+02  -0.523037E-13
  96   0.242378E+01   0.130025E+00   0.313319E+01   0.137371E+01   0.172521E+02  -0.982387E-13
  97   0.240234E+01  -0.129357E+00   0.313183E+01  -0.136590E+01   0.172282E+02   0.285462E-13
  98   0.238145E+01   0.128700E+00   0.313049E+01   0.135823E+01   0.172047E+02   0.907710E-14
  99   0.236108E+01  -0.128052E+00   0.312918E+01  -0.135069E+01   0.171818E+02  -0.333350E-13
 100   0.234121E+01   0.127414E+00   0.312789E+01   0.134327E+01   0.171593E+02  -0.309897E-13
 101   0.232183E+01  -0.126786E+00   0.312663E+01  -0.133597E+01   0.171373E+02  -0.346598E-13
 102   0.230291E+01   0.126167E+00   0.312540E+01   0.132878E+01   0.171157E+02  -0.950593E-13
 103   0.228443E+01  -0.125557E+00   0.312419E+01  -0.132171E+01   0.170946E+02  -0.176155E-12
 104   0.226638E+01   0.124955E+00   0.312300E+01   0.131475E+01   0.170738E+02   0.446495E-14
 105   0.224874E+01  -0.124362E+00   0.312184E+01  -0.130790E+01   0.170535E+02  -0.585644E-13
 106   0.223150E+01   0.123778E+00   0.312069E+01   0.130115E+01   0.170336E+02  -0.105618E-12
 107   0.221463E+01  -0.123201E+00   0.311957E+01  -0.129450E+01   0.170140E+02   0.101909E-12
 108   0.219814E+01   0.122633E+00   0.311847E+01   0.128796E+01   0.169948E+02   0.621855E-13
 109   0.218199E+01  -0.122072E+00   0.311739E+01  -0.128151E+01   0.169760E+02  -0.215368E-12
 110   0.216618E+01   0.121519E+00   0.311633E+01   0.127516E+01   0.169575E+02  -0.349346E-14
 111   0.215070E+01  -0.120974E+00   0.311528E+01  -0.126890E+01   0.169394E+02   0.514402E-13
 112   0.213553E+01   0.120436E+00   0.311426E+01   0.126273E+01   0.169216E+02  -0.347187E-13
 113   0.212066E+01  -0.119904E+00   0.311325E+01  -0.125665E+01   0.169042E+02   0.389089E-13
 114   0.210607E+01   0.119380E+00   0.311226E+01   0.125065E+01   0.168870E+02  -0.174810E-12
 115   0.209174E+01  -0.118863E+00   0.311129E+01  -0.124474E+01   0.168702E+02  -0.912027E-13
 116   0.207767E+01   0.118352E+00   0.311034E+01   0.123892E+01   0.168536E+02   0.198911E-13
 117   0.206385E+01  -0.117848E+00   0.310940E+01  -0.123317E+01   0.168373E+02  -0.415388E-13
 118   0.205025E+01   0.117350E+00   0.310848E+01   0.122750E+01   0.168214E+02  -0.479860E-14
 119   0.203688E+01  -0.116859E+00   0.310757E+01  -0.122191E+01   0.168057E+02  -0.670233E-13
 120   0.202372E+01   0.116373E+00   0.310668E+01   0.121639E+01   0.167902E+02   0.549532E-13
 121   0.201075E+01  -0.115894E+00   0.310580E+01  -0.121095E+01   0.167751E+02  -0.618715E-13
 122   0.199798E+01   0.115420E+00   0.310494E+01   0.120558E+01   0.167601E+02   0.128149E-12
 123   0.198539E+01  -0.114952E+00   0.310409E+01  -0.120028E+01   0.167455E+02  -0.187842E-12
 124   0.197297E+01   0.114490E+00   0.310325E+01   0.119505E+01   0.167310E+02  -0.462490E-13
 125   0.196071E+01  -0.114033E+00   0.310243E+01  -0.118988E+01   0.167168E+02  -0.370542E-13
 126   0.194861E+01   0.113582E+00   0.310162E+01   0.118478E+01   0.167029E+02  -0.606154E-13
 127   0.193666E+01  -0.113136E+00   0.310082E+01  -0.117975E+01   0.166892E+02   0.135852E-12
 128   0.192485E+01   0.112696E+00   0.310004E+01   0.117478E+01   0.166756E+02   0.145234E-13
 129   0.191318E+01  -0.112260E+00   0.309927E+01  -0.116987E+01   0.166623E+02  -0.130543E-12
 130   0.190163E+01   0.111829E+00   0.309850E+01   0.116502E+01   0.166492E+02  -0.160660E-12
 131   0.189021E+01  -0.111404E+00   0.309776E+01  -0.116023E+01   0.166364E+02   0.306757E-13
 132   0.187891E+01   0.110983E+00   0.309702E+01   0.115550E+01   0.166237E+02   0.173387E-12
 133   0.186771E+01  -0.110567E+00   0.309629E+01  -0.115083E+01   0.166112E+02   0.664149E-13
 134   0.185662E+01   0.110155E+00   0.309558E+01   0.114621E+01   0.165989E+02   0.103440E-12
 135   0.184563E+01  -0.109748E+00   0.309487E+01  -0.114165E+01   0.165867E+02  -0.528434E-13
 136   0.183473E+01   0.109346E+00   0.309418E+01   0.113714E+01   0.165748E+02   0.275188E-12
 137   0.182392E+01  -0.108948E+00   0.309349E+01  -0.113269E+01   0.165631E+02   0.915658E-13
 138   0.181320E+01   0.108554E+00   0.309282E+01   0.112828E+01   0.165515E+02  -0.425593E-13
 139   0.180256E+01  -0.108164E+00   0.309215E+01  -0.112393E+01   0.165401E+02  -0.449930E-13
 140   0.179199E+01   0.107779E+00   0.309150E+01   0.111962E+01   0.165288E+02   0.668271E-14
 141   0.178150E+01  -0.107398E+00   0.309085E+01  -0.111537E+01   0.165177E+02   0.134665E-12
 142   0.177107E+01   0.107021E+00   0.309021E+01   0.111116E+01   0.165068E+02  -0.145626E-12
 143   0.176071E+01  -0.106647E+00   0.308958E+01  -0.110700E+01   0.164960E+02   0.668172E-13
 144   0.175041E+01   0.106278E+00   0.308896E+01   0.110289E+01   0.164854E+02  -0.110966E-12
 145   0.174016E+01  -0.105912E+00   0.308835E+01  -0.109882E+01   0.164750E+02  -0.192395E-12
 146   0.172997E+01   0.105550E+00   0.308775E+01   0.109479E+01   0.164646E+02   0.231402E-12
 147   0.171984E+01  -0.105192E+00   0.308716E+01  -0.109081E+01   0.164545E+02   0.235808E-13
 148   0.170975E+01   0.104838E+00   0.308657E+01   0.108688E+01   0.164444E+02   0.596537E-13
 149   0.169970E+01  -0.104487E+00   0.308599E+01  -0.108298E+01   0.164345E+02   0.169256E-12
 150   0.168970E+01   0.104139E+00   0.308542E+01   0.107913E+01   0.164248E+02   0.690350E-13
 151   0.167974E+01  -0.103795E+00   0.308485E+01  -0.107531E+01   0.164151E+02  -0.562309E-12
 152   0.166982E+01   0.103454E+00   0.308430E+01   0.107154E+01   0.164056E+02  -0.121309E-12
 153   0.165993E+01  -0.103117E+00   0.308375E+01  -0.106781E+01   0.163963E+02  -0.218439E-12
 154   0.165007E+01   0.102783E+00   0.308321E+01   0.106411E+01   0.163870E+02  -0.141406E-12
 155   0.164025E+01  -0.102452E+00   0.308267E+01  -0.106045E+01   0.163779E+02   0.905747E-13
 156   0.163046E+01   0.102124E+00   0.308214E+01   0.105683E+01   0.163689E+02  -0.134410E-12
 157   0.162070E+01  -0.101800E+00   0.308162E+01  -0.105325E+01   0.163600E+02  -0.269977E-12
 158   0.161096E+01   0.101478E+00   0.308111E+01   0.104970E+01   0.163512E+02   0.245337E-12
 159   0.160125E+01  -0.101160E+00   0.308060E+01  -0.104619E+01   0.163425E+02   0.165841E-13
 160   0.159156E+01   0.100845E+00   0.308010E+01   0.104271E+01   0.163340E+02   0.105010E-12
 161   0.158189E+01  -0.100532E+00   0.307960E+01  -0.103927E+01   0.163255E+02   0.157588E-12
 162   0.157224E+01   0.100222E+00   0.307911E+01   0.103586E+01   0.163172E+02  -0.105913E-12
 163   0.156262E+01  -0.999156E-01   0.307863E+01  -0.103248E+01   0.163090E+02  -0.182131E-13
 164   0.155301E+01   0.996116E-01   0.307815E+01   0.102914E+01   0.163008E+02   0.294034E-12
 165   0.154341E+01  -0.993103E-01   0.307768E+01  -0.102583E+01   0.162928E+02  -0.176586E-12
 166   0.153384E+01   0.990118E-01   0.307721E+01   0.102255E+01   0.162848E+02   0.370591E-13
 167   0.152427E+01  -0.987159E-01   0.307675E+01  -0.101930E+01   0.162770E+02  -0.718808E-14
 168   0.151472E+01   0.984227E-01   0.307630E+01   0.101608E+01   0.162693E+02   0.213302E-12
 169   0.150518E+01  -0.981321E-01   0.307585E+01  -0.101290E+01   0.162616E+02   0.175414E-12
 170   0.149566E+01   0.978440E-01   0.307540E+01   0.100974E+01   0.162541E+02   0.227119E-12
 171   0.148614E+01  -0.975585E-01   0.307496E+01  -0.100661E+01   0.162466E+02   0.153084E-13
 172   0.147663E+01   0.972754E-01   0.307453E+01   0.100351E+01   0.162392E+02   0.691773E-13
 173   0.146713E+01  -0.969948E-01   0.307410E+01  -0.100044E+01   0.162319E+02   0.258560E-12
 174   0.145763E+01   0.967166E-01   0.307367E+01   0.997394E+00   0.162247E+02   0.312399E-12
 175   0.144815E+01  -0.964408E-01   0.307325E+01  -0.994377E+00   0.162176E+02  -0.811394E-13
 176   0.143867E+01   0.961673E-01   0.307284E+01   0.991388E+00   0.162105E+02   0.167622E-12
 177   0.142919E+01  -0.958962E-01   0.307243E+01  -0.988426E+00   0.162036E+02   0.385826E-12
 178   0.141972E+01   0.956273E-01   0.307202E+01   0.985490E+00   0.161967E+02   0.830922E-13
 179   0.141025E+01  -0.953607E-01   0.307162E+01  -0.982580E+00   0.161899E+02  -0.157706E-12
 180   0.140078E+01   0.950962E-01   0.307122E+01   0.979696E+00   0.161832E+02   0.212012E-12
 181   0.139132E+01  -0.948340E-01   0.307083E+01  -0.976836E+00   0.161765E+02   0.228458E-12
 182   0.138186E+01   0.945739E-01   0.307044E+01   0.974002E+00   0.161699E+02   0.404122E-12
 183   0.137239E+01  -0.943160E-01   0.307006E+01  -0.971192E+00   0.161634E+02   0.410044E-12
 184   0.136293E+01   0.940602E-01   0.306968E+01   0.968406E+00   0.161570E+02  -0.226422E-12
 185   0.135347E+01  -0.938064E-01   0.306930E+01  -0.965644E+00   0.161506E+02   0.506021E-12
 186   0.134401E+01   0.935547E-01   0.306893E+01   0.962905E+00   0.161443E+02   0.200830E-12
 187   0.133455E+01  -0.933049E-01   0.306857E+01  -0.960189E+00   0.161381E+02  -0.490261E-13
 188   0.132509E+01   0.930572E-01   0.306820E+01   0.957496E+00   0.161320E+02   0.591729E-13
 189   0.131562E+01  -0.928114E-01   0.306784E+01  -0.954826E+00   0.161259E+02   0.545720E-12
 190   0.130615E+01   0.925676E-01   0.306749E+01   0.952178E+00   0.161199E+02   0.132226E-12
 191   0.129668E+01  -0.923257E-01   0.306713E+01  -0.949551E+00   0.161139E+02   0.250592E-12
 192   0.128720E+01   0.920857E-01   0.306678E+01   0.946946E+00   0.161080E+02  -0.153280E-12
 193   0.127773E+01  -0.918475E-01   0.306644E+01  -0.944363E+00   0.161022E+02  -0.141264E-12
 194   0.126824E+01   0.916112E-01   0.306610E+01   0.941800E+00   0.160964E+02   0.705649E-12
 195   0.125876E+01  -0.913766E-01   0.306576E+01  -0.939258E+00   0.160907E+02   0.133340E-12
 196   0.124927E+01   0.911439E-01   0.306543E+01   0.936736E+00   0.160850E+02   0.430451E-13
 197   0.123977E+01  -0.909130E-01   0.306509E+01  -0.934235E+00   0.160794E+02  -0.671254E-12
 198   0.123027E+01   0.906838E-01   0.306477E+01   0.931754E+00   0.160739E+02  -0.423640E-12
 199   0.122076E+01  -0.904563E-01   0.306444E+01  -0.929292E+00   0.160684E+02  -0.201315E-13
 200   0.121125E+01   0.902305E-01   0.306412E+01   0.926849E+00   0.160630E+02   0.194790E-14


==> results/case4/A_2_0_3to200_0_15000/chisquare/1000sim/real_ALMl1l2.dat <==
   3   3   0.365723E+02   0.747277E+03  -0.416724E+00   0.524151E+01  -0.945221E+01   0.683432E+02  -0.236242E+03   0.138740E+04
   4   4   0.103591E+02   0.450303E+03   0.644735E+00   0.502331E+01   0.992240E+01   0.559066E+02   0.186921E+03   0.961734E+03
   5   5   0.178045E+01   0.299731E+03  -0.770462E+00   0.631859E+01  -0.190605E+02   0.124118E+03  -0.649242E+03   0.417862E+04
   6   6  -0.641017E+01   0.194949E+03   0.134463E+00   0.360026E+01   0.108052E+01   0.218105E+02   0.106015E+02   0.171774E+03
   7   7   0.483643E+01   0.140593E+03  -0.498304E+00   0.441138E+01  -0.846543E+01   0.453290E+02  -0.158038E+03   0.762045E+03
   8   8  -0.494902E+00   0.107862E+03   0.269703E+00   0.422695E+01   0.421604E+01   0.382801E+02   0.729875E+02   0.505465E+03
   9   9  -0.166598E+01   0.799611E+02  -0.335782E+00   0.347867E+01  -0.372095E+01   0.213592E+02  -0.399370E+02   0.176892E+03
  10  10  -0.771513E+00   0.633202E+02   0.423455E+00   0.369895E+01   0.438106E+01   0.233381E+02   0.452755E+02   0.195169E+03
  11  11   0.397690E+01   0.552030E+02  -0.351605E+00   0.384195E+01  -0.441301E+01   0.291943E+02  -0.613680E+02   0.331249E+03
  12  12  -0.856075E+00   0.494653E+02   0.493556E+00   0.421428E+01   0.784286E+01   0.416126E+02   0.136659E+03   0.636144E+03
  13  13   0.132828E+01   0.406709E+02  -0.246720E+00   0.350771E+01  -0.277197E+01   0.212863E+02  -0.314520E+02   0.176968E+03
  14  14  -0.839150E-01   0.365093E+02   0.403949E+00   0.373090E+01   0.493597E+01   0.277854E+02   0.659486E+02   0.312275E+03
  15  15  -0.233280E+00   0.310729E+02  -0.343080E+00   0.394375E+01  -0.638208E+01   0.366959E+02  -0.118168E+03   0.562841E+03
  16  16  -0.868297E-01   0.273967E+02   0.213650E+00   0.312847E+01   0.189870E+01   0.160975E+02   0.164839E+02   0.108817E+03
  17  17   0.753613E+00   0.253199E+02  -0.360016E+00   0.376506E+01  -0.545306E+01   0.324216E+02  -0.962982E+02   0.484429E+03
  18  18   0.235639E+00   0.228008E+02   0.235327E+00   0.346000E+01   0.256985E+01   0.207317E+02   0.307935E+02   0.178102E+03
  19  19  -0.443690E+00   0.201432E+02  -0.108171E+00   0.342062E+01  -0.137598E+01   0.203866E+02  -0.181457E+02   0.165911E+03
  20  20   0.125580E+01   0.187158E+02   0.278014E+00   0.336517E+01   0.322270E+01   0.221649E+02   0.456876E+02   0.239881E+03
  21  21  -0.749042E+00   0.175705E+02  -0.416658E+00   0.378842E+01  -0.447130E+01   0.282471E+02  -0.591219E+02   0.314510E+03
  22  22  -0.484639E+00   0.160046E+02   0.162099E+00   0.323870E+01   0.155131E+01   0.192408E+02   0.153222E+02   0.169271E+03
  23  23  -0.744634E+00   0.155090E+02  -0.450117E+00   0.364563E+01  -0.559258E+01   0.272773E+02  -0.743060E+02   0.310974E+03
  24  24   0.111507E+00   0.138505E+02   0.486628E+00   0.352993E+01   0.542889E+01   0.255389E+02   0.717825E+02   0.311740E+03
  25  25  -0.702570E+00   0.135245E+02  -0.332419E+00   0.360759E+01  -0.385009E+01   0.239331E+02  -0.433565E+02   0.215613E+03
  26  26  -0.306550E-01   0.126228E+02   0.326262E+00   0.333489E+01   0.342905E+01   0.200427E+02   0.370015E+02   0.168704E+03
  27  27   0.133995E-01   0.119803E+02  -0.117606E+00   0.330550E+01  -0.114469E+01   0.190557E+02  -0.127632E+02   0.153066E+03
  28  28   0.302551E+00   0.108420E+02   0.159591E+00   0.370627E+01   0.161428E+01   0.265764E+02   0.227114E+02   0.273467E+03
  29  29   0.103394E+00   0.101808E+02  -0.251682E+00   0.324449E+01  -0.231097E+01   0.177309E+02  -0.208861E+02   0.129839E+03
  30  30  -0.114026E+00   0.987633E+01   0.310542E+00   0.390321E+01   0.612556E+01   0.424003E+02   0.149153E+03   0.875527E+03
  31  31  -0.418753E+00   0.947619E+01  -0.183350E+00   0.334679E+01  -0.165183E+01   0.189372E+02  -0.145965E+02   0.142431E+03
  32  32   0.288973E+00   0.886684E+01   0.332419E+00   0.353308E+01   0.375054E+01   0.222483E+02   0.408039E+02   0.192486E+03
  33  33   0.263732E+00   0.883425E+01   0.174676E-01   0.333418E+01  -0.247017E+00   0.229855E+02  -0.117517E+02   0.260932E+03
  34  34   0.150203E+00   0.798770E+01   0.790812E-01   0.331746E+01   0.141199E+01   0.210017E+02   0.221362E+02   0.199086E+03
  35  35   0.219805E+00   0.768937E+01  -0.363464E-01   0.340438E+01  -0.750878E+00   0.217330E+02  -0.153955E+02   0.202428E+03
  36  36  -0.515538E+00   0.800350E+01   0.261173E+00   0.342478E+01   0.380611E+01   0.249908E+02   0.645963E+02   0.332796E+03
  37  37  -0.153822E+00   0.734466E+01  -0.219507E+00   0.329346E+01  -0.200492E+01   0.188018E+02  -0.186513E+02   0.144058E+03
  38  38  -0.820266E-01   0.695342E+01   0.231274E+00   0.314061E+01   0.206186E+01   0.162941E+02   0.177915E+02   0.112127E+03
  39  39  -0.342310E+00   0.682736E+01  -0.323095E+00   0.349911E+01  -0.405335E+01   0.243948E+02  -0.571562E+02   0.272844E+03
  40  40  -0.762381E-01   0.636718E+01   0.181963E+00   0.323822E+01   0.225151E+01   0.188510E+02   0.276369E+02   0.154749E+03
  41  41  -0.144359E+00   0.634898E+01  -0.312131E+00   0.330803E+01  -0.333771E+01   0.192114E+02  -0.343217E+02   0.150542E+03
  42  42  -0.344224E+00   0.629679E+01   0.217936E+00   0.322572E+01   0.193186E+01   0.166413E+02   0.159883E+02   0.110023E+03
  43  43  -0.421143E-01   0.609969E+01  -0.217451E+00   0.300285E+01  -0.207201E+01   0.154499E+02  -0.200225E+02   0.112386E+03
  44  44  -0.134613E+00   0.579467E+01   0.166770E+00   0.315135E+01   0.200083E+01   0.169472E+02   0.210630E+02   0.124840E+03
  45  45  -0.159752E+00   0.557059E+01   0.217477E-01   0.287999E+01   0.249582E+00   0.125808E+02   0.267051E+01   0.695838E+02
  46  46   0.257384E+00   0.550693E+01   0.195963E+00   0.311956E+01   0.177283E+01   0.154424E+02   0.151648E+02   0.982240E+02
  47  47   0.894677E-01   0.528525E+01  -0.178997E+00   0.327946E+01  -0.297456E+01   0.234006E+02  -0.559827E+02   0.309995E+03
  48  48   0.727303E-01   0.501658E+01   0.220941E+00   0.343503E+01   0.270933E+01   0.215399E+02   0.347200E+02   0.199917E+03
  49  49  -0.113172E+00   0.501507E+01  -0.216525E+00   0.323211E+01  -0.276785E+01   0.189883E+02  -0.327990E+02   0.162885E+03
  50  50  -0.397348E+00   0.482034E+01   0.140167E+00   0.343031E+01   0.107294E+01   0.206590E+02   0.959512E+01   0.169003E+03
  51  51  -0.149976E+00   0.469421E+01  -0.186949E+00   0.312280E+01  -0.180511E+01   0.159220E+02  -0.184087E+02   0.110923E+03
  52  52   0.350267E+00   0.472826E+01   0.184265E+00   0.318011E+01   0.132113E+01   0.171644E+02   0.929462E+01   0.124928E+03
  53  53  -0.203104E+00   0.445436E+01  -0.605081E-01   0.331832E+01  -0.225237E+00   0.184616E+02   0.710725E+00   0.136760E+03
  54  54   0.200945E+00   0.438995E+01   0.206094E+00   0.343266E+01   0.294439E+01   0.224845E+02   0.413128E+02   0.219122E+03
  55  55   0.637451E-01   0.441635E+01  -0.170308E+00   0.301963E+01  -0.153304E+01   0.149597E+02  -0.141996E+02   0.975936E+02
  56  56   0.203960E+00   0.416064E+01   0.256359E+00   0.341052E+01   0.309427E+01   0.227503E+02   0.419929E+02   0.240602E+03
  57  57  -0.190471E-01   0.430459E+01  -0.312126E+00   0.347278E+01  -0.420121E+01   0.257446E+02  -0.655793E+02   0.325770E+03
  58  58  -0.122058E+00   0.403040E+01   0.124473E+00   0.332261E+01   0.624727E+00   0.208028E+02  -0.444443E+00   0.198324E+03
  59  59  -0.572845E-01   0.392950E+01  -0.122085E+00   0.326897E+01  -0.207562E+01   0.203720E+02  -0.323867E+02   0.195723E+03
  60  60   0.456727E-01   0.393773E+01   0.206028E+00   0.347561E+01   0.296041E+01   0.228767E+02   0.385296E+02   0.216160E+03
  61  61  -0.332850E-02   0.384083E+01  -0.356678E+00   0.333292E+01  -0.324700E+01   0.189292E+02  -0.290467E+02   0.141625E+03
  62  62  -0.711317E-02   0.385761E+01   0.164939E+00   0.300179E+01   0.115388E+01   0.140385E+02   0.853358E+01   0.843394E+02
  63  63  -0.122116E+00   0.353935E+01  -0.185961E+00   0.303767E+01  -0.190889E+01   0.158996E+02  -0.213938E+02   0.122238E+03
  64  64  -0.392574E-01   0.384379E+01   0.182805E+00   0.312092E+01   0.162740E+01   0.155211E+02   0.133387E+02   0.972477E+02
  65  65   0.114948E+00   0.360536E+01  -0.221765E+00   0.307713E+01  -0.241488E+01   0.156227E+02  -0.223262E+02   0.103312E+03
  66  66  -0.149795E-01   0.349060E+01  -0.119085E-01   0.270823E+01   0.129252E+00   0.115119E+02   0.305145E+01   0.643282E+02
  67  67   0.316998E-01   0.351178E+01  -0.227856E+00   0.334544E+01  -0.239898E+01   0.207768E+02  -0.309702E+02   0.198838E+03
  68  68   0.203246E-01   0.325934E+01   0.420568E-02   0.303555E+01   0.270564E+00   0.152568E+02   0.554271E+01   0.104534E+03
  69  69   0.126312E+00   0.339674E+01  -0.162077E+00   0.313155E+01  -0.137292E+01   0.169209E+02  -0.126382E+02   0.126816E+03
  70  70  -0.191392E-01   0.316682E+01   0.604522E-02   0.311935E+01  -0.757967E+00   0.163611E+02  -0.139930E+02   0.119972E+03
  71  71  -0.649891E-01   0.322007E+01  -0.566207E-01   0.319374E+01  -0.175108E+00   0.174087E+02   0.188940E+01   0.132198E+03
  72  72  -0.432143E-01   0.309825E+01   0.200914E+00   0.307519E+01   0.220573E+01   0.164149E+02   0.244545E+02   0.128970E+03
  73  73  -0.398713E-01   0.308681E+01  -0.233295E+00   0.348176E+01  -0.274923E+01   0.223317E+02  -0.329728E+02   0.196618E+03
  74  74   0.452793E-01   0.308215E+01   0.231911E+00   0.307650E+01   0.232493E+01   0.158542E+02   0.228635E+02   0.110741E+03
  75  75   0.325362E-01   0.306743E+01  -0.224209E+00   0.330814E+01  -0.231394E+01   0.195295E+02  -0.269608E+02   0.165004E+03
  76  76   0.993223E-01   0.286087E+01   0.132407E+00   0.304811E+01   0.143639E+01   0.153472E+02   0.144698E+02   0.103685E+03
  77  77   0.454303E-02   0.304543E+01  -0.129211E+00   0.303396E+01  -0.646633E+00   0.152695E+02  -0.228657E+01   0.101390E+03
  78  78   0.239037E-02   0.290965E+01   0.157302E+00   0.332856E+01   0.198407E+01   0.200126E+02   0.252774E+02   0.174403E+03
  79  79  -0.124086E+00   0.294344E+01  -0.120107E+00   0.330073E+01  -0.180345E+01   0.208826E+02  -0.296689E+02   0.212234E+03
  80  80  -0.108110E+00   0.289723E+01   0.112454E+00   0.317565E+01   0.901224E+00   0.162755E+02   0.829505E+01   0.108426E+03
  81  81  -0.129128E+00   0.278243E+01  -0.164893E+00   0.327428E+01  -0.211218E+01   0.181283E+02  -0.227289E+02   0.132235E+03
  82  82   0.165058E-01   0.286270E+01   0.174479E+00   0.278963E+01   0.136195E+01   0.125711E+02   0.107405E+02   0.789560E+02
  83  83  -0.124404E+00   0.279182E+01  -0.175655E+00   0.304032E+01  -0.190777E+01   0.158603E+02  -0.198216E+02   0.113538E+03
  84  84  -0.488434E-02   0.273317E+01   0.388234E+00   0.318822E+01   0.395240E+01   0.186859E+02   0.417837E+02   0.161554E+03
  85  85  -0.544895E-01   0.269930E+01  -0.271237E+00   0.339056E+01  -0.327762E+01   0.220168E+02  -0.395216E+02   0.206308E+03
  86  86  -0.598484E-01   0.258965E+01   0.235972E+00   0.337947E+01   0.269419E+01   0.210724E+02   0.323271E+02   0.186202E+03
  87  87  -0.587718E-01   0.262289E+01  -0.143536E+00   0.306194E+01  -0.600195E+00   0.154459E+02  -0.819988E+00   0.102847E+03
  88  88   0.253017E-01   0.251325E+01   0.150572E+00   0.339556E+01   0.190058E+01   0.221503E+02   0.251849E+02   0.211649E+03
  89  89   0.463069E-02   0.255409E+01  -0.185900E+00   0.297998E+01  -0.144665E+01   0.142629E+02  -0.930172E+01   0.904623E+02
  90  90   0.585851E-01   0.253207E+01   0.929362E-01   0.305904E+01   0.971818E+00   0.160248E+02   0.114360E+02   0.117942E+03
  91  91   0.794799E-01   0.261056E+01  -0.587862E-01   0.329192E+01  -0.540281E+00   0.187379E+02  -0.726249E+01   0.145362E+03
  92  92   0.124120E+00   0.248056E+01   0.112022E+00   0.293384E+01   0.935985E+00   0.135300E+02   0.790875E+01   0.792552E+02
  93  93   0.104515E+00   0.245857E+01   0.210717E-01   0.286033E+01   0.317052E+00   0.124505E+02   0.272121E+01   0.686640E+02
  94  94   0.418242E-01   0.245874E+01   0.445957E-01   0.300318E+01   0.742353E+00   0.150594E+02   0.946386E+01   0.100947E+03
  95  95  -0.549281E-01   0.249947E+01  -0.160178E+00   0.293290E+01  -0.109378E+01   0.140794E+02  -0.625825E+01   0.940104E+02
  96  96   0.118409E-01   0.236812E+01   0.648230E-01   0.297533E+01   0.572102E+00   0.150199E+02   0.587648E+01   0.105881E+03
  97  97   0.172209E+00   0.235401E+01  -0.286721E+00   0.307705E+01  -0.356490E+01   0.196155E+02  -0.510640E+02   0.232136E+03
  98  98  -0.107606E+00   0.234170E+01   0.160103E+00   0.360397E+01   0.267649E+01   0.253668E+02   0.413704E+02   0.261380E+03
  99  99  -0.313673E-02   0.238449E+01  -0.256616E+00   0.321556E+01  -0.191297E+01   0.184308E+02  -0.114558E+02   0.147170E+03
 100 100  -0.160058E+00   0.232206E+01   0.103353E+00   0.315792E+01   0.847320E+00   0.170190E+02   0.765399E+01   0.123004E+03
 101 101   0.412130E-01   0.228186E+01  -0.499909E-01   0.307831E+01  -0.450585E+00   0.161808E+02  -0.534156E+01   0.126139E+03
 102 102  -0.854722E-02   0.234857E+01   0.247384E-01   0.312130E+01   0.465541E+00   0.164505E+02   0.602050E+01   0.116280E+03
 103 103  -0.941328E-01   0.230641E+01  -0.177032E+00   0.288498E+01  -0.196116E+01   0.148410E+02  -0.220785E+02   0.114655E+03
 104 104   0.213072E-01   0.217604E+01   0.538931E-01   0.299200E+01   0.141227E+00   0.147675E+02  -0.257709E+01   0.990985E+02
 105 105   0.717473E-02   0.232132E+01  -0.154149E+00   0.307450E+01  -0.186993E+01   0.151599E+02  -0.189880E+02   0.100307E+03
 106 106  -0.201876E-01   0.228707E+01   0.731396E-01   0.285479E+01   0.398715E+00   0.133103E+02   0.109293E+01   0.864551E+02
 107 107   0.342975E-01   0.215532E+01  -0.276363E-01   0.346995E+01   0.148967E+00   0.225210E+02   0.428828E+01   0.196565E+03
 108 108  -0.817327E-01   0.207676E+01  -0.160045E-01   0.292698E+01  -0.449736E+00   0.140553E+02  -0.601569E+01   0.891443E+02
 109 109  -0.234059E-01   0.212690E+01  -0.252255E-02   0.286204E+01  -0.356091E-01   0.126842E+02  -0.111295E+01   0.726617E+02
 110 110  -0.708617E-01   0.219358E+01   0.259689E-01   0.303310E+01   0.420038E+00   0.150402E+02   0.528157E+01   0.975471E+02
 111 111   0.378303E-01   0.213865E+01  -0.317393E-01   0.300820E+01  -0.156930E+01   0.186913E+02  -0.364034E+02   0.220351E+03
 112 112  -0.136613E+00   0.210833E+01   0.882776E-01   0.307807E+01   0.746630E+00   0.155430E+02   0.741618E+01   0.104083E+03
 113 113   0.149357E-01   0.205595E+01  -0.207891E+00   0.278452E+01  -0.163743E+01   0.118197E+02  -0.121505E+02   0.642883E+02
 114 114  -0.357120E-01   0.209170E+01  -0.885618E-02   0.291718E+01   0.331531E+00   0.135430E+02   0.619987E+01   0.855787E+02
 115 115  -0.613807E-02   0.215939E+01  -0.241073E+00   0.326878E+01  -0.268222E+01   0.191446E+02  -0.311536E+02   0.161503E+03
 116 116   0.500769E-02   0.211927E+01   0.146396E+00   0.284272E+01   0.141422E+01   0.129525E+02   0.132450E+02   0.804610E+02
 117 117  -0.442399E-01   0.212999E+01  -0.189726E+00   0.299485E+01  -0.237551E+01   0.173034E+02  -0.298925E+02   0.159761E+03
 118 118   0.208684E-01   0.202170E+01   0.253260E+00   0.334134E+01   0.298000E+01   0.204053E+02   0.347731E+02   0.177027E+03
 119 119   0.239859E-01   0.209530E+01  -0.909507E-01   0.303626E+01  -0.119127E+01   0.155302E+02  -0.145765E+02   0.111641E+03
 120 120   0.333515E-01   0.200738E+01   0.990888E-01   0.304337E+01   0.423350E+00   0.161521E+02  -0.169235E+01   0.118993E+03
 121 121  -0.953431E-01   0.202872E+01  -0.212117E+00   0.349473E+01  -0.369432E+01   0.269963E+02  -0.694316E+02   0.364273E+03
 122 122   0.385945E-01   0.204015E+01   0.990886E-01   0.275484E+01   0.822418E+00   0.116110E+02   0.661980E+01   0.625647E+02
 123 123  -0.593826E-01   0.196538E+01  -0.281420E+00   0.323630E+01  -0.264995E+01   0.170175E+02  -0.239923E+02   0.116617E+03
 124 124  -0.834211E-01   0.194545E+01   0.214307E+00   0.336400E+01   0.333004E+01   0.232878E+02   0.541970E+02   0.278454E+03
 125 125  -0.215733E-01   0.193114E+01  -0.175141E+00   0.323369E+01  -0.235031E+01   0.192460E+02  -0.293913E+02   0.168910E+03
 126 126   0.217643E-01   0.195548E+01   0.726322E-02   0.299798E+01   0.496874E+00   0.147915E+02   0.749345E+01   0.989369E+02
 127 127  -0.333441E-01   0.196164E+01  -0.279080E+00   0.306782E+01  -0.284404E+01   0.164132E+02  -0.286943E+02   0.126443E+03
 128 128  -0.101261E+00   0.188094E+01   0.219677E+00   0.299961E+01   0.216956E+01   0.151513E+02   0.209493E+02   0.105264E+03
 129 129   0.329938E-01   0.186472E+01  -0.446230E-01   0.288025E+01  -0.334275E+00   0.136387E+02  -0.234515E+01   0.856499E+02
 130 130  -0.785815E-01   0.192802E+01   0.868937E-01   0.310606E+01   0.104361E+01   0.170382E+02   0.153799E+02   0.137620E+03
 131 131  -0.289317E-01   0.193510E+01  -0.103535E+00   0.298398E+01  -0.114353E+01   0.143226E+02  -0.110784E+02   0.897339E+02
 132 132  -0.554616E-01   0.186796E+01   0.248312E+00   0.318317E+01   0.290912E+01   0.177550E+02   0.311379E+02   0.138662E+03
 133 133   0.956838E-01   0.181961E+01   0.348066E-03   0.289852E+01  -0.242420E+00   0.134248E+02  -0.445948E+01   0.826933E+02
 134 134  -0.648443E-02   0.184679E+01   0.991932E-01   0.323499E+01   0.125447E+01   0.185844E+02   0.138521E+02   0.149980E+03
 135 135  -0.327560E-01   0.186249E+01  -0.740560E-01   0.305738E+01  -0.116334E+01   0.156130E+02  -0.139937E+02   0.108572E+03
 136 136  -0.148777E+00   0.178812E+01   0.111598E+00   0.303809E+01   0.114496E+01   0.148324E+02   0.111210E+02   0.964079E+02
 137 137  -0.420498E-01   0.182552E+01  -0.149660E+00   0.316439E+01  -0.139853E+01   0.168939E+02  -0.143151E+02   0.122942E+03
 138 138  -0.280824E-01   0.184542E+01   0.244655E+00   0.327641E+01   0.304608E+01   0.203558E+02   0.402460E+02   0.206283E+03
 139 139  -0.496719E-01   0.191161E+01  -0.207877E+00   0.323262E+01  -0.225350E+01   0.181824E+02  -0.249581E+02   0.141121E+03
 140 140  -0.175612E-01   0.178262E+01   0.117830E+00   0.294033E+01   0.468219E+00   0.136009E+02   0.122229E+01   0.822416E+02
 141 141  -0.725919E-02   0.166821E+01  -0.136687E+00   0.291222E+01  -0.116687E+01   0.130893E+02  -0.950195E+01   0.748778E+02
 142 142  -0.266260E-01   0.179532E+01  -0.462329E-02   0.318537E+01  -0.410337E+00   0.164114E+02  -0.654766E+01   0.111542E+03
 143 143   0.274082E-02   0.181219E+01  -0.318264E-01   0.330027E+01  -0.803473E+00   0.183907E+02  -0.125706E+02   0.141083E+03
 144 144   0.426565E-01   0.175053E+01   0.157634E+00   0.308921E+01   0.165454E+01   0.154784E+02   0.171639E+02   0.105317E+03
 145 145  -0.213530E-02   0.172419E+01  -0.190380E+00   0.308550E+01  -0.225192E+01   0.172379E+02  -0.295672E+02   0.156910E+03
 146 146  -0.572354E-01   0.165122E+01   0.118028E+00   0.296171E+01   0.124039E+01   0.143571E+02   0.123725E+02   0.928618E+02
 147 147  -0.867849E-02   0.176114E+01  -0.138298E+00   0.303659E+01  -0.776078E+00   0.141864E+02  -0.296255E+01   0.847563E+02
 148 148  -0.697562E-01   0.174177E+01   0.111464E+00   0.312560E+01   0.900924E+00   0.170209E+02   0.643972E+01   0.133366E+03
 149 149  -0.100488E-01   0.165224E+01  -0.280463E-01   0.305736E+01   0.119517E+00   0.154029E+02   0.296665E+01   0.995861E+02
 150 150  -0.750885E-01   0.163439E+01   0.685692E-01   0.299898E+01   0.636195E+00   0.140121E+02   0.618523E+01   0.824393E+02
 151 151   0.176823E-01   0.161423E+01  -0.173072E+00   0.324112E+01  -0.187427E+01   0.195549E+02  -0.246643E+02   0.178887E+03
 152 152   0.709776E-01   0.169490E+01  -0.678659E-02   0.282203E+01  -0.112218E+00   0.126249E+02  -0.249096E+00   0.752091E+02
 153 153  -0.425831E-02   0.166694E+01  -0.162093E+00   0.305706E+01  -0.165356E+01   0.150130E+02  -0.153018E+02   0.979681E+02
 154 154   0.520945E-01   0.167764E+01   0.239951E+00   0.303606E+01   0.212606E+01   0.154464E+02   0.197417E+02   0.107933E+03
 155 155  -0.199239E-01   0.164140E+01  -0.244233E-01   0.295663E+01  -0.105867E+01   0.157223E+02  -0.185160E+02   0.128068E+03
 156 156  -0.833942E-02   0.163081E+01  -0.179014E-01   0.303844E+01  -0.449000E-01   0.148203E+02  -0.415684E+00   0.964520E+02
 157 157  -0.112928E+00   0.159633E+01   0.122593E+00   0.309910E+01   0.134142E+01   0.156656E+02   0.131880E+02   0.104725E+03
 158 158   0.445055E-01   0.166681E+01   0.229772E+00   0.292406E+01   0.266226E+01   0.150166E+02   0.272997E+02   0.111271E+03
 159 159   0.921768E-01   0.158725E+01   0.263781E-01   0.298749E+01  -0.733368E-01   0.146668E+02  -0.328274E+01   0.973187E+02
 160 160   0.996766E-03   0.156442E+01  -0.212219E-01   0.320436E+01  -0.898711E-01   0.163850E+02   0.878263E-01   0.104740E+03
 161 161  -0.103700E-01   0.155954E+01  -0.171199E+00   0.321678E+01  -0.198369E+01   0.184138E+02  -0.228531E+02   0.147708E+03
 162 162  -0.557136E-01   0.154510E+01   0.135955E+00   0.334776E+01   0.101512E+01   0.210831E+02   0.324570E+01   0.193672E+03
 163 163   0.498659E-01   0.156109E+01  -0.240945E-01   0.311119E+01  -0.145492E+00   0.158048E+02  -0.191070E+01   0.107095E+03
 164 164  -0.629427E-02   0.156880E+01  -0.420927E-01   0.296736E+01  -0.305878E-01   0.136795E+02   0.133408E+01   0.803823E+02
 165 165  -0.165590E-01   0.154401E+01   0.501682E-01   0.284806E+01   0.409375E+00   0.127365E+02   0.399141E+01   0.732748E+02
 166 166  -0.302573E-01   0.157299E+01   0.156056E+00   0.303412E+01   0.118161E+01   0.155750E+02   0.927852E+01   0.111107E+03
 167 167  -0.921103E-01   0.157909E+01  -0.614368E-01   0.317979E+01  -0.144203E+01   0.181829E+02  -0.220697E+02   0.146783E+03
 168 168  -0.660381E-02   0.149800E+01   0.571894E-01   0.290404E+01   0.694643E+00   0.136283E+02   0.730656E+01   0.852740E+02
 169 169  -0.124127E-01   0.152499E+01  -0.659085E-01   0.295710E+01  -0.592483E+00   0.139347E+02  -0.378339E+01   0.860757E+02
 170 170  -0.239524E-01   0.150433E+01   0.102533E-01   0.288790E+01   0.251993E+00   0.127453E+02   0.295103E+01   0.734826E+02
 171 171  -0.733340E-01   0.144937E+01  -0.836219E-01   0.288961E+01  -0.731097E+00   0.130663E+02  -0.594431E+01   0.764914E+02
 172 172  -0.270218E-01   0.145798E+01   0.116450E+00   0.335890E+01   0.133510E+01   0.204598E+02   0.141682E+02   0.169156E+03
 173 173  -0.202742E-01   0.149152E+01  -0.720134E-01   0.307775E+01  -0.112379E+01   0.165458E+02  -0.140469E+02   0.123437E+03
 174 174  -0.167929E-01   0.141692E+01   0.235030E+00   0.320302E+01   0.263052E+01   0.176483E+02   0.276998E+02   0.134909E+03
 175 175   0.133637E-01   0.145206E+01  -0.544762E-01   0.338345E+01   0.354714E+00   0.222803E+02   0.178782E+02   0.231788E+03
 176 176  -0.451908E-01   0.145197E+01   0.122260E+00   0.306279E+01   0.121897E+01   0.152442E+02   0.123998E+02   0.101282E+03
 177 177  -0.722842E-01   0.143108E+01  -0.378756E-02   0.307732E+01  -0.137480E+00   0.151534E+02  -0.187258E+01   0.966673E+02
 178 178  -0.541713E-01   0.143937E+01  -0.656491E-01   0.318023E+01  -0.450015E+00   0.181285E+02  -0.644180E+00   0.151735E+03
 179 179   0.651566E-01   0.139317E+01  -0.153294E+00   0.327364E+01  -0.180326E+01   0.193092E+02  -0.228175E+02   0.165893E+03
 180 180  -0.539161E-02   0.141009E+01   0.623666E-01   0.292156E+01   0.612777E+00   0.142719E+02   0.619308E+01   0.955845E+02
 181 181  -0.662910E-02   0.134940E+01   0.254810E-01   0.290608E+01   0.435411E+00   0.138257E+02   0.557702E+01   0.885685E+02
 182 182   0.217427E-01   0.141015E+01   0.207188E+00   0.284554E+01   0.152447E+01   0.128829E+02   0.114432E+02   0.772158E+02
 183 183  -0.407638E-01   0.132395E+01  -0.144496E+00   0.313912E+01  -0.107520E+01   0.166832E+02  -0.723913E+01   0.119603E+03
 184 184   0.670901E-01   0.139188E+01   0.134139E+00   0.315703E+01   0.615213E+00   0.176143E+02  -0.261751E+01   0.143513E+03
 185 185   0.306247E-01   0.131477E+01  -0.126863E+00   0.293710E+01  -0.110575E+01   0.146320E+02  -0.849799E+01   0.990713E+02
 186 186  -0.374973E-02   0.132267E+01   0.132554E+00   0.309792E+01   0.988512E+00   0.157225E+02   0.790918E+01   0.103190E+03
 187 187  -0.658478E-01   0.130308E+01  -0.141615E+00   0.300305E+01  -0.848743E+00   0.140532E+02  -0.503281E+01   0.821096E+02
 188 188   0.201818E-01   0.133612E+01   0.481986E-01   0.284629E+01   0.455277E+00   0.129353E+02   0.371889E+01   0.766565E+02
 189 189   0.362158E-01   0.136098E+01   0.334609E-01   0.285824E+01   0.276038E+00   0.129975E+02   0.213439E+01   0.781938E+02
 190 190   0.166025E-01   0.131677E+01  -0.416860E-01   0.298998E+01  -0.384035E+00   0.143095E+02  -0.403973E+01   0.882801E+02
 191 191  -0.825521E-02   0.129742E+01  -0.569671E-01   0.299721E+01  -0.164719E+00   0.139939E+02   0.308460E+00   0.825974E+02
 192 192  -0.340048E-01   0.128205E+01   0.146321E+00   0.298522E+01   0.165138E+01   0.143114E+02   0.153892E+02   0.900201E+02
 193 193   0.212014E-01   0.127085E+01  -0.129673E+00   0.256057E+01  -0.971249E+00   0.925917E+01  -0.633975E+01   0.403528E+02
 194 194   0.653965E-01   0.126789E+01   0.674117E-01   0.278813E+01   0.677995E+00   0.120565E+02   0.607179E+01   0.668557E+02
 195 195   0.909410E-02   0.128493E+01  -0.105086E+00   0.308703E+01  -0.111062E+01   0.178811E+02  -0.177080E+02   0.165502E+03
 196 196   0.325021E-01   0.121005E+01   0.872282E-01   0.313504E+01   0.100238E+01   0.163247E+02   0.111865E+02   0.112091E+03
 197 197   0.588582E-01   0.119605E+01   0.617701E-02   0.296513E+01  -0.523936E-01   0.132782E+02   0.624616E-02   0.739455E+02
 198 198   0.946106E-02   0.125454E+01   0.139573E+00   0.294440E+01   0.893296E+00   0.144328E+02   0.612765E+01   0.953140E+02
 199 199  -0.653314E-01   0.120475E+01  -0.656612E-01   0.316209E+01   0.409540E-01   0.174939E+02   0.582751E+01   0.130880E+03
 200 200   0.134014E-01   0.123927E+01   0.158827E+00   0.329185E+01   0.187288E+01   0.181731E+02   0.207597E+02   0.136600E+03


==> results/case4/A_2_0_3to200_0_15000/chisquare/11000sim/chisqrdat.txt <==
1000	8139.81423	1.82042555	11.0197682	410.867858
2000	1945.87323	0.948125006	6.10912177	277.651674
3000	1769.57614	0.66345501	5.3030926	218.180174
4000	2247.12162	0.43801136	2.95441003	135.096523
5000	2272.91655	0.377059097	2.68090999	126.626361
6000	1862.9305	0.302888383	2.33935824	106.008753
7000	656.581381	0.239568748	2.1445737	83.2243263
8000	578.914206	0.224836296	1.91378355	74.1113522
9000	285.3842	0.205102197	1.6283346	65.8849245
10000	376.856207	0.185458665	1.45619199	61.9156425
11000	502.219218	0.171046649	1.2806543	54.5960643
12000	445.183067	0.160811816	1.31040957	53.4291775
13000	237.887198	0.143838478	1.19284373	46.9757843
14000	241.062118	0.138292469	1.0106388	43.745265
15000	329.192086	0.127595066	0.914184136	37.6687882


==> results/case4/A_2_0_3to200_0_15000/chisquare/11000sim/img_ALMl1l2.dat <==
   2   2   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   3   3   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   4   4   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   5   5   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   6   6   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   7   7   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   8   8   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   9   9   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  10  10   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  11  11   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  12  12   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  13  13   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  14  14   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  15  15   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  16  16   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  17  17   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  18  18   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  19  19   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  20  20   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  21  21   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  22  22   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  23  23   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  24  24   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  25  25   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  26  26   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  27  27   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  28  28   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  29  29   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  30  30   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  31  31   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  32  32   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  33  33   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  34  34   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  35  35   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  36  36   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  37  37   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  38  38   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  39  39   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  40  40   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  41  41   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  42  42   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  43  43   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  44  44   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  45  45   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  46  46   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  47  47   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  48  48   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  49  49   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  50  50   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  51  51   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  52  52   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  53  53   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  54  54   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  55  55   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  56  56   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  57  57   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  58  58   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  59  59   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  60  60   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  61  61   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  62  62   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  63  63   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  64  64   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  65  65   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  66  66   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  67  67   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  68  68   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  69  69   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  70  70   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  71  71   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  72  72   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  73  73   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  74  74   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  75  75   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  76  76   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  77  77   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  78  78   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  79  79   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  80  80   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  81  81   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  82  82   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  83  83   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  84  84   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  85  85   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  86  86   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  87  87   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  88  88   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  89  89   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  90  90   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  91  91   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  92  92   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  93  93   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  94  94   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  95  95   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  96  96   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  97  97   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  98  98   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  99  99   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 100 100   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 101 101   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 102 102   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 103 103   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 104 104   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 105 105   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 106 106   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 107 107   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 108 108   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 109 109   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 110 110   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 111 111   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 112 112   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 113 113   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 114 114   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 115 115   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 116 116   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 117 117   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 118 118   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 119 119   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 120 120   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 121 121   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 122 122   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 123 123   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 124 124   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 125 125   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 126 126   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 127 127   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 128 128   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 129 129   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 130 130   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 131 131   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 132 132   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 133 133   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 134 134   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 135 135   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 136 136   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 137 137   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 138 138   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 139 139   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 140 140   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 141 141   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 142 142   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 143 143   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 144 144   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 145 145   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 146 146   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 147 147   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 148 148   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 149 149   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 150 150   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 151 151   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 152 152   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 153 153   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 154 154   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 155 155   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 156 156   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 157 157   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 158 158   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 159 159   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 160 160   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 161 161   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 162 162   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 163 163   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 164 164   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 165 165   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 166 166   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 167 167   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 168 168   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 169 169   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 170 170   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 171 171   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 172 172   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 173 173   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 174 174   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 175 175   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 176 176   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 177 177   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 178 178   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 179 179   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 180 180   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 181 181   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 182 182   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 183 183   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 184 184   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 185 185   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 186 186   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 187 187   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 188 188   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 189 189   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 190 190   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 191 191   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 192 192   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 193 193   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 194 194   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 195 195   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 196 196   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 197 197   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 198 198   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 199 199   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 200 200   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN


==> results/case4/A_2_0_3to200_0_15000/chisquare/11000sim/moments_new.dat <==
   3   0.835670E+03  -0.484953E+00   0.583673E+01  -0.982503E+01   0.897085E+02   0.392523E-16
   4   0.463496E+03   0.498843E+00   0.545083E+01   0.974520E+01   0.785172E+02   0.117757E-15
   5   0.289579E+03  -0.482805E+00   0.511189E+01  -0.892252E+01   0.680312E+02  -0.785046E-16
   6   0.196339E+03   0.460559E+00   0.484016E+01   0.806637E+01   0.596498E+02  -0.785046E-16
   7   0.141742E+03  -0.438271E+00   0.462411E+01  -0.731863E+01   0.531581E+02  -0.196262E-15
   8   0.107116E+03   0.417620E+00   0.445046E+01   0.669097E+01   0.481091E+02  -0.392523E-15
   9   0.840662E+02  -0.398950E+00   0.430878E+01  -0.616688E+01   0.441250E+02   0.392523E-15
  10   0.678771E+02   0.382185E+00   0.419140E+01   0.572676E+01   0.409279E+02   0.667289E-15
  11   0.562308E+02  -0.367129E+00   0.409280E+01  -0.535370E+01   0.383201E+02  -0.902803E-15
  12   0.475633E+02   0.353567E+00   0.400892E+01   0.503428E+01   0.361607E+02   0.137383E-15
  13   0.408721E+02  -0.341299E+00   0.393677E+01  -0.475807E+01   0.343483E+02   0.174673E-14
  14   0.355919E+02   0.330152E+00   0.387409E+01   0.451699E+01   0.328086E+02   0.510280E-15
  15   0.313568E+02  -0.319979E+00   0.381917E+01  -0.430479E+01   0.314864E+02   0.215888E-15
  16   0.279106E+02   0.310653E+00   0.377066E+01   0.411655E+01   0.303401E+02  -0.392523E-16
  17   0.250681E+02  -0.302069E+00   0.372751E+01  -0.394840E+01   0.293377E+02  -0.115794E-14
  18   0.226937E+02   0.294137E+00   0.368890E+01   0.379723E+01   0.284545E+02   0.502430E-14
  19   0.206873E+02  -0.286782E+00   0.365415E+01  -0.366053E+01   0.276708E+02  -0.255140E-14
  20   0.189734E+02   0.279939E+00   0.362271E+01   0.353627E+01   0.269711E+02   0.243364E-14
  21   0.174948E+02  -0.273553E+00   0.359413E+01  -0.342278E+01   0.263428E+02  -0.153084E-14
  22   0.162091E+02   0.267576E+00   0.356805E+01   0.331867E+01   0.257757E+02   0.235514E-15
  23   0.150832E+02  -0.261968E+00   0.354414E+01  -0.322278E+01   0.252616E+02  -0.130514E-13
  24   0.140907E+02   0.256692E+00   0.352216E+01   0.313413E+01   0.247933E+02  -0.137383E-15
  25   0.132105E+02  -0.251718E+00   0.350188E+01  -0.305190E+01   0.243651E+02  -0.427850E-14
  26   0.124253E+02   0.247019E+00   0.348310E+01   0.297538E+01   0.239722E+02  -0.529906E-14
  27   0.117212E+02  -0.242570E+00   0.346568E+01  -0.290397E+01   0.236104E+02  -0.588785E-14
  28   0.110864E+02   0.238350E+00   0.344946E+01   0.283715E+01   0.232762E+02  -0.588785E-16
  29   0.105115E+02  -0.234340E+00   0.343433E+01  -0.277446E+01   0.229667E+02   0.751682E-14
  30   0.998837E+01   0.230525E+00   0.342019E+01   0.271552E+01   0.226791E+02   0.219813E-14
  31   0.951035E+01  -0.226888E+00   0.340693E+01  -0.265998E+01   0.224114E+02  -0.113047E-13
  32   0.907224E+01   0.223416E+00   0.339448E+01   0.260753E+01   0.221614E+02  -0.504392E-14
  33   0.866963E+01  -0.220098E+00   0.338277E+01  -0.255791E+01   0.219276E+02  -0.904766E-14
  34   0.829874E+01   0.216922E+00   0.337173E+01   0.251088E+01   0.217084E+02   0.730093E-14
  35   0.795627E+01  -0.213879E+00   0.336131E+01  -0.246624E+01   0.215025E+02  -0.137776E-13
  36   0.763936E+01   0.210959E+00   0.335146E+01   0.242378E+01   0.213087E+02  -0.971495E-14
  37   0.734552E+01  -0.208155E+00   0.334213E+01  -0.238336E+01   0.211261E+02   0.105785E-13
  38   0.707254E+01   0.205459E+00   0.333328E+01   0.234480E+01   0.209536E+02  -0.777196E-14
  39   0.681849E+01  -0.202865E+00   0.332487E+01  -0.230798E+01   0.207905E+02  -0.172906E-13
  40   0.658167E+01   0.200366E+00   0.331688E+01   0.227278E+01   0.206360E+02  -0.122663E-14
  41   0.636054E+01  -0.197957E+00   0.330927E+01  -0.223907E+01   0.204895E+02  -0.240126E-13
  42   0.615370E+01   0.195632E+00   0.330202E+01   0.220677E+01   0.203503E+02  -0.183505E-14
  43   0.595992E+01  -0.193387E+00   0.329510E+01  -0.217578E+01   0.202180E+02  -0.108827E-13
  44   0.577807E+01   0.191217E+00   0.328849E+01   0.214602E+01   0.200921E+02  -0.105981E-14
  45   0.560716E+01  -0.189118E+00   0.328217E+01  -0.211740E+01   0.199720E+02  -0.691822E-14
  46   0.544628E+01   0.187086E+00   0.327611E+01   0.208986E+01   0.198574E+02   0.107355E-13
  47   0.529465E+01  -0.185119E+00   0.327032E+01  -0.206334E+01   0.197479E+02  -0.353271E-15
  48   0.515154E+01   0.183211E+00   0.326476E+01   0.203777E+01   0.196433E+02   0.192827E-13
  49   0.501629E+01  -0.181362E+00   0.325942E+01  -0.201310E+01   0.195431E+02   0.108631E-13
  50   0.488831E+01   0.179567E+00   0.325430E+01   0.198928E+01   0.194471E+02  -0.261813E-13
  51   0.476707E+01  -0.177824E+00   0.324937E+01  -0.196626E+01   0.193551E+02  -0.224719E-14
  52   0.465208E+01   0.176131E+00   0.324463E+01   0.194400E+01   0.192668E+02  -0.421668E-13
  53   0.454291E+01  -0.174485E+00   0.324007E+01  -0.192246E+01   0.191820E+02  -0.433738E-14
  54   0.443913E+01   0.172884E+00   0.323567E+01   0.190161E+01   0.191005E+02   0.209019E-13
  55   0.434040E+01  -0.171326E+00   0.323143E+01  -0.188140E+01   0.190221E+02  -0.126883E-13
  56   0.424636E+01   0.169810E+00   0.322735E+01   0.186180E+01   0.189466E+02  -0.707523E-14
  57   0.415670E+01  -0.168333E+00   0.322340E+01  -0.184280E+01   0.188739E+02   0.203818E-13
  58   0.407116E+01   0.166894E+00   0.321959E+01   0.182435E+01   0.188038E+02  -0.450813E-13
  59   0.398945E+01  -0.165491E+00   0.321590E+01  -0.180643E+01   0.187361E+02  -0.113145E-13
  60   0.391135E+01   0.164123E+00   0.321234E+01   0.178901E+01   0.186709E+02  -0.149159E-14
  61   0.383664E+01  -0.162788E+00   0.320889E+01  -0.177208E+01   0.186078E+02  -0.683579E-13
  62   0.376511E+01   0.161485E+00   0.320556E+01   0.175562E+01   0.185469E+02   0.356313E-13
  63   0.369658E+01  -0.160212E+00   0.320232E+01  -0.173959E+01   0.184880E+02   0.265051E-13
  64   0.363089E+01   0.158970E+00   0.319919E+01   0.172399E+01   0.184311E+02   0.468476E-13
  65   0.356788E+01  -0.157755E+00   0.319616E+01  -0.170879E+01   0.183759E+02  -0.144547E-13
  66   0.350740E+01   0.156569E+00   0.319321E+01   0.169398E+01   0.183225E+02  -0.308229E-13
  67   0.344932E+01  -0.155408E+00   0.319035E+01  -0.167954E+01   0.182707E+02   0.408911E-13
  68   0.339351E+01   0.154273E+00   0.318758E+01   0.166545E+01   0.182205E+02   0.125019E-13
  69   0.333985E+01  -0.153162E+00   0.318488E+01  -0.165171E+01   0.181719E+02   0.130514E-14
  70   0.328824E+01   0.152075E+00   0.318226E+01   0.163830E+01   0.181247E+02   0.132869E-13
  71   0.323857E+01  -0.151010E+00   0.317971E+01  -0.162521E+01   0.180788E+02   0.642757E-14
  72   0.319074E+01   0.149968E+00   0.317724E+01   0.161241E+01   0.180343E+02   0.191453E-13
  73   0.314468E+01  -0.148947E+00   0.317483E+01  -0.159991E+01   0.179911E+02   0.226093E-13
  74   0.310029E+01   0.147946E+00   0.317249E+01   0.158770E+01   0.179490E+02  -0.781219E-13
  75   0.305750E+01  -0.146966E+00   0.317020E+01  -0.157575E+01   0.179081E+02  -0.107846E-13
  76   0.301624E+01   0.146004E+00   0.316798E+01   0.156407E+01   0.178684E+02   0.736766E-13
  77   0.297644E+01  -0.145061E+00   0.316582E+01  -0.155263E+01   0.178297E+02  -0.224916E-13
  78   0.293804E+01   0.144137E+00   0.316371E+01   0.154145E+01   0.177920E+02   0.222757E-14
  79   0.290097E+01  -0.143229E+00   0.316165E+01  -0.153049E+01   0.177553E+02   0.306659E-13
  80   0.286517E+01   0.142339E+00   0.315964E+01   0.151977E+01   0.177196E+02  -0.530691E-13
  81   0.283060E+01  -0.141464E+00   0.315769E+01  -0.150926E+01   0.176848E+02   0.132781E-12
  82   0.279719E+01   0.140606E+00   0.315578E+01   0.149896E+01   0.176509E+02   0.905158E-13
  83   0.276488E+01  -0.139763E+00   0.315391E+01  -0.148887E+01   0.176178E+02   0.241794E-13
  84   0.273361E+01   0.138936E+00   0.315209E+01   0.147898E+01   0.175855E+02  -0.980523E-13
  85   0.270334E+01  -0.138122E+00   0.315031E+01  -0.146928E+01   0.175540E+02  -0.428635E-13
  86   0.267401E+01   0.137323E+00   0.314858E+01   0.145977E+01   0.175233E+02   0.114911E-13
  87   0.264558E+01  -0.136537E+00   0.314688E+01  -0.145044E+01   0.174932E+02  -0.518916E-13
  88   0.261800E+01   0.135765E+00   0.314522E+01   0.144128E+01   0.174639E+02  -0.986214E-14
  89   0.259124E+01  -0.135006E+00   0.314360E+01  -0.143229E+01   0.174353E+02   0.460233E-14
  90   0.256525E+01   0.134259E+00   0.314202E+01   0.142347E+01   0.174073E+02  -0.387617E-14
  91   0.254000E+01  -0.133525E+00   0.314046E+01  -0.141480E+01   0.173800E+02   0.668369E-13
  92   0.251546E+01   0.132802E+00   0.313895E+01   0.140629E+01   0.173533E+02   0.716747E-13
  93   0.249160E+01  -0.132091E+00   0.313746E+01  -0.139793E+01   0.173272E+02  -0.221677E-13
  94   0.246838E+01   0.131391E+00   0.313601E+01   0.138971E+01   0.173016E+02   0.213955E-12
  95   0.244578E+01  -0.130703E+00   0.313459E+01  -0.138164E+01   0.172766E+02  -0.523037E-13
  96   0.242378E+01   0.130025E+00   0.313319E+01   0.137371E+01   0.172521E+02  -0.982387E-13
  97   0.240234E+01  -0.129357E+00   0.313183E+01  -0.136590E+01   0.172282E+02   0.285462E-13
  98   0.238145E+01   0.128700E+00   0.313049E+01   0.135823E+01   0.172047E+02   0.907710E-14
  99   0.236108E+01  -0.128052E+00   0.312918E+01  -0.135069E+01   0.171818E+02  -0.333350E-13
 100   0.234121E+01   0.127414E+00   0.312789E+01   0.134327E+01   0.171593E+02  -0.309897E-13
 101   0.232183E+01  -0.126786E+00   0.312663E+01  -0.133597E+01   0.171373E+02  -0.346598E-13
 102   0.230291E+01   0.126167E+00   0.312540E+01   0.132878E+01   0.171157E+02  -0.950593E-13
 103   0.228443E+01  -0.125557E+00   0.312419E+01  -0.132171E+01   0.170946E+02  -0.176155E-12
 104   0.226638E+01   0.124955E+00   0.312300E+01   0.131475E+01   0.170738E+02   0.446495E-14
 105   0.224874E+01  -0.124362E+00   0.312184E+01  -0.130790E+01   0.170535E+02  -0.585644E-13
 106   0.223150E+01   0.123778E+00   0.312069E+01   0.130115E+01   0.170336E+02  -0.105618E-12
 107   0.221463E+01  -0.123201E+00   0.311957E+01  -0.129450E+01   0.170140E+02   0.101909E-12
 108   0.219814E+01   0.122633E+00   0.311847E+01   0.128796E+01   0.169948E+02   0.621855E-13
 109   0.218199E+01  -0.122072E+00   0.311739E+01  -0.128151E+01   0.169760E+02  -0.215368E-12
 110   0.216618E+01   0.121519E+00   0.311633E+01   0.127516E+01   0.169575E+02  -0.349346E-14
 111   0.215070E+01  -0.120974E+00   0.311528E+01  -0.126890E+01   0.169394E+02   0.514402E-13
 112   0.213553E+01   0.120436E+00   0.311426E+01   0.126273E+01   0.169216E+02  -0.347187E-13
 113   0.212066E+01  -0.119904E+00   0.311325E+01  -0.125665E+01   0.169042E+02   0.389089E-13
 114   0.210607E+01   0.119380E+00   0.311226E+01   0.125065E+01   0.168870E+02  -0.174810E-12
 115   0.209174E+01  -0.118863E+00   0.311129E+01  -0.124474E+01   0.168702E+02  -0.912027E-13
 116   0.207767E+01   0.118352E+00   0.311034E+01   0.123892E+01   0.168536E+02   0.198911E-13
 117   0.206385E+01  -0.117848E+00   0.310940E+01  -0.123317E+01   0.168373E+02  -0.415388E-13
 118   0.205025E+01   0.117350E+00   0.310848E+01   0.122750E+01   0.168214E+02  -0.479860E-14
 119   0.203688E+01  -0.116859E+00   0.310757E+01  -0.122191E+01   0.168057E+02  -0.670233E-13
 120   0.202372E+01   0.116373E+00   0.310668E+01   0.121639E+01   0.167902E+02   0.549532E-13
 121   0.201075E+01  -0.115894E+00   0.310580E+01  -0.121095E+01   0.167751E+02  -0.618715E-13
 122   0.199798E+01   0.115420E+00   0.310494E+01   0.120558E+01   0.167601E+02   0.128149E-12
 123   0.198539E+01  -0.114952E+00   0.310409E+01  -0.120028E+01   0.167455E+02  -0.187842E-12
 124   0.197297E+01   0.114490E+00   0.310325E+01   0.119505E+01   0.167310E+02  -0.462490E-13
 125   0.196071E+01  -0.114033E+00   0.310243E+01  -0.118988E+01   0.167168E+02  -0.370542E-13
 126   0.194861E+01   0.113582E+00   0.310162E+01   0.118478E+01   0.167029E+02  -0.606154E-13
 127   0.193666E+01  -0.113136E+00   0.310082E+01  -0.117975E+01   0.166892E+02   0.135852E-12
 128   0.192485E+01   0.112696E+00   0.310004E+01   0.117478E+01   0.166756E+02   0.145234E-13
 129   0.191318E+01  -0.112260E+00   0.309927E+01  -0.116987E+01   0.166623E+02  -0.130543E-12
 130   0.190163E+01   0.111829E+00   0.309850E+01   0.116502E+01   0.166492E+02  -0.160660E-12
 131   0.189021E+01  -0.111404E+00   0.309776E+01  -0.116023E+01   0.166364E+02   0.306757E-13
 132   0.187891E+01   0.110983E+00   0.309702E+01   0.115550E+01   0.166237E+02   0.173387E-12
 133   0.186771E+01  -0.110567E+00   0.309629E+01  -0.115083E+01   0.166112E+02   0.664149E-13
 134   0.185662E+01   0.110155E+00   0.309558E+01   0.114621E+01   0.165989E+02   0.103440E-12
 135   0.184563E+01  -0.109748E+00   0.309487E+01  -0.114165E+01   0.165867E+02  -0.528434E-13
 136   0.183473E+01   0.109346E+00   0.309418E+01   0.113714E+01   0.165748E+02   0.275188E-12
 137   0.182392E+01  -0.108948E+00   0.309349E+01  -0.113269E+01   0.165631E+02   0.915658E-13
 138   0.181320E+01   0.108554E+00   0.309282E+01   0.112828E+01   0.165515E+02  -0.425593E-13
 139   0.180256E+01  -0.108164E+00   0.309215E+01  -0.112393E+01   0.165401E+02  -0.449930E-13
 140   0.179199E+01   0.107779E+00   0.309150E+01   0.111962E+01   0.165288E+02   0.668271E-14
 141   0.178150E+01  -0.107398E+00   0.309085E+01  -0.111537E+01   0.165177E+02   0.134665E-12
 142   0.177107E+01   0.107021E+00   0.309021E+01   0.111116E+01   0.165068E+02  -0.145626E-12
 143   0.176071E+01  -0.106647E+00   0.308958E+01  -0.110700E+01   0.164960E+02   0.668172E-13
 144   0.175041E+01   0.106278E+00   0.308896E+01   0.110289E+01   0.164854E+02  -0.110966E-12
 145   0.174016E+01  -0.105912E+00   0.308835E+01  -0.109882E+01   0.164750E+02  -0.192395E-12
 146   0.172997E+01   0.105550E+00   0.308775E+01   0.109479E+01   0.164646E+02   0.231402E-12
 147   0.171984E+01  -0.105192E+00   0.308716E+01  -0.109081E+01   0.164545E+02   0.235808E-13
 148   0.170975E+01   0.104838E+00   0.308657E+01   0.108688E+01   0.164444E+02   0.596537E-13
 149   0.169970E+01  -0.104487E+00   0.308599E+01  -0.108298E+01   0.164345E+02   0.169256E-12
 150   0.168970E+01   0.104139E+00   0.308542E+01   0.107913E+01   0.164248E+02   0.690350E-13
 151   0.167974E+01  -0.103795E+00   0.308485E+01  -0.107531E+01   0.164151E+02  -0.562309E-12
 152   0.166982E+01   0.103454E+00   0.308430E+01   0.107154E+01   0.164056E+02  -0.121309E-12
 153   0.165993E+01  -0.103117E+00   0.308375E+01  -0.106781E+01   0.163963E+02  -0.218439E-12
 154   0.165007E+01   0.102783E+00   0.308321E+01   0.106411E+01   0.163870E+02  -0.141406E-12
 155   0.164025E+01  -0.102452E+00   0.308267E+01  -0.106045E+01   0.163779E+02   0.905747E-13
 156   0.163046E+01   0.102124E+00   0.308214E+01   0.105683E+01   0.163689E+02  -0.134410E-12
 157   0.162070E+01  -0.101800E+00   0.308162E+01  -0.105325E+01   0.163600E+02  -0.269977E-12
 158   0.161096E+01   0.101478E+00   0.308111E+01   0.104970E+01   0.163512E+02   0.245337E-12
 159   0.160125E+01  -0.101160E+00   0.308060E+01  -0.104619E+01   0.163425E+02   0.165841E-13
 160   0.159156E+01   0.100845E+00   0.308010E+01   0.104271E+01   0.163340E+02   0.105010E-12
 161   0.158189E+01  -0.100532E+00   0.307960E+01  -0.103927E+01   0.163255E+02   0.157588E-12
 162   0.157224E+01   0.100222E+00   0.307911E+01   0.103586E+01   0.163172E+02  -0.105913E-12
 163   0.156262E+01  -0.999156E-01   0.307863E+01  -0.103248E+01   0.163090E+02  -0.182131E-13
 164   0.155301E+01   0.996116E-01   0.307815E+01   0.102914E+01   0.163008E+02   0.294034E-12
 165   0.154341E+01  -0.993103E-01   0.307768E+01  -0.102583E+01   0.162928E+02  -0.176586E-12
 166   0.153384E+01   0.990118E-01   0.307721E+01   0.102255E+01   0.162848E+02   0.370591E-13
 167   0.152427E+01  -0.987159E-01   0.307675E+01  -0.101930E+01   0.162770E+02  -0.718808E-14
 168   0.151472E+01   0.984227E-01   0.307630E+01   0.101608E+01   0.162693E+02   0.213302E-12
 169   0.150518E+01  -0.981321E-01   0.307585E+01  -0.101290E+01   0.162616E+02   0.175414E-12
 170   0.149566E+01   0.978440E-01   0.307540E+01   0.100974E+01   0.162541E+02   0.227119E-12
 171   0.148614E+01  -0.975585E-01   0.307496E+01  -0.100661E+01   0.162466E+02   0.153084E-13
 172   0.147663E+01   0.972754E-01   0.307453E+01   0.100351E+01   0.162392E+02   0.691773E-13
 173   0.146713E+01  -0.969948E-01   0.307410E+01  -0.100044E+01   0.162319E+02   0.258560E-12
 174   0.145763E+01   0.967166E-01   0.307367E+01   0.997394E+00   0.162247E+02   0.312399E-12
 175   0.144815E+01  -0.964408E-01   0.307325E+01  -0.994377E+00   0.162176E+02  -0.811394E-13
 176   0.143867E+01   0.961673E-01   0.307284E+01   0.991388E+00   0.162105E+02   0.167622E-12
 177   0.142919E+01  -0.958962E-01   0.307243E+01  -0.988426E+00   0.162036E+02   0.385826E-12
 178   0.141972E+01   0.956273E-01   0.307202E+01   0.985490E+00   0.161967E+02   0.830922E-13
 179   0.141025E+01  -0.953607E-01   0.307162E+01  -0.982580E+00   0.161899E+02  -0.157706E-12
 180   0.140078E+01   0.950962E-01   0.307122E+01   0.979696E+00   0.161832E+02   0.212012E-12
 181   0.139132E+01  -0.948340E-01   0.307083E+01  -0.976836E+00   0.161765E+02   0.228458E-12
 182   0.138186E+01   0.945739E-01   0.307044E+01   0.974002E+00   0.161699E+02   0.404122E-12
 183   0.137239E+01  -0.943160E-01   0.307006E+01  -0.971192E+00   0.161634E+02   0.410044E-12
 184   0.136293E+01   0.940602E-01   0.306968E+01   0.968406E+00   0.161570E+02  -0.226422E-12
 185   0.135347E+01  -0.938064E-01   0.306930E+01  -0.965644E+00   0.161506E+02   0.506021E-12
 186   0.134401E+01   0.935547E-01   0.306893E+01   0.962905E+00   0.161443E+02   0.200830E-12
 187   0.133455E+01  -0.933049E-01   0.306857E+01  -0.960189E+00   0.161381E+02  -0.490261E-13
 188   0.132509E+01   0.930572E-01   0.306820E+01   0.957496E+00   0.161320E+02   0.591729E-13
 189   0.131562E+01  -0.928114E-01   0.306784E+01  -0.954826E+00   0.161259E+02   0.545720E-12
 190   0.130615E+01   0.925676E-01   0.306749E+01   0.952178E+00   0.161199E+02   0.132226E-12
 191   0.129668E+01  -0.923257E-01   0.306713E+01  -0.949551E+00   0.161139E+02   0.250592E-12
 192   0.128720E+01   0.920857E-01   0.306678E+01   0.946946E+00   0.161080E+02  -0.153280E-12
 193   0.127773E+01  -0.918475E-01   0.306644E+01  -0.944363E+00   0.161022E+02  -0.141264E-12
 194   0.126824E+01   0.916112E-01   0.306610E+01   0.941800E+00   0.160964E+02   0.705649E-12
 195   0.125876E+01  -0.913766E-01   0.306576E+01  -0.939258E+00   0.160907E+02   0.133340E-12
 196   0.124927E+01   0.911439E-01   0.306543E+01   0.936736E+00   0.160850E+02   0.430451E-13
 197   0.123977E+01  -0.909130E-01   0.306509E+01  -0.934235E+00   0.160794E+02  -0.671254E-12
 198   0.123027E+01   0.906838E-01   0.306477E+01   0.931754E+00   0.160739E+02  -0.423640E-12
 199   0.122076E+01  -0.904563E-01   0.306444E+01  -0.929292E+00   0.160684E+02  -0.201315E-13
 200   0.121125E+01   0.902305E-01   0.306412E+01   0.926849E+00   0.160630E+02   0.194790E-14


==> results/case4/A_2_0_3to200_0_15000/chisquare/11000sim/real_ALMl1l2.dat <==
   2   2   0.506858E+01   0.179885E+04   0.387135E+00   0.628462E+01   0.109382E+02   0.107891E+03   0.409856E+03   0.336331E+04
   3   3  -0.783354E+01   0.813401E+03  -0.438195E+00   0.547418E+01  -0.797901E+01   0.662883E+02  -0.170591E+03   0.120618E+04
   4   4   0.296298E+01   0.464764E+03   0.462536E+00   0.513675E+01   0.695205E+01   0.578791E+02   0.128419E+03   0.990140E+03
   5   5  -0.205051E+01   0.291316E+03  -0.534957E+00   0.515995E+01  -0.103545E+02   0.701655E+02  -0.275185E+03   0.173280E+04
   6   6  -0.638936E+00   0.196079E+03   0.388794E+00   0.493635E+01   0.729526E+01   0.667568E+02   0.217985E+03   0.178695E+04
   7   7  -0.676710E+00   0.141822E+03  -0.402978E+00   0.443532E+01  -0.603155E+01   0.458902E+02  -0.116100E+03   0.794826E+03
   8   8   0.127140E+01   0.107022E+03   0.366818E+00   0.430848E+01   0.593675E+01   0.428996E+02   0.121615E+03   0.743431E+03
   9   9   0.704958E+00   0.834007E+02  -0.393464E+00   0.417169E+01  -0.518825E+01   0.364376E+02  -0.777469E+02   0.479711E+03
  10  10  -0.851653E+00   0.684187E+02   0.363664E+00   0.414351E+01   0.490683E+01   0.379371E+02   0.856577E+02   0.581603E+03
  11  11   0.546798E+00   0.569279E+02  -0.390210E+00   0.417891E+01  -0.548628E+01   0.377961E+02  -0.914085E+02   0.540566E+03
  12  12  -0.258300E+00   0.474639E+02   0.366903E+00   0.385704E+01   0.487399E+01   0.309822E+02   0.741932E+02   0.398133E+03
  13  13   0.383392E+00   0.408316E+02  -0.298044E+00   0.368646E+01  -0.387235E+01   0.271762E+02  -0.579603E+02   0.319686E+03
  14  14   0.175515E+00   0.359001E+02   0.307180E+00   0.372373E+01   0.386831E+01   0.276662E+02   0.567741E+02   0.326194E+03
  15  15  -0.366110E+00   0.312841E+02  -0.392045E+00   0.408513E+01  -0.689252E+01   0.433617E+02  -0.154706E+03   0.884744E+03
  16  16   0.741435E-01   0.277875E+02   0.310696E+00   0.371472E+01   0.420967E+01   0.296321E+02   0.722037E+02   0.418179E+03
  17  17  -0.145554E+00   0.251910E+02  -0.346749E+00   0.376804E+01  -0.476177E+01   0.310236E+02  -0.831050E+02   0.453579E+03
  18  18   0.436605E-01   0.225960E+02   0.275107E+00   0.370824E+01   0.359256E+01   0.286294E+02   0.583590E+02   0.368112E+03
  19  19  -0.947169E-01   0.208106E+02  -0.259052E+00   0.362415E+01  -0.345569E+01   0.268947E+02  -0.574960E+02   0.351291E+03
  20  20   0.312642E+00   0.189337E+02   0.286197E+00   0.366944E+01   0.383039E+01   0.275876E+02   0.609134E+02   0.349431E+03
  21  21  -0.120214E+00   0.173698E+02  -0.246444E+00   0.341257E+01  -0.248840E+01   0.210368E+02  -0.271680E+02   0.185146E+03
  22  22  -0.171582E-02   0.164001E+02   0.307715E+00   0.360319E+01   0.337629E+01   0.249512E+02   0.416395E+02   0.255961E+03
  23  23  -0.533647E-01   0.151144E+02  -0.243870E+00   0.363101E+01  -0.357416E+01   0.280305E+02  -0.620288E+02   0.361783E+03
  24  24  -0.748467E-01   0.141076E+02   0.288948E+00   0.344315E+01   0.316358E+01   0.216923E+02   0.367676E+02   0.199866E+03
  25  25  -0.112448E+00   0.133838E+02  -0.258913E+00   0.352529E+01  -0.302592E+01   0.245208E+02  -0.396168E+02   0.267439E+03
  26  26   0.561580E-01   0.124245E+02   0.225552E+00   0.339351E+01   0.271637E+01   0.218618E+02   0.354853E+02   0.214592E+03
  27  27  -0.153315E+00   0.117631E+02  -0.212549E+00   0.342005E+01  -0.229645E+01   0.214232E+02  -0.276814E+02   0.199445E+03
  28  28   0.627840E-01   0.109569E+02   0.215774E+00   0.336090E+01   0.260328E+01   0.219298E+02   0.376276E+02   0.233405E+03
  29  29   0.843964E-01   0.104851E+02  -0.227415E+00   0.340691E+01  -0.277501E+01   0.222179E+02  -0.372137E+02   0.222816E+03
  30  30  -0.787272E-01   0.990472E+01   0.191537E+00   0.344651E+01   0.236015E+01   0.230826E+02   0.354458E+02   0.253302E+03
  31  31   0.582542E-01   0.950235E+01  -0.230573E+00   0.336441E+01  -0.243200E+01   0.206874E+02  -0.286390E+02   0.190817E+03
  32  32   0.213033E+00   0.901050E+01   0.296256E+00   0.348481E+01   0.373130E+01   0.247641E+02   0.572159E+02   0.308822E+03
  33  33  -0.985953E-01   0.882558E+01  -0.178544E+00   0.343293E+01  -0.220731E+01   0.232808E+02  -0.338867E+02   0.259363E+03
  34  34   0.447342E-01   0.823787E+01   0.176216E+00   0.330135E+01   0.196494E+01   0.197704E+02   0.229071E+02   0.172215E+03
  35  35   0.510541E-01   0.787614E+01  -0.182085E+00   0.333895E+01  -0.197447E+01   0.203758E+02  -0.236038E+02   0.183228E+03
  36  36  -0.957614E-01   0.772776E+01   0.190782E+00   0.333056E+01   0.205745E+01   0.205515E+02   0.259906E+02   0.196797E+03
  37  37  -0.836331E-01   0.737370E+01  -0.204409E+00   0.328404E+01  -0.193237E+01   0.194714E+02  -0.200004E+02   0.168127E+03
  38  38   0.240740E-01   0.708790E+01   0.301848E+00   0.349894E+01   0.409745E+01   0.275691E+02   0.789198E+02   0.468738E+03
  39  39  -0.268377E-01   0.681774E+01  -0.241375E+00   0.323621E+01  -0.259529E+01   0.190262E+02  -0.324114E+02   0.178286E+03
  40  40   0.129589E+00   0.655324E+01   0.151521E+00   0.323970E+01   0.135238E+01   0.186856E+02   0.124100E+02   0.153821E+03
  41  41   0.839748E-02   0.635054E+01  -0.242773E+00   0.339182E+01  -0.316122E+01   0.238059E+02  -0.570835E+02   0.347385E+03
  42  42   0.450178E-01   0.610172E+01   0.207768E+00   0.328985E+01   0.212738E+01   0.193612E+02   0.231581E+02   0.167937E+03
  43  43   0.956819E-01   0.587568E+01  -0.189926E+00   0.319489E+01  -0.197109E+01   0.178333E+02  -0.207040E+02   0.143866E+03
  44  44  -0.664553E-02   0.574896E+01   0.175606E+00   0.330524E+01   0.171846E+01   0.199019E+02   0.163375E+02   0.175714E+03
  45  45  -0.288724E-01   0.563685E+01  -0.181768E+00   0.317552E+01  -0.198384E+01   0.181747E+02  -0.237253E+02   0.154747E+03
  46  46   0.105309E-01   0.541957E+01   0.166615E+00   0.328114E+01   0.191973E+01   0.206267E+02   0.267792E+02   0.212257E+03
  47  47  -0.418521E-02   0.533738E+01  -0.220628E+00   0.326113E+01  -0.241140E+01   0.194476E+02  -0.294388E+02   0.178559E+03
  48  48   0.194323E-01   0.512257E+01   0.134160E+00   0.324592E+01   0.146166E+01   0.190282E+02   0.181168E+02   0.165632E+03
  49  49  -0.555703E-02   0.508274E+01  -0.203317E+00   0.343433E+01  -0.287842E+01   0.249036E+02  -0.522829E+02   0.342091E+03
  50  50  -0.156692E-02   0.488228E+01   0.145208E+00   0.323511E+01   0.151466E+01   0.188932E+02   0.184643E+02   0.165510E+03
  51  51  -0.725471E-01   0.474891E+01  -0.185490E+00   0.318973E+01  -0.195046E+01   0.182570E+02  -0.218022E+02   0.156080E+03
  52  52  -0.315689E-01   0.463424E+01   0.210821E+00   0.322429E+01   0.211579E+01   0.185179E+02   0.238368E+02   0.160893E+03
  53  53   0.549140E-01   0.450021E+01  -0.153712E+00   0.313434E+01  -0.143957E+01   0.171294E+02  -0.145720E+02   0.134432E+03
  54  54   0.133440E+00   0.445006E+01   0.138314E+00   0.322700E+01   0.161198E+01   0.186763E+02   0.210720E+02   0.161337E+03
  55  55   0.126439E-01   0.433753E+01  -0.157384E+00   0.320901E+01  -0.147097E+01   0.178119E+02  -0.130811E+02   0.138416E+03
  56  56   0.242920E-02   0.422496E+01   0.140097E+00   0.329900E+01   0.180705E+01   0.204840E+02   0.274496E+02   0.205319E+03
  57  57  -0.562706E-01   0.417870E+01  -0.182819E+00   0.322551E+01  -0.209633E+01   0.191636E+02  -0.269357E+02   0.175745E+03
  58  58  -0.864059E-02   0.405497E+01   0.162920E+00   0.321695E+01   0.166925E+01   0.187943E+02   0.177290E+02   0.163847E+03
  59  59   0.110447E-01   0.394309E+01  -0.237274E+00   0.329518E+01  -0.284705E+01   0.205525E+02  -0.372161E+02   0.200496E+03
  60  60   0.283571E-02   0.392796E+01   0.180493E+00   0.319567E+01   0.195231E+01   0.180145E+02   0.225613E+02   0.147133E+03
  61  61  -0.490476E-01   0.387311E+01  -0.149043E+00   0.314364E+01  -0.127243E+01   0.173133E+02  -0.111913E+02   0.136758E+03
  62  62   0.363706E-01   0.381035E+01   0.206897E+00   0.329842E+01   0.223302E+01   0.200288E+02   0.266845E+02   0.181045E+03
  63  63   0.564267E-01   0.372427E+01  -0.202252E+00   0.339719E+01  -0.274539E+01   0.229785E+02  -0.419091E+02   0.257202E+03
  64  64   0.274491E-02   0.364272E+01   0.117445E+00   0.319264E+01   0.134910E+01   0.183302E+02   0.166210E+02   0.157860E+03
  65  65  -0.150071E-01   0.357572E+01  -0.142787E+00   0.309838E+01  -0.134146E+01   0.159767E+02  -0.122540E+02   0.111500E+03
  66  66   0.618696E-02   0.351391E+01   0.133090E+00   0.316704E+01   0.153137E+01   0.171764E+02   0.173498E+02   0.129506E+03
  67  67  -0.143264E-01   0.348976E+01  -0.168661E+00   0.315464E+01  -0.188174E+01   0.182216E+02  -0.232680E+02   0.164312E+03
  68  68   0.240767E-01   0.336235E+01   0.104070E+00   0.306683E+01   0.102474E+01   0.158284E+02   0.962860E+01   0.112353E+03
  69  69   0.318376E-01   0.335687E+01  -0.175853E+00   0.319560E+01  -0.180694E+01   0.179579E+02  -0.203688E+02   0.146245E+03
  70  70  -0.696314E-02   0.326766E+01   0.185679E+00   0.326263E+01   0.200699E+01   0.190512E+02   0.227317E+02   0.162935E+03
  71  71  -0.427558E-01   0.325235E+01  -0.107493E+00   0.310823E+01  -0.886112E+00   0.163859E+02  -0.809959E+01   0.120650E+03
  72  72  -0.418318E-01   0.315730E+01   0.163104E+00   0.320795E+01   0.188203E+01   0.186355E+02   0.225762E+02   0.159316E+03
  73  73  -0.162253E-01   0.315409E+01  -0.168668E+00   0.317654E+01  -0.191770E+01   0.182840E+02  -0.242311E+02   0.160943E+03
  74  74   0.618989E-02   0.309846E+01   0.137611E+00   0.305316E+01   0.123935E+01   0.154466E+02   0.111622E+02   0.105813E+03
  75  75  -0.521135E-01   0.305273E+01  -0.183572E+00   0.318693E+01  -0.193874E+01   0.178297E+02  -0.214394E+02   0.142231E+03
  76  76   0.135463E-01   0.298991E+01   0.126754E+00   0.314457E+01   0.127421E+01   0.169527E+02   0.134688E+02   0.128049E+03
  77  77   0.165560E-02   0.298941E+01  -0.805783E-01   0.317595E+01  -0.690126E+00   0.181557E+02  -0.643129E+01   0.156549E+03
  78  78   0.529561E-02   0.291613E+01   0.144414E+00   0.315749E+01   0.157928E+01   0.177431E+02   0.191204E+02   0.148843E+03
  79  79  -0.242501E-01   0.288418E+01  -0.158358E+00   0.315770E+01  -0.165673E+01   0.176120E+02  -0.184457E+02   0.142006E+03
  80  80  -0.142259E-01   0.283679E+01   0.965410E-01   0.312476E+01   0.105142E+01   0.168374E+02   0.124507E+02   0.128621E+03
  81  81   0.609219E-02   0.282031E+01  -0.205360E+00   0.325964E+01  -0.246896E+01   0.196974E+02  -0.311962E+02   0.182627E+03
  82  82   0.308771E-01   0.279687E+01   0.192959E+00   0.315820E+01   0.216384E+01   0.181698E+02   0.270810E+02   0.165406E+03
  83  83   0.130602E-01   0.275439E+01  -0.177720E+00   0.307851E+01  -0.159026E+01   0.156657E+02  -0.135599E+02   0.107948E+03
  84  84   0.278442E-01   0.275622E+01   0.182259E+00   0.321364E+01   0.198935E+01   0.182587E+02   0.220556E+02   0.148235E+03
  85  85  -0.730889E-02   0.271463E+01  -0.159128E+00   0.312990E+01  -0.178042E+01   0.180960E+02  -0.222621E+02   0.165234E+03
  86  86   0.344504E-02   0.265568E+01   0.169186E+00   0.314573E+01   0.175838E+01   0.177858E+02   0.210516E+02   0.153932E+03
  87  87  -0.140542E-01   0.265751E+01  -0.154157E+00   0.310094E+01  -0.149999E+01   0.168971E+02  -0.156961E+02   0.135289E+03
  88  88   0.214185E-01   0.260770E+01   0.164087E+00   0.322557E+01   0.195853E+01   0.193709E+02   0.262044E+02   0.181526E+03
  89  89  -0.405005E-01   0.257278E+01  -0.140224E+00   0.318550E+01  -0.172093E+01   0.184885E+02  -0.223587E+02   0.163072E+03
  90  90   0.101727E-02   0.256448E+01   0.156286E+00   0.324313E+01   0.171581E+01   0.185960E+02   0.200538E+02   0.153775E+03
  91  91   0.102053E-01   0.253190E+01  -0.102412E+00   0.311823E+01  -0.109786E+01   0.167249E+02  -0.126599E+02   0.126786E+03
  92  92  -0.115043E-01   0.249948E+01   0.932570E-01   0.301787E+01   0.773414E+00   0.149458E+02   0.605817E+01   0.100189E+03
  93  93   0.293895E-01   0.246196E+01  -0.935651E-01   0.299430E+01  -0.958042E+00   0.147646E+02  -0.981970E+01   0.993685E+02
  94  94   0.873225E-02   0.249157E+01   0.115508E+00   0.312327E+01   0.108335E+01   0.166605E+02   0.100440E+02   0.123822E+03
  95  95   0.174178E-01   0.245322E+01  -0.150243E+00   0.313113E+01  -0.158461E+01   0.178235E+02  -0.192719E+02   0.158090E+03
  96  96  -0.532882E-02   0.241816E+01   0.804622E-01   0.309797E+01   0.754190E+00   0.160899E+02   0.794289E+01   0.114943E+03
  97  97  -0.225258E-02   0.240499E+01  -0.118117E+00   0.310893E+01  -0.161500E+01   0.176216E+02  -0.221905E+02   0.155106E+03
  98  98  -0.122083E-01   0.237937E+01   0.151821E+00   0.323844E+01   0.174517E+01   0.190674E+02   0.216028E+02   0.164070E+03
  99  99  -0.259956E-03   0.236013E+01  -0.124878E+00   0.321597E+01  -0.134755E+01   0.186004E+02  -0.170909E+02   0.161640E+03
 100 100  -0.363607E-01   0.235887E+01   0.140174E+00   0.314841E+01   0.153108E+01   0.171969E+02   0.181022E+02   0.134308E+03
 101 101   0.219610E-01   0.232855E+01  -0.131311E+00   0.313218E+01  -0.126695E+01   0.168432E+02  -0.129721E+02   0.126797E+03
 102 102   0.992661E-02   0.231867E+01   0.950351E-01   0.318025E+01   0.757677E+00   0.172489E+02   0.525253E+01   0.132384E+03
 103 103   0.204218E-01   0.224924E+01  -0.132068E+00   0.317290E+01  -0.150526E+01   0.181327E+02  -0.184848E+02   0.157369E+03
 104 104   0.129461E-01   0.224877E+01   0.105398E+00   0.312897E+01   0.126229E+01   0.171156E+02   0.153051E+02   0.137031E+03
 105 105  -0.257259E-01   0.227305E+01  -0.105392E+00   0.302481E+01  -0.947065E+00   0.152481E+02  -0.835383E+01   0.106833E+03
 106 106   0.290613E-01   0.223987E+01   0.117058E+00   0.301304E+01   0.113711E+01   0.152762E+02   0.119280E+02   0.110807E+03
 107 107  -0.286298E-01   0.221096E+01  -0.126166E+00   0.312380E+01  -0.127409E+01   0.170943E+02  -0.128478E+02   0.133128E+03
 108 108   0.366846E-01   0.219264E+01   0.156574E+00   0.318214E+01   0.167672E+01   0.185169E+02   0.209448E+02   0.166326E+03
 109 109  -0.113987E-01   0.217163E+01  -0.120870E+00   0.321065E+01  -0.163248E+01   0.189764E+02  -0.256432E+02   0.185852E+03
 110 110   0.947400E-02   0.215030E+01   0.120129E+00   0.305871E+01   0.128814E+01   0.160642E+02   0.144821E+02   0.122602E+03
 111 111  -0.163036E-01   0.215703E+01  -0.979340E-01   0.318624E+01  -0.152004E+01   0.202662E+02  -0.289866E+02   0.236519E+03
 112 112   0.308992E-02   0.211796E+01   0.123487E+00   0.314091E+01   0.133534E+01   0.178529E+02   0.177637E+02   0.157857E+03
 113 113   0.217114E-03   0.212203E+01  -0.104100E+00   0.305340E+01  -0.798764E+00   0.158464E+02  -0.545751E+01   0.117220E+03
 114 114   0.513234E-01   0.207822E+01   0.125226E+00   0.320664E+01   0.157415E+01   0.196595E+02   0.247355E+02   0.209972E+03
 115 115  -0.445137E-02   0.209727E+01  -0.161781E+00   0.311452E+01  -0.164539E+01   0.170609E+02  -0.187894E+02   0.138034E+03
 116 116   0.252764E-01   0.208696E+01   0.132065E+00   0.310271E+01   0.154923E+01   0.167850E+02   0.183836E+02   0.133970E+03
 117 117  -0.339773E-01   0.206909E+01  -0.101579E+00   0.308308E+01  -0.102391E+01   0.164065E+02  -0.110328E+02   0.126364E+03
 118 118  -0.739733E-02   0.203954E+01   0.744760E-01   0.305940E+01   0.731425E+00   0.156030E+02   0.709690E+01   0.108546E+03
 119 119   0.463224E-01   0.203618E+01  -0.100728E+00   0.307892E+01  -0.106771E+01   0.164486E+02  -0.123660E+02   0.126264E+03
 120 120   0.333349E-02   0.203898E+01   0.793681E-01   0.305864E+01   0.567165E+00   0.158759E+02   0.437780E+01   0.115967E+03
 121 121  -0.220936E-02   0.202473E+01  -0.111340E+00   0.316169E+01  -0.123501E+01   0.182018E+02  -0.174727E+02   0.165898E+03
 122 122   0.382385E-02   0.201453E+01   0.112602E+00   0.302127E+01   0.106643E+01   0.152434E+02   0.105997E+02   0.108458E+03
 123 123   0.148726E-02   0.197091E+01  -0.139529E+00   0.311985E+01  -0.153587E+01   0.172430E+02  -0.183421E+02   0.141452E+03
 124 124  -0.811124E-03   0.196035E+01   0.127602E+00   0.312795E+01   0.125262E+01   0.174609E+02   0.152524E+02   0.149001E+03
 125 125  -0.997191E-02   0.196509E+01  -0.122345E+00   0.307003E+01  -0.130714E+01   0.162139E+02  -0.147437E+02   0.124033E+03
 126 126   0.395489E-02   0.197308E+01   0.977083E-01   0.312748E+01   0.111051E+01   0.174965E+02   0.143916E+02   0.151425E+03
 127 127   0.191358E-01   0.192792E+01  -0.797041E-01   0.309111E+01  -0.119949E+01   0.173784E+02  -0.191373E+02   0.159842E+03
 128 128   0.126955E-01   0.192939E+01   0.158847E+00   0.299198E+01   0.141221E+01   0.146996E+02   0.125370E+02   0.974716E+02
 129 129  -0.396399E-02   0.189735E+01  -0.131878E+00   0.316596E+01  -0.161386E+01   0.186059E+02  -0.214883E+02   0.171427E+03
 130 130   0.985681E-02   0.190890E+01   0.149413E+00   0.310685E+01   0.170987E+01   0.172754E+02   0.216864E+02   0.145231E+03
 131 131   0.252791E-02   0.188907E+01  -0.966374E-01   0.314740E+01  -0.110327E+01   0.174356E+02  -0.126950E+02   0.138639E+03
 132 132  -0.207581E-02   0.188047E+01   0.120252E+00   0.318862E+01   0.120368E+01   0.178133E+02   0.132796E+02   0.144582E+03
 133 133  -0.892868E-02   0.184503E+01  -0.857727E-01   0.308165E+01  -0.684136E+00   0.160545E+02  -0.574243E+01   0.115767E+03
 134 134  -0.647829E-02   0.184647E+01   0.124847E+00   0.317760E+01   0.145899E+01   0.186492E+02   0.181673E+02   0.172620E+03
 135 135  -0.187366E-01   0.184224E+01  -0.152661E+00   0.312036E+01  -0.152696E+01   0.169657E+02  -0.146495E+02   0.136991E+03
 136 136  -0.248719E-01   0.181676E+01   0.141750E+00   0.309655E+01   0.148539E+01   0.161989E+02   0.153958E+02   0.117111E+03
 137 137  -0.193863E-01   0.181890E+01  -0.104464E+00   0.311557E+01  -0.977215E+00   0.169603E+02  -0.102321E+02   0.134824E+03
 138 138   0.870887E-02   0.179894E+01   0.144484E+00   0.315191E+01   0.172461E+01   0.176795E+02   0.216151E+02   0.149451E+03
 139 139   0.156270E-01   0.183551E+01  -0.109274E+00   0.319546E+01  -0.111120E+01   0.175744E+02  -0.121225E+02   0.135067E+03
 140 140  -0.139238E-01   0.179090E+01   0.902705E-01   0.311948E+01   0.856111E+00   0.166283E+02   0.967109E+01   0.124647E+03
 141 141   0.140171E-01   0.179154E+01  -0.954095E-01   0.303321E+01  -0.995888E+00   0.154873E+02  -0.105055E+02   0.110784E+03
 142 142  -0.222811E-01   0.177576E+01   0.114000E+00   0.311866E+01   0.115395E+01   0.171223E+02   0.128213E+02   0.139041E+03
 143 143   0.245322E-02   0.175336E+01  -0.911220E-01   0.310759E+01  -0.101202E+01   0.162378E+02  -0.118200E+02   0.118505E+03
 144 144  -0.105188E-01   0.174454E+01   0.997421E-01   0.308532E+01   0.102156E+01   0.160699E+02   0.100561E+02   0.116829E+03
 145 145   0.257321E-01   0.173861E+01  -0.116141E+00   0.307130E+01  -0.115436E+01   0.160791E+02  -0.127103E+02   0.122286E+03
 146 146   0.151139E-01   0.172632E+01   0.127124E+00   0.317244E+01   0.154712E+01   0.182918E+02   0.205238E+02   0.162993E+03
 147 147  -0.875215E-02   0.171407E+01  -0.115542E+00   0.309309E+01  -0.119583E+01   0.171085E+02  -0.162358E+02   0.154799E+03
 148 148   0.318178E-01   0.170652E+01   0.129053E+00   0.315020E+01   0.161779E+01   0.181430E+02   0.222790E+02   0.163527E+03
 149 149  -0.222231E-01   0.170429E+01  -0.716064E-01   0.325169E+01  -0.764612E+00   0.194858E+02  -0.929699E+01   0.177358E+03
 150 150  -0.385193E-01   0.167644E+01   0.119813E+00   0.302268E+01   0.128299E+01   0.156257E+02   0.141455E+02   0.117200E+03
 151 151  -0.995695E-02   0.168878E+01  -0.949283E-01   0.309219E+01  -0.942237E+00   0.159974E+02  -0.103366E+02   0.114212E+03
 152 152   0.188844E-01   0.166822E+01   0.117682E+00   0.311289E+01   0.111762E+01   0.165513E+02   0.111457E+02   0.124389E+03
 153 153  -0.662429E-02   0.165031E+01  -0.107906E+00   0.301284E+01  -0.103216E+01   0.151520E+02  -0.107158E+02   0.108569E+03
 154 154   0.253228E-01   0.164886E+01   0.130574E+00   0.309159E+01   0.124773E+01   0.167003E+02   0.144584E+02   0.137253E+03
 155 155  -0.424282E-02   0.165232E+01  -0.844896E-01   0.299941E+01  -0.983585E+00   0.149724E+02  -0.109676E+02   0.104046E+03
 156 156  -0.835298E-02   0.161883E+01   0.575808E-01   0.301320E+01   0.564898E+00   0.146277E+02   0.511823E+01   0.936245E+02
 157 157   0.647987E-02   0.161888E+01  -0.996438E-01   0.303460E+01  -0.103191E+01   0.155882E+02  -0.111183E+02   0.113346E+03
 158 158   0.204952E-01   0.161891E+01   0.102051E+00   0.314362E+01   0.105763E+01   0.177933E+02   0.125997E+02   0.153047E+03
 159 159   0.118028E-01   0.159594E+01  -0.634315E-01   0.304625E+01  -0.558903E+00   0.156426E+02  -0.573610E+01   0.110348E+03
 160 160  -0.166483E-02   0.157885E+01   0.779072E-01   0.311890E+01   0.653599E+00   0.169452E+02   0.535497E+01   0.133867E+03
 161 161  -0.221907E-01   0.155822E+01  -0.842585E-01   0.315672E+01  -0.100939E+01   0.178517E+02  -0.148705E+02   0.155550E+03
 162 162   0.110804E-01   0.155771E+01   0.908680E-01   0.314959E+01   0.111469E+01   0.177235E+02   0.149618E+02   0.150617E+03
 163 163  -0.121336E-01   0.155945E+01  -0.123566E+00   0.301123E+01  -0.127194E+01   0.152708E+02  -0.127615E+02   0.108699E+03
 164 164  -0.147343E-02   0.154639E+01   0.101185E+00   0.301656E+01   0.109638E+01   0.158679E+02   0.138496E+02   0.126025E+03
 165 165  -0.379877E-01   0.153477E+01  -0.638083E-01   0.310152E+01  -0.757638E+00   0.164431E+02  -0.888905E+01   0.125394E+03
 166 166   0.106863E-02   0.153429E+01   0.133612E+00   0.301750E+01   0.124085E+01   0.148286E+02   0.109501E+02   0.978872E+02
 167 167  -0.339065E-02   0.153134E+01  -0.955090E-01   0.299180E+01  -0.924524E+00   0.146607E+02  -0.993403E+01   0.980497E+02
 168 168   0.106017E-01   0.150997E+01   0.876279E-01   0.300723E+01   0.938727E+00   0.151441E+02   0.105635E+02   0.107294E+03
 169 169   0.445893E-02   0.151109E+01  -0.105250E+00   0.297631E+01  -0.105394E+01   0.146814E+02  -0.102616E+02   0.100536E+03
 170 170   0.581237E-02   0.150264E+01   0.551942E-01   0.293894E+01   0.570090E+00   0.141204E+02   0.557841E+01   0.942634E+02
 171 171   0.129991E-01   0.146515E+01  -0.816496E-01   0.295586E+01  -0.919968E+00   0.145433E+02  -0.108776E+02   0.101787E+03
 172 172  -0.147255E-01   0.148464E+01   0.924850E-01   0.314865E+01   0.104228E+01   0.179223E+02   0.156707E+02   0.160349E+03
 173 173  -0.208170E-01   0.147324E+01  -0.116234E+00   0.303896E+01  -0.127418E+01   0.156285E+02  -0.146171E+02   0.115950E+03
 174 174   0.465556E-02   0.145553E+01   0.798047E-01   0.308708E+01   0.920988E+00   0.167560E+02   0.130914E+02   0.142793E+03
 175 175  -0.113766E-01   0.144364E+01  -0.123477E+00   0.307195E+01  -0.126569E+01   0.166286E+02  -0.129721E+02   0.134469E+03
 176 176  -0.247296E-02   0.143598E+01   0.957621E-01   0.309795E+01   0.102670E+01   0.161435E+02   0.108619E+02   0.115918E+03
 177 177   0.571973E-02   0.142163E+01  -0.641569E-01   0.305402E+01  -0.578050E+00   0.155793E+02  -0.575063E+01   0.109414E+03
 178 178  -0.104146E-01   0.141286E+01   0.572383E-01   0.308957E+01   0.703647E+00   0.162201E+02   0.925629E+01   0.121034E+03
 179 179   0.148311E-01   0.140276E+01  -0.117749E+00   0.301723E+01  -0.111073E+01   0.149391E+02  -0.105291E+02   0.100241E+03
 180 180  -0.130200E-01   0.140428E+01   0.998982E-01   0.308407E+01   0.118887E+01   0.165388E+02   0.150673E+02   0.130599E+03
 181 181  -0.970204E-02   0.139549E+01  -0.715588E-01   0.301915E+01  -0.688633E+00   0.150483E+02  -0.656227E+01   0.102584E+03
 182 182   0.751533E-02   0.137504E+01   0.870396E-01   0.304827E+01   0.821529E+00   0.153462E+02   0.725129E+01   0.104252E+03
 183 183   0.155495E-02   0.136414E+01  -0.148083E+00   0.305007E+01  -0.133655E+01   0.162777E+02  -0.131272E+02   0.131255E+03
 184 184   0.389349E-02   0.135505E+01   0.890890E-01   0.305905E+01   0.728400E+00   0.157912E+02   0.558015E+01   0.112551E+03
 185 185   0.947311E-02   0.134529E+01  -0.112170E+00   0.308639E+01  -0.100865E+01   0.167653E+02  -0.880812E+01   0.131957E+03
 186 186   0.502279E-02   0.132971E+01   0.128984E+00   0.318495E+01   0.146184E+01   0.181117E+02   0.159866E+02   0.152457E+03
 187 187  -0.229120E-01   0.133812E+01  -0.916171E-01   0.311285E+01  -0.794142E+00   0.164293E+02  -0.748314E+01   0.120439E+03
 188 188   0.332880E-01   0.133012E+01   0.119202E+00   0.308463E+01   0.119487E+01   0.162483E+02   0.119976E+02   0.119929E+03
 189 189  -0.100155E-01   0.131498E+01  -0.121921E+00   0.306194E+01  -0.121735E+01   0.159955E+02  -0.123365E+02   0.117607E+03
 190 190   0.212800E-01   0.132338E+01   0.121418E+00   0.312201E+01   0.146634E+01   0.173983E+02   0.188864E+02   0.147964E+03
 191 191  -0.349830E-03   0.130587E+01  -0.647187E-01   0.311035E+01  -0.635532E+00   0.163888E+02  -0.697446E+01   0.121112E+03
 192 192   0.786247E-02   0.129182E+01   0.991474E-01   0.298222E+01   0.777458E+00   0.146790E+02   0.492006E+01   0.101323E+03
 193 193   0.449982E-02   0.127691E+01  -0.114227E+00   0.295250E+01  -0.100478E+01   0.140903E+02  -0.909045E+01   0.900092E+02
 194 194   0.122526E-01   0.124512E+01   0.102802E+00   0.308010E+01   0.117155E+01   0.163726E+02   0.137949E+02   0.125249E+03
 195 195   0.255576E-02   0.127189E+01  -0.129697E+00   0.304487E+01  -0.138427E+01   0.162116E+02  -0.162517E+02   0.129363E+03
 196 196  -0.646591E-03   0.123095E+01   0.619957E-01   0.308491E+01   0.817115E+00   0.160899E+02   0.101533E+02   0.117122E+03
 197 197   0.126143E-01   0.123210E+01  -0.951872E-01   0.308644E+01  -0.101853E+01   0.162328E+02  -0.114538E+02   0.119563E+03
 198 198  -0.793111E-02   0.123423E+01   0.532304E-01   0.301966E+01   0.580567E+00   0.158877E+02   0.670740E+01   0.121677E+03
 199 199   0.113077E-01   0.122358E+01  -0.105340E+00   0.310875E+01  -0.104986E+01   0.168294E+02  -0.119068E+02   0.133291E+03
 200 200   0.866356E-03   0.121794E+01   0.104364E+00   0.310269E+01   0.119030E+01   0.165774E+02   0.132416E+02   0.125832E+03


==> results/case4/A_2_0_3to200_0_15000/chisquare/12000sim/chisqrdat.txt <==
1000	8139.81423	1.82042555	11.0197682	410.867858
2000	1945.87323	0.948125006	6.10912177	277.651674
3000	1769.57614	0.66345501	5.3030926	218.180174
4000	2247.12162	0.43801136	2.95441003	135.096523
5000	2272.91655	0.377059097	2.68090999	126.626361
6000	1862.9305	0.302888383	2.33935824	106.008753
7000	656.581381	0.239568748	2.1445737	83.2243263
8000	578.914206	0.224836296	1.91378355	74.1113522
9000	285.3842	0.205102197	1.6283346	65.8849245
10000	376.856207	0.185458665	1.45619199	61.9156425
11000	502.219218	0.171046649	1.2806543	54.5960643
12000	445.183067	0.160811816	1.31040957	53.4291775
13000	237.887198	0.143838478	1.19284373	46.9757843
14000	241.062118	0.138292469	1.0106388	43.745265
15000	329.192086	0.127595066	0.914184136	37.6687882


==> results/case4/A_2_0_3to200_0_15000/chisquare/12000sim/img_ALMl1l2.dat <==
   2   2   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   3   3   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   4   4   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   5   5   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   6   6   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   7   7   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   8   8   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   9   9   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  10  10   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  11  11   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  12  12   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  13  13   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  14  14   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  15  15   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  16  16   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  17  17   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  18  18   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  19  19   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  20  20   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  21  21   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  22  22   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  23  23   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  24  24   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  25  25   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  26  26   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  27  27   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  28  28   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  29  29   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  30  30   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  31  31   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  32  32   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  33  33   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  34  34   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  35  35   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  36  36   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  37  37   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  38  38   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  39  39   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  40  40   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  41  41   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  42  42   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  43  43   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  44  44   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  45  45   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  46  46   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  47  47   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  48  48   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  49  49   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  50  50   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  51  51   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  52  52   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  53  53   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  54  54   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  55  55   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  56  56   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  57  57   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  58  58   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  59  59   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  60  60   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  61  61   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  62  62   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  63  63   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  64  64   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  65  65   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  66  66   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  67  67   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  68  68   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  69  69   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  70  70   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  71  71   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  72  72   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  73  73   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  74  74   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  75  75   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  76  76   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  77  77   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  78  78   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  79  79   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  80  80   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  81  81   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  82  82   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  83  83   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  84  84   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  85  85   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  86  86   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  87  87   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  88  88   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  89  89   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  90  90   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  91  91   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  92  92   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  93  93   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  94  94   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  95  95   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  96  96   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  97  97   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  98  98   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  99  99   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 100 100   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 101 101   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 102 102   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 103 103   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 104 104   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 105 105   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 106 106   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 107 107   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 108 108   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 109 109   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 110 110   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 111 111   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 112 112   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 113 113   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 114 114   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 115 115   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 116 116   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 117 117   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 118 118   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 119 119   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 120 120   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 121 121   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 122 122   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 123 123   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 124 124   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 125 125   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 126 126   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 127 127   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 128 128   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 129 129   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 130 130   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 131 131   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 132 132   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 133 133   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 134 134   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 135 135   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 136 136   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 137 137   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 138 138   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 139 139   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 140 140   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 141 141   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 142 142   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 143 143   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 144 144   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 145 145   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 146 146   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 147 147   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 148 148   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 149 149   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 150 150   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 151 151   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 152 152   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 153 153   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 154 154   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 155 155   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 156 156   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 157 157   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 158 158   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 159 159   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 160 160   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 161 161   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 162 162   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 163 163   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 164 164   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 165 165   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 166 166   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 167 167   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 168 168   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 169 169   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 170 170   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 171 171   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 172 172   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 173 173   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 174 174   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 175 175   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 176 176   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 177 177   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 178 178   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 179 179   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 180 180   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 181 181   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 182 182   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 183 183   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 184 184   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 185 185   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 186 186   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 187 187   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 188 188   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 189 189   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 190 190   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 191 191   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 192 192   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 193 193   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 194 194   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 195 195   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 196 196   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 197 197   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 198 198   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 199 199   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 200 200   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN


==> results/case4/A_2_0_3to200_0_15000/chisquare/12000sim/moments_new.dat <==
   3   0.835670E+03  -0.484953E+00   0.583673E+01  -0.982503E+01   0.897085E+02   0.392523E-16
   4   0.463496E+03   0.498843E+00   0.545083E+01   0.974520E+01   0.785172E+02   0.117757E-15
   5   0.289579E+03  -0.482805E+00   0.511189E+01  -0.892252E+01   0.680312E+02  -0.785046E-16
   6   0.196339E+03   0.460559E+00   0.484016E+01   0.806637E+01   0.596498E+02  -0.785046E-16
   7   0.141742E+03  -0.438271E+00   0.462411E+01  -0.731863E+01   0.531581E+02  -0.196262E-15
   8   0.107116E+03   0.417620E+00   0.445046E+01   0.669097E+01   0.481091E+02  -0.392523E-15
   9   0.840662E+02  -0.398950E+00   0.430878E+01  -0.616688E+01   0.441250E+02   0.392523E-15
  10   0.678771E+02   0.382185E+00   0.419140E+01   0.572676E+01   0.409279E+02   0.667289E-15
  11   0.562308E+02  -0.367129E+00   0.409280E+01  -0.535370E+01   0.383201E+02  -0.902803E-15
  12   0.475633E+02   0.353567E+00   0.400892E+01   0.503428E+01   0.361607E+02   0.137383E-15
  13   0.408721E+02  -0.341299E+00   0.393677E+01  -0.475807E+01   0.343483E+02   0.174673E-14
  14   0.355919E+02   0.330152E+00   0.387409E+01   0.451699E+01   0.328086E+02   0.510280E-15
  15   0.313568E+02  -0.319979E+00   0.381917E+01  -0.430479E+01   0.314864E+02   0.215888E-15
  16   0.279106E+02   0.310653E+00   0.377066E+01   0.411655E+01   0.303401E+02  -0.392523E-16
  17   0.250681E+02  -0.302069E+00   0.372751E+01  -0.394840E+01   0.293377E+02  -0.115794E-14
  18   0.226937E+02   0.294137E+00   0.368890E+01   0.379723E+01   0.284545E+02   0.502430E-14
  19   0.206873E+02  -0.286782E+00   0.365415E+01  -0.366053E+01   0.276708E+02  -0.255140E-14
  20   0.189734E+02   0.279939E+00   0.362271E+01   0.353627E+01   0.269711E+02   0.243364E-14
  21   0.174948E+02  -0.273553E+00   0.359413E+01  -0.342278E+01   0.263428E+02  -0.153084E-14
  22   0.162091E+02   0.267576E+00   0.356805E+01   0.331867E+01   0.257757E+02   0.235514E-15
  23   0.150832E+02  -0.261968E+00   0.354414E+01  -0.322278E+01   0.252616E+02  -0.130514E-13
  24   0.140907E+02   0.256692E+00   0.352216E+01   0.313413E+01   0.247933E+02  -0.137383E-15
  25   0.132105E+02  -0.251718E+00   0.350188E+01  -0.305190E+01   0.243651E+02  -0.427850E-14
  26   0.124253E+02   0.247019E+00   0.348310E+01   0.297538E+01   0.239722E+02  -0.529906E-14
  27   0.117212E+02  -0.242570E+00   0.346568E+01  -0.290397E+01   0.236104E+02  -0.588785E-14
  28   0.110864E+02   0.238350E+00   0.344946E+01   0.283715E+01   0.232762E+02  -0.588785E-16
  29   0.105115E+02  -0.234340E+00   0.343433E+01  -0.277446E+01   0.229667E+02   0.751682E-14
  30   0.998837E+01   0.230525E+00   0.342019E+01   0.271552E+01   0.226791E+02   0.219813E-14
  31   0.951035E+01  -0.226888E+00   0.340693E+01  -0.265998E+01   0.224114E+02  -0.113047E-13
  32   0.907224E+01   0.223416E+00   0.339448E+01   0.260753E+01   0.221614E+02  -0.504392E-14
  33   0.866963E+01  -0.220098E+00   0.338277E+01  -0.255791E+01   0.219276E+02  -0.904766E-14
  34   0.829874E+01   0.216922E+00   0.337173E+01   0.251088E+01   0.217084E+02   0.730093E-14
  35   0.795627E+01  -0.213879E+00   0.336131E+01  -0.246624E+01   0.215025E+02  -0.137776E-13
  36   0.763936E+01   0.210959E+00   0.335146E+01   0.242378E+01   0.213087E+02  -0.971495E-14
  37   0.734552E+01  -0.208155E+00   0.334213E+01  -0.238336E+01   0.211261E+02   0.105785E-13
  38   0.707254E+01   0.205459E+00   0.333328E+01   0.234480E+01   0.209536E+02  -0.777196E-14
  39   0.681849E+01  -0.202865E+00   0.332487E+01  -0.230798E+01   0.207905E+02  -0.172906E-13
  40   0.658167E+01   0.200366E+00   0.331688E+01   0.227278E+01   0.206360E+02  -0.122663E-14
  41   0.636054E+01  -0.197957E+00   0.330927E+01  -0.223907E+01   0.204895E+02  -0.240126E-13
  42   0.615370E+01   0.195632E+00   0.330202E+01   0.220677E+01   0.203503E+02  -0.183505E-14
  43   0.595992E+01  -0.193387E+00   0.329510E+01  -0.217578E+01   0.202180E+02  -0.108827E-13
  44   0.577807E+01   0.191217E+00   0.328849E+01   0.214602E+01   0.200921E+02  -0.105981E-14
  45   0.560716E+01  -0.189118E+00   0.328217E+01  -0.211740E+01   0.199720E+02  -0.691822E-14
  46   0.544628E+01   0.187086E+00   0.327611E+01   0.208986E+01   0.198574E+02   0.107355E-13
  47   0.529465E+01  -0.185119E+00   0.327032E+01  -0.206334E+01   0.197479E+02  -0.353271E-15
  48   0.515154E+01   0.183211E+00   0.326476E+01   0.203777E+01   0.196433E+02   0.192827E-13
  49   0.501629E+01  -0.181362E+00   0.325942E+01  -0.201310E+01   0.195431E+02   0.108631E-13
  50   0.488831E+01   0.179567E+00   0.325430E+01   0.198928E+01   0.194471E+02  -0.261813E-13
  51   0.476707E+01  -0.177824E+00   0.324937E+01  -0.196626E+01   0.193551E+02  -0.224719E-14
  52   0.465208E+01   0.176131E+00   0.324463E+01   0.194400E+01   0.192668E+02  -0.421668E-13
  53   0.454291E+01  -0.174485E+00   0.324007E+01  -0.192246E+01   0.191820E+02  -0.433738E-14
  54   0.443913E+01   0.172884E+00   0.323567E+01   0.190161E+01   0.191005E+02   0.209019E-13
  55   0.434040E+01  -0.171326E+00   0.323143E+01  -0.188140E+01   0.190221E+02  -0.126883E-13
  56   0.424636E+01   0.169810E+00   0.322735E+01   0.186180E+01   0.189466E+02  -0.707523E-14
  57   0.415670E+01  -0.168333E+00   0.322340E+01  -0.184280E+01   0.188739E+02   0.203818E-13
  58   0.407116E+01   0.166894E+00   0.321959E+01   0.182435E+01   0.188038E+02  -0.450813E-13
  59   0.398945E+01  -0.165491E+00   0.321590E+01  -0.180643E+01   0.187361E+02  -0.113145E-13
  60   0.391135E+01   0.164123E+00   0.321234E+01   0.178901E+01   0.186709E+02  -0.149159E-14
  61   0.383664E+01  -0.162788E+00   0.320889E+01  -0.177208E+01   0.186078E+02  -0.683579E-13
  62   0.376511E+01   0.161485E+00   0.320556E+01   0.175562E+01   0.185469E+02   0.356313E-13
  63   0.369658E+01  -0.160212E+00   0.320232E+01  -0.173959E+01   0.184880E+02   0.265051E-13
  64   0.363089E+01   0.158970E+00   0.319919E+01   0.172399E+01   0.184311E+02   0.468476E-13
  65   0.356788E+01  -0.157755E+00   0.319616E+01  -0.170879E+01   0.183759E+02  -0.144547E-13
  66   0.350740E+01   0.156569E+00   0.319321E+01   0.169398E+01   0.183225E+02  -0.308229E-13
  67   0.344932E+01  -0.155408E+00   0.319035E+01  -0.167954E+01   0.182707E+02   0.408911E-13
  68   0.339351E+01   0.154273E+00   0.318758E+01   0.166545E+01   0.182205E+02   0.125019E-13
  69   0.333985E+01  -0.153162E+00   0.318488E+01  -0.165171E+01   0.181719E+02   0.130514E-14
  70   0.328824E+01   0.152075E+00   0.318226E+01   0.163830E+01   0.181247E+02   0.132869E-13
  71   0.323857E+01  -0.151010E+00   0.317971E+01  -0.162521E+01   0.180788E+02   0.642757E-14
  72   0.319074E+01   0.149968E+00   0.317724E+01   0.161241E+01   0.180343E+02   0.191453E-13
  73   0.314468E+01  -0.148947E+00   0.317483E+01  -0.159991E+01   0.179911E+02   0.226093E-13
  74   0.310029E+01   0.147946E+00   0.317249E+01   0.158770E+01   0.179490E+02  -0.781219E-13
  75   0.305750E+01  -0.146966E+00   0.317020E+01  -0.157575E+01   0.179081E+02  -0.107846E-13
  76   0.301624E+01   0.146004E+00   0.316798E+01   0.156407E+01   0.178684E+02   0.736766E-13
  77   0.297644E+01  -0.145061E+00   0.316582E+01  -0.155263E+01   0.178297E+02  -0.224916E-13
  78   0.293804E+01   0.144137E+00   0.316371E+01   0.154145E+01   0.177920E+02   0.222757E-14
  79   0.290097E+01  -0.143229E+00   0.316165E+01  -0.153049E+01   0.177553E+02   0.306659E-13
  80   0.286517E+01   0.142339E+00   0.315964E+01   0.151977E+01   0.177196E+02  -0.530691E-13
  81   0.283060E+01  -0.141464E+00   0.315769E+01  -0.150926E+01   0.176848E+02   0.132781E-12
  82   0.279719E+01   0.140606E+00   0.315578E+01   0.149896E+01   0.176509E+02   0.905158E-13
  83   0.276488E+01  -0.139763E+00   0.315391E+01  -0.148887E+01   0.176178E+02   0.241794E-13
  84   0.273361E+01   0.138936E+00   0.315209E+01   0.147898E+01   0.175855E+02  -0.980523E-13
  85   0.270334E+01  -0.138122E+00   0.315031E+01  -0.146928E+01   0.175540E+02  -0.428635E-13
  86   0.267401E+01   0.137323E+00   0.314858E+01   0.145977E+01   0.175233E+02   0.114911E-13
  87   0.264558E+01  -0.136537E+00   0.314688E+01  -0.145044E+01   0.174932E+02  -0.518916E-13
  88   0.261800E+01   0.135765E+00   0.314522E+01   0.144128E+01   0.174639E+02  -0.986214E-14
  89   0.259124E+01  -0.135006E+00   0.314360E+01  -0.143229E+01   0.174353E+02   0.460233E-14
  90   0.256525E+01   0.134259E+00   0.314202E+01   0.142347E+01   0.174073E+02  -0.387617E-14
  91   0.254000E+01  -0.133525E+00   0.314046E+01  -0.141480E+01   0.173800E+02   0.668369E-13
  92   0.251546E+01   0.132802E+00   0.313895E+01   0.140629E+01   0.173533E+02   0.716747E-13
  93   0.249160E+01  -0.132091E+00   0.313746E+01  -0.139793E+01   0.173272E+02  -0.221677E-13
  94   0.246838E+01   0.131391E+00   0.313601E+01   0.138971E+01   0.173016E+02   0.213955E-12
  95   0.244578E+01  -0.130703E+00   0.313459E+01  -0.138164E+01   0.172766E+02  -0.523037E-13
  96   0.242378E+01   0.130025E+00   0.313319E+01   0.137371E+01   0.172521E+02  -0.982387E-13
  97   0.240234E+01  -0.129357E+00   0.313183E+01  -0.136590E+01   0.172282E+02   0.285462E-13
  98   0.238145E+01   0.128700E+00   0.313049E+01   0.135823E+01   0.172047E+02   0.907710E-14
  99   0.236108E+01  -0.128052E+00   0.312918E+01  -0.135069E+01   0.171818E+02  -0.333350E-13
 100   0.234121E+01   0.127414E+00   0.312789E+01   0.134327E+01   0.171593E+02  -0.309897E-13
 101   0.232183E+01  -0.126786E+00   0.312663E+01  -0.133597E+01   0.171373E+02  -0.346598E-13
 102   0.230291E+01   0.126167E+00   0.312540E+01   0.132878E+01   0.171157E+02  -0.950593E-13
 103   0.228443E+01  -0.125557E+00   0.312419E+01  -0.132171E+01   0.170946E+02  -0.176155E-12
 104   0.226638E+01   0.124955E+00   0.312300E+01   0.131475E+01   0.170738E+02   0.446495E-14
 105   0.224874E+01  -0.124362E+00   0.312184E+01  -0.130790E+01   0.170535E+02  -0.585644E-13
 106   0.223150E+01   0.123778E+00   0.312069E+01   0.130115E+01   0.170336E+02  -0.105618E-12
 107   0.221463E+01  -0.123201E+00   0.311957E+01  -0.129450E+01   0.170140E+02   0.101909E-12
 108   0.219814E+01   0.122633E+00   0.311847E+01   0.128796E+01   0.169948E+02   0.621855E-13
 109   0.218199E+01  -0.122072E+00   0.311739E+01  -0.128151E+01   0.169760E+02  -0.215368E-12
 110   0.216618E+01   0.121519E+00   0.311633E+01   0.127516E+01   0.169575E+02  -0.349346E-14
 111   0.215070E+01  -0.120974E+00   0.311528E+01  -0.126890E+01   0.169394E+02   0.514402E-13
 112   0.213553E+01   0.120436E+00   0.311426E+01   0.126273E+01   0.169216E+02  -0.347187E-13
 113   0.212066E+01  -0.119904E+00   0.311325E+01  -0.125665E+01   0.169042E+02   0.389089E-13
 114   0.210607E+01   0.119380E+00   0.311226E+01   0.125065E+01   0.168870E+02  -0.174810E-12
 115   0.209174E+01  -0.118863E+00   0.311129E+01  -0.124474E+01   0.168702E+02  -0.912027E-13
 116   0.207767E+01   0.118352E+00   0.311034E+01   0.123892E+01   0.168536E+02   0.198911E-13
 117   0.206385E+01  -0.117848E+00   0.310940E+01  -0.123317E+01   0.168373E+02  -0.415388E-13
 118   0.205025E+01   0.117350E+00   0.310848E+01   0.122750E+01   0.168214E+02  -0.479860E-14
 119   0.203688E+01  -0.116859E+00   0.310757E+01  -0.122191E+01   0.168057E+02  -0.670233E-13
 120   0.202372E+01   0.116373E+00   0.310668E+01   0.121639E+01   0.167902E+02   0.549532E-13
 121   0.201075E+01  -0.115894E+00   0.310580E+01  -0.121095E+01   0.167751E+02  -0.618715E-13
 122   0.199798E+01   0.115420E+00   0.310494E+01   0.120558E+01   0.167601E+02   0.128149E-12
 123   0.198539E+01  -0.114952E+00   0.310409E+01  -0.120028E+01   0.167455E+02  -0.187842E-12
 124   0.197297E+01   0.114490E+00   0.310325E+01   0.119505E+01   0.167310E+02  -0.462490E-13
 125   0.196071E+01  -0.114033E+00   0.310243E+01  -0.118988E+01   0.167168E+02  -0.370542E-13
 126   0.194861E+01   0.113582E+00   0.310162E+01   0.118478E+01   0.167029E+02  -0.606154E-13
 127   0.193666E+01  -0.113136E+00   0.310082E+01  -0.117975E+01   0.166892E+02   0.135852E-12
 128   0.192485E+01   0.112696E+00   0.310004E+01   0.117478E+01   0.166756E+02   0.145234E-13
 129   0.191318E+01  -0.112260E+00   0.309927E+01  -0.116987E+01   0.166623E+02  -0.130543E-12
 130   0.190163E+01   0.111829E+00   0.309850E+01   0.116502E+01   0.166492E+02  -0.160660E-12
 131   0.189021E+01  -0.111404E+00   0.309776E+01  -0.116023E+01   0.166364E+02   0.306757E-13
 132   0.187891E+01   0.110983E+00   0.309702E+01   0.115550E+01   0.166237E+02   0.173387E-12
 133   0.186771E+01  -0.110567E+00   0.309629E+01  -0.115083E+01   0.166112E+02   0.664149E-13
 134   0.185662E+01   0.110155E+00   0.309558E+01   0.114621E+01   0.165989E+02   0.103440E-12
 135   0.184563E+01  -0.109748E+00   0.309487E+01  -0.114165E+01   0.165867E+02  -0.528434E-13
 136   0.183473E+01   0.109346E+00   0.309418E+01   0.113714E+01   0.165748E+02   0.275188E-12
 137   0.182392E+01  -0.108948E+00   0.309349E+01  -0.113269E+01   0.165631E+02   0.915658E-13
 138   0.181320E+01   0.108554E+00   0.309282E+01   0.112828E+01   0.165515E+02  -0.425593E-13
 139   0.180256E+01  -0.108164E+00   0.309215E+01  -0.112393E+01   0.165401E+02  -0.449930E-13
 140   0.179199E+01   0.107779E+00   0.309150E+01   0.111962E+01   0.165288E+02   0.668271E-14
 141   0.178150E+01  -0.107398E+00   0.309085E+01  -0.111537E+01   0.165177E+02   0.134665E-12
 142   0.177107E+01   0.107021E+00   0.309021E+01   0.111116E+01   0.165068E+02  -0.145626E-12
 143   0.176071E+01  -0.106647E+00   0.308958E+01  -0.110700E+01   0.164960E+02   0.668172E-13
 144   0.175041E+01   0.106278E+00   0.308896E+01   0.110289E+01   0.164854E+02  -0.110966E-12
 145   0.174016E+01  -0.105912E+00   0.308835E+01  -0.109882E+01   0.164750E+02  -0.192395E-12
 146   0.172997E+01   0.105550E+00   0.308775E+01   0.109479E+01   0.164646E+02   0.231402E-12
 147   0.171984E+01  -0.105192E+00   0.308716E+01  -0.109081E+01   0.164545E+02   0.235808E-13
 148   0.170975E+01   0.104838E+00   0.308657E+01   0.108688E+01   0.164444E+02   0.596537E-13
 149   0.169970E+01  -0.104487E+00   0.308599E+01  -0.108298E+01   0.164345E+02   0.169256E-12
 150   0.168970E+01   0.104139E+00   0.308542E+01   0.107913E+01   0.164248E+02   0.690350E-13
 151   0.167974E+01  -0.103795E+00   0.308485E+01  -0.107531E+01   0.164151E+02  -0.562309E-12
 152   0.166982E+01   0.103454E+00   0.308430E+01   0.107154E+01   0.164056E+02  -0.121309E-12
 153   0.165993E+01  -0.103117E+00   0.308375E+01  -0.106781E+01   0.163963E+02  -0.218439E-12
 154   0.165007E+01   0.102783E+00   0.308321E+01   0.106411E+01   0.163870E+02  -0.141406E-12
 155   0.164025E+01  -0.102452E+00   0.308267E+01  -0.106045E+01   0.163779E+02   0.905747E-13
 156   0.163046E+01   0.102124E+00   0.308214E+01   0.105683E+01   0.163689E+02  -0.134410E-12
 157   0.162070E+01  -0.101800E+00   0.308162E+01  -0.105325E+01   0.163600E+02  -0.269977E-12
 158   0.161096E+01   0.101478E+00   0.308111E+01   0.104970E+01   0.163512E+02   0.245337E-12
 159   0.160125E+01  -0.101160E+00   0.308060E+01  -0.104619E+01   0.163425E+02   0.165841E-13
 160   0.159156E+01   0.100845E+00   0.308010E+01   0.104271E+01   0.163340E+02   0.105010E-12
 161   0.158189E+01  -0.100532E+00   0.307960E+01  -0.103927E+01   0.163255E+02   0.157588E-12
 162   0.157224E+01   0.100222E+00   0.307911E+01   0.103586E+01   0.163172E+02  -0.105913E-12
 163   0.156262E+01  -0.999156E-01   0.307863E+01  -0.103248E+01   0.163090E+02  -0.182131E-13
 164   0.155301E+01   0.996116E-01   0.307815E+01   0.102914E+01   0.163008E+02   0.294034E-12
 165   0.154341E+01  -0.993103E-01   0.307768E+01  -0.102583E+01   0.162928E+02  -0.176586E-12
 166   0.153384E+01   0.990118E-01   0.307721E+01   0.102255E+01   0.162848E+02   0.370591E-13
 167   0.152427E+01  -0.987159E-01   0.307675E+01  -0.101930E+01   0.162770E+02  -0.718808E-14
 168   0.151472E+01   0.984227E-01   0.307630E+01   0.101608E+01   0.162693E+02   0.213302E-12
 169   0.150518E+01  -0.981321E-01   0.307585E+01  -0.101290E+01   0.162616E+02   0.175414E-12
 170   0.149566E+01   0.978440E-01   0.307540E+01   0.100974E+01   0.162541E+02   0.227119E-12
 171   0.148614E+01  -0.975585E-01   0.307496E+01  -0.100661E+01   0.162466E+02   0.153084E-13
 172   0.147663E+01   0.972754E-01   0.307453E+01   0.100351E+01   0.162392E+02   0.691773E-13
 173   0.146713E+01  -0.969948E-01   0.307410E+01  -0.100044E+01   0.162319E+02   0.258560E-12
 174   0.145763E+01   0.967166E-01   0.307367E+01   0.997394E+00   0.162247E+02   0.312399E-12
 175   0.144815E+01  -0.964408E-01   0.307325E+01  -0.994377E+00   0.162176E+02  -0.811394E-13
 176   0.143867E+01   0.961673E-01   0.307284E+01   0.991388E+00   0.162105E+02   0.167622E-12
 177   0.142919E+01  -0.958962E-01   0.307243E+01  -0.988426E+00   0.162036E+02   0.385826E-12
 178   0.141972E+01   0.956273E-01   0.307202E+01   0.985490E+00   0.161967E+02   0.830922E-13
 179   0.141025E+01  -0.953607E-01   0.307162E+01  -0.982580E+00   0.161899E+02  -0.157706E-12
 180   0.140078E+01   0.950962E-01   0.307122E+01   0.979696E+00   0.161832E+02   0.212012E-12
 181   0.139132E+01  -0.948340E-01   0.307083E+01  -0.976836E+00   0.161765E+02   0.228458E-12
 182   0.138186E+01   0.945739E-01   0.307044E+01   0.974002E+00   0.161699E+02   0.404122E-12
 183   0.137239E+01  -0.943160E-01   0.307006E+01  -0.971192E+00   0.161634E+02   0.410044E-12
 184   0.136293E+01   0.940602E-01   0.306968E+01   0.968406E+00   0.161570E+02  -0.226422E-12
 185   0.135347E+01  -0.938064E-01   0.306930E+01  -0.965644E+00   0.161506E+02   0.506021E-12
 186   0.134401E+01   0.935547E-01   0.306893E+01   0.962905E+00   0.161443E+02   0.200830E-12
 187   0.133455E+01  -0.933049E-01   0.306857E+01  -0.960189E+00   0.161381E+02  -0.490261E-13
 188   0.132509E+01   0.930572E-01   0.306820E+01   0.957496E+00   0.161320E+02   0.591729E-13
 189   0.131562E+01  -0.928114E-01   0.306784E+01  -0.954826E+00   0.161259E+02   0.545720E-12
 190   0.130615E+01   0.925676E-01   0.306749E+01   0.952178E+00   0.161199E+02   0.132226E-12
 191   0.129668E+01  -0.923257E-01   0.306713E+01  -0.949551E+00   0.161139E+02   0.250592E-12
 192   0.128720E+01   0.920857E-01   0.306678E+01   0.946946E+00   0.161080E+02  -0.153280E-12
 193   0.127773E+01  -0.918475E-01   0.306644E+01  -0.944363E+00   0.161022E+02  -0.141264E-12
 194   0.126824E+01   0.916112E-01   0.306610E+01   0.941800E+00   0.160964E+02   0.705649E-12
 195   0.125876E+01  -0.913766E-01   0.306576E+01  -0.939258E+00   0.160907E+02   0.133340E-12
 196   0.124927E+01   0.911439E-01   0.306543E+01   0.936736E+00   0.160850E+02   0.430451E-13
 197   0.123977E+01  -0.909130E-01   0.306509E+01  -0.934235E+00   0.160794E+02  -0.671254E-12
 198   0.123027E+01   0.906838E-01   0.306477E+01   0.931754E+00   0.160739E+02  -0.423640E-12
 199   0.122076E+01  -0.904563E-01   0.306444E+01  -0.929292E+00   0.160684E+02  -0.201315E-13
 200   0.121125E+01   0.902305E-01   0.306412E+01   0.926849E+00   0.160630E+02   0.194790E-14


==> results/case4/A_2_0_3to200_0_15000/chisquare/12000sim/real_ALMl1l2.dat <==
   2   2   0.106806E+02   0.179592E+04   0.403122E+00   0.618705E+01   0.107293E+02   0.103738E+03   0.390164E+03   0.317840E+04
   3   3  -0.944859E+01   0.814635E+03  -0.422127E+00   0.538411E+01  -0.741800E+01   0.634446E+02  -0.155174E+03   0.112577E+04
   4   4   0.584278E+00   0.463947E+03   0.473968E+00   0.518682E+01   0.751912E+01   0.601363E+02   0.146079E+03   0.106671E+04
   5   5  -0.897270E+00   0.290050E+03  -0.543148E+00   0.516665E+01  -0.104895E+02   0.702264E+02  -0.275963E+03   0.172356E+04
   6   6  -0.903621E+00   0.196182E+03   0.387078E+00   0.489675E+01   0.715588E+01   0.645964E+02   0.207435E+03   0.168173E+04
   7   7  -0.133086E+01   0.142020E+03  -0.413903E+00   0.451903E+01  -0.670736E+01   0.498170E+02  -0.143102E+03   0.947950E+03
   8   8   0.124335E+01   0.106826E+03   0.370092E+00   0.428664E+01   0.585188E+01   0.421051E+02   0.117843E+03   0.718961E+03
   9   9   0.741082E+00   0.830722E+02  -0.390228E+00   0.417658E+01  -0.512327E+01   0.363658E+02  -0.765109E+02   0.475912E+03
  10  10  -0.752776E+00   0.682048E+02   0.353219E+00   0.412071E+01   0.475593E+01   0.373099E+02   0.827198E+02   0.565134E+03
  11  11   0.555866E+00   0.570010E+02  -0.408938E+00   0.432436E+01  -0.666480E+01   0.455685E+02  -0.144313E+03   0.878899E+03
  12  12  -0.661091E-01   0.476417E+02   0.375101E+00   0.383951E+01   0.491577E+01   0.304953E+02   0.735078E+02   0.386275E+03
  13  13   0.458508E+00   0.407879E+02  -0.305298E+00   0.370709E+01  -0.404538E+01   0.278641E+02  -0.620516E+02   0.338052E+03
  14  14   0.462551E-01   0.358384E+02   0.303438E+00   0.374582E+01   0.386415E+01   0.281423E+02   0.568589E+02   0.333290E+03
  15  15  -0.358482E+00   0.312936E+02  -0.384454E+00   0.403367E+01  -0.661479E+01   0.417222E+02  -0.145782E+03   0.832141E+03
  16  16   0.386746E-01   0.276655E+02   0.311397E+00   0.370074E+01   0.415253E+01   0.292157E+02   0.703010E+02   0.407556E+03
  17  17  -0.126690E+00   0.252457E+02  -0.369826E+00   0.390699E+01  -0.555561E+01   0.357273E+02  -0.109114E+03   0.606735E+03
  18  18   0.563945E-01   0.226281E+02   0.276467E+00   0.368914E+01   0.351973E+01   0.280495E+02   0.557075E+02   0.352479E+03
  19  19  -0.697191E-01   0.208479E+02  -0.287420E+00   0.365745E+01  -0.376958E+01   0.273218E+02  -0.600693E+02   0.350382E+03
  20  20   0.327426E+00   0.189796E+02   0.298190E+00   0.374589E+01   0.430947E+01   0.308669E+02   0.786724E+02   0.464838E+03
  21  21  -0.140924E+00   0.173840E+02  -0.259370E+00   0.341899E+01  -0.262598E+01   0.211757E+02  -0.288536E+02   0.187808E+03
  22  22  -0.679635E-02   0.164347E+02   0.311216E+00   0.358378E+01   0.340249E+01   0.245612E+02   0.414432E+02   0.248610E+03
  23  23  -0.200019E-01   0.151835E+02  -0.251630E+00   0.366056E+01  -0.374045E+01   0.287744E+02  -0.657132E+02   0.379121E+03
  24  24  -0.343268E-01   0.140972E+02   0.275901E+00   0.343979E+01   0.310096E+01   0.217330E+02   0.369186E+02   0.201934E+03
  25  25  -0.138979E+00   0.133613E+02  -0.261408E+00   0.352683E+01  -0.305210E+01   0.244194E+02  -0.396710E+02   0.263639E+03
  26  26   0.911146E-01   0.124127E+02   0.226199E+00   0.340943E+01   0.267369E+01   0.222467E+02   0.343382E+02   0.221733E+03
  27  27  -0.824230E-01   0.117152E+02  -0.207894E+00   0.340039E+01  -0.224233E+01   0.211651E+02  -0.268835E+02   0.196306E+03
  28  28   0.566058E-01   0.109462E+02   0.207522E+00   0.335560E+01   0.246396E+01   0.216722E+02   0.352434E+02   0.226500E+03
  29  29   0.668286E-01   0.104856E+02  -0.238841E+00   0.341938E+01  -0.288465E+01   0.224555E+02  -0.386413E+02   0.226978E+03
  30  30  -0.192061E-01   0.994530E+01   0.198722E+00   0.342108E+01   0.233145E+01   0.222934E+02   0.331451E+02   0.235015E+03
  31  31   0.889141E-01   0.949385E+01  -0.227969E+00   0.338371E+01  -0.247131E+01   0.212203E+02  -0.301615E+02   0.202323E+03
  32  32   0.243012E+00   0.901914E+01   0.291995E+00   0.348529E+01   0.364149E+01   0.247011E+02   0.545427E+02   0.302374E+03
  33  33  -0.109509E+00   0.881075E+01  -0.181570E+00   0.342646E+01  -0.225114E+01   0.231852E+02  -0.339909E+02   0.255970E+03
  34  34   0.573063E-02   0.824153E+01   0.177577E+00   0.329363E+01   0.195714E+01   0.195514E+02   0.225346E+02   0.168030E+03
  35  35   0.464112E-01   0.789106E+01  -0.168481E+00   0.332952E+01  -0.180987E+01   0.201561E+02  -0.215714E+02   0.178385E+03
  36  36  -0.572980E-01   0.771544E+01   0.205028E+00   0.335613E+01   0.222704E+01   0.209101E+02   0.277422E+02   0.199930E+03
  37  37  -0.445968E-01   0.735929E+01  -0.215874E+00   0.328676E+01  -0.207032E+01   0.195391E+02  -0.215680E+02   0.169165E+03
  38  38   0.170180E-01   0.711435E+01   0.296168E+00   0.347997E+01   0.391731E+01   0.266954E+02   0.732068E+02   0.434581E+03
  39  39  -0.545815E-01   0.683506E+01  -0.254523E+00   0.323718E+01  -0.272170E+01   0.191145E+02  -0.334886E+02   0.178823E+03
  40  40   0.113062E+00   0.656125E+01   0.149157E+00   0.331780E+01   0.144145E+01   0.203586E+02   0.159338E+02   0.186534E+03
  41  41  -0.351180E-02   0.634948E+01  -0.233216E+00   0.339211E+01  -0.300955E+01   0.234447E+02  -0.535464E+02   0.330819E+03
  42  42   0.402823E-01   0.610388E+01   0.204373E+00   0.329274E+01   0.209496E+01   0.196558E+02   0.230574E+02   0.175287E+03
  43  43   0.946103E-01   0.586848E+01  -0.187754E+00   0.319577E+01  -0.193050E+01   0.177335E+02  -0.202052E+02   0.141487E+03
  44  44  -0.303616E-01   0.573282E+01   0.183453E+00   0.330974E+01   0.179545E+01   0.198686E+02   0.170547E+02   0.174305E+03
  45  45  -0.335178E-01   0.561263E+01  -0.179368E+00   0.318883E+01  -0.194201E+01   0.184336E+02  -0.233218E+02   0.158842E+03
  46  46  -0.276224E-02   0.543666E+01   0.173487E+00   0.331128E+01   0.200324E+01   0.209511E+02   0.277988E+02   0.213704E+03
  47  47  -0.168363E-01   0.534370E+01  -0.218967E+00   0.325363E+01  -0.236571E+01   0.192282E+02  -0.284387E+02   0.173487E+03
  48  48   0.259226E-01   0.512568E+01   0.134006E+00   0.324683E+01   0.145368E+01   0.190915E+02   0.180267E+02   0.167003E+03
  49  49  -0.285787E-01   0.509444E+01  -0.211127E+00   0.343771E+01  -0.287971E+01   0.245553E+02  -0.496872E+02   0.324509E+03
  50  50   0.128758E-01   0.488724E+01   0.139331E+00   0.323534E+01   0.147015E+01   0.189470E+02   0.183944E+02   0.166670E+03
  51  51  -0.498118E-01   0.474929E+01  -0.175924E+00   0.318270E+01  -0.182929E+01   0.181147E+02  -0.202108E+02   0.152917E+03
  52  52  -0.214074E-01   0.461902E+01   0.213624E+00   0.322612E+01   0.214190E+01   0.184889E+02   0.239313E+02   0.159467E+03
  53  53   0.521235E-01   0.452308E+01  -0.160740E+00   0.313992E+01  -0.150584E+01   0.172719E+02  -0.156099E+02   0.137752E+03
  54  54   0.131360E+00   0.445539E+01   0.143861E+00   0.321316E+01   0.160547E+01   0.183354E+02   0.201821E+02   0.154889E+03
  55  55   0.519008E-02   0.434750E+01  -0.166893E+00   0.327961E+01  -0.198287E+01   0.209921E+02  -0.330112E+02   0.257806E+03
  56  56   0.186227E-01   0.422501E+01   0.143841E+00   0.330053E+01   0.185665E+01   0.204442E+02   0.275155E+02   0.202338E+03
  57  57  -0.371130E-01   0.416746E+01  -0.178392E+00   0.322260E+01  -0.206439E+01   0.190848E+02  -0.265420E+02   0.173902E+03
  58  58  -0.697789E-02   0.404249E+01   0.163610E+00   0.322772E+01   0.169872E+01   0.189695E+02   0.183990E+02   0.166239E+03
  59  59   0.652271E-02   0.393404E+01  -0.215262E+00   0.326689E+01  -0.261976E+01   0.200552E+02  -0.345276E+02   0.192504E+03
  60  60  -0.484350E-02   0.393213E+01   0.167447E+00   0.320515E+01   0.173203E+01   0.181250E+02   0.192887E+02   0.148230E+03
  61  61  -0.622804E-01   0.386202E+01  -0.148097E+00   0.314750E+01  -0.126005E+01   0.172920E+02  -0.110185E+02   0.135795E+03
  62  62   0.428552E-01   0.380830E+01   0.199475E+00   0.328874E+01   0.213646E+01   0.198130E+02   0.253382E+02   0.176711E+03
  63  63   0.350694E-01   0.371972E+01  -0.201375E+00   0.339648E+01  -0.272375E+01   0.229053E+02  -0.413007E+02   0.254134E+03
  64  64   0.336551E-02   0.363635E+01   0.112297E+00   0.322431E+01   0.131765E+01   0.187634E+02   0.166564E+02   0.163089E+03
  65  65  -0.108103E-01   0.356974E+01  -0.150227E+00   0.308921E+01  -0.138298E+01   0.159017E+02  -0.124488E+02   0.110848E+03
  66  66   0.213723E-02   0.350968E+01   0.128857E+00   0.315985E+01   0.141724E+01   0.170708E+02   0.158229E+02   0.127815E+03
  67  67  -0.680384E-02   0.348872E+01  -0.158079E+00   0.316059E+01  -0.171888E+01   0.182693E+02  -0.209923E+02   0.163592E+03
  68  68   0.364436E-01   0.337293E+01   0.974776E-01   0.306763E+01   0.966577E+00   0.157850E+02   0.920539E+01   0.111241E+03
  69  69   0.340658E-01   0.335705E+01  -0.182140E+00   0.322172E+01  -0.189777E+01   0.183227E+02  -0.214613E+02   0.150594E+03
  70  70  -0.838535E-02   0.326291E+01   0.177401E+00   0.324185E+01   0.194179E+01   0.187270E+02   0.220360E+02   0.158288E+03
  71  71  -0.501067E-01   0.325256E+01  -0.110138E+00   0.311415E+01  -0.955921E+00   0.165507E+02  -0.949240E+01   0.124281E+03
  72  72  -0.364963E-01   0.315594E+01   0.160294E+00   0.320681E+01   0.190028E+01   0.186519E+02   0.230173E+02   0.159888E+03
  73  73  -0.242617E-01   0.314959E+01  -0.176575E+00   0.317991E+01  -0.197281E+01   0.182970E+02  -0.243632E+02   0.159820E+03
  74  74   0.380058E-02   0.310422E+01   0.152368E+00   0.306349E+01   0.138605E+01   0.156450E+02   0.125233E+02   0.108549E+03
  75  75  -0.467804E-01   0.307261E+01  -0.172948E+00   0.317631E+01  -0.177609E+01   0.175581E+02  -0.192095E+02   0.137102E+03
  76  76   0.650308E-02   0.300544E+01   0.131832E+00   0.312696E+01   0.125921E+01   0.166290E+02   0.128126E+02   0.123009E+03
  77  77   0.111410E-01   0.297651E+01  -0.803476E-01   0.316857E+01  -0.677428E+00   0.180179E+02  -0.630617E+01   0.154458E+03
  78  78   0.333891E-02   0.291627E+01   0.140974E+00   0.314587E+01   0.153751E+01   0.175467E+02   0.185586E+02   0.145434E+03
  79  79  -0.103417E-01   0.288790E+01  -0.154038E+00   0.317030E+01  -0.162427E+01   0.177166E+02  -0.180547E+02   0.142412E+03
  80  80  -0.189165E-01   0.283776E+01   0.100511E+00   0.312482E+01   0.113963E+01   0.169528E+02   0.136621E+02   0.131005E+03
  81  81   0.136389E-01   0.282275E+01  -0.206880E+00   0.325519E+01  -0.250503E+01   0.199276E+02  -0.326512E+02   0.191475E+03
  82  82   0.171297E-01   0.280023E+01   0.182977E+00   0.313564E+01   0.197808E+01   0.178212E+02   0.241263E+02   0.160279E+03
  83  83   0.172395E-01   0.274421E+01  -0.169588E+00   0.307764E+01  -0.153429E+01   0.156581E+02  -0.132111E+02   0.107715E+03
  84  84   0.860803E-02   0.275899E+01   0.170626E+00   0.317156E+01   0.186199E+01   0.176459E+02   0.205748E+02   0.140557E+03
  85  85  -0.831185E-02   0.271343E+01  -0.147842E+00   0.313339E+01  -0.161871E+01   0.180242E+02  -0.202019E+02   0.161960E+03
  86  86   0.330118E-02   0.265061E+01   0.179090E+00   0.315910E+01   0.190630E+01   0.180741E+02   0.230946E+02   0.159016E+03
  87  87  -0.189908E-01   0.265104E+01  -0.151070E+00   0.308200E+01  -0.143685E+01   0.166487E+02  -0.148467E+02   0.131984E+03
  88  88   0.233121E-01   0.260915E+01   0.170950E+00   0.322505E+01   0.207118E+01   0.195047E+02   0.276439E+02   0.184501E+03
  89  89  -0.470987E-01   0.257848E+01  -0.142617E+00   0.320080E+01  -0.172670E+01   0.186025E+02  -0.219114E+02   0.162532E+03
  90  90  -0.970702E-02   0.256097E+01   0.153970E+00   0.323614E+01   0.166346E+01   0.184532E+02   0.193046E+02   0.151430E+03
  91  91   0.106795E-01   0.252978E+01  -0.103050E+00   0.309681E+01  -0.108301E+01   0.163904E+02  -0.122080E+02   0.122338E+03
  92  92  -0.115230E-01   0.250273E+01   0.101715E+00   0.303622E+01   0.922187E+00   0.154033E+02   0.879830E+01   0.109853E+03
  93  93   0.255304E-01   0.247047E+01  -0.917921E-01   0.301073E+01  -0.944298E+00   0.150819E+02  -0.991032E+01   0.104405E+03
  94  94   0.562209E-02   0.248789E+01   0.114861E+00   0.311933E+01   0.111158E+01   0.166476E+02   0.106966E+02   0.124201E+03
  95  95   0.159637E-01   0.245613E+01  -0.142947E+00   0.311715E+01  -0.144359E+01   0.176243E+02  -0.168795E+02   0.154747E+03
  96  96   0.449498E-03   0.242191E+01   0.885745E-01   0.310203E+01   0.850553E+00   0.161711E+02   0.915749E+01   0.116687E+03
  97  97   0.574186E-02   0.239503E+01  -0.121985E+00   0.311735E+01  -0.162820E+01   0.176709E+02  -0.221478E+02   0.155188E+03
  98  98  -0.109562E-01   0.237841E+01   0.162506E+00   0.324756E+01   0.180247E+01   0.190050E+02   0.214391E+02   0.161189E+03
  99  99  -0.233873E-02   0.235752E+01  -0.121211E+00   0.317020E+01  -0.128866E+01   0.179701E+02  -0.161164E+02   0.153467E+03
 100 100  -0.218285E-01   0.235094E+01   0.137254E+00   0.312545E+01   0.148210E+01   0.168955E+02   0.173574E+02   0.130698E+03
 101 101   0.198638E-01   0.232631E+01  -0.126430E+00   0.311591E+01  -0.126322E+01   0.166188E+02  -0.129715E+02   0.123748E+03
 102 102   0.731941E-02   0.231353E+01   0.107198E+00   0.319852E+01   0.972253E+00   0.177935E+02   0.917153E+01   0.144806E+03
 103 103   0.145908E-01   0.224771E+01  -0.138320E+00   0.316353E+01  -0.153667E+01   0.178849E+02  -0.183534E+02   0.152693E+03
 104 104   0.164628E-01   0.224784E+01   0.111288E+00   0.313936E+01   0.131192E+01   0.172600E+02   0.159124E+02   0.138814E+03
 105 105  -0.281374E-01   0.227327E+01  -0.107312E+00   0.302744E+01  -0.963104E+00   0.153358E+02  -0.838934E+01   0.108320E+03
 106 106   0.210985E-01   0.224028E+01   0.126442E+00   0.302276E+01   0.123401E+01   0.153821E+02   0.128269E+02   0.111400E+03
 107 107  -0.198084E-01   0.221004E+01  -0.127727E+00   0.312759E+01  -0.129468E+01   0.172308E+02  -0.133755E+02   0.135608E+03
 108 108   0.180803E-01   0.219208E+01   0.143893E+00   0.317418E+01   0.153644E+01   0.183179E+02   0.194775E+02   0.162290E+03
 109 109  -0.928699E-02   0.216844E+01  -0.127406E+00   0.319897E+01  -0.167049E+01   0.187411E+02  -0.254460E+02   0.180869E+03
 110 110  -0.258553E-02   0.215020E+01   0.114425E+00   0.306295E+01   0.123334E+01   0.161235E+02   0.139915E+02   0.123229E+03
 111 111  -0.202004E-01   0.215629E+01  -0.111067E+00   0.316108E+01  -0.157048E+01   0.196905E+02  -0.279506E+02   0.223610E+03
 112 112  -0.290443E-02   0.211859E+01   0.126683E+00   0.316032E+01   0.142149E+01   0.182586E+02   0.198073E+02   0.166914E+03
 113 113   0.118396E-01   0.212429E+01  -0.112704E+00   0.306933E+01  -0.898633E+00   0.161432E+02  -0.686472E+01   0.121835E+03
 114 114   0.521104E-01   0.208322E+01   0.128483E+00   0.321664E+01   0.158265E+01   0.196398E+02   0.243127E+02   0.205362E+03
 115 115  -0.127549E-01   0.210432E+01  -0.160699E+00   0.310718E+01  -0.163398E+01   0.168648E+02  -0.184050E+02   0.134060E+03
 116 116   0.194172E-01   0.209157E+01   0.132732E+00   0.312124E+01   0.168539E+01   0.173399E+02   0.217679E+02   0.147699E+03
 117 117  -0.391764E-01   0.206138E+01  -0.919953E-01   0.310745E+01  -0.958987E+00   0.168052E+02  -0.105129E+02   0.132127E+03
 118 118  -0.783676E-02   0.204561E+01   0.735042E-01   0.303655E+01   0.763465E+00   0.154161E+02   0.797193E+01   0.108081E+03
 119 119   0.482743E-01   0.202858E+01  -0.984951E-01   0.307637E+01  -0.103551E+01   0.163358E+02  -0.119584E+02   0.124288E+03
 120 120   0.485841E-02   0.203481E+01   0.796482E-01   0.304895E+01   0.586627E+00   0.157713E+02   0.483359E+01   0.115198E+03
 121 121   0.555737E-02   0.202436E+01  -0.114981E+00   0.316935E+01  -0.130523E+01   0.182589E+02  -0.181639E+02   0.164887E+03
 122 122   0.104470E-01   0.201053E+01   0.117300E+00   0.304223E+01   0.114148E+01   0.156269E+02   0.117064E+02   0.114152E+03
 123 123   0.189654E-02   0.197700E+01  -0.137101E+00   0.310552E+01  -0.145812E+01   0.169467E+02  -0.170810E+02   0.136086E+03
 124 124  -0.418610E-02   0.196266E+01   0.126928E+00   0.312520E+01   0.131311E+01   0.174815E+02   0.163413E+02   0.149554E+03
 125 125  -0.133117E-01   0.196063E+01  -0.122594E+00   0.308685E+01  -0.133236E+01   0.163967E+02  -0.149115E+02   0.125409E+03
 126 126  -0.391179E-02   0.197440E+01   0.892326E-01   0.315005E+01   0.104854E+01   0.177427E+02   0.139282E+02   0.153372E+03
 127 127   0.127981E-01   0.192515E+01  -0.775273E-01   0.308008E+01  -0.117591E+01   0.171457E+02  -0.185350E+02   0.154976E+03
 128 128   0.234843E-01   0.192193E+01   0.157314E+00   0.300822E+01   0.139210E+01   0.149331E+02   0.122679E+02   0.100329E+03
 129 129   0.885091E-02   0.189807E+01  -0.127297E+00   0.315507E+01  -0.150780E+01   0.183725E+02  -0.198400E+02   0.166648E+03
 130 130   0.135283E-02   0.190660E+01   0.143064E+00   0.308293E+01   0.162068E+01   0.169016E+02   0.204346E+02   0.140018E+03
 131 131   0.223435E-02   0.188533E+01  -0.102622E+00   0.314633E+01  -0.114292E+01   0.173311E+02  -0.128742E+02   0.136450E+03
 132 132   0.115279E-02   0.187743E+01   0.125858E+00   0.317812E+01   0.122930E+01   0.176515E+02   0.132423E+02   0.142095E+03
 133 133  -0.712244E-02   0.185195E+01  -0.870389E-01   0.307946E+01  -0.762861E+00   0.161117E+02  -0.720143E+01   0.117736E+03
 134 134  -0.841113E-03   0.184684E+01   0.140829E+00   0.319720E+01   0.168118E+01   0.191591E+02   0.218227E+02   0.183351E+03
 135 135  -0.173047E-01   0.183524E+01  -0.149072E+00   0.311457E+01  -0.146676E+01   0.168633E+02  -0.139911E+02   0.135049E+03
 136 136  -0.261091E-01   0.181813E+01   0.132504E+00   0.310214E+01   0.135088E+01   0.162901E+02   0.135269E+02   0.118376E+03
 137 137  -0.171835E-01   0.181677E+01  -0.909529E-01   0.309811E+01  -0.847250E+00   0.166656E+02  -0.904961E+01   0.130384E+03
 138 138   0.383440E-02   0.179582E+01   0.138379E+00   0.314261E+01   0.163376E+01   0.175061E+02   0.203970E+02   0.146648E+03
 139 139   0.882206E-02   0.182899E+01  -0.981003E-01   0.318740E+01  -0.101198E+01   0.174963E+02  -0.111729E+02   0.134268E+03
 140 140  -0.160190E-01   0.178841E+01   0.993278E-01   0.313025E+01   0.942729E+00   0.166450E+02   0.103180E+02   0.123668E+03
 141 141   0.117167E-01   0.179125E+01  -0.915063E-01   0.305376E+01  -0.959368E+00   0.157889E+02  -0.983551E+01   0.114420E+03
 142 142  -0.253952E-01   0.178452E+01   0.106710E+00   0.311529E+01   0.109573E+01   0.170099E+02   0.121089E+02   0.135764E+03
 143 143   0.669687E-02   0.175478E+01  -0.919450E-01   0.307807E+01  -0.995757E+00   0.158594E+02  -0.113539E+02   0.113870E+03
 144 144  -0.987528E-02   0.175367E+01   0.115723E+00   0.310264E+01   0.118137E+01   0.162617E+02   0.116558E+02   0.118589E+03
 145 145   0.245334E-01   0.173698E+01  -0.110598E+00   0.305779E+01  -0.110181E+01   0.158412E+02  -0.120475E+02   0.118611E+03
 146 146   0.180021E-01   0.172507E+01   0.124089E+00   0.315037E+01   0.147346E+01   0.179738E+02   0.193578E+02   0.157853E+03
 147 147  -0.620974E-02   0.171440E+01  -0.107550E+00   0.309996E+01  -0.114594E+01   0.171190E+02  -0.157513E+02   0.152550E+03
 148 148   0.334693E-01   0.171133E+01   0.128240E+00   0.313332E+01   0.156672E+01   0.176982E+02   0.208525E+02   0.154683E+03
 149 149  -0.182565E-01   0.169644E+01  -0.693225E-01   0.324563E+01  -0.739127E+00   0.192856E+02  -0.896861E+01   0.173888E+03
 150 150  -0.388880E-01   0.167568E+01   0.120341E+00   0.302663E+01   0.131469E+01   0.156434E+02   0.145239E+02   0.116860E+03
 151 151  -0.984557E-02   0.168930E+01  -0.954850E-01   0.307535E+01  -0.944973E+00   0.157866E+02  -0.102547E+02   0.111737E+03
 152 152   0.119040E-01   0.166486E+01   0.112024E+00   0.310974E+01   0.111658E+01   0.164875E+02   0.115210E+02   0.123663E+03
 153 153  -0.977578E-02   0.165071E+01  -0.998639E-01   0.301920E+01  -0.969647E+00   0.151554E+02  -0.100286E+02   0.107410E+03
 154 154   0.276081E-01   0.164946E+01   0.135070E+00   0.309434E+01   0.126551E+01   0.167571E+02   0.140398E+02   0.137188E+03
 155 155   0.292393E-02   0.165176E+01  -0.869206E-01   0.299774E+01  -0.995938E+00   0.149280E+02  -0.109386E+02   0.103519E+03
 156 156  -0.413056E-02   0.162398E+01   0.594824E-01   0.298536E+01   0.578707E+00   0.142965E+02   0.514933E+01   0.900765E+02
 157 157   0.995882E-02   0.162231E+01  -0.110227E+00   0.306581E+01  -0.120584E+01   0.162228E+02  -0.141888E+02   0.124856E+03
 158 158   0.155411E-01   0.162005E+01   0.956040E-01   0.314351E+01   0.983922E+00   0.177798E+02   0.116503E+02   0.151621E+03
 159 159   0.168932E-01   0.159272E+01  -0.725419E-01   0.302607E+01  -0.630257E+00   0.153922E+02  -0.626494E+01   0.107624E+03
 160 160   0.637744E-02   0.158120E+01   0.955475E-01   0.315064E+01   0.952287E+00   0.177008E+02   0.104903E+02   0.149305E+03
 161 161  -0.178519E-01   0.155686E+01  -0.938873E-01   0.316863E+01  -0.115507E+01   0.180282E+02  -0.165724E+02   0.157582E+03
 162 162   0.126117E-01   0.155819E+01   0.976503E-01   0.316204E+01   0.121053E+01   0.178804E+02   0.159659E+02   0.151606E+03
 163 163  -0.192766E-01   0.155757E+01  -0.118738E+00   0.301698E+01  -0.115945E+01   0.153670E+02  -0.110139E+02   0.110053E+03
 164 164  -0.147201E-02   0.154733E+01   0.100285E+00   0.302455E+01   0.105196E+01   0.158717E+02   0.129051E+02   0.124150E+03
 165 165  -0.344178E-01   0.153412E+01  -0.656603E-01   0.308118E+01  -0.752435E+00   0.161230E+02  -0.866431E+01   0.120966E+03
 166 166   0.874895E-03   0.153539E+01   0.117044E+00   0.302626E+01   0.108157E+01   0.149318E+02   0.947392E+01   0.985619E+02
 167 167  -0.801347E-02   0.153044E+01  -0.957424E-01   0.300841E+01  -0.988692E+00   0.149066E+02  -0.108779E+02   0.101051E+03
 168 168   0.403420E-02   0.151023E+01   0.829116E-01   0.299684E+01   0.869239E+00   0.150038E+02   0.967664E+01   0.105390E+03
 169 169   0.176982E-02   0.151160E+01  -0.108024E+00   0.298184E+01  -0.109916E+01   0.147539E+02  -0.109722E+02   0.101852E+03
 170 170   0.691836E-02   0.150255E+01   0.692403E-01   0.294188E+01   0.675726E+00   0.141507E+02   0.633404E+01   0.942005E+02
 171 171   0.102358E-01   0.146649E+01  -0.726095E-01   0.295332E+01  -0.833361E+00   0.144615E+02  -0.992390E+01   0.997583E+02
 172 172  -0.164450E-01   0.148442E+01   0.930550E-01   0.314932E+01   0.103634E+01   0.178323E+02   0.151736E+02   0.156912E+03
 173 173  -0.136048E-01   0.147486E+01  -0.114836E+00   0.304728E+01  -0.123125E+01   0.156371E+02  -0.138304E+02   0.114515E+03
 174 174   0.678763E-02   0.145334E+01   0.782617E-01   0.308626E+01   0.847607E+00   0.166477E+02   0.118034E+02   0.139674E+03
 175 175  -0.402997E-02   0.144483E+01  -0.133469E+00   0.305926E+01  -0.133265E+01   0.163714E+02  -0.132386E+02   0.130015E+03
 176 176   0.207765E-02   0.143542E+01   0.900064E-01   0.309155E+01   0.100955E+01   0.160731E+02   0.108947E+02   0.115384E+03
 177 177   0.845513E-03   0.141996E+01  -0.611646E-01   0.305885E+01  -0.497057E+00   0.157564E+02  -0.419005E+01   0.113293E+03
 178 178  -0.591999E-02   0.141468E+01   0.715423E-01   0.307365E+01   0.810016E+00   0.159594E+02   0.983443E+01   0.117229E+03
 179 179   0.123967E-01   0.140314E+01  -0.127583E+00   0.302861E+01  -0.122725E+01   0.151522E+02  -0.119190E+02   0.103589E+03
 180 180  -0.699879E-02   0.140553E+01   0.965859E-01   0.307402E+01   0.114587E+01   0.163365E+02   0.144050E+02   0.126910E+03
 181 181  -0.218973E-04   0.139698E+01  -0.713170E-01   0.302875E+01  -0.670032E+00   0.151743E+02  -0.607515E+01   0.104377E+03
 182 182   0.654875E-02   0.137528E+01   0.885157E-01   0.304264E+01   0.815570E+00   0.152843E+02   0.719734E+01   0.103517E+03
 183 183  -0.135593E-02   0.136634E+01  -0.148824E+00   0.303456E+01  -0.136107E+01   0.160491E+02  -0.133040E+02   0.127263E+03
 184 184  -0.351448E-03   0.135063E+01   0.930922E-01   0.307907E+01   0.777563E+00   0.159996E+02   0.625712E+01   0.114522E+03
 185 185   0.653052E-02   0.134610E+01  -0.106253E+00   0.306606E+01  -0.944881E+00   0.164053E+02  -0.816751E+01   0.126547E+03
 186 186   0.769460E-03   0.133239E+01   0.127722E+00   0.319812E+01   0.146385E+01   0.184742E+02   0.165190E+02   0.159495E+03
 187 187  -0.234075E-01   0.134053E+01  -0.914404E-01   0.307268E+01  -0.791045E+00   0.158652E+02  -0.734437E+01   0.113689E+03
 188 188   0.295278E-01   0.132591E+01   0.115873E+00   0.312258E+01   0.121006E+01   0.170539E+02   0.132989E+02   0.134643E+03
 189 189  -0.938907E-02   0.131730E+01  -0.122772E+00   0.308065E+01  -0.130249E+01   0.164003E+02  -0.143996E+02   0.125943E+03
 190 190   0.193280E-01   0.132524E+01   0.124401E+00   0.312964E+01   0.150403E+01   0.174487E+02   0.191117E+02   0.147051E+03
 191 191   0.308221E-02   0.130340E+01  -0.662347E-01   0.309979E+01  -0.633945E+00   0.162248E+02  -0.670360E+01   0.118959E+03
 192 192   0.644904E-02   0.129055E+01   0.104710E+00   0.297243E+01   0.796023E+00   0.145121E+02   0.500567E+01   0.988711E+02
 193 193   0.571666E-02   0.127511E+01  -0.112925E+00   0.299944E+01  -0.104731E+01   0.147569E+02  -0.101751E+02   0.987077E+02
 194 194   0.105726E-01   0.124717E+01   0.104250E+00   0.307196E+01   0.113890E+01   0.162734E+02   0.130391E+02   0.123799E+03
 195 195   0.200710E-03   0.127146E+01  -0.127492E+00   0.307395E+01  -0.140815E+01   0.167602E+02  -0.170563E+02   0.137698E+03
 196 196  -0.338553E-02   0.123381E+01   0.699578E-01   0.307782E+01   0.873653E+00   0.159377E+02   0.104267E+02   0.114581E+03
 197 197   0.946672E-02   0.123201E+01  -0.930225E-01   0.306875E+01  -0.994671E+00   0.159593E+02  -0.110232E+02   0.115894E+03
 198 198  -0.159064E-01   0.123565E+01   0.497272E-01   0.302009E+01   0.546941E+00   0.157587E+02   0.635091E+01   0.118570E+03
 199 199   0.391655E-02   0.122580E+01  -0.106077E+00   0.308481E+01  -0.103510E+01   0.164385E+02  -0.113878E+02   0.127372E+03
 200 200   0.345571E-02   0.122113E+01   0.974626E-01   0.310974E+01   0.114512E+01   0.167210E+02   0.131887E+02   0.128487E+03


==> results/case4/A_2_0_3to200_0_15000/chisquare/13000sim/chisqrdat.txt <==
1000	8139.81423	1.82042555	11.0197682	410.867858
2000	1945.87323	0.948125006	6.10912177	277.651674
3000	1769.57614	0.66345501	5.3030926	218.180174
4000	2247.12162	0.43801136	2.95441003	135.096523
5000	2272.91655	0.377059097	2.68090999	126.626361
6000	1862.9305	0.302888383	2.33935824	106.008753
7000	656.581381	0.239568748	2.1445737	83.2243263
8000	578.914206	0.224836296	1.91378355	74.1113522
9000	285.3842	0.205102197	1.6283346	65.8849245
10000	376.856207	0.185458665	1.45619199	61.9156425
11000	502.219218	0.171046649	1.2806543	54.5960643
12000	445.183067	0.160811816	1.31040957	53.4291775
13000	237.887198	0.143838478	1.19284373	46.9757843
14000	241.062118	0.138292469	1.0106388	43.745265
15000	329.192086	0.127595066	0.914184136	37.6687882


==> results/case4/A_2_0_3to200_0_15000/chisquare/13000sim/img_ALMl1l2.dat <==
   2   2   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   3   3   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   4   4   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   5   5   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   6   6   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   7   7   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   8   8   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   9   9   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  10  10   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  11  11   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  12  12   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  13  13   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  14  14   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  15  15   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  16  16   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  17  17   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  18  18   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  19  19   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  20  20   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  21  21   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  22  22   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  23  23   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  24  24   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  25  25   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  26  26   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  27  27   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  28  28   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  29  29   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  30  30   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  31  31   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  32  32   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  33  33   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  34  34   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  35  35   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  36  36   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  37  37   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  38  38   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  39  39   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  40  40   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  41  41   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  42  42   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  43  43   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  44  44   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  45  45   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  46  46   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  47  47   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  48  48   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  49  49   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  50  50   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  51  51   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  52  52   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  53  53   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  54  54   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  55  55   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  56  56   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  57  57   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  58  58   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  59  59   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  60  60   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  61  61   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  62  62   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  63  63   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  64  64   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  65  65   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  66  66   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  67  67   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  68  68   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  69  69   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  70  70   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  71  71   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  72  72   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  73  73   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  74  74   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  75  75   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  76  76   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  77  77   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  78  78   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  79  79   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  80  80   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  81  81   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  82  82   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  83  83   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  84  84   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  85  85   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  86  86   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  87  87   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  88  88   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  89  89   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  90  90   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  91  91   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  92  92   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  93  93   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  94  94   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  95  95   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  96  96   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  97  97   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  98  98   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  99  99   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 100 100   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 101 101   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 102 102   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 103 103   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 104 104   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 105 105   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 106 106   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 107 107   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 108 108   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 109 109   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 110 110   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 111 111   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 112 112   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 113 113   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 114 114   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 115 115   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 116 116   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 117 117   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 118 118   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 119 119   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 120 120   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 121 121   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 122 122   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 123 123   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 124 124   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 125 125   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 126 126   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 127 127   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 128 128   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 129 129   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 130 130   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 131 131   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 132 132   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 133 133   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 134 134   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 135 135   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 136 136   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 137 137   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 138 138   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 139 139   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 140 140   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 141 141   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 142 142   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 143 143   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 144 144   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 145 145   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 146 146   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 147 147   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 148 148   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 149 149   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 150 150   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 151 151   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 152 152   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 153 153   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 154 154   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 155 155   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 156 156   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 157 157   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 158 158   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 159 159   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 160 160   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 161 161   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 162 162   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 163 163   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 164 164   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 165 165   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 166 166   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 167 167   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 168 168   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 169 169   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 170 170   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 171 171   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 172 172   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 173 173   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 174 174   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 175 175   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 176 176   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 177 177   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 178 178   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 179 179   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 180 180   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 181 181   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 182 182   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 183 183   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 184 184   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 185 185   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 186 186   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 187 187   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 188 188   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 189 189   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 190 190   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 191 191   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 192 192   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 193 193   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 194 194   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 195 195   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 196 196   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 197 197   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 198 198   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 199 199   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 200 200   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN


==> results/case4/A_2_0_3to200_0_15000/chisquare/13000sim/moments_new.dat <==
   3   0.835670E+03  -0.484953E+00   0.583673E+01  -0.982503E+01   0.897085E+02   0.392523E-16
   4   0.463496E+03   0.498843E+00   0.545083E+01   0.974520E+01   0.785172E+02   0.117757E-15
   5   0.289579E+03  -0.482805E+00   0.511189E+01  -0.892252E+01   0.680312E+02  -0.785046E-16
   6   0.196339E+03   0.460559E+00   0.484016E+01   0.806637E+01   0.596498E+02  -0.785046E-16
   7   0.141742E+03  -0.438271E+00   0.462411E+01  -0.731863E+01   0.531581E+02  -0.196262E-15
   8   0.107116E+03   0.417620E+00   0.445046E+01   0.669097E+01   0.481091E+02  -0.392523E-15
   9   0.840662E+02  -0.398950E+00   0.430878E+01  -0.616688E+01   0.441250E+02   0.392523E-15
  10   0.678771E+02   0.382185E+00   0.419140E+01   0.572676E+01   0.409279E+02   0.667289E-15
  11   0.562308E+02  -0.367129E+00   0.409280E+01  -0.535370E+01   0.383201E+02  -0.902803E-15
  12   0.475633E+02   0.353567E+00   0.400892E+01   0.503428E+01   0.361607E+02   0.137383E-15
  13   0.408721E+02  -0.341299E+00   0.393677E+01  -0.475807E+01   0.343483E+02   0.174673E-14
  14   0.355919E+02   0.330152E+00   0.387409E+01   0.451699E+01   0.328086E+02   0.510280E-15
  15   0.313568E+02  -0.319979E+00   0.381917E+01  -0.430479E+01   0.314864E+02   0.215888E-15
  16   0.279106E+02   0.310653E+00   0.377066E+01   0.411655E+01   0.303401E+02  -0.392523E-16
  17   0.250681E+02  -0.302069E+00   0.372751E+01  -0.394840E+01   0.293377E+02  -0.115794E-14
  18   0.226937E+02   0.294137E+00   0.368890E+01   0.379723E+01   0.284545E+02   0.502430E-14
  19   0.206873E+02  -0.286782E+00   0.365415E+01  -0.366053E+01   0.276708E+02  -0.255140E-14
  20   0.189734E+02   0.279939E+00   0.362271E+01   0.353627E+01   0.269711E+02   0.243364E-14
  21   0.174948E+02  -0.273553E+00   0.359413E+01  -0.342278E+01   0.263428E+02  -0.153084E-14
  22   0.162091E+02   0.267576E+00   0.356805E+01   0.331867E+01   0.257757E+02   0.235514E-15
  23   0.150832E+02  -0.261968E+00   0.354414E+01  -0.322278E+01   0.252616E+02  -0.130514E-13
  24   0.140907E+02   0.256692E+00   0.352216E+01   0.313413E+01   0.247933E+02  -0.137383E-15
  25   0.132105E+02  -0.251718E+00   0.350188E+01  -0.305190E+01   0.243651E+02  -0.427850E-14
  26   0.124253E+02   0.247019E+00   0.348310E+01   0.297538E+01   0.239722E+02  -0.529906E-14
  27   0.117212E+02  -0.242570E+00   0.346568E+01  -0.290397E+01   0.236104E+02  -0.588785E-14
  28   0.110864E+02   0.238350E+00   0.344946E+01   0.283715E+01   0.232762E+02  -0.588785E-16
  29   0.105115E+02  -0.234340E+00   0.343433E+01  -0.277446E+01   0.229667E+02   0.751682E-14
  30   0.998837E+01   0.230525E+00   0.342019E+01   0.271552E+01   0.226791E+02   0.219813E-14
  31   0.951035E+01  -0.226888E+00   0.340693E+01  -0.265998E+01   0.224114E+02  -0.113047E-13
  32   0.907224E+01   0.223416E+00   0.339448E+01   0.260753E+01   0.221614E+02  -0.504392E-14
  33   0.866963E+01  -0.220098E+00   0.338277E+01  -0.255791E+01   0.219276E+02  -0.904766E-14
  34   0.829874E+01   0.216922E+00   0.337173E+01   0.251088E+01   0.217084E+02   0.730093E-14
  35   0.795627E+01  -0.213879E+00   0.336131E+01  -0.246624E+01   0.215025E+02  -0.137776E-13
  36   0.763936E+01   0.210959E+00   0.335146E+01   0.242378E+01   0.213087E+02  -0.971495E-14
  37   0.734552E+01  -0.208155E+00   0.334213E+01  -0.238336E+01   0.211261E+02   0.105785E-13
  38   0.707254E+01   0.205459E+00   0.333328E+01   0.234480E+01   0.209536E+02  -0.777196E-14
  39   0.681849E+01  -0.202865E+00   0.332487E+01  -0.230798E+01   0.207905E+02  -0.172906E-13
  40   0.658167E+01   0.200366E+00   0.331688E+01   0.227278E+01   0.206360E+02  -0.122663E-14
  41   0.636054E+01  -0.197957E+00   0.330927E+01  -0.223907E+01   0.204895E+02  -0.240126E-13
  42   0.615370E+01   0.195632E+00   0.330202E+01   0.220677E+01   0.203503E+02  -0.183505E-14
  43   0.595992E+01  -0.193387E+00   0.329510E+01  -0.217578E+01   0.202180E+02  -0.108827E-13
  44   0.577807E+01   0.191217E+00   0.328849E+01   0.214602E+01   0.200921E+02  -0.105981E-14
  45   0.560716E+01  -0.189118E+00   0.328217E+01  -0.211740E+01   0.199720E+02  -0.691822E-14
  46   0.544628E+01   0.187086E+00   0.327611E+01   0.208986E+01   0.198574E+02   0.107355E-13
  47   0.529465E+01  -0.185119E+00   0.327032E+01  -0.206334E+01   0.197479E+02  -0.353271E-15
  48   0.515154E+01   0.183211E+00   0.326476E+01   0.203777E+01   0.196433E+02   0.192827E-13
  49   0.501629E+01  -0.181362E+00   0.325942E+01  -0.201310E+01   0.195431E+02   0.108631E-13
  50   0.488831E+01   0.179567E+00   0.325430E+01   0.198928E+01   0.194471E+02  -0.261813E-13
  51   0.476707E+01  -0.177824E+00   0.324937E+01  -0.196626E+01   0.193551E+02  -0.224719E-14
  52   0.465208E+01   0.176131E+00   0.324463E+01   0.194400E+01   0.192668E+02  -0.421668E-13
  53   0.454291E+01  -0.174485E+00   0.324007E+01  -0.192246E+01   0.191820E+02  -0.433738E-14
  54   0.443913E+01   0.172884E+00   0.323567E+01   0.190161E+01   0.191005E+02   0.209019E-13
  55   0.434040E+01  -0.171326E+00   0.323143E+01  -0.188140E+01   0.190221E+02  -0.126883E-13
  56   0.424636E+01   0.169810E+00   0.322735E+01   0.186180E+01   0.189466E+02  -0.707523E-14
  57   0.415670E+01  -0.168333E+00   0.322340E+01  -0.184280E+01   0.188739E+02   0.203818E-13
  58   0.407116E+01   0.166894E+00   0.321959E+01   0.182435E+01   0.188038E+02  -0.450813E-13
  59   0.398945E+01  -0.165491E+00   0.321590E+01  -0.180643E+01   0.187361E+02  -0.113145E-13
  60   0.391135E+01   0.164123E+00   0.321234E+01   0.178901E+01   0.186709E+02  -0.149159E-14
  61   0.383664E+01  -0.162788E+00   0.320889E+01  -0.177208E+01   0.186078E+02  -0.683579E-13
  62   0.376511E+01   0.161485E+00   0.320556E+01   0.175562E+01   0.185469E+02   0.356313E-13
  63   0.369658E+01  -0.160212E+00   0.320232E+01  -0.173959E+01   0.184880E+02   0.265051E-13
  64   0.363089E+01   0.158970E+00   0.319919E+01   0.172399E+01   0.184311E+02   0.468476E-13
  65   0.356788E+01  -0.157755E+00   0.319616E+01  -0.170879E+01   0.183759E+02  -0.144547E-13
  66   0.350740E+01   0.156569E+00   0.319321E+01   0.169398E+01   0.183225E+02  -0.308229E-13
  67   0.344932E+01  -0.155408E+00   0.319035E+01  -0.167954E+01   0.182707E+02   0.408911E-13
  68   0.339351E+01   0.154273E+00   0.318758E+01   0.166545E+01   0.182205E+02   0.125019E-13
  69   0.333985E+01  -0.153162E+00   0.318488E+01  -0.165171E+01   0.181719E+02   0.130514E-14
  70   0.328824E+01   0.152075E+00   0.318226E+01   0.163830E+01   0.181247E+02   0.132869E-13
  71   0.323857E+01  -0.151010E+00   0.317971E+01  -0.162521E+01   0.180788E+02   0.642757E-14
  72   0.319074E+01   0.149968E+00   0.317724E+01   0.161241E+01   0.180343E+02   0.191453E-13
  73   0.314468E+01  -0.148947E+00   0.317483E+01  -0.159991E+01   0.179911E+02   0.226093E-13
  74   0.310029E+01   0.147946E+00   0.317249E+01   0.158770E+01   0.179490E+02  -0.781219E-13
  75   0.305750E+01  -0.146966E+00   0.317020E+01  -0.157575E+01   0.179081E+02  -0.107846E-13
  76   0.301624E+01   0.146004E+00   0.316798E+01   0.156407E+01   0.178684E+02   0.736766E-13
  77   0.297644E+01  -0.145061E+00   0.316582E+01  -0.155263E+01   0.178297E+02  -0.224916E-13
  78   0.293804E+01   0.144137E+00   0.316371E+01   0.154145E+01   0.177920E+02   0.222757E-14
  79   0.290097E+01  -0.143229E+00   0.316165E+01  -0.153049E+01   0.177553E+02   0.306659E-13
  80   0.286517E+01   0.142339E+00   0.315964E+01   0.151977E+01   0.177196E+02  -0.530691E-13
  81   0.283060E+01  -0.141464E+00   0.315769E+01  -0.150926E+01   0.176848E+02   0.132781E-12
  82   0.279719E+01   0.140606E+00   0.315578E+01   0.149896E+01   0.176509E+02   0.905158E-13
  83   0.276488E+01  -0.139763E+00   0.315391E+01  -0.148887E+01   0.176178E+02   0.241794E-13
  84   0.273361E+01   0.138936E+00   0.315209E+01   0.147898E+01   0.175855E+02  -0.980523E-13
  85   0.270334E+01  -0.138122E+00   0.315031E+01  -0.146928E+01   0.175540E+02  -0.428635E-13
  86   0.267401E+01   0.137323E+00   0.314858E+01   0.145977E+01   0.175233E+02   0.114911E-13
  87   0.264558E+01  -0.136537E+00   0.314688E+01  -0.145044E+01   0.174932E+02  -0.518916E-13
  88   0.261800E+01   0.135765E+00   0.314522E+01   0.144128E+01   0.174639E+02  -0.986214E-14
  89   0.259124E+01  -0.135006E+00   0.314360E+01  -0.143229E+01   0.174353E+02   0.460233E-14
  90   0.256525E+01   0.134259E+00   0.314202E+01   0.142347E+01   0.174073E+02  -0.387617E-14
  91   0.254000E+01  -0.133525E+00   0.314046E+01  -0.141480E+01   0.173800E+02   0.668369E-13
  92   0.251546E+01   0.132802E+00   0.313895E+01   0.140629E+01   0.173533E+02   0.716747E-13
  93   0.249160E+01  -0.132091E+00   0.313746E+01  -0.139793E+01   0.173272E+02  -0.221677E-13
  94   0.246838E+01   0.131391E+00   0.313601E+01   0.138971E+01   0.173016E+02   0.213955E-12
  95   0.244578E+01  -0.130703E+00   0.313459E+01  -0.138164E+01   0.172766E+02  -0.523037E-13
  96   0.242378E+01   0.130025E+00   0.313319E+01   0.137371E+01   0.172521E+02  -0.982387E-13
  97   0.240234E+01  -0.129357E+00   0.313183E+01  -0.136590E+01   0.172282E+02   0.285462E-13
  98   0.238145E+01   0.128700E+00   0.313049E+01   0.135823E+01   0.172047E+02   0.907710E-14
  99   0.236108E+01  -0.128052E+00   0.312918E+01  -0.135069E+01   0.171818E+02  -0.333350E-13
 100   0.234121E+01   0.127414E+00   0.312789E+01   0.134327E+01   0.171593E+02  -0.309897E-13
 101   0.232183E+01  -0.126786E+00   0.312663E+01  -0.133597E+01   0.171373E+02  -0.346598E-13
 102   0.230291E+01   0.126167E+00   0.312540E+01   0.132878E+01   0.171157E+02  -0.950593E-13
 103   0.228443E+01  -0.125557E+00   0.312419E+01  -0.132171E+01   0.170946E+02  -0.176155E-12
 104   0.226638E+01   0.124955E+00   0.312300E+01   0.131475E+01   0.170738E+02   0.446495E-14
 105   0.224874E+01  -0.124362E+00   0.312184E+01  -0.130790E+01   0.170535E+02  -0.585644E-13
 106   0.223150E+01   0.123778E+00   0.312069E+01   0.130115E+01   0.170336E+02  -0.105618E-12
 107   0.221463E+01  -0.123201E+00   0.311957E+01  -0.129450E+01   0.170140E+02   0.101909E-12
 108   0.219814E+01   0.122633E+00   0.311847E+01   0.128796E+01   0.169948E+02   0.621855E-13
 109   0.218199E+01  -0.122072E+00   0.311739E+01  -0.128151E+01   0.169760E+02  -0.215368E-12
 110   0.216618E+01   0.121519E+00   0.311633E+01   0.127516E+01   0.169575E+02  -0.349346E-14
 111   0.215070E+01  -0.120974E+00   0.311528E+01  -0.126890E+01   0.169394E+02   0.514402E-13
 112   0.213553E+01   0.120436E+00   0.311426E+01   0.126273E+01   0.169216E+02  -0.347187E-13
 113   0.212066E+01  -0.119904E+00   0.311325E+01  -0.125665E+01   0.169042E+02   0.389089E-13
 114   0.210607E+01   0.119380E+00   0.311226E+01   0.125065E+01   0.168870E+02  -0.174810E-12
 115   0.209174E+01  -0.118863E+00   0.311129E+01  -0.124474E+01   0.168702E+02  -0.912027E-13
 116   0.207767E+01   0.118352E+00   0.311034E+01   0.123892E+01   0.168536E+02   0.198911E-13
 117   0.206385E+01  -0.117848E+00   0.310940E+01  -0.123317E+01   0.168373E+02  -0.415388E-13
 118   0.205025E+01   0.117350E+00   0.310848E+01   0.122750E+01   0.168214E+02  -0.479860E-14
 119   0.203688E+01  -0.116859E+00   0.310757E+01  -0.122191E+01   0.168057E+02  -0.670233E-13
 120   0.202372E+01   0.116373E+00   0.310668E+01   0.121639E+01   0.167902E+02   0.549532E-13
 121   0.201075E+01  -0.115894E+00   0.310580E+01  -0.121095E+01   0.167751E+02  -0.618715E-13
 122   0.199798E+01   0.115420E+00   0.310494E+01   0.120558E+01   0.167601E+02   0.128149E-12
 123   0.198539E+01  -0.114952E+00   0.310409E+01  -0.120028E+01   0.167455E+02  -0.187842E-12
 124   0.197297E+01   0.114490E+00   0.310325E+01   0.119505E+01   0.167310E+02  -0.462490E-13
 125   0.196071E+01  -0.114033E+00   0.310243E+01  -0.118988E+01   0.167168E+02  -0.370542E-13
 126   0.194861E+01   0.113582E+00   0.310162E+01   0.118478E+01   0.167029E+02  -0.606154E-13
 127   0.193666E+01  -0.113136E+00   0.310082E+01  -0.117975E+01   0.166892E+02   0.135852E-12
 128   0.192485E+01   0.112696E+00   0.310004E+01   0.117478E+01   0.166756E+02   0.145234E-13
 129   0.191318E+01  -0.112260E+00   0.309927E+01  -0.116987E+01   0.166623E+02  -0.130543E-12
 130   0.190163E+01   0.111829E+00   0.309850E+01   0.116502E+01   0.166492E+02  -0.160660E-12
 131   0.189021E+01  -0.111404E+00   0.309776E+01  -0.116023E+01   0.166364E+02   0.306757E-13
 132   0.187891E+01   0.110983E+00   0.309702E+01   0.115550E+01   0.166237E+02   0.173387E-12
 133   0.186771E+01  -0.110567E+00   0.309629E+01  -0.115083E+01   0.166112E+02   0.664149E-13
 134   0.185662E+01   0.110155E+00   0.309558E+01   0.114621E+01   0.165989E+02   0.103440E-12
 135   0.184563E+01  -0.109748E+00   0.309487E+01  -0.114165E+01   0.165867E+02  -0.528434E-13
 136   0.183473E+01   0.109346E+00   0.309418E+01   0.113714E+01   0.165748E+02   0.275188E-12
 137   0.182392E+01  -0.108948E+00   0.309349E+01  -0.113269E+01   0.165631E+02   0.915658E-13
 138   0.181320E+01   0.108554E+00   0.309282E+01   0.112828E+01   0.165515E+02  -0.425593E-13
 139   0.180256E+01  -0.108164E+00   0.309215E+01  -0.112393E+01   0.165401E+02  -0.449930E-13
 140   0.179199E+01   0.107779E+00   0.309150E+01   0.111962E+01   0.165288E+02   0.668271E-14
 141   0.178150E+01  -0.107398E+00   0.309085E+01  -0.111537E+01   0.165177E+02   0.134665E-12
 142   0.177107E+01   0.107021E+00   0.309021E+01   0.111116E+01   0.165068E+02  -0.145626E-12
 143   0.176071E+01  -0.106647E+00   0.308958E+01  -0.110700E+01   0.164960E+02   0.668172E-13
 144   0.175041E+01   0.106278E+00   0.308896E+01   0.110289E+01   0.164854E+02  -0.110966E-12
 145   0.174016E+01  -0.105912E+00   0.308835E+01  -0.109882E+01   0.164750E+02  -0.192395E-12
 146   0.172997E+01   0.105550E+00   0.308775E+01   0.109479E+01   0.164646E+02   0.231402E-12
 147   0.171984E+01  -0.105192E+00   0.308716E+01  -0.109081E+01   0.164545E+02   0.235808E-13
 148   0.170975E+01   0.104838E+00   0.308657E+01   0.108688E+01   0.164444E+02   0.596537E-13
 149   0.169970E+01  -0.104487E+00   0.308599E+01  -0.108298E+01   0.164345E+02   0.169256E-12
 150   0.168970E+01   0.104139E+00   0.308542E+01   0.107913E+01   0.164248E+02   0.690350E-13
 151   0.167974E+01  -0.103795E+00   0.308485E+01  -0.107531E+01   0.164151E+02  -0.562309E-12
 152   0.166982E+01   0.103454E+00   0.308430E+01   0.107154E+01   0.164056E+02  -0.121309E-12
 153   0.165993E+01  -0.103117E+00   0.308375E+01  -0.106781E+01   0.163963E+02  -0.218439E-12
 154   0.165007E+01   0.102783E+00   0.308321E+01   0.106411E+01   0.163870E+02  -0.141406E-12
 155   0.164025E+01  -0.102452E+00   0.308267E+01  -0.106045E+01   0.163779E+02   0.905747E-13
 156   0.163046E+01   0.102124E+00   0.308214E+01   0.105683E+01   0.163689E+02  -0.134410E-12
 157   0.162070E+01  -0.101800E+00   0.308162E+01  -0.105325E+01   0.163600E+02  -0.269977E-12
 158   0.161096E+01   0.101478E+00   0.308111E+01   0.104970E+01   0.163512E+02   0.245337E-12
 159   0.160125E+01  -0.101160E+00   0.308060E+01  -0.104619E+01   0.163425E+02   0.165841E-13
 160   0.159156E+01   0.100845E+00   0.308010E+01   0.104271E+01   0.163340E+02   0.105010E-12
 161   0.158189E+01  -0.100532E+00   0.307960E+01  -0.103927E+01   0.163255E+02   0.157588E-12
 162   0.157224E+01   0.100222E+00   0.307911E+01   0.103586E+01   0.163172E+02  -0.105913E-12
 163   0.156262E+01  -0.999156E-01   0.307863E+01  -0.103248E+01   0.163090E+02  -0.182131E-13
 164   0.155301E+01   0.996116E-01   0.307815E+01   0.102914E+01   0.163008E+02   0.294034E-12
 165   0.154341E+01  -0.993103E-01   0.307768E+01  -0.102583E+01   0.162928E+02  -0.176586E-12
 166   0.153384E+01   0.990118E-01   0.307721E+01   0.102255E+01   0.162848E+02   0.370591E-13
 167   0.152427E+01  -0.987159E-01   0.307675E+01  -0.101930E+01   0.162770E+02  -0.718808E-14
 168   0.151472E+01   0.984227E-01   0.307630E+01   0.101608E+01   0.162693E+02   0.213302E-12
 169   0.150518E+01  -0.981321E-01   0.307585E+01  -0.101290E+01   0.162616E+02   0.175414E-12
 170   0.149566E+01   0.978440E-01   0.307540E+01   0.100974E+01   0.162541E+02   0.227119E-12
 171   0.148614E+01  -0.975585E-01   0.307496E+01  -0.100661E+01   0.162466E+02   0.153084E-13
 172   0.147663E+01   0.972754E-01   0.307453E+01   0.100351E+01   0.162392E+02   0.691773E-13
 173   0.146713E+01  -0.969948E-01   0.307410E+01  -0.100044E+01   0.162319E+02   0.258560E-12
 174   0.145763E+01   0.967166E-01   0.307367E+01   0.997394E+00   0.162247E+02   0.312399E-12
 175   0.144815E+01  -0.964408E-01   0.307325E+01  -0.994377E+00   0.162176E+02  -0.811394E-13
 176   0.143867E+01   0.961673E-01   0.307284E+01   0.991388E+00   0.162105E+02   0.167622E-12
 177   0.142919E+01  -0.958962E-01   0.307243E+01  -0.988426E+00   0.162036E+02   0.385826E-12
 178   0.141972E+01   0.956273E-01   0.307202E+01   0.985490E+00   0.161967E+02   0.830922E-13
 179   0.141025E+01  -0.953607E-01   0.307162E+01  -0.982580E+00   0.161899E+02  -0.157706E-12
 180   0.140078E+01   0.950962E-01   0.307122E+01   0.979696E+00   0.161832E+02   0.212012E-12
 181   0.139132E+01  -0.948340E-01   0.307083E+01  -0.976836E+00   0.161765E+02   0.228458E-12
 182   0.138186E+01   0.945739E-01   0.307044E+01   0.974002E+00   0.161699E+02   0.404122E-12
 183   0.137239E+01  -0.943160E-01   0.307006E+01  -0.971192E+00   0.161634E+02   0.410044E-12
 184   0.136293E+01   0.940602E-01   0.306968E+01   0.968406E+00   0.161570E+02  -0.226422E-12
 185   0.135347E+01  -0.938064E-01   0.306930E+01  -0.965644E+00   0.161506E+02   0.506021E-12
 186   0.134401E+01   0.935547E-01   0.306893E+01   0.962905E+00   0.161443E+02   0.200830E-12
 187   0.133455E+01  -0.933049E-01   0.306857E+01  -0.960189E+00   0.161381E+02  -0.490261E-13
 188   0.132509E+01   0.930572E-01   0.306820E+01   0.957496E+00   0.161320E+02   0.591729E-13
 189   0.131562E+01  -0.928114E-01   0.306784E+01  -0.954826E+00   0.161259E+02   0.545720E-12
 190   0.130615E+01   0.925676E-01   0.306749E+01   0.952178E+00   0.161199E+02   0.132226E-12
 191   0.129668E+01  -0.923257E-01   0.306713E+01  -0.949551E+00   0.161139E+02   0.250592E-12
 192   0.128720E+01   0.920857E-01   0.306678E+01   0.946946E+00   0.161080E+02  -0.153280E-12
 193   0.127773E+01  -0.918475E-01   0.306644E+01  -0.944363E+00   0.161022E+02  -0.141264E-12
 194   0.126824E+01   0.916112E-01   0.306610E+01   0.941800E+00   0.160964E+02   0.705649E-12
 195   0.125876E+01  -0.913766E-01   0.306576E+01  -0.939258E+00   0.160907E+02   0.133340E-12
 196   0.124927E+01   0.911439E-01   0.306543E+01   0.936736E+00   0.160850E+02   0.430451E-13
 197   0.123977E+01  -0.909130E-01   0.306509E+01  -0.934235E+00   0.160794E+02  -0.671254E-12
 198   0.123027E+01   0.906838E-01   0.306477E+01   0.931754E+00   0.160739E+02  -0.423640E-12
 199   0.122076E+01  -0.904563E-01   0.306444E+01  -0.929292E+00   0.160684E+02  -0.201315E-13
 200   0.121125E+01   0.902305E-01   0.306412E+01   0.926849E+00   0.160630E+02   0.194790E-14


==> results/case4/A_2_0_3to200_0_15000/chisquare/13000sim/real_ALMl1l2.dat <==
   2   2   0.673585E+01   0.179452E+04   0.406328E+00   0.615176E+01   0.104902E+02   0.100933E+03   0.372918E+03   0.302814E+04
   3   3  -0.641207E+01   0.820376E+03  -0.435697E+00   0.536220E+01  -0.752471E+01   0.626134E+02  -0.153545E+03   0.109377E+04
   4   4  -0.272105E-01   0.464746E+03   0.463810E+00   0.515325E+01   0.736879E+01   0.592383E+02   0.142020E+03   0.104001E+04
   5   5  -0.338986E+00   0.289650E+03  -0.517943E+00   0.509806E+01  -0.990307E+01   0.676262E+02  -0.259019E+03   0.163263E+04
   6   6  -0.648963E+00   0.196137E+03   0.391963E+00   0.489985E+01   0.716367E+01   0.637333E+02   0.202073E+03   0.161816E+04
   7   7  -0.809959E+00   0.142129E+03  -0.419575E+00   0.451228E+01  -0.666711E+01   0.490876E+02  -0.139860E+03   0.919364E+03
   8   8   0.124856E+01   0.106658E+03   0.388492E+00   0.433269E+01   0.625570E+01   0.436730E+02   0.127466E+03   0.762244E+03
   9   9   0.455527E+00   0.830619E+02  -0.388314E+00   0.417690E+01  -0.499575E+01   0.361770E+02  -0.734626E+02   0.467706E+03
  10  10  -0.864522E+00   0.682541E+02   0.358111E+00   0.410344E+01   0.482947E+01   0.367807E+02   0.824831E+02   0.547952E+03
  11  11   0.680529E+00   0.569167E+02  -0.400254E+00   0.433434E+01  -0.668733E+01   0.459493E+02  -0.146121E+03   0.884623E+03
  12  12  -0.444207E-01   0.477016E+02   0.392749E+00   0.388280E+01   0.526933E+01   0.318936E+02   0.815831E+02   0.422973E+03
  13  13   0.423527E+00   0.408210E+02  -0.321753E+00   0.378648E+01  -0.470875E+01   0.317381E+02  -0.884655E+02   0.502809E+03
  14  14   0.686211E-01   0.358043E+02   0.311290E+00   0.377492E+01   0.404853E+01   0.288295E+02   0.604488E+02   0.347489E+03
  15  15  -0.238745E+00   0.312746E+02  -0.367848E+00   0.401316E+01  -0.617119E+01   0.408118E+02  -0.134776E+03   0.797846E+03
  16  16  -0.572911E-01   0.276835E+02   0.328618E+00   0.377955E+01   0.454659E+01   0.315129E+02   0.808655E+02   0.465691E+03
  17  17  -0.259990E+00   0.252554E+02  -0.362473E+00   0.386951E+01  -0.529937E+01   0.343664E+02  -0.101647E+03   0.566608E+03
  18  18   0.378255E-01   0.225936E+02   0.270247E+00   0.366362E+01   0.341306E+01   0.273969E+02   0.533441E+02   0.338282E+03
  19  19  -0.879265E-01   0.208583E+02  -0.279592E+00   0.363753E+01  -0.361254E+01   0.267037E+02  -0.566597E+02   0.333846E+03
  20  20   0.298491E+00   0.189268E+02   0.290288E+00   0.372293E+01   0.418035E+01   0.302433E+02   0.757244E+02   0.448743E+03
  21  21  -0.908370E-01   0.173916E+02  -0.257932E+00   0.340425E+01  -0.258372E+01   0.209010E+02  -0.279519E+02   0.183291E+03
  22  22   0.312883E-01   0.163804E+02   0.313129E+00   0.357089E+01   0.340311E+01   0.244750E+02   0.415748E+02   0.248919E+03
  23  23   0.190824E-01   0.151765E+02  -0.254531E+00   0.363745E+01  -0.368879E+01   0.280877E+02  -0.633255E+02   0.363092E+03
  24  24   0.249617E-01   0.140904E+02   0.275570E+00   0.342649E+01   0.303437E+01   0.213969E+02   0.354294E+02   0.195237E+03
  25  25  -0.134742E+00   0.133606E+02  -0.252623E+00   0.350895E+01  -0.289049E+01   0.240346E+02  -0.369149E+02   0.255893E+03
  26  26   0.320729E-01   0.124433E+02   0.241307E+00   0.345317E+01   0.301457E+01   0.233755E+02   0.416436E+02   0.250565E+03
  27  27  -0.493957E-01   0.116767E+02  -0.203170E+00   0.337153E+01  -0.217550E+01   0.207446E+02  -0.260118E+02   0.190726E+03
  28  28   0.538202E-01   0.109219E+02   0.208050E+00   0.335511E+01   0.246996E+01   0.216301E+02   0.350651E+02   0.224867E+03
  29  29   0.576244E-01   0.104586E+02  -0.236771E+00   0.340313E+01  -0.283068E+01   0.221465E+02  -0.376588E+02   0.221973E+03
  30  30  -0.189375E-01   0.993533E+01   0.191980E+00   0.340288E+01   0.224501E+01   0.219069E+02   0.316179E+02   0.227121E+03
  31  31   0.140142E+00   0.947901E+01  -0.217543E+00   0.337177E+01  -0.234186E+01   0.210476E+02  -0.285259E+02   0.199508E+03
  32  32   0.214662E+00   0.905753E+01   0.290613E+00   0.345050E+01   0.348794E+01   0.238070E+02   0.505962E+02   0.281317E+03
  33  33  -0.121805E+00   0.878973E+01  -0.181253E+00   0.341027E+01  -0.219185E+01   0.227982E+02  -0.325610E+02   0.247954E+03
  34  34   0.277675E-01   0.825321E+01   0.185845E+00   0.333226E+01   0.209839E+01   0.204616E+02   0.248209E+02   0.185786E+03
  35  35   0.493854E-01   0.788212E+01  -0.175479E+00   0.333398E+01  -0.187150E+01   0.202108E+02  -0.222469E+02   0.178880E+03
  36  36  -0.321621E-01   0.771634E+01   0.191778E+00   0.333233E+01   0.206532E+01   0.204844E+02   0.255785E+02   0.192458E+03
  37  37  -0.183834E-01   0.734706E+01  -0.214247E+00   0.330993E+01  -0.221148E+01   0.204449E+02  -0.263004E+02   0.193612E+03
  38  38  -0.416117E-02   0.711726E+01   0.286440E+00   0.345077E+01   0.372969E+01   0.258072E+02   0.685552E+02   0.408440E+03
  39  39  -0.572713E-01   0.683189E+01  -0.236179E+00   0.325207E+01  -0.251293E+01   0.191870E+02  -0.306368E+02   0.177219E+03
  40  40   0.108752E+00   0.656832E+01   0.156830E+00   0.330599E+01   0.151704E+01   0.200297E+02   0.163792E+02   0.180027E+03
  41  41  -0.127426E-01   0.634458E+01  -0.228004E+00   0.337891E+01  -0.288765E+01   0.229855E+02  -0.503758E+02   0.315566E+03
  42  42   0.530483E-01   0.611547E+01   0.194708E+00   0.327047E+01   0.199751E+01   0.192705E+02   0.219103E+02   0.168739E+03
  43  43   0.655687E-01   0.587316E+01  -0.189755E+00   0.321106E+01  -0.202622E+01   0.181056E+02  -0.223404E+02   0.149457E+03
  44  44  -0.910471E-02   0.572694E+01   0.188057E+00   0.329678E+01   0.179790E+01   0.195751E+02   0.167666E+02   0.169271E+03
  45  45  -0.515077E-02   0.560048E+01  -0.177381E+00   0.319453E+01  -0.186769E+01   0.185084E+02  -0.219228E+02   0.159868E+03
  46  46   0.519240E-03   0.543264E+01   0.162226E+00   0.330664E+01   0.184870E+01   0.207752E+02   0.253470E+02   0.208852E+03
  47  47  -0.431434E-01   0.533851E+01  -0.221636E+00   0.325837E+01  -0.236347E+01   0.192255E+02  -0.279263E+02   0.171538E+03
  48  48   0.152783E-01   0.512267E+01   0.120749E+00   0.323381E+01   0.132311E+01   0.187872E+02   0.165572E+02   0.161715E+03
  49  49  -0.345484E-01   0.509446E+01  -0.207227E+00   0.341090E+01  -0.276132E+01   0.238817E+02  -0.467809E+02   0.307685E+03
  50  50   0.213229E-01   0.488404E+01   0.138109E+00   0.323480E+01   0.139944E+01   0.189188E+02   0.169446E+02   0.165488E+03
  51  51  -0.496548E-01   0.475740E+01  -0.177553E+00   0.320163E+01  -0.183711E+01   0.183065E+02  -0.202220E+02   0.154038E+03
  52  52  -0.157708E-01   0.461496E+01   0.208675E+00   0.323794E+01   0.203196E+01   0.186226E+02   0.220177E+02   0.160051E+03
  53  53   0.627705E-01   0.450902E+01  -0.160113E+00   0.314679E+01  -0.150268E+01   0.173387E+02  -0.155195E+02   0.138014E+03
  54  54   0.121150E+00   0.445195E+01   0.145584E+00   0.321544E+01   0.159126E+01   0.182941E+02   0.198216E+02   0.153765E+03
  55  55   0.105006E-01   0.433901E+01  -0.166962E+00   0.326955E+01  -0.195215E+01   0.206514E+02  -0.318295E+02   0.248369E+03
  56  56   0.325220E-01   0.422548E+01   0.133632E+00   0.328130E+01   0.170275E+01   0.200034E+02   0.250643E+02   0.193452E+03
  57  57  -0.304968E-01   0.416814E+01  -0.178633E+00   0.323677E+01  -0.196993E+01   0.193839E+02  -0.240887E+02   0.179436E+03
  58  58   0.401760E-02   0.405817E+01   0.168476E+00   0.321145E+01   0.175594E+01   0.187208E+02   0.190175E+02   0.162124E+03
  59  59  -0.116482E-01   0.394148E+01  -0.206290E+00   0.326682E+01  -0.244256E+01   0.198825E+02  -0.313468E+02   0.187128E+03
  60  60   0.547625E-02   0.392687E+01   0.166999E+00   0.319697E+01   0.170805E+01   0.179265E+02   0.187992E+02   0.145057E+03
  61  61  -0.735901E-01   0.387416E+01  -0.155946E+00   0.317709E+01  -0.144578E+01   0.179816E+02  -0.147521E+02   0.149855E+03
  62  62   0.534447E-01   0.380127E+01   0.191400E+00   0.327068E+01   0.203761E+01   0.195482E+02   0.241210E+02   0.173143E+03
  63  63   0.245145E-01   0.372094E+01  -0.189321E+00   0.336168E+01  -0.251027E+01   0.221966E+02  -0.376545E+02   0.240560E+03
  64  64   0.915527E-02   0.364082E+01   0.104962E+00   0.320557E+01   0.119489E+01   0.184854E+02   0.148197E+02   0.158801E+03
  65  65  -0.165165E-01   0.356802E+01  -0.144888E+00   0.309303E+01  -0.128271E+01   0.159283E+02  -0.111155E+02   0.111154E+03
  66  66   0.514867E-02   0.351224E+01   0.134467E+00   0.316290E+01   0.143960E+01   0.170312E+02   0.156704E+02   0.126209E+03
  67  67  -0.205173E-01   0.348491E+01  -0.160099E+00   0.316444E+01  -0.173839E+01   0.181986E+02  -0.209066E+02   0.160679E+03
  68  68   0.162282E-01   0.337603E+01   0.108403E+00   0.305040E+01   0.104465E+01   0.155349E+02   0.976692E+01   0.108152E+03
  69  69   0.219179E-01   0.335925E+01  -0.181650E+00   0.321944E+01  -0.195182E+01   0.185967E+02  -0.234616E+02   0.160358E+03
  70  70   0.306383E-02   0.325121E+01   0.168037E+00   0.323346E+01   0.188615E+01   0.186682E+02   0.219056E+02   0.158431E+03
  71  71  -0.398532E-01   0.324763E+01  -0.103500E+00   0.312723E+01  -0.884885E+00   0.167731E+02  -0.866402E+01   0.127231E+03
  72  72  -0.496559E-01   0.315987E+01   0.162742E+00   0.322887E+01   0.189030E+01   0.189188E+02   0.226013E+02   0.162122E+03
  73  73  -0.315901E-01   0.314826E+01  -0.168793E+00   0.317777E+01  -0.186797E+01   0.181375E+02  -0.229015E+02   0.155944E+03
  74  74   0.723141E-02   0.310196E+01   0.133131E+00   0.306358E+01   0.119072E+01   0.156520E+02   0.105934E+02   0.108796E+03
  75  75  -0.306820E-01   0.305478E+01  -0.173939E+00   0.318512E+01  -0.181341E+01   0.176465E+02  -0.197515E+02   0.138177E+03
  76  76   0.632687E-02   0.300980E+01   0.136680E+00   0.314575E+01   0.134511E+01   0.168654E+02   0.139290E+02   0.125892E+03
  77  77   0.394182E-02   0.297587E+01  -0.733562E-01   0.316208E+01  -0.622607E+00   0.177819E+02  -0.580438E+01   0.149563E+03
  78  78  -0.708913E-02   0.291222E+01   0.148519E+00   0.318170E+01   0.169448E+01   0.182756E+02   0.219161E+02   0.161015E+03
  79  79  -0.194604E-01   0.289361E+01  -0.164838E+00   0.321518E+01  -0.186393E+01   0.187040E+02  -0.227336E+02   0.161598E+03
  80  80  -0.204131E-01   0.284035E+01   0.110647E+00   0.312791E+01   0.122394E+01   0.169269E+02   0.142222E+02   0.129870E+03
  81  81   0.759224E-02   0.282812E+01  -0.200061E+00   0.323706E+01  -0.238491E+01   0.194852E+02  -0.306182E+02   0.182704E+03
  82  82   0.210249E-01   0.280394E+01   0.184404E+00   0.313463E+01   0.195728E+01   0.176618E+02   0.233492E+02   0.155678E+03
  83  83   0.190752E-01   0.274141E+01  -0.176175E+00   0.310220E+01  -0.162718E+01   0.160627E+02  -0.145306E+02   0.113401E+03
  84  84   0.474232E-02   0.276062E+01   0.166105E+00   0.316756E+01   0.177618E+01   0.176047E+02   0.196574E+02   0.140675E+03
  85  85   0.841083E-03   0.271874E+01  -0.151945E+00   0.313780E+01  -0.169320E+01   0.180716E+02  -0.211774E+02   0.161825E+03
  86  86   0.173327E-03   0.264480E+01   0.179485E+00   0.314564E+01   0.188757E+01   0.178155E+02   0.225218E+02   0.154737E+03
  87  87  -0.160965E-01   0.265539E+01  -0.142548E+00   0.309675E+01  -0.141962E+01   0.171076E+02  -0.158775E+02   0.141710E+03
  88  88   0.327263E-01   0.261002E+01   0.181478E+00   0.323435E+01   0.215245E+01   0.194695E+02   0.277084E+02   0.181039E+03
  89  89  -0.473600E-01   0.258258E+01  -0.153951E+00   0.321418E+01  -0.180573E+01   0.187177E+02  -0.223735E+02   0.162469E+03
  90  90  -0.151742E-01   0.256682E+01   0.153629E+00   0.322026E+01   0.164682E+01   0.181757E+02   0.188654E+02   0.147024E+03
  91  91  -0.647189E-02   0.252408E+01  -0.106496E+00   0.309291E+01  -0.110268E+01   0.163044E+02  -0.122235E+02   0.121036E+03
  92  92  -0.418666E-02   0.250715E+01   0.973677E-01   0.305865E+01   0.872337E+00   0.158539E+02   0.810232E+01   0.116522E+03
  93  93   0.244907E-01   0.247151E+01  -0.914588E-01   0.303782E+01  -0.920879E+00   0.154382E+02  -0.937202E+01   0.108680E+03
  94  94  -0.986142E-02   0.249015E+01   0.111861E+00   0.311374E+01   0.107111E+01   0.165537E+02   0.101756E+02   0.122495E+03
  95  95   0.145191E-01   0.246357E+01  -0.142886E+00   0.314095E+01  -0.157411E+01   0.184695E+02  -0.215882E+02   0.178780E+03
  96  96   0.528544E-02   0.242116E+01   0.101116E+00   0.310170E+01   0.967058E+00   0.162102E+02   0.102487E+02   0.117378E+03
  97  97   0.931102E-02   0.239772E+01  -0.133527E+00   0.310765E+01  -0.169007E+01   0.174764E+02  -0.222809E+02   0.151843E+03
  98  98  -0.232017E-02   0.237332E+01   0.164628E+00   0.324114E+01   0.185089E+01   0.190290E+02   0.223795E+02   0.163528E+03
  99  99  -0.921229E-02   0.236038E+01  -0.123291E+00   0.316316E+01  -0.126532E+01   0.177825E+02  -0.151616E+02   0.149512E+03
 100 100  -0.224839E-01   0.235680E+01   0.148797E+00   0.313910E+01   0.162667E+01   0.171838E+02   0.190167E+02   0.134784E+03
 101 101   0.245538E-01   0.232749E+01  -0.116920E+00   0.310223E+01  -0.118161E+01   0.163592E+02  -0.122618E+02   0.119966E+03
 102 102   0.161357E-01   0.230766E+01   0.954775E-01   0.317837E+01   0.888810E+00   0.175712E+02   0.856103E+01   0.142154E+03
 103 103   0.251585E-01   0.225188E+01  -0.146138E+00   0.318228E+01  -0.161964E+01   0.180924E+02  -0.191989E+02   0.154052E+03
 104 104   0.136142E-01   0.225530E+01   0.116472E+00   0.315858E+01   0.138788E+01   0.177364E+02   0.172859E+02   0.148237E+03
 105 105  -0.249302E-01   0.227125E+01  -0.112061E+00   0.302638E+01  -0.100969E+01   0.152860E+02  -0.878918E+01   0.107231E+03
 106 106   0.177659E-01   0.224097E+01   0.120857E+00   0.303045E+01   0.117113E+01   0.153525E+02   0.119992E+02   0.109723E+03
 107 107  -0.195951E-01   0.221416E+01  -0.143699E+00   0.315982E+01  -0.152570E+01   0.177676E+02  -0.166361E+02   0.144170E+03
 108 108   0.102758E-01   0.219689E+01   0.137281E+00   0.316286E+01   0.153519E+01   0.184009E+02   0.201799E+02   0.167014E+03
 109 109  -0.113948E-01   0.217220E+01  -0.114850E+00   0.320242E+01  -0.149285E+01   0.186664E+02  -0.225826E+02   0.177216E+03
 110 110   0.284681E-02   0.215753E+01   0.130726E+00   0.309316E+01   0.144252E+01   0.167649E+02   0.169009E+02   0.134267E+03
 111 111  -0.224790E-01   0.215485E+01  -0.107455E+00   0.314171E+01  -0.151319E+01   0.192679E+02  -0.265734E+02   0.214050E+03
 112 112   0.140081E-02   0.211882E+01   0.127401E+00   0.315091E+01   0.139815E+01   0.180126E+02   0.190014E+02   0.161736E+03
 113 113   0.124852E-01   0.212674E+01  -0.109499E+00   0.306495E+01  -0.849445E+00   0.160266E+02  -0.624386E+01   0.119548E+03
 114 114   0.456657E-01   0.208384E+01   0.121590E+00   0.322269E+01   0.155364E+01   0.196322E+02   0.240992E+02   0.202400E+03
 115 115  -0.162789E-01   0.210385E+01  -0.157897E+00   0.310641E+01  -0.166081E+01   0.169939E+02  -0.194215E+02   0.137924E+03
 116 116   0.276421E-01   0.209598E+01   0.134925E+00   0.312068E+01   0.171872E+01   0.174030E+02   0.223080E+02   0.148852E+03
 117 117  -0.429371E-01   0.205701E+01  -0.912682E-01   0.310690E+01  -0.926467E+00   0.168579E+02  -0.995196E+01   0.133717E+03
 118 118  -0.540232E-02   0.204383E+01   0.702935E-01   0.300812E+01   0.708223E+00   0.150632E+02   0.728857E+01   0.104135E+03
 119 119   0.365066E-01   0.202707E+01  -0.109023E+00   0.307874E+01  -0.113795E+01   0.164171E+02  -0.130272E+02   0.125677E+03
 120 120  -0.210848E-02   0.203312E+01   0.825421E-01   0.303576E+01   0.625301E+00   0.156117E+02   0.530600E+01   0.113375E+03
 121 121  -0.173990E-03   0.202344E+01  -0.118745E+00   0.317773E+01  -0.134801E+01   0.183754E+02  -0.187761E+02   0.166175E+03
 122 122   0.872234E-02   0.201202E+01   0.128882E+00   0.309386E+01   0.147995E+01   0.170232E+02   0.190183E+02   0.145299E+03
 123 123   0.116468E-01   0.197604E+01  -0.126486E+00   0.311232E+01  -0.131735E+01   0.170351E+02  -0.151517E+02   0.137105E+03
 124 124   0.174067E-02   0.196047E+01   0.128068E+00   0.313542E+01   0.137644E+01   0.176876E+02   0.174834E+02   0.153422E+03
 125 125  -0.166792E-01   0.196346E+01  -0.121122E+00   0.307615E+01  -0.129708E+01   0.161991E+02  -0.143333E+02   0.122265E+03
 126 126  -0.357943E-02   0.197247E+01   0.938923E-01   0.314583E+01   0.108008E+01   0.176022E+02   0.139136E+02   0.150096E+03
 127 127   0.120637E-01   0.192295E+01  -0.851236E-01   0.308041E+01  -0.122855E+01   0.170436E+02  -0.185692E+02   0.151750E+03
 128 128   0.134949E-01   0.192050E+01   0.149841E+00   0.301414E+01   0.127686E+01   0.151299E+02   0.106095E+02   0.104025E+03
 129 129   0.908675E-02   0.190047E+01  -0.126406E+00   0.315240E+01  -0.145999E+01   0.181195E+02  -0.187141E+02   0.160464E+03
 130 130   0.155317E-02   0.191446E+01   0.130715E+00   0.310472E+01   0.146419E+01   0.171344E+02   0.185276E+02   0.141402E+03
 131 131   0.388838E-02   0.188465E+01  -0.106100E+00   0.314763E+01  -0.118523E+01   0.173012E+02  -0.132621E+02   0.135453E+03
 132 132  -0.306130E-02   0.187083E+01   0.130455E+00   0.317750E+01   0.128381E+01   0.176326E+02   0.138515E+02   0.141780E+03
 133 133  -0.665614E-02   0.185314E+01  -0.754365E-01   0.306335E+01  -0.631643E+00   0.158948E+02  -0.579621E+01   0.114976E+03
 134 134  -0.759603E-03   0.184829E+01   0.145864E+00   0.319529E+01   0.172365E+01   0.190253E+02   0.220626E+02   0.179586E+03
 135 135  -0.116820E-01   0.183179E+01  -0.149689E+00   0.311281E+01  -0.148995E+01   0.167513E+02  -0.142945E+02   0.132858E+03
 136 136  -0.263749E-01   0.182002E+01   0.127654E+00   0.309384E+01   0.129486E+01   0.161508E+02   0.129617E+02   0.116475E+03
 137 137  -0.135233E-01   0.181688E+01  -0.953711E-01   0.310975E+01  -0.858519E+00   0.168428E+02  -0.867541E+01   0.132557E+03
 138 138  -0.514929E-02   0.179657E+01   0.131252E+00   0.315544E+01   0.156448E+01   0.176655E+02   0.198914E+02   0.148314E+03
 139 139   0.116868E-01   0.183062E+01  -0.100502E+00   0.318234E+01  -0.109284E+01   0.175055E+02  -0.125376E+02   0.135635E+03
 140 140  -0.498089E-02   0.178748E+01   0.948604E-01   0.310387E+01   0.905673E+00   0.162996E+02   0.991097E+01   0.119809E+03
 141 141   0.124255E-01   0.178547E+01  -0.890009E-01   0.306947E+01  -0.983453E+00   0.160271E+02  -0.104550E+02   0.117362E+03
 142 142  -0.192782E-01   0.178144E+01   0.991118E-01   0.311327E+01   0.103447E+01   0.168934E+02   0.114247E+02   0.133289E+03
 143 143   0.539730E-02   0.175348E+01  -0.942461E-01   0.306653E+01  -0.999440E+00   0.156604E+02  -0.111349E+02   0.111077E+03
 144 144  -0.103670E-01   0.175207E+01   0.109181E+00   0.307466E+01   0.111358E+01   0.158946E+02   0.109693E+02   0.114272E+03
 145 145   0.226649E-01   0.174084E+01  -0.108304E+00   0.302815E+01  -0.107842E+01   0.154267E+02  -0.115701E+02   0.112966E+03
 146 146   0.283172E-01   0.172838E+01   0.132414E+00   0.315657E+01   0.154032E+01   0.178955E+02   0.195766E+02   0.154482E+03
 147 147  -0.223669E-02   0.171595E+01  -0.100864E+00   0.309600E+01  -0.107612E+01   0.170200E+02  -0.147912E+02   0.149778E+03
 148 148   0.261230E-01   0.170878E+01   0.124630E+00   0.313571E+01   0.146538E+01   0.177345E+02   0.189794E+02   0.155230E+03
 149 149  -0.152257E-01   0.169441E+01  -0.710935E-01   0.322828E+01  -0.736548E+00   0.189695E+02  -0.882390E+01   0.168748E+03
 150 150  -0.435302E-01   0.167349E+01   0.114775E+00   0.302596E+01   0.124008E+01   0.155399E+02   0.136600E+02   0.114765E+03
 151 151  -0.646715E-02   0.168611E+01  -0.923891E-01   0.308181E+01  -0.953325E+00   0.158981E+02  -0.106878E+02   0.113360E+03
 152 152   0.165526E-01   0.166747E+01   0.110417E+00   0.310597E+01   0.114353E+01   0.164281E+02   0.119605E+02   0.122522E+03
 153 153  -0.787243E-02   0.164700E+01  -0.966876E-01   0.302297E+01  -0.923830E+00   0.152280E+02  -0.942845E+01   0.107828E+03
 154 154   0.240785E-01   0.164967E+01   0.135329E+00   0.311590E+01   0.131786E+01   0.171827E+02   0.153154E+02   0.144451E+03
 155 155   0.778801E-02   0.165308E+01  -0.879844E-01   0.301427E+01  -0.101322E+01   0.152301E+02  -0.111302E+02   0.107461E+03
 156 156  -0.650311E-03   0.162401E+01   0.656879E-01   0.298815E+01   0.699119E+00   0.144834E+02   0.702046E+01   0.945377E+02
 157 157   0.821267E-02   0.162788E+01  -0.109594E+00   0.308835E+01  -0.123949E+01   0.165591E+02  -0.150718E+02   0.129598E+03
 158 158   0.151196E-01   0.161889E+01   0.988964E-01   0.314439E+01   0.101522E+01   0.177797E+02   0.120848E+02   0.151054E+03
 159 159   0.840203E-02   0.159899E+01  -0.882963E-01   0.304970E+01  -0.815758E+00   0.157065E+02  -0.845152E+01   0.111870E+03
 160 160   0.100776E-01   0.158021E+01   0.996941E-01   0.316094E+01   0.102990E+01   0.178325E+02   0.116332E+02   0.150592E+03
 161 161  -0.207136E-01   0.156250E+01  -0.895205E-01   0.314613E+01  -0.109081E+01   0.176002E+02  -0.153623E+02   0.149707E+03
 162 162   0.160955E-01   0.155727E+01   0.902560E-01   0.313979E+01   0.111088E+01   0.175090E+02   0.145726E+02   0.145921E+03
 163 163  -0.128963E-01   0.155620E+01  -0.117442E+00   0.301612E+01  -0.118017E+01   0.153542E+02  -0.114765E+02   0.109771E+03
 164 164  -0.124470E-01   0.154808E+01   0.102199E+00   0.301054E+01   0.107398E+01   0.156105E+02   0.129440E+02   0.120094E+03
 165 165  -0.349798E-01   0.154057E+01  -0.654335E-01   0.309399E+01  -0.735282E+00   0.161825E+02  -0.823830E+01   0.119880E+03
 166 166  -0.110470E-03   0.153282E+01   0.108091E+00   0.301720E+01   0.101180E+01   0.148057E+02   0.895449E+01   0.970735E+02
 167 167  -0.112571E-01   0.153304E+01  -0.100306E+00   0.301765E+01  -0.973909E+00   0.150176E+02  -0.102079E+02   0.101997E+03
 168 168  -0.119605E-02   0.151367E+01   0.783886E-01   0.297739E+01   0.807419E+00   0.147225E+02   0.886833E+01   0.101577E+03
 169 169  -0.381464E-03   0.150923E+01  -0.111099E+00   0.299189E+01  -0.115980E+01   0.149151E+02  -0.117158E+02   0.103642E+03
 170 170   0.813146E-02   0.150336E+01   0.662084E-01   0.293654E+01   0.622346E+00   0.140064E+02   0.571641E+01   0.918637E+02
 171 171   0.821988E-02   0.146763E+01  -0.731956E-01   0.295246E+01  -0.827669E+00   0.145475E+02  -0.101016E+02   0.102163E+03
 172 172  -0.117666E-01   0.148377E+01   0.112498E+00   0.320813E+01   0.130283E+01   0.186398E+02   0.185561E+02   0.167432E+03
 173 173  -0.560224E-02   0.147617E+01  -0.108848E+00   0.303934E+01  -0.114448E+01   0.155410E+02  -0.127722E+02   0.113001E+03
 174 174   0.102081E-01   0.145171E+01   0.644816E-01   0.308130E+01   0.699970E+00   0.164813E+02   0.100734E+02   0.136029E+03
 175 175  -0.431038E-02   0.144540E+01  -0.132102E+00   0.307876E+01  -0.129241E+01   0.165737E+02  -0.123542E+02   0.131815E+03
 176 176   0.193511E-02   0.143746E+01   0.876753E-01   0.308392E+01   0.973574E+00   0.160444E+02   0.105374E+02   0.115899E+03
 177 177   0.370227E-02   0.142320E+01  -0.637427E-01   0.306781E+01  -0.408531E+00   0.162863E+02  -0.866232E+00   0.128710E+03
 178 178  -0.665920E-02   0.141543E+01   0.771004E-01   0.307816E+01   0.843805E+00   0.159938E+02   0.999767E+01   0.117187E+03
 179 179   0.152921E-01   0.140102E+01  -0.127335E+00   0.302777E+01  -0.124311E+01   0.151305E+02  -0.121265E+02   0.103159E+03
 180 180  -0.383622E-02   0.140536E+01   0.110194E+00   0.309224E+01   0.133971E+01   0.167467E+02   0.169488E+02   0.133722E+03
 181 181   0.296866E-02   0.139351E+01  -0.772233E-01   0.302994E+01  -0.748192E+00   0.152334E+02  -0.709960E+01   0.105647E+03
 182 182   0.731844E-02   0.138293E+01   0.907349E-01   0.305660E+01   0.924177E+00   0.157543E+02   0.979148E+01   0.114064E+03
 183 183   0.151159E-02   0.136677E+01  -0.139383E+00   0.303119E+01  -0.127480E+01   0.159117E+02  -0.124612E+02   0.124201E+03
 184 184   0.826111E-03   0.135425E+01   0.851646E-01   0.308146E+01   0.688205E+00   0.160443E+02   0.528009E+01   0.115028E+03
 185 185   0.697483E-02   0.134467E+01  -0.108878E+00   0.305653E+01  -0.985636E+00   0.161937E+02  -0.855267E+01   0.123252E+03
 186 186   0.203130E-02   0.133426E+01   0.132619E+00   0.319656E+01   0.150971E+01   0.183781E+02   0.169174E+02   0.156969E+03
 187 187  -0.255643E-01   0.133719E+01  -0.878147E-01   0.305289E+01  -0.739706E+00   0.156300E+02  -0.678030E+01   0.111063E+03
 188 188   0.279724E-01   0.132779E+01   0.121166E+00   0.312753E+01   0.126567E+01   0.170100E+02   0.136993E+02   0.132630E+03
 189 189  -0.821994E-02   0.131809E+01  -0.108078E+00   0.306988E+01  -0.114332E+01   0.162247E+02  -0.126618E+02   0.123248E+03
 190 190   0.168119E-01   0.132598E+01   0.128946E+00   0.312067E+01   0.150985E+01   0.172808E+02   0.188642E+02   0.144406E+03
 191 191   0.846043E-02   0.130273E+01  -0.645047E-01   0.310089E+01  -0.645306E+00   0.162496E+02  -0.690135E+01   0.118887E+03
 192 192   0.696331E-02   0.128962E+01   0.112312E+00   0.299052E+01   0.864517E+00   0.147612E+02   0.553073E+01   0.101543E+03
 193 193   0.230425E-02   0.127831E+01  -0.115054E+00   0.300621E+01  -0.109389E+01   0.149013E+02  -0.107178E+02   0.100472E+03
 194 194   0.105851E-01   0.124840E+01   0.101215E+00   0.309864E+01   0.119467E+01   0.170043E+02   0.151500E+02   0.139534E+03
 195 195  -0.369619E-02   0.126734E+01  -0.115185E+00   0.307550E+01  -0.125502E+01   0.167352E+02  -0.152826E+02   0.136413E+03
 196 196  -0.521061E-02   0.123380E+01   0.710403E-01   0.305244E+01   0.876606E+00   0.155973E+02   0.102303E+02   0.110556E+03
 197 197   0.978946E-02   0.122946E+01  -0.942146E-01   0.305362E+01  -0.989685E+00   0.157309E+02  -0.107736E+02   0.112958E+03
 198 198  -0.133321E-01   0.123109E+01   0.558078E-01   0.302507E+01   0.606017E+00   0.157933E+02   0.681727E+01   0.118524E+03
 199 199   0.328413E-02   0.122312E+01  -0.919388E-01   0.308957E+01  -0.887318E+00   0.165201E+02  -0.970633E+01   0.128297E+03
 200 200   0.314628E-02   0.122180E+01   0.104558E+00   0.310955E+01   0.117739E+01   0.166069E+02   0.131731E+02   0.125969E+03


==> results/case4/A_2_0_3to200_0_15000/chisquare/14000sim/chisqrdat.txt <==
1000	8139.81423	1.82042555	11.0197682	410.867858
2000	1945.87323	0.948125006	6.10912177	277.651674
3000	1769.57614	0.66345501	5.3030926	218.180174
4000	2247.12162	0.43801136	2.95441003	135.096523
5000	2272.91655	0.377059097	2.68090999	126.626361
6000	1862.9305	0.302888383	2.33935824	106.008753
7000	656.581381	0.239568748	2.1445737	83.2243263
8000	578.914206	0.224836296	1.91378355	74.1113522
9000	285.3842	0.205102197	1.6283346	65.8849245
10000	376.856207	0.185458665	1.45619199	61.9156425
11000	502.219218	0.171046649	1.2806543	54.5960643
12000	445.183067	0.160811816	1.31040957	53.4291775
13000	237.887198	0.143838478	1.19284373	46.9757843
14000	241.062118	0.138292469	1.0106388	43.745265
15000	329.192086	0.127595066	0.914184136	37.6687882


==> results/case4/A_2_0_3to200_0_15000/chisquare/14000sim/img_ALMl1l2.dat <==
   2   2   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   3   3   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   4   4   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   5   5   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   6   6   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   7   7   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   8   8   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   9   9   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  10  10   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  11  11   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  12  12   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  13  13   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  14  14   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  15  15   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  16  16   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  17  17   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  18  18   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  19  19   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  20  20   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  21  21   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  22  22   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  23  23   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  24  24   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  25  25   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  26  26   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  27  27   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  28  28   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  29  29   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  30  30   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  31  31   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  32  32   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  33  33   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  34  34   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  35  35   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  36  36   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  37  37   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  38  38   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  39  39   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  40  40   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  41  41   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  42  42   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  43  43   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  44  44   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  45  45   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  46  46   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  47  47   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  48  48   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  49  49   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  50  50   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  51  51   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  52  52   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  53  53   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  54  54   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  55  55   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  56  56   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  57  57   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  58  58   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  59  59   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  60  60   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  61  61   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  62  62   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  63  63   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  64  64   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  65  65   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  66  66   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  67  67   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  68  68   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  69  69   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  70  70   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  71  71   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  72  72   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  73  73   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  74  74   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  75  75   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  76  76   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  77  77   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  78  78   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  79  79   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  80  80   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  81  81   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  82  82   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  83  83   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  84  84   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  85  85   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  86  86   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  87  87   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  88  88   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  89  89   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  90  90   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  91  91   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  92  92   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  93  93   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  94  94   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  95  95   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  96  96   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  97  97   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  98  98   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  99  99   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 100 100   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 101 101   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 102 102   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 103 103   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 104 104   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 105 105   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 106 106   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 107 107   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 108 108   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 109 109   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 110 110   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 111 111   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 112 112   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 113 113   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 114 114   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 115 115   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 116 116   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 117 117   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 118 118   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 119 119   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 120 120   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 121 121   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 122 122   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 123 123   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 124 124   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 125 125   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 126 126   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 127 127   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 128 128   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 129 129   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 130 130   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 131 131   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 132 132   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 133 133   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 134 134   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 135 135   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 136 136   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 137 137   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 138 138   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 139 139   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 140 140   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 141 141   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 142 142   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 143 143   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 144 144   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 145 145   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 146 146   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 147 147   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 148 148   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 149 149   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 150 150   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 151 151   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 152 152   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 153 153   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 154 154   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 155 155   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 156 156   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 157 157   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 158 158   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 159 159   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 160 160   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 161 161   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 162 162   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 163 163   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 164 164   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 165 165   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 166 166   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 167 167   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 168 168   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 169 169   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 170 170   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 171 171   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 172 172   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 173 173   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 174 174   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 175 175   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 176 176   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 177 177   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 178 178   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 179 179   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 180 180   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 181 181   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 182 182   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 183 183   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 184 184   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 185 185   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 186 186   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 187 187   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 188 188   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 189 189   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 190 190   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 191 191   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 192 192   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 193 193   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 194 194   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 195 195   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 196 196   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 197 197   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 198 198   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 199 199   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 200 200   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN


==> results/case4/A_2_0_3to200_0_15000/chisquare/14000sim/moments_new.dat <==
   3   0.835670E+03  -0.484953E+00   0.583673E+01  -0.982503E+01   0.897085E+02   0.392523E-16
   4   0.463496E+03   0.498843E+00   0.545083E+01   0.974520E+01   0.785172E+02   0.117757E-15
   5   0.289579E+03  -0.482805E+00   0.511189E+01  -0.892252E+01   0.680312E+02  -0.785046E-16
   6   0.196339E+03   0.460559E+00   0.484016E+01   0.806637E+01   0.596498E+02  -0.785046E-16
   7   0.141742E+03  -0.438271E+00   0.462411E+01  -0.731863E+01   0.531581E+02  -0.196262E-15
   8   0.107116E+03   0.417620E+00   0.445046E+01   0.669097E+01   0.481091E+02  -0.392523E-15
   9   0.840662E+02  -0.398950E+00   0.430878E+01  -0.616688E+01   0.441250E+02   0.392523E-15
  10   0.678771E+02   0.382185E+00   0.419140E+01   0.572676E+01   0.409279E+02   0.667289E-15
  11   0.562308E+02  -0.367129E+00   0.409280E+01  -0.535370E+01   0.383201E+02  -0.902803E-15
  12   0.475633E+02   0.353567E+00   0.400892E+01   0.503428E+01   0.361607E+02   0.137383E-15
  13   0.408721E+02  -0.341299E+00   0.393677E+01  -0.475807E+01   0.343483E+02   0.174673E-14
  14   0.355919E+02   0.330152E+00   0.387409E+01   0.451699E+01   0.328086E+02   0.510280E-15
  15   0.313568E+02  -0.319979E+00   0.381917E+01  -0.430479E+01   0.314864E+02   0.215888E-15
  16   0.279106E+02   0.310653E+00   0.377066E+01   0.411655E+01   0.303401E+02  -0.392523E-16
  17   0.250681E+02  -0.302069E+00   0.372751E+01  -0.394840E+01   0.293377E+02  -0.115794E-14
  18   0.226937E+02   0.294137E+00   0.368890E+01   0.379723E+01   0.284545E+02   0.502430E-14
  19   0.206873E+02  -0.286782E+00   0.365415E+01  -0.366053E+01   0.276708E+02  -0.255140E-14
  20   0.189734E+02   0.279939E+00   0.362271E+01   0.353627E+01   0.269711E+02   0.243364E-14
  21   0.174948E+02  -0.273553E+00   0.359413E+01  -0.342278E+01   0.263428E+02  -0.153084E-14
  22   0.162091E+02   0.267576E+00   0.356805E+01   0.331867E+01   0.257757E+02   0.235514E-15
  23   0.150832E+02  -0.261968E+00   0.354414E+01  -0.322278E+01   0.252616E+02  -0.130514E-13
  24   0.140907E+02   0.256692E+00   0.352216E+01   0.313413E+01   0.247933E+02  -0.137383E-15
  25   0.132105E+02  -0.251718E+00   0.350188E+01  -0.305190E+01   0.243651E+02  -0.427850E-14
  26   0.124253E+02   0.247019E+00   0.348310E+01   0.297538E+01   0.239722E+02  -0.529906E-14
  27   0.117212E+02  -0.242570E+00   0.346568E+01  -0.290397E+01   0.236104E+02  -0.588785E-14
  28   0.110864E+02   0.238350E+00   0.344946E+01   0.283715E+01   0.232762E+02  -0.588785E-16
  29   0.105115E+02  -0.234340E+00   0.343433E+01  -0.277446E+01   0.229667E+02   0.751682E-14
  30   0.998837E+01   0.230525E+00   0.342019E+01   0.271552E+01   0.226791E+02   0.219813E-14
  31   0.951035E+01  -0.226888E+00   0.340693E+01  -0.265998E+01   0.224114E+02  -0.113047E-13
  32   0.907224E+01   0.223416E+00   0.339448E+01   0.260753E+01   0.221614E+02  -0.504392E-14
  33   0.866963E+01  -0.220098E+00   0.338277E+01  -0.255791E+01   0.219276E+02  -0.904766E-14
  34   0.829874E+01   0.216922E+00   0.337173E+01   0.251088E+01   0.217084E+02   0.730093E-14
  35   0.795627E+01  -0.213879E+00   0.336131E+01  -0.246624E+01   0.215025E+02  -0.137776E-13
  36   0.763936E+01   0.210959E+00   0.335146E+01   0.242378E+01   0.213087E+02  -0.971495E-14
  37   0.734552E+01  -0.208155E+00   0.334213E+01  -0.238336E+01   0.211261E+02   0.105785E-13
  38   0.707254E+01   0.205459E+00   0.333328E+01   0.234480E+01   0.209536E+02  -0.777196E-14
  39   0.681849E+01  -0.202865E+00   0.332487E+01  -0.230798E+01   0.207905E+02  -0.172906E-13
  40   0.658167E+01   0.200366E+00   0.331688E+01   0.227278E+01   0.206360E+02  -0.122663E-14
  41   0.636054E+01  -0.197957E+00   0.330927E+01  -0.223907E+01   0.204895E+02  -0.240126E-13
  42   0.615370E+01   0.195632E+00   0.330202E+01   0.220677E+01   0.203503E+02  -0.183505E-14
  43   0.595992E+01  -0.193387E+00   0.329510E+01  -0.217578E+01   0.202180E+02  -0.108827E-13
  44   0.577807E+01   0.191217E+00   0.328849E+01   0.214602E+01   0.200921E+02  -0.105981E-14
  45   0.560716E+01  -0.189118E+00   0.328217E+01  -0.211740E+01   0.199720E+02  -0.691822E-14
  46   0.544628E+01   0.187086E+00   0.327611E+01   0.208986E+01   0.198574E+02   0.107355E-13
  47   0.529465E+01  -0.185119E+00   0.327032E+01  -0.206334E+01   0.197479E+02  -0.353271E-15
  48   0.515154E+01   0.183211E+00   0.326476E+01   0.203777E+01   0.196433E+02   0.192827E-13
  49   0.501629E+01  -0.181362E+00   0.325942E+01  -0.201310E+01   0.195431E+02   0.108631E-13
  50   0.488831E+01   0.179567E+00   0.325430E+01   0.198928E+01   0.194471E+02  -0.261813E-13
  51   0.476707E+01  -0.177824E+00   0.324937E+01  -0.196626E+01   0.193551E+02  -0.224719E-14
  52   0.465208E+01   0.176131E+00   0.324463E+01   0.194400E+01   0.192668E+02  -0.421668E-13
  53   0.454291E+01  -0.174485E+00   0.324007E+01  -0.192246E+01   0.191820E+02  -0.433738E-14
  54   0.443913E+01   0.172884E+00   0.323567E+01   0.190161E+01   0.191005E+02   0.209019E-13
  55   0.434040E+01  -0.171326E+00   0.323143E+01  -0.188140E+01   0.190221E+02  -0.126883E-13
  56   0.424636E+01   0.169810E+00   0.322735E+01   0.186180E+01   0.189466E+02  -0.707523E-14
  57   0.415670E+01  -0.168333E+00   0.322340E+01  -0.184280E+01   0.188739E+02   0.203818E-13
  58   0.407116E+01   0.166894E+00   0.321959E+01   0.182435E+01   0.188038E+02  -0.450813E-13
  59   0.398945E+01  -0.165491E+00   0.321590E+01  -0.180643E+01   0.187361E+02  -0.113145E-13
  60   0.391135E+01   0.164123E+00   0.321234E+01   0.178901E+01   0.186709E+02  -0.149159E-14
  61   0.383664E+01  -0.162788E+00   0.320889E+01  -0.177208E+01   0.186078E+02  -0.683579E-13
  62   0.376511E+01   0.161485E+00   0.320556E+01   0.175562E+01   0.185469E+02   0.356313E-13
  63   0.369658E+01  -0.160212E+00   0.320232E+01  -0.173959E+01   0.184880E+02   0.265051E-13
  64   0.363089E+01   0.158970E+00   0.319919E+01   0.172399E+01   0.184311E+02   0.468476E-13
  65   0.356788E+01  -0.157755E+00   0.319616E+01  -0.170879E+01   0.183759E+02  -0.144547E-13
  66   0.350740E+01   0.156569E+00   0.319321E+01   0.169398E+01   0.183225E+02  -0.308229E-13
  67   0.344932E+01  -0.155408E+00   0.319035E+01  -0.167954E+01   0.182707E+02   0.408911E-13
  68   0.339351E+01   0.154273E+00   0.318758E+01   0.166545E+01   0.182205E+02   0.125019E-13
  69   0.333985E+01  -0.153162E+00   0.318488E+01  -0.165171E+01   0.181719E+02   0.130514E-14
  70   0.328824E+01   0.152075E+00   0.318226E+01   0.163830E+01   0.181247E+02   0.132869E-13
  71   0.323857E+01  -0.151010E+00   0.317971E+01  -0.162521E+01   0.180788E+02   0.642757E-14
  72   0.319074E+01   0.149968E+00   0.317724E+01   0.161241E+01   0.180343E+02   0.191453E-13
  73   0.314468E+01  -0.148947E+00   0.317483E+01  -0.159991E+01   0.179911E+02   0.226093E-13
  74   0.310029E+01   0.147946E+00   0.317249E+01   0.158770E+01   0.179490E+02  -0.781219E-13
  75   0.305750E+01  -0.146966E+00   0.317020E+01  -0.157575E+01   0.179081E+02  -0.107846E-13
  76   0.301624E+01   0.146004E+00   0.316798E+01   0.156407E+01   0.178684E+02   0.736766E-13
  77   0.297644E+01  -0.145061E+00   0.316582E+01  -0.155263E+01   0.178297E+02  -0.224916E-13
  78   0.293804E+01   0.144137E+00   0.316371E+01   0.154145E+01   0.177920E+02   0.222757E-14
  79   0.290097E+01  -0.143229E+00   0.316165E+01  -0.153049E+01   0.177553E+02   0.306659E-13
  80   0.286517E+01   0.142339E+00   0.315964E+01   0.151977E+01   0.177196E+02  -0.530691E-13
  81   0.283060E+01  -0.141464E+00   0.315769E+01  -0.150926E+01   0.176848E+02   0.132781E-12
  82   0.279719E+01   0.140606E+00   0.315578E+01   0.149896E+01   0.176509E+02   0.905158E-13
  83   0.276488E+01  -0.139763E+00   0.315391E+01  -0.148887E+01   0.176178E+02   0.241794E-13
  84   0.273361E+01   0.138936E+00   0.315209E+01   0.147898E+01   0.175855E+02  -0.980523E-13
  85   0.270334E+01  -0.138122E+00   0.315031E+01  -0.146928E+01   0.175540E+02  -0.428635E-13
  86   0.267401E+01   0.137323E+00   0.314858E+01   0.145977E+01   0.175233E+02   0.114911E-13
  87   0.264558E+01  -0.136537E+00   0.314688E+01  -0.145044E+01   0.174932E+02  -0.518916E-13
  88   0.261800E+01   0.135765E+00   0.314522E+01   0.144128E+01   0.174639E+02  -0.986214E-14
  89   0.259124E+01  -0.135006E+00   0.314360E+01  -0.143229E+01   0.174353E+02   0.460233E-14
  90   0.256525E+01   0.134259E+00   0.314202E+01   0.142347E+01   0.174073E+02  -0.387617E-14
  91   0.254000E+01  -0.133525E+00   0.314046E+01  -0.141480E+01   0.173800E+02   0.668369E-13
  92   0.251546E+01   0.132802E+00   0.313895E+01   0.140629E+01   0.173533E+02   0.716747E-13
  93   0.249160E+01  -0.132091E+00   0.313746E+01  -0.139793E+01   0.173272E+02  -0.221677E-13
  94   0.246838E+01   0.131391E+00   0.313601E+01   0.138971E+01   0.173016E+02   0.213955E-12
  95   0.244578E+01  -0.130703E+00   0.313459E+01  -0.138164E+01   0.172766E+02  -0.523037E-13
  96   0.242378E+01   0.130025E+00   0.313319E+01   0.137371E+01   0.172521E+02  -0.982387E-13
  97   0.240234E+01  -0.129357E+00   0.313183E+01  -0.136590E+01   0.172282E+02   0.285462E-13
  98   0.238145E+01   0.128700E+00   0.313049E+01   0.135823E+01   0.172047E+02   0.907710E-14
  99   0.236108E+01  -0.128052E+00   0.312918E+01  -0.135069E+01   0.171818E+02  -0.333350E-13
 100   0.234121E+01   0.127414E+00   0.312789E+01   0.134327E+01   0.171593E+02  -0.309897E-13
 101   0.232183E+01  -0.126786E+00   0.312663E+01  -0.133597E+01   0.171373E+02  -0.346598E-13
 102   0.230291E+01   0.126167E+00   0.312540E+01   0.132878E+01   0.171157E+02  -0.950593E-13
 103   0.228443E+01  -0.125557E+00   0.312419E+01  -0.132171E+01   0.170946E+02  -0.176155E-12
 104   0.226638E+01   0.124955E+00   0.312300E+01   0.131475E+01   0.170738E+02   0.446495E-14
 105   0.224874E+01  -0.124362E+00   0.312184E+01  -0.130790E+01   0.170535E+02  -0.585644E-13
 106   0.223150E+01   0.123778E+00   0.312069E+01   0.130115E+01   0.170336E+02  -0.105618E-12
 107   0.221463E+01  -0.123201E+00   0.311957E+01  -0.129450E+01   0.170140E+02   0.101909E-12
 108   0.219814E+01   0.122633E+00   0.311847E+01   0.128796E+01   0.169948E+02   0.621855E-13
 109   0.218199E+01  -0.122072E+00   0.311739E+01  -0.128151E+01   0.169760E+02  -0.215368E-12
 110   0.216618E+01   0.121519E+00   0.311633E+01   0.127516E+01   0.169575E+02  -0.349346E-14
 111   0.215070E+01  -0.120974E+00   0.311528E+01  -0.126890E+01   0.169394E+02   0.514402E-13
 112   0.213553E+01   0.120436E+00   0.311426E+01   0.126273E+01   0.169216E+02  -0.347187E-13
 113   0.212066E+01  -0.119904E+00   0.311325E+01  -0.125665E+01   0.169042E+02   0.389089E-13
 114   0.210607E+01   0.119380E+00   0.311226E+01   0.125065E+01   0.168870E+02  -0.174810E-12
 115   0.209174E+01  -0.118863E+00   0.311129E+01  -0.124474E+01   0.168702E+02  -0.912027E-13
 116   0.207767E+01   0.118352E+00   0.311034E+01   0.123892E+01   0.168536E+02   0.198911E-13
 117   0.206385E+01  -0.117848E+00   0.310940E+01  -0.123317E+01   0.168373E+02  -0.415388E-13
 118   0.205025E+01   0.117350E+00   0.310848E+01   0.122750E+01   0.168214E+02  -0.479860E-14
 119   0.203688E+01  -0.116859E+00   0.310757E+01  -0.122191E+01   0.168057E+02  -0.670233E-13
 120   0.202372E+01   0.116373E+00   0.310668E+01   0.121639E+01   0.167902E+02   0.549532E-13
 121   0.201075E+01  -0.115894E+00   0.310580E+01  -0.121095E+01   0.167751E+02  -0.618715E-13
 122   0.199798E+01   0.115420E+00   0.310494E+01   0.120558E+01   0.167601E+02   0.128149E-12
 123   0.198539E+01  -0.114952E+00   0.310409E+01  -0.120028E+01   0.167455E+02  -0.187842E-12
 124   0.197297E+01   0.114490E+00   0.310325E+01   0.119505E+01   0.167310E+02  -0.462490E-13
 125   0.196071E+01  -0.114033E+00   0.310243E+01  -0.118988E+01   0.167168E+02  -0.370542E-13
 126   0.194861E+01   0.113582E+00   0.310162E+01   0.118478E+01   0.167029E+02  -0.606154E-13
 127   0.193666E+01  -0.113136E+00   0.310082E+01  -0.117975E+01   0.166892E+02   0.135852E-12
 128   0.192485E+01   0.112696E+00   0.310004E+01   0.117478E+01   0.166756E+02   0.145234E-13
 129   0.191318E+01  -0.112260E+00   0.309927E+01  -0.116987E+01   0.166623E+02  -0.130543E-12
 130   0.190163E+01   0.111829E+00   0.309850E+01   0.116502E+01   0.166492E+02  -0.160660E-12
 131   0.189021E+01  -0.111404E+00   0.309776E+01  -0.116023E+01   0.166364E+02   0.306757E-13
 132   0.187891E+01   0.110983E+00   0.309702E+01   0.115550E+01   0.166237E+02   0.173387E-12
 133   0.186771E+01  -0.110567E+00   0.309629E+01  -0.115083E+01   0.166112E+02   0.664149E-13
 134   0.185662E+01   0.110155E+00   0.309558E+01   0.114621E+01   0.165989E+02   0.103440E-12
 135   0.184563E+01  -0.109748E+00   0.309487E+01  -0.114165E+01   0.165867E+02  -0.528434E-13
 136   0.183473E+01   0.109346E+00   0.309418E+01   0.113714E+01   0.165748E+02   0.275188E-12
 137   0.182392E+01  -0.108948E+00   0.309349E+01  -0.113269E+01   0.165631E+02   0.915658E-13
 138   0.181320E+01   0.108554E+00   0.309282E+01   0.112828E+01   0.165515E+02  -0.425593E-13
 139   0.180256E+01  -0.108164E+00   0.309215E+01  -0.112393E+01   0.165401E+02  -0.449930E-13
 140   0.179199E+01   0.107779E+00   0.309150E+01   0.111962E+01   0.165288E+02   0.668271E-14
 141   0.178150E+01  -0.107398E+00   0.309085E+01  -0.111537E+01   0.165177E+02   0.134665E-12
 142   0.177107E+01   0.107021E+00   0.309021E+01   0.111116E+01   0.165068E+02  -0.145626E-12
 143   0.176071E+01  -0.106647E+00   0.308958E+01  -0.110700E+01   0.164960E+02   0.668172E-13
 144   0.175041E+01   0.106278E+00   0.308896E+01   0.110289E+01   0.164854E+02  -0.110966E-12
 145   0.174016E+01  -0.105912E+00   0.308835E+01  -0.109882E+01   0.164750E+02  -0.192395E-12
 146   0.172997E+01   0.105550E+00   0.308775E+01   0.109479E+01   0.164646E+02   0.231402E-12
 147   0.171984E+01  -0.105192E+00   0.308716E+01  -0.109081E+01   0.164545E+02   0.235808E-13
 148   0.170975E+01   0.104838E+00   0.308657E+01   0.108688E+01   0.164444E+02   0.596537E-13
 149   0.169970E+01  -0.104487E+00   0.308599E+01  -0.108298E+01   0.164345E+02   0.169256E-12
 150   0.168970E+01   0.104139E+00   0.308542E+01   0.107913E+01   0.164248E+02   0.690350E-13
 151   0.167974E+01  -0.103795E+00   0.308485E+01  -0.107531E+01   0.164151E+02  -0.562309E-12
 152   0.166982E+01   0.103454E+00   0.308430E+01   0.107154E+01   0.164056E+02  -0.121309E-12
 153   0.165993E+01  -0.103117E+00   0.308375E+01  -0.106781E+01   0.163963E+02  -0.218439E-12
 154   0.165007E+01   0.102783E+00   0.308321E+01   0.106411E+01   0.163870E+02  -0.141406E-12
 155   0.164025E+01  -0.102452E+00   0.308267E+01  -0.106045E+01   0.163779E+02   0.905747E-13
 156   0.163046E+01   0.102124E+00   0.308214E+01   0.105683E+01   0.163689E+02  -0.134410E-12
 157   0.162070E+01  -0.101800E+00   0.308162E+01  -0.105325E+01   0.163600E+02  -0.269977E-12
 158   0.161096E+01   0.101478E+00   0.308111E+01   0.104970E+01   0.163512E+02   0.245337E-12
 159   0.160125E+01  -0.101160E+00   0.308060E+01  -0.104619E+01   0.163425E+02   0.165841E-13
 160   0.159156E+01   0.100845E+00   0.308010E+01   0.104271E+01   0.163340E+02   0.105010E-12
 161   0.158189E+01  -0.100532E+00   0.307960E+01  -0.103927E+01   0.163255E+02   0.157588E-12
 162   0.157224E+01   0.100222E+00   0.307911E+01   0.103586E+01   0.163172E+02  -0.105913E-12
 163   0.156262E+01  -0.999156E-01   0.307863E+01  -0.103248E+01   0.163090E+02  -0.182131E-13
 164   0.155301E+01   0.996116E-01   0.307815E+01   0.102914E+01   0.163008E+02   0.294034E-12
 165   0.154341E+01  -0.993103E-01   0.307768E+01  -0.102583E+01   0.162928E+02  -0.176586E-12
 166   0.153384E+01   0.990118E-01   0.307721E+01   0.102255E+01   0.162848E+02   0.370591E-13
 167   0.152427E+01  -0.987159E-01   0.307675E+01  -0.101930E+01   0.162770E+02  -0.718808E-14
 168   0.151472E+01   0.984227E-01   0.307630E+01   0.101608E+01   0.162693E+02   0.213302E-12
 169   0.150518E+01  -0.981321E-01   0.307585E+01  -0.101290E+01   0.162616E+02   0.175414E-12
 170   0.149566E+01   0.978440E-01   0.307540E+01   0.100974E+01   0.162541E+02   0.227119E-12
 171   0.148614E+01  -0.975585E-01   0.307496E+01  -0.100661E+01   0.162466E+02   0.153084E-13
 172   0.147663E+01   0.972754E-01   0.307453E+01   0.100351E+01   0.162392E+02   0.691773E-13
 173   0.146713E+01  -0.969948E-01   0.307410E+01  -0.100044E+01   0.162319E+02   0.258560E-12
 174   0.145763E+01   0.967166E-01   0.307367E+01   0.997394E+00   0.162247E+02   0.312399E-12
 175   0.144815E+01  -0.964408E-01   0.307325E+01  -0.994377E+00   0.162176E+02  -0.811394E-13
 176   0.143867E+01   0.961673E-01   0.307284E+01   0.991388E+00   0.162105E+02   0.167622E-12
 177   0.142919E+01  -0.958962E-01   0.307243E+01  -0.988426E+00   0.162036E+02   0.385826E-12
 178   0.141972E+01   0.956273E-01   0.307202E+01   0.985490E+00   0.161967E+02   0.830922E-13
 179   0.141025E+01  -0.953607E-01   0.307162E+01  -0.982580E+00   0.161899E+02  -0.157706E-12
 180   0.140078E+01   0.950962E-01   0.307122E+01   0.979696E+00   0.161832E+02   0.212012E-12
 181   0.139132E+01  -0.948340E-01   0.307083E+01  -0.976836E+00   0.161765E+02   0.228458E-12
 182   0.138186E+01   0.945739E-01   0.307044E+01   0.974002E+00   0.161699E+02   0.404122E-12
 183   0.137239E+01  -0.943160E-01   0.307006E+01  -0.971192E+00   0.161634E+02   0.410044E-12
 184   0.136293E+01   0.940602E-01   0.306968E+01   0.968406E+00   0.161570E+02  -0.226422E-12
 185   0.135347E+01  -0.938064E-01   0.306930E+01  -0.965644E+00   0.161506E+02   0.506021E-12
 186   0.134401E+01   0.935547E-01   0.306893E+01   0.962905E+00   0.161443E+02   0.200830E-12
 187   0.133455E+01  -0.933049E-01   0.306857E+01  -0.960189E+00   0.161381E+02  -0.490261E-13
 188   0.132509E+01   0.930572E-01   0.306820E+01   0.957496E+00   0.161320E+02   0.591729E-13
 189   0.131562E+01  -0.928114E-01   0.306784E+01  -0.954826E+00   0.161259E+02   0.545720E-12
 190   0.130615E+01   0.925676E-01   0.306749E+01   0.952178E+00   0.161199E+02   0.132226E-12
 191   0.129668E+01  -0.923257E-01   0.306713E+01  -0.949551E+00   0.161139E+02   0.250592E-12
 192   0.128720E+01   0.920857E-01   0.306678E+01   0.946946E+00   0.161080E+02  -0.153280E-12
 193   0.127773E+01  -0.918475E-01   0.306644E+01  -0.944363E+00   0.161022E+02  -0.141264E-12
 194   0.126824E+01   0.916112E-01   0.306610E+01   0.941800E+00   0.160964E+02   0.705649E-12
 195   0.125876E+01  -0.913766E-01   0.306576E+01  -0.939258E+00   0.160907E+02   0.133340E-12
 196   0.124927E+01   0.911439E-01   0.306543E+01   0.936736E+00   0.160850E+02   0.430451E-13
 197   0.123977E+01  -0.909130E-01   0.306509E+01  -0.934235E+00   0.160794E+02  -0.671254E-12
 198   0.123027E+01   0.906838E-01   0.306477E+01   0.931754E+00   0.160739E+02  -0.423640E-12
 199   0.122076E+01  -0.904563E-01   0.306444E+01  -0.929292E+00   0.160684E+02  -0.201315E-13
 200   0.121125E+01   0.902305E-01   0.306412E+01   0.926849E+00   0.160630E+02   0.194790E-14


==> results/case4/A_2_0_3to200_0_15000/chisquare/14000sim/real_ALMl1l2.dat <==
   2   2   0.853238E+01   0.179962E+04   0.408374E+00   0.617868E+01   0.995120E+01   0.101788E+03   0.338959E+03   0.301855E+04
   3   3  -0.625989E+01   0.820329E+03  -0.407071E+00   0.536863E+01  -0.691184E+01   0.621034E+02  -0.140465E+03   0.106800E+04
   4   4   0.123599E+01   0.465404E+03   0.480803E+00   0.535099E+01   0.837359E+01   0.675674E+02   0.184179E+03   0.135097E+04
   5   5  -0.393774E+00   0.289863E+03  -0.510758E+00   0.508756E+01  -0.954583E+01   0.660691E+02  -0.245062E+03   0.155324E+04
   6   6  -0.130932E+01   0.196401E+03   0.374888E+00   0.483253E+01   0.668234E+01   0.611515E+02   0.186307E+03   0.151634E+04
   7   7  -0.662520E+00   0.142126E+03  -0.435533E+00   0.451681E+01  -0.691236E+01   0.492426E+02  -0.143543E+03   0.919609E+03
   8   8   0.104106E+01   0.106913E+03   0.386835E+00   0.435504E+01   0.633987E+01   0.443772E+02   0.130582E+03   0.777363E+03
   9   9   0.882017E+00   0.829810E+02  -0.388192E+00   0.416488E+01  -0.499059E+01   0.358149E+02  -0.731632E+02   0.459894E+03
  10  10  -0.104980E+01   0.680842E+02   0.351756E+00   0.411303E+01   0.479051E+01   0.369357E+02   0.823559E+02   0.550165E+03
  11  11   0.603823E+00   0.567224E+02  -0.410013E+00   0.432018E+01  -0.670654E+01   0.454156E+02  -0.143820E+03   0.864853E+03
  12  12  -0.373841E-01   0.475962E+02   0.386738E+00   0.388785E+01   0.519763E+01   0.318899E+02   0.806009E+02   0.420444E+03
  13  13   0.537081E+00   0.407937E+02  -0.305489E+00   0.377379E+01  -0.447594E+01   0.312623E+02  -0.839427E+02   0.486321E+03
  14  14   0.789273E-01   0.358004E+02   0.324802E+00   0.380351E+01   0.422298E+01   0.295530E+02   0.639399E+02   0.364710E+03
  15  15  -0.217851E+00   0.313338E+02  -0.360286E+00   0.397518E+01  -0.590693E+01   0.393372E+02  -0.126293E+03   0.747629E+03
  16  16  -0.101631E+00   0.276735E+02   0.325964E+00   0.377648E+01   0.450855E+01   0.313240E+02   0.794705E+02   0.457016E+03
  17  17  -0.295629E+00   0.251626E+02  -0.359916E+00   0.384065E+01  -0.520555E+01   0.337130E+02  -0.986750E+02   0.550155E+03
  18  18  -0.797153E-01   0.225948E+02   0.260142E+00   0.365811E+01   0.320603E+01   0.272408E+02   0.495998E+02   0.332803E+03
  19  19  -0.387700E-01   0.208219E+02  -0.281172E+00   0.361589E+01  -0.360458E+01   0.263073E+02  -0.557882E+02   0.325212E+03
  20  20   0.192960E+00   0.188307E+02   0.287956E+00   0.370855E+01   0.414210E+01   0.299811E+02   0.750600E+02   0.444317E+03
  21  21  -0.493780E-01   0.173680E+02  -0.248826E+00   0.344431E+01  -0.242709E+01   0.216760E+02  -0.248476E+02   0.197340E+03
  22  22   0.662493E-01   0.163618E+02   0.312432E+00   0.356230E+01   0.341759E+01   0.242560E+02   0.414638E+02   0.244357E+03
  23  23   0.208551E-01   0.151694E+02  -0.247398E+00   0.360741E+01  -0.350076E+01   0.273379E+02  -0.594582E+02   0.346843E+03
  24  24   0.449875E-01   0.141071E+02   0.258757E+00   0.341244E+01   0.283287E+01   0.212111E+02   0.328803E+02   0.192540E+03
  25  25  -0.130375E+00   0.133494E+02  -0.250369E+00   0.353828E+01  -0.288822E+01   0.244640E+02  -0.370316E+02   0.260875E+03
  26  26   0.483780E-02   0.124446E+02   0.224621E+00   0.341990E+01   0.280791E+01   0.226977E+02   0.388267E+02   0.238590E+03
  27  27  -0.366372E-01   0.116734E+02  -0.213479E+00   0.335895E+01  -0.224934E+01   0.205547E+02  -0.264732E+02   0.187661E+03
  28  28   0.427573E-01   0.109423E+02   0.204262E+00   0.334070E+01   0.237180E+01   0.212084E+02   0.329568E+02   0.215166E+03
  29  29   0.535000E-01   0.104412E+02  -0.231355E+00   0.340404E+01  -0.282478E+01   0.222152E+02  -0.380449E+02   0.223406E+03
  30  30  -0.495266E-01   0.994327E+01   0.192090E+00   0.338395E+01   0.225092E+01   0.216968E+02   0.316117E+02   0.224204E+03
  31  31   0.130979E+00   0.950672E+01  -0.227283E+00   0.347531E+01  -0.297102E+01   0.253612E+02  -0.541050E+02   0.361637E+03
  32  32   0.241484E+00   0.905412E+01   0.291547E+00   0.346356E+01   0.355905E+01   0.240217E+02   0.514321E+02   0.282070E+03
  33  33  -0.139503E+00   0.879156E+01  -0.192226E+00   0.342111E+01  -0.227531E+01   0.229799E+02  -0.328917E+02   0.249655E+03
  34  34   0.269030E-02   0.823304E+01   0.182752E+00   0.332589E+01   0.206828E+01   0.203923E+02   0.245368E+02   0.184830E+03
  35  35   0.480652E-01   0.788354E+01  -0.167320E+00   0.332570E+01  -0.172937E+01   0.201825E+02  -0.197331E+02   0.180031E+03
  36  36  -0.414592E-01   0.769654E+01   0.179207E+00   0.332577E+01   0.195729E+01   0.202764E+02   0.244864E+02   0.188500E+03
  37  37  -0.214801E-01   0.734076E+01  -0.211462E+00   0.329017E+01  -0.215676E+01   0.200584E+02  -0.252760E+02   0.186995E+03
  38  38   0.188769E-01   0.711545E+01   0.279606E+00   0.344491E+01   0.356072E+01   0.256114E+02   0.644459E+02   0.396510E+03
  39  39  -0.464989E-01   0.684058E+01  -0.229943E+00   0.322610E+01  -0.240659E+01   0.187417E+02  -0.288554E+02   0.169430E+03
  40  40   0.114526E+00   0.657936E+01   0.153438E+00   0.328840E+01   0.146311E+01   0.197257E+02   0.155081E+02   0.175206E+03
  41  41  -0.207040E-02   0.633712E+01  -0.225192E+00   0.336584E+01  -0.281499E+01   0.226159E+02  -0.483411E+02   0.304226E+03
  42  42   0.413619E-01   0.612775E+01   0.192565E+00   0.325041E+01   0.193116E+01   0.189105E+02   0.209053E+02   0.162815E+03
  43  43   0.517980E-01   0.590121E+01  -0.190102E+00   0.322287E+01  -0.201328E+01   0.182905E+02  -0.223989E+02   0.152500E+03
  44  44  -0.137741E-01   0.571347E+01   0.184211E+00   0.327542E+01   0.178256E+01   0.192758E+02   0.167827E+02   0.165432E+03
  45  45   0.142303E-01   0.559061E+01  -0.175797E+00   0.321365E+01  -0.181395E+01   0.186486E+02  -0.211505E+02   0.160207E+03
  46  46  -0.266045E-01   0.541490E+01   0.162223E+00   0.331290E+01   0.185565E+01   0.207527E+02   0.253003E+02   0.207059E+03
  47  47  -0.523195E-01   0.533382E+01  -0.217486E+00   0.325588E+01  -0.230408E+01   0.190656E+02  -0.269154E+02   0.167738E+03
  48  48   0.166557E-01   0.512995E+01   0.132936E+00   0.323856E+01   0.147655E+01   0.188703E+02   0.181188E+02   0.162027E+03
  49  49  -0.628353E-02   0.508496E+01  -0.205662E+00   0.338114E+01  -0.270627E+01   0.233155E+02  -0.453033E+02   0.296492E+03
  50  50   0.109874E-01   0.487924E+01   0.126018E+00   0.324568E+01   0.123890E+01   0.190491E+02   0.148239E+02   0.166425E+03
  51  51  -0.435072E-01   0.474789E+01  -0.178380E+00   0.320575E+01  -0.186929E+01   0.182765E+02  -0.205384E+02   0.152714E+03
  52  52  -0.234466E-01   0.461292E+01   0.195170E+00   0.324633E+01   0.190824E+01   0.186448E+02   0.206308E+02   0.158767E+03
  53  53   0.622396E-01   0.450722E+01  -0.162357E+00   0.318481E+01  -0.163882E+01   0.181732E+02  -0.187135E+02   0.153994E+03
  54  54   0.125127E+00   0.446284E+01   0.159281E+00   0.324331E+01   0.182969E+01   0.190703E+02   0.239980E+02   0.170152E+03
  55  55   0.141655E-01   0.434062E+01  -0.165129E+00   0.324585E+01  -0.186576E+01   0.202270E+02  -0.297270E+02   0.237933E+03
  56  56   0.387015E-01   0.422511E+01   0.127932E+00   0.326313E+01   0.160063E+01   0.196369E+02   0.233614E+02   0.186405E+03
  57  57  -0.181647E-01   0.416540E+01  -0.185530E+00   0.326522E+01  -0.214568E+01   0.201155E+02  -0.279992E+02   0.196074E+03
  58  58   0.372327E-03   0.405840E+01   0.174561E+00   0.320284E+01   0.178787E+01   0.185780E+02   0.192911E+02   0.160010E+03
  59  59  -0.176429E-01   0.394460E+01  -0.198700E+00   0.326035E+01  -0.233013E+01   0.196988E+02  -0.294439E+02   0.182490E+03
  60  60   0.156672E-01   0.393009E+01   0.165083E+00   0.320220E+01   0.161973E+01   0.179601E+02   0.169942E+02   0.145327E+03
  61  61  -0.612475E-01   0.386637E+01  -0.155117E+00   0.320202E+01  -0.140623E+01   0.184419E+02  -0.135567E+02   0.157846E+03
  62  62   0.485036E-01   0.380472E+01   0.187587E+00   0.324108E+01   0.197836E+01   0.190375E+02   0.230550E+02   0.165413E+03
  63  63   0.205116E-01   0.372538E+01  -0.186654E+00   0.333422E+01  -0.240861E+01   0.215432E+02  -0.353438E+02   0.227591E+03
  64  64   0.431478E-02   0.362582E+01   0.113448E+00   0.320597E+01   0.126697E+01   0.184761E+02   0.154214E+02   0.158470E+03
  65  65  -0.193844E-01   0.356608E+01  -0.142624E+00   0.309071E+01  -0.130218E+01   0.161271E+02  -0.122813E+02   0.117529E+03
  66  66   0.980682E-02   0.351502E+01   0.125693E+00   0.318170E+01   0.132191E+01   0.172428E+02   0.142473E+02   0.128369E+03
  67  67  -0.100270E-01   0.348310E+01  -0.162732E+00   0.316240E+01  -0.176118E+01   0.181379E+02  -0.211049E+02   0.159058E+03
  68  68   0.170689E-02   0.338396E+01   0.111140E+00   0.304684E+01   0.110199E+01   0.155241E+02   0.105515E+02   0.108201E+03
  69  69   0.753986E-02   0.336420E+01  -0.189296E+00   0.322332E+01  -0.201675E+01   0.185830E+02  -0.237585E+02   0.158754E+03
  70  70   0.261141E-02   0.325853E+01   0.162066E+00   0.323479E+01   0.177869E+01   0.188754E+02   0.202739E+02   0.163494E+03
  71  71  -0.305867E-01   0.323600E+01  -0.104949E+00   0.313208E+01  -0.898025E+00   0.168413E+02  -0.875994E+01   0.127902E+03
  72  72  -0.519185E-01   0.315295E+01   0.166886E+00   0.322087E+01   0.196053E+01   0.190326E+02   0.242439E+02   0.167914E+03
  73  73  -0.201083E-01   0.314156E+01  -0.167681E+00   0.316977E+01  -0.183016E+01   0.179676E+02  -0.221529E+02   0.153010E+03
  74  74  -0.370944E-03   0.310495E+01   0.143834E+00   0.307828E+01   0.129097E+01   0.158391E+02   0.114638E+02   0.110704E+03
  75  75  -0.337926E-01   0.305182E+01  -0.167435E+00   0.318684E+01  -0.171549E+01   0.175787E+02  -0.184149E+02   0.136413E+03
  76  76  -0.619352E-04   0.300733E+01   0.137278E+00   0.314074E+01   0.135542E+01   0.167693E+02   0.139373E+02   0.124422E+03
  77  77   0.650745E-02   0.297052E+01  -0.739162E-01   0.315293E+01  -0.654628E+00   0.175963E+02  -0.617155E+01   0.146477E+03
  78  78  -0.309513E-02   0.291806E+01   0.153431E+00   0.319284E+01   0.179732E+01   0.186063E+02   0.240554E+02   0.169357E+03
  79  79  -0.135102E-01   0.289810E+01  -0.170387E+00   0.321700E+01  -0.187982E+01   0.186030E+02  -0.224302E+02   0.158663E+03
  80  80  -0.104017E-01   0.284410E+01   0.117701E+00   0.313793E+01   0.133613E+01   0.172718E+02   0.162248E+02   0.137959E+03
  81  81   0.975054E-02   0.282838E+01  -0.184898E+00   0.321098E+01  -0.219134E+01   0.190053E+02  -0.281776E+02   0.174875E+03
  82  82   0.235170E-01   0.281052E+01   0.181117E+00   0.313581E+01   0.192770E+01   0.175766E+02   0.227780E+02   0.152386E+03
  83  83   0.162691E-01   0.274133E+01  -0.166452E+00   0.308552E+01  -0.154259E+01   0.158741E+02  -0.138610E+02   0.111355E+03
  84  84  -0.931382E-02   0.275592E+01   0.157757E+00   0.316206E+01   0.169025E+01   0.175151E+02   0.188397E+02   0.139396E+03
  85  85  -0.648428E-02   0.272136E+01  -0.158526E+00   0.315109E+01  -0.176931E+01   0.182760E+02  -0.220853E+02   0.164524E+03
  86  86   0.103138E-01   0.264795E+01   0.159228E+00   0.313736E+01   0.167648E+01   0.175994E+02   0.201623E+02   0.150115E+03
  87  87  -0.387173E-02   0.265773E+01  -0.143309E+00   0.309168E+01  -0.142319E+01   0.169299E+02  -0.156994E+02   0.138086E+03
  88  88   0.291570E-01   0.260844E+01   0.178452E+00   0.322678E+01   0.205883E+01   0.192212E+02   0.260261E+02   0.176011E+03
  89  89  -0.453826E-01   0.258434E+01  -0.158610E+00   0.323632E+01  -0.187099E+01   0.190220E+02  -0.234364E+02   0.166543E+03
  90  90  -0.184896E-01   0.255920E+01   0.159685E+00   0.322117E+01   0.171893E+01   0.182151E+02   0.194941E+02   0.147407E+03
  91  91  -0.117750E-01   0.252731E+01  -0.120107E+00   0.311407E+01  -0.127965E+01   0.168380E+02  -0.152139E+02   0.132307E+03
  92  92   0.681362E-02   0.251208E+01   0.110787E+00   0.308446E+01   0.105178E+01   0.163609E+02   0.109000E+02   0.125685E+03
  93  93   0.235301E-01   0.247645E+01  -0.989726E-01   0.304598E+01  -0.108300E+01   0.158321E+02  -0.123011E+02   0.117851E+03
  94  94  -0.873645E-02   0.249470E+01   0.110025E+00   0.313079E+01   0.105490E+01   0.168129E+02   0.102143E+02   0.125845E+03
  95  95   0.202238E-01   0.246193E+01  -0.144437E+00   0.313842E+01  -0.158284E+01   0.183809E+02  -0.213097E+02   0.176096E+03
  96  96  -0.309427E-02   0.242471E+01   0.103609E+00   0.309492E+01   0.100789E+01   0.161172E+02   0.107004E+02   0.116246E+03
  97  97   0.478800E-02   0.239196E+01  -0.123794E+00   0.309879E+01  -0.156286E+01   0.172468E+02  -0.207860E+02   0.147843E+03
  98  98   0.555914E-02   0.237391E+01   0.171316E+00   0.323661E+01   0.192292E+01   0.189503E+02   0.230653E+02   0.162535E+03
  99  99  -0.725200E-02   0.235985E+01  -0.124229E+00   0.316366E+01  -0.126210E+01   0.177944E+02  -0.149904E+02   0.149177E+03
 100 100  -0.275769E-01   0.235432E+01   0.155761E+00   0.314195E+01   0.167818E+01   0.171619E+02   0.192937E+02   0.133923E+03
 101 101   0.139368E-01   0.232794E+01  -0.121471E+00   0.311923E+01  -0.126269E+01   0.166291E+02  -0.134385E+02   0.124332E+03
 102 102   0.169891E-01   0.231133E+01   0.103019E+00   0.320420E+01   0.104633E+01   0.181620E+02   0.118643E+02   0.154048E+03
 103 103   0.144637E-01   0.226110E+01  -0.150247E+00   0.319682E+01  -0.166583E+01   0.182577E+02  -0.198101E+02   0.155767E+03
 104 104   0.117901E-01   0.225826E+01   0.116212E+00   0.315387E+01   0.135882E+01   0.176409E+02   0.166145E+02   0.146285E+03
 105 105  -0.325541E-01   0.227576E+01  -0.116264E+00   0.304506E+01  -0.105814E+01   0.155957E+02  -0.943347E+01   0.111962E+03
 106 106   0.188083E-01   0.223846E+01   0.117810E+00   0.303302E+01   0.120107E+01   0.154452E+02   0.127780E+02   0.111554E+03
 107 107  -0.170651E-01   0.221020E+01  -0.136509E+00   0.313290E+01  -0.145885E+01   0.174086E+02  -0.159353E+02   0.139777E+03
 108 108   0.570578E-02   0.219373E+01   0.135537E+00   0.317171E+01   0.160047E+01   0.187371E+02   0.224047E+02   0.176946E+03
 109 109  -0.130333E-01   0.217101E+01  -0.114105E+00   0.318763E+01  -0.146842E+01   0.184183E+02  -0.218456E+02   0.172298E+03
 110 110  -0.748637E-02   0.215308E+01   0.117410E+00   0.313925E+01   0.119945E+01   0.179086E+02   0.115869E+02   0.161246E+03
 111 111  -0.220783E-01   0.215414E+01  -0.114525E+00   0.313034E+01  -0.159059E+01   0.191033E+02  -0.270213E+02   0.209742E+03
 112 112  -0.934684E-02   0.211936E+01   0.138465E+00   0.317052E+01   0.156954E+01   0.183856E+02   0.216374E+02   0.168951E+03
 113 113   0.706294E-02   0.212552E+01  -0.108279E+00   0.308898E+01  -0.900870E+00   0.165533E+02  -0.817495E+01   0.130665E+03
 114 114   0.393350E-01   0.208220E+01   0.117682E+00   0.318822E+01   0.150309E+01   0.190599E+02   0.230893E+02   0.193165E+03
 115 115  -0.260129E-01   0.210376E+01  -0.161796E+00   0.310297E+01  -0.165180E+01   0.168210E+02  -0.187855E+02   0.134203E+03
 116 116   0.298096E-01   0.210084E+01   0.126209E+00   0.312342E+01   0.160306E+01   0.174558E+02   0.208189E+02   0.148930E+03
 117 117  -0.355761E-01   0.205494E+01  -0.817762E-01   0.308099E+01  -0.833679E+00   0.164927E+02  -0.914487E+01   0.129107E+03
 118 118  -0.512018E-02   0.204154E+01   0.661284E-01   0.301444E+01   0.668891E+00   0.151618E+02   0.681342E+01   0.105502E+03
 119 119   0.412171E-01   0.202564E+01  -0.115212E+00   0.307451E+01  -0.118282E+01   0.163177E+02  -0.132617E+02   0.123828E+03
 120 120  -0.714846E-02   0.203420E+01   0.926190E-01   0.304741E+01   0.728336E+00   0.157531E+02   0.636300E+01   0.114771E+03
 121 121  -0.297930E-02   0.201614E+01  -0.114966E+00   0.317075E+01  -0.129807E+01   0.182113E+02  -0.180906E+02   0.163219E+03
 122 122   0.687709E-02   0.200833E+01   0.129874E+00   0.309579E+01   0.146715E+01   0.169432E+02   0.185023E+02   0.142800E+03
 123 123   0.928459E-02   0.197754E+01  -0.123583E+00   0.310069E+01  -0.128113E+01   0.167883E+02  -0.146276E+02   0.133164E+03
 124 124   0.357197E-02   0.196283E+01   0.127788E+00   0.312426E+01   0.136223E+01   0.174287E+02   0.169926E+02   0.148625E+03
 125 125  -0.150316E-01   0.196866E+01  -0.125841E+00   0.308147E+01  -0.131485E+01   0.162228E+02  -0.142543E+02   0.121854E+03
 126 126  -0.442932E-02   0.197331E+01   0.102756E+00   0.314419E+01   0.112327E+01   0.175021E+02   0.139619E+02   0.147193E+03
 127 127   0.957008E-02   0.192028E+01  -0.853505E-01   0.306981E+01  -0.118499E+01   0.167946E+02  -0.175581E+02   0.147058E+03
 128 128   0.132612E-01   0.191773E+01   0.142853E+00   0.301520E+01   0.123147E+01   0.151328E+02   0.103083E+02   0.103823E+03
 129 129   0.177352E-01   0.190863E+01  -0.120905E+00   0.314327E+01  -0.135515E+01   0.179431E+02  -0.168999E+02   0.156647E+03
 130 130  -0.308211E-02   0.191344E+01   0.140710E+00   0.309995E+01   0.153469E+01   0.170014E+02   0.187483E+02   0.138720E+03
 131 131   0.887665E-03   0.188267E+01  -0.110389E+00   0.314040E+01  -0.120455E+01   0.171710E+02  -0.132746E+02   0.133437E+03
 132 132  -0.460935E-02   0.187131E+01   0.131787E+00   0.316012E+01   0.130584E+01   0.173504E+02   0.138659E+02   0.137467E+03
 133 133   0.327664E-03   0.185275E+01  -0.769440E-01   0.306259E+01  -0.661145E+00   0.158890E+02  -0.601750E+01   0.114843E+03
 134 134   0.516393E-02   0.184426E+01   0.138810E+00   0.318728E+01   0.164065E+01   0.187810E+02   0.208710E+02   0.174592E+03
 135 135  -0.879867E-02   0.183427E+01  -0.153028E+00   0.311133E+01  -0.154107E+01   0.166719E+02  -0.148206E+02   0.130667E+03
 136 136  -0.269550E-01   0.181832E+01   0.133868E+00   0.309881E+01   0.134751E+01   0.161812E+02   0.133868E+02   0.116475E+03
 137 137  -0.135806E-01   0.181879E+01  -0.916675E-01   0.310037E+01  -0.809298E+00   0.166355E+02  -0.805625E+01   0.129033E+03
 138 138  -0.247759E-02   0.179189E+01   0.125139E+00   0.313584E+01   0.147190E+01   0.174030E+02   0.186951E+02   0.144876E+03
 139 139   0.893843E-02   0.182804E+01  -0.987530E-01   0.317512E+01  -0.105279E+01   0.173211E+02  -0.118320E+02   0.132700E+03
 140 140  -0.196826E-02   0.178892E+01   0.106887E+00   0.311183E+01   0.108939E+01   0.166623E+02   0.127786E+02   0.128102E+03
 141 141   0.145396E-01   0.178466E+01  -0.874884E-01   0.305685E+01  -0.927387E+00   0.158733E+02  -0.955857E+01   0.115736E+03
 142 142  -0.129491E-01   0.178080E+01   0.972911E-01   0.311820E+01   0.101172E+01   0.169484E+02   0.111916E+02   0.133405E+03
 143 143   0.818604E-02   0.175329E+01  -0.107028E+00   0.308699E+01  -0.115909E+01   0.160856E+02  -0.132165E+02   0.118164E+03
 144 144  -0.439987E-02   0.175477E+01   0.101512E+00   0.306483E+01   0.102671E+01   0.156881E+02   0.998037E+01   0.110966E+03
 145 145   0.199672E-01   0.173561E+01  -0.108027E+00   0.304260E+01  -0.107916E+01   0.156171E+02  -0.116305E+02   0.115036E+03
 146 146   0.250410E-01   0.172893E+01   0.122489E+00   0.314751E+01   0.144415E+01   0.177334E+02   0.185034E+02   0.151709E+03
 147 147  -0.389898E-02   0.171560E+01  -0.101957E+00   0.309704E+01  -0.106537E+01   0.169733E+02  -0.142717E+02   0.147602E+03
 148 148   0.234435E-01   0.170798E+01   0.122373E+00   0.313924E+01   0.142095E+01   0.176581E+02   0.183151E+02   0.152474E+03
 149 149  -0.159171E-01   0.169709E+01  -0.694433E-01   0.323736E+01  -0.737302E+00   0.189629E+02  -0.875859E+01   0.166371E+03
 150 150  -0.440873E-01   0.167348E+01   0.117390E+00   0.305964E+01   0.131265E+01   0.160510E+02   0.149679E+02   0.121683E+03
 151 151  -0.637935E-02   0.168654E+01  -0.937870E-01   0.308800E+01  -0.100164E+01   0.159966E+02  -0.113868E+02   0.114577E+03
 152 152   0.192301E-01   0.166719E+01   0.103938E+00   0.309726E+01   0.108977E+01   0.163340E+02   0.114319E+02   0.121142E+03
 153 153  -0.712360E-02   0.164624E+01  -0.102469E+00   0.301379E+01  -0.977162E+00   0.150867E+02  -0.975848E+01   0.105822E+03
 154 154   0.265172E-01   0.164856E+01   0.135540E+00   0.309392E+01   0.132467E+01   0.168877E+02   0.152473E+02   0.140457E+03
 155 155   0.122555E-01   0.165757E+01  -0.960926E-01   0.303761E+01  -0.108912E+01   0.155511E+02  -0.118026E+02   0.110782E+03
 156 156  -0.424274E-02   0.163173E+01   0.662407E-01   0.300271E+01   0.701899E+00   0.147004E+02   0.718762E+01   0.972563E+02
 157 157   0.730158E-02   0.162373E+01  -0.107152E+00   0.309478E+01  -0.123511E+01   0.166025E+02  -0.150362E+02   0.129435E+03
 158 158   0.146130E-01   0.161970E+01   0.102944E+00   0.315546E+01   0.107374E+01   0.179483E+02   0.130663E+02   0.153378E+03
 159 159   0.457224E-02   0.159369E+01  -0.962129E-01   0.305720E+01  -0.901080E+00   0.158164E+02  -0.931105E+01   0.113220E+03
 160 160   0.107585E-01   0.158358E+01   0.111084E+00   0.315555E+01   0.112319E+01   0.176342E+02   0.122713E+02   0.146243E+03
 161 161  -0.160977E-01   0.156155E+01  -0.966940E-01   0.315225E+01  -0.117227E+01   0.176840E+02  -0.160125E+02   0.150039E+03
 162 162   0.139716E-01   0.155916E+01   0.930000E-01   0.315272E+01   0.119134E+01   0.177705E+02   0.161226E+02   0.150255E+03
 163 163  -0.127785E-01   0.155297E+01  -0.111512E+00   0.300015E+01  -0.111731E+01   0.151199E+02  -0.108612E+02   0.106922E+03
 164 164  -0.113212E-01   0.154862E+01   0.112757E+00   0.302605E+01   0.121959E+01   0.158826E+02   0.149645E+02   0.125454E+03
 165 165  -0.359489E-01   0.154300E+01  -0.701896E-01   0.307841E+01  -0.768273E+00   0.160006E+02  -0.835716E+01   0.117439E+03
 166 166  -0.256301E-02   0.152973E+01   0.108029E+00   0.304349E+01   0.105429E+01   0.154016E+02   0.103790E+02   0.108947E+03
 167 167  -0.770164E-02   0.153249E+01  -0.973974E-01   0.300533E+01  -0.926722E+00   0.148221E+02  -0.966652E+01   0.995345E+02
 168 168   0.311066E-02   0.150798E+01   0.796481E-01   0.298302E+01   0.817695E+00   0.147348E+02   0.888158E+01   0.101242E+03
 169 169  -0.411768E-02   0.151111E+01  -0.113786E+00   0.300579E+01  -0.119625E+01   0.151888E+02  -0.123746E+02   0.108072E+03
 170 170   0.111350E-01   0.150270E+01   0.603455E-01   0.293299E+01   0.582685E+00   0.139568E+02   0.547051E+01   0.909746E+02
 171 171   0.132656E-01   0.146989E+01  -0.818278E-01   0.294770E+01  -0.874817E+00   0.144760E+02  -0.103602E+02   0.101534E+03
 172 172  -0.581799E-02   0.148394E+01   0.115925E+00   0.320780E+01   0.130507E+01   0.185531E+02   0.180293E+02   0.164711E+03
 173 173  -0.308477E-02   0.147787E+01  -0.113846E+00   0.303865E+01  -0.117603E+01   0.155819E+02  -0.127443E+02   0.113489E+03
 174 174   0.986910E-02   0.145730E+01   0.768751E-01   0.311701E+01   0.886754E+00   0.170495E+02   0.123932E+02   0.143160E+03
 175 175  -0.597081E-02   0.144286E+01  -0.128728E+00   0.307074E+01  -0.124157E+01   0.163549E+02  -0.117768E+02   0.128147E+03
 176 176   0.359271E-02   0.144156E+01   0.826252E-01   0.307557E+01   0.932214E+00   0.159116E+02   0.102135E+02   0.114133E+03
 177 177  -0.389238E-03   0.142408E+01  -0.627245E-01   0.307852E+01  -0.408518E+00   0.165037E+02  -0.791951E+00   0.132320E+03
 178 178  -0.470188E-02   0.141558E+01   0.826092E-01   0.308220E+01   0.903206E+00   0.160344E+02   0.106130E+02   0.117409E+03
 179 179   0.159215E-01   0.140163E+01  -0.123416E+00   0.301912E+01  -0.120211E+01   0.150315E+02  -0.116547E+02   0.101898E+03
 180 180  -0.309928E-02   0.140315E+01   0.100172E+00   0.309156E+01   0.124484E+01   0.166670E+02   0.159197E+02   0.131850E+03
 181 181   0.560962E-02   0.139252E+01  -0.765502E-01   0.302695E+01  -0.740615E+00   0.151535E+02  -0.707281E+01   0.104485E+03
 182 182   0.677354E-02   0.138316E+01   0.849556E-01   0.310645E+01   0.964306E+00   0.168221E+02   0.121018E+02   0.134507E+03
 183 183   0.546270E-02   0.136630E+01  -0.137241E+00   0.304767E+01  -0.138136E+01   0.164841E+02  -0.160965E+02   0.140629E+03
 184 184  -0.189935E-02   0.135187E+01   0.867945E-01   0.308023E+01   0.717454E+00   0.160591E+02   0.564886E+01   0.115453E+03
 185 185   0.611344E-02   0.134033E+01  -0.105556E+00   0.305276E+01  -0.942888E+00   0.160716E+02  -0.814584E+01   0.121262E+03
 186 186   0.291287E-02   0.133715E+01   0.127539E+00   0.317902E+01   0.144400E+01   0.180872E+02   0.161169E+02   0.152171E+03
 187 187  -0.273175E-01   0.133716E+01  -0.809968E-01   0.303476E+01  -0.667940E+00   0.153564E+02  -0.606836E+01   0.107539E+03
 188 188   0.269708E-01   0.132501E+01   0.125433E+00   0.313176E+01   0.130305E+01   0.170359E+02   0.140616E+02   0.132663E+03
 189 189  -0.317054E-02   0.132252E+01  -0.110898E+00   0.307346E+01  -0.118196E+01   0.162524E+02  -0.131835E+02   0.123579E+03
 190 190   0.125432E-01   0.132445E+01   0.131105E+00   0.312455E+01   0.152152E+01   0.172955E+02   0.187176E+02   0.143725E+03
 191 191   0.128289E-01   0.130350E+01  -0.770602E-01   0.308806E+01  -0.745454E+00   0.160475E+02  -0.757617E+01   0.116080E+03
 192 192   0.391574E-02   0.129187E+01   0.116852E+00   0.298959E+01   0.898759E+00   0.147523E+02   0.579746E+01   0.101233E+03
 193 193   0.177233E-02   0.127577E+01  -0.111895E+00   0.301913E+01  -0.107190E+01   0.151845E+02  -0.107791E+02   0.104983E+03
 194 194   0.772651E-02   0.124872E+01   0.109289E+00   0.310035E+01   0.127065E+01   0.169098E+02   0.155601E+02   0.136912E+03
 195 195  -0.230493E-03   0.126599E+01  -0.105141E+00   0.305947E+01  -0.116226E+01   0.165111E+02  -0.143182E+02   0.133194E+03
 196 196  -0.561921E-02   0.123522E+01   0.641986E-01   0.303157E+01   0.817102E+00   0.153297E+02   0.959751E+01   0.107313E+03
 197 197   0.122585E-01   0.123178E+01  -0.926040E-01   0.303562E+01  -0.973551E+00   0.154941E+02  -0.105116E+02   0.110079E+03
 198 198  -0.920435E-02   0.122726E+01   0.531749E-01   0.302040E+01   0.529186E+00   0.157474E+02   0.571328E+01   0.118137E+03
 199 199   0.106666E-01   0.122257E+01  -0.952837E-01   0.308411E+01  -0.967370E+00   0.165550E+02  -0.110401E+02   0.130053E+03
 200 200   0.646147E-03   0.122063E+01   0.104888E+00   0.310398E+01   0.116093E+01   0.164774E+02   0.128125E+02   0.123711E+03


==> results/case4/A_2_0_3to200_0_15000/chisquare/15000sim/moments_new.dat <==
   3   0.835670E+03  -0.484953E+00   0.583673E+01  -0.982503E+01   0.897085E+02   0.392523E-16
   4   0.463496E+03   0.498843E+00   0.545083E+01   0.974520E+01   0.785172E+02   0.117757E-15
   5   0.289579E+03  -0.482805E+00   0.511189E+01  -0.892252E+01   0.680312E+02  -0.785046E-16
   6   0.196339E+03   0.460559E+00   0.484016E+01   0.806637E+01   0.596498E+02  -0.785046E-16
   7   0.141742E+03  -0.438271E+00   0.462411E+01  -0.731863E+01   0.531581E+02  -0.196262E-15
   8   0.107116E+03   0.417620E+00   0.445046E+01   0.669097E+01   0.481091E+02  -0.392523E-15
   9   0.840662E+02  -0.398950E+00   0.430878E+01  -0.616688E+01   0.441250E+02   0.392523E-15
  10   0.678771E+02   0.382185E+00   0.419140E+01   0.572676E+01   0.409279E+02   0.667289E-15
  11   0.562308E+02  -0.367129E+00   0.409280E+01  -0.535370E+01   0.383201E+02  -0.902803E-15
  12   0.475633E+02   0.353567E+00   0.400892E+01   0.503428E+01   0.361607E+02   0.137383E-15
  13   0.408721E+02  -0.341299E+00   0.393677E+01  -0.475807E+01   0.343483E+02   0.174673E-14
  14   0.355919E+02   0.330152E+00   0.387409E+01   0.451699E+01   0.328086E+02   0.510280E-15
  15   0.313568E+02  -0.319979E+00   0.381917E+01  -0.430479E+01   0.314864E+02   0.215888E-15
  16   0.279106E+02   0.310653E+00   0.377066E+01   0.411655E+01   0.303401E+02  -0.392523E-16
  17   0.250681E+02  -0.302069E+00   0.372751E+01  -0.394840E+01   0.293377E+02  -0.115794E-14
  18   0.226937E+02   0.294137E+00   0.368890E+01   0.379723E+01   0.284545E+02   0.502430E-14
  19   0.206873E+02  -0.286782E+00   0.365415E+01  -0.366053E+01   0.276708E+02  -0.255140E-14
  20   0.189734E+02   0.279939E+00   0.362271E+01   0.353627E+01   0.269711E+02   0.243364E-14
  21   0.174948E+02  -0.273553E+00   0.359413E+01  -0.342278E+01   0.263428E+02  -0.153084E-14
  22   0.162091E+02   0.267576E+00   0.356805E+01   0.331867E+01   0.257757E+02   0.235514E-15
  23   0.150832E+02  -0.261968E+00   0.354414E+01  -0.322278E+01   0.252616E+02  -0.130514E-13
  24   0.140907E+02   0.256692E+00   0.352216E+01   0.313413E+01   0.247933E+02  -0.137383E-15
  25   0.132105E+02  -0.251718E+00   0.350188E+01  -0.305190E+01   0.243651E+02  -0.427850E-14
  26   0.124253E+02   0.247019E+00   0.348310E+01   0.297538E+01   0.239722E+02  -0.529906E-14
  27   0.117212E+02  -0.242570E+00   0.346568E+01  -0.290397E+01   0.236104E+02  -0.588785E-14
  28   0.110864E+02   0.238350E+00   0.344946E+01   0.283715E+01   0.232762E+02  -0.588785E-16
  29   0.105115E+02  -0.234340E+00   0.343433E+01  -0.277446E+01   0.229667E+02   0.751682E-14
  30   0.998837E+01   0.230525E+00   0.342019E+01   0.271552E+01   0.226791E+02   0.219813E-14
  31   0.951035E+01  -0.226888E+00   0.340693E+01  -0.265998E+01   0.224114E+02  -0.113047E-13
  32   0.907224E+01   0.223416E+00   0.339448E+01   0.260753E+01   0.221614E+02  -0.504392E-14
  33   0.866963E+01  -0.220098E+00   0.338277E+01  -0.255791E+01   0.219276E+02  -0.904766E-14
  34   0.829874E+01   0.216922E+00   0.337173E+01   0.251088E+01   0.217084E+02   0.730093E-14
  35   0.795627E+01  -0.213879E+00   0.336131E+01  -0.246624E+01   0.215025E+02  -0.137776E-13
  36   0.763936E+01   0.210959E+00   0.335146E+01   0.242378E+01   0.213087E+02  -0.971495E-14
  37   0.734552E+01  -0.208155E+00   0.334213E+01  -0.238336E+01   0.211261E+02   0.105785E-13
  38   0.707254E+01   0.205459E+00   0.333328E+01   0.234480E+01   0.209536E+02  -0.777196E-14
  39   0.681849E+01  -0.202865E+00   0.332487E+01  -0.230798E+01   0.207905E+02  -0.172906E-13
  40   0.658167E+01   0.200366E+00   0.331688E+01   0.227278E+01   0.206360E+02  -0.122663E-14
  41   0.636054E+01  -0.197957E+00   0.330927E+01  -0.223907E+01   0.204895E+02  -0.240126E-13
  42   0.615370E+01   0.195632E+00   0.330202E+01   0.220677E+01   0.203503E+02  -0.183505E-14
  43   0.595992E+01  -0.193387E+00   0.329510E+01  -0.217578E+01   0.202180E+02  -0.108827E-13
  44   0.577807E+01   0.191217E+00   0.328849E+01   0.214602E+01   0.200921E+02  -0.105981E-14
  45   0.560716E+01  -0.189118E+00   0.328217E+01  -0.211740E+01   0.199720E+02  -0.691822E-14
  46   0.544628E+01   0.187086E+00   0.327611E+01   0.208986E+01   0.198574E+02   0.107355E-13
  47   0.529465E+01  -0.185119E+00   0.327032E+01  -0.206334E+01   0.197479E+02  -0.353271E-15
  48   0.515154E+01   0.183211E+00   0.326476E+01   0.203777E+01   0.196433E+02   0.192827E-13
  49   0.501629E+01  -0.181362E+00   0.325942E+01  -0.201310E+01   0.195431E+02   0.108631E-13
  50   0.488831E+01   0.179567E+00   0.325430E+01   0.198928E+01   0.194471E+02  -0.261813E-13
  51   0.476707E+01  -0.177824E+00   0.324937E+01  -0.196626E+01   0.193551E+02  -0.224719E-14
  52   0.465208E+01   0.176131E+00   0.324463E+01   0.194400E+01   0.192668E+02  -0.421668E-13
  53   0.454291E+01  -0.174485E+00   0.324007E+01  -0.192246E+01   0.191820E+02  -0.433738E-14
  54   0.443913E+01   0.172884E+00   0.323567E+01   0.190161E+01   0.191005E+02   0.209019E-13
  55   0.434040E+01  -0.171326E+00   0.323143E+01  -0.188140E+01   0.190221E+02  -0.126883E-13
  56   0.424636E+01   0.169810E+00   0.322735E+01   0.186180E+01   0.189466E+02  -0.707523E-14
  57   0.415670E+01  -0.168333E+00   0.322340E+01  -0.184280E+01   0.188739E+02   0.203818E-13
  58   0.407116E+01   0.166894E+00   0.321959E+01   0.182435E+01   0.188038E+02  -0.450813E-13
  59   0.398945E+01  -0.165491E+00   0.321590E+01  -0.180643E+01   0.187361E+02  -0.113145E-13
  60   0.391135E+01   0.164123E+00   0.321234E+01   0.178901E+01   0.186709E+02  -0.149159E-14
  61   0.383664E+01  -0.162788E+00   0.320889E+01  -0.177208E+01   0.186078E+02  -0.683579E-13
  62   0.376511E+01   0.161485E+00   0.320556E+01   0.175562E+01   0.185469E+02   0.356313E-13
  63   0.369658E+01  -0.160212E+00   0.320232E+01  -0.173959E+01   0.184880E+02   0.265051E-13
  64   0.363089E+01   0.158970E+00   0.319919E+01   0.172399E+01   0.184311E+02   0.468476E-13
  65   0.356788E+01  -0.157755E+00   0.319616E+01  -0.170879E+01   0.183759E+02  -0.144547E-13
  66   0.350740E+01   0.156569E+00   0.319321E+01   0.169398E+01   0.183225E+02  -0.308229E-13
  67   0.344932E+01  -0.155408E+00   0.319035E+01  -0.167954E+01   0.182707E+02   0.408911E-13
  68   0.339351E+01   0.154273E+00   0.318758E+01   0.166545E+01   0.182205E+02   0.125019E-13
  69   0.333985E+01  -0.153162E+00   0.318488E+01  -0.165171E+01   0.181719E+02   0.130514E-14
  70   0.328824E+01   0.152075E+00   0.318226E+01   0.163830E+01   0.181247E+02   0.132869E-13
  71   0.323857E+01  -0.151010E+00   0.317971E+01  -0.162521E+01   0.180788E+02   0.642757E-14
  72   0.319074E+01   0.149968E+00   0.317724E+01   0.161241E+01   0.180343E+02   0.191453E-13
  73   0.314468E+01  -0.148947E+00   0.317483E+01  -0.159991E+01   0.179911E+02   0.226093E-13
  74   0.310029E+01   0.147946E+00   0.317249E+01   0.158770E+01   0.179490E+02  -0.781219E-13
  75   0.305750E+01  -0.146966E+00   0.317020E+01  -0.157575E+01   0.179081E+02  -0.107846E-13
  76   0.301624E+01   0.146004E+00   0.316798E+01   0.156407E+01   0.178684E+02   0.736766E-13
  77   0.297644E+01  -0.145061E+00   0.316582E+01  -0.155263E+01   0.178297E+02  -0.224916E-13
  78   0.293804E+01   0.144137E+00   0.316371E+01   0.154145E+01   0.177920E+02   0.222757E-14
  79   0.290097E+01  -0.143229E+00   0.316165E+01  -0.153049E+01   0.177553E+02   0.306659E-13
  80   0.286517E+01   0.142339E+00   0.315964E+01   0.151977E+01   0.177196E+02  -0.530691E-13
  81   0.283060E+01  -0.141464E+00   0.315769E+01  -0.150926E+01   0.176848E+02   0.132781E-12
  82   0.279719E+01   0.140606E+00   0.315578E+01   0.149896E+01   0.176509E+02   0.905158E-13
  83   0.276488E+01  -0.139763E+00   0.315391E+01  -0.148887E+01   0.176178E+02   0.241794E-13
  84   0.273361E+01   0.138936E+00   0.315209E+01   0.147898E+01   0.175855E+02  -0.980523E-13
  85   0.270334E+01  -0.138122E+00   0.315031E+01  -0.146928E+01   0.175540E+02  -0.428635E-13
  86   0.267401E+01   0.137323E+00   0.314858E+01   0.145977E+01   0.175233E+02   0.114911E-13
  87   0.264558E+01  -0.136537E+00   0.314688E+01  -0.145044E+01   0.174932E+02  -0.518916E-13
  88   0.261800E+01   0.135765E+00   0.314522E+01   0.144128E+01   0.174639E+02  -0.986214E-14
  89   0.259124E+01  -0.135006E+00   0.314360E+01  -0.143229E+01   0.174353E+02   0.460233E-14
  90   0.256525E+01   0.134259E+00   0.314202E+01   0.142347E+01   0.174073E+02  -0.387617E-14
  91   0.254000E+01  -0.133525E+00   0.314046E+01  -0.141480E+01   0.173800E+02   0.668369E-13
  92   0.251546E+01   0.132802E+00   0.313895E+01   0.140629E+01   0.173533E+02   0.716747E-13
  93   0.249160E+01  -0.132091E+00   0.313746E+01  -0.139793E+01   0.173272E+02  -0.221677E-13
  94   0.246838E+01   0.131391E+00   0.313601E+01   0.138971E+01   0.173016E+02   0.213955E-12
  95   0.244578E+01  -0.130703E+00   0.313459E+01  -0.138164E+01   0.172766E+02  -0.523037E-13
  96   0.242378E+01   0.130025E+00   0.313319E+01   0.137371E+01   0.172521E+02  -0.982387E-13
  97   0.240234E+01  -0.129357E+00   0.313183E+01  -0.136590E+01   0.172282E+02   0.285462E-13
  98   0.238145E+01   0.128700E+00   0.313049E+01   0.135823E+01   0.172047E+02   0.907710E-14
  99   0.236108E+01  -0.128052E+00   0.312918E+01  -0.135069E+01   0.171818E+02  -0.333350E-13
 100   0.234121E+01   0.127414E+00   0.312789E+01   0.134327E+01   0.171593E+02  -0.309897E-13
 101   0.232183E+01  -0.126786E+00   0.312663E+01  -0.133597E+01   0.171373E+02  -0.346598E-13
 102   0.230291E+01   0.126167E+00   0.312540E+01   0.132878E+01   0.171157E+02  -0.950593E-13
 103   0.228443E+01  -0.125557E+00   0.312419E+01  -0.132171E+01   0.170946E+02  -0.176155E-12
 104   0.226638E+01   0.124955E+00   0.312300E+01   0.131475E+01   0.170738E+02   0.446495E-14
 105   0.224874E+01  -0.124362E+00   0.312184E+01  -0.130790E+01   0.170535E+02  -0.585644E-13
 106   0.223150E+01   0.123778E+00   0.312069E+01   0.130115E+01   0.170336E+02  -0.105618E-12
 107   0.221463E+01  -0.123201E+00   0.311957E+01  -0.129450E+01   0.170140E+02   0.101909E-12
 108   0.219814E+01   0.122633E+00   0.311847E+01   0.128796E+01   0.169948E+02   0.621855E-13
 109   0.218199E+01  -0.122072E+00   0.311739E+01  -0.128151E+01   0.169760E+02  -0.215368E-12
 110   0.216618E+01   0.121519E+00   0.311633E+01   0.127516E+01   0.169575E+02  -0.349346E-14
 111   0.215070E+01  -0.120974E+00   0.311528E+01  -0.126890E+01   0.169394E+02   0.514402E-13
 112   0.213553E+01   0.120436E+00   0.311426E+01   0.126273E+01   0.169216E+02  -0.347187E-13
 113   0.212066E+01  -0.119904E+00   0.311325E+01  -0.125665E+01   0.169042E+02   0.389089E-13
 114   0.210607E+01   0.119380E+00   0.311226E+01   0.125065E+01   0.168870E+02  -0.174810E-12
 115   0.209174E+01  -0.118863E+00   0.311129E+01  -0.124474E+01   0.168702E+02  -0.912027E-13
 116   0.207767E+01   0.118352E+00   0.311034E+01   0.123892E+01   0.168536E+02   0.198911E-13
 117   0.206385E+01  -0.117848E+00   0.310940E+01  -0.123317E+01   0.168373E+02  -0.415388E-13
 118   0.205025E+01   0.117350E+00   0.310848E+01   0.122750E+01   0.168214E+02  -0.479860E-14
 119   0.203688E+01  -0.116859E+00   0.310757E+01  -0.122191E+01   0.168057E+02  -0.670233E-13
 120   0.202372E+01   0.116373E+00   0.310668E+01   0.121639E+01   0.167902E+02   0.549532E-13
 121   0.201075E+01  -0.115894E+00   0.310580E+01  -0.121095E+01   0.167751E+02  -0.618715E-13
 122   0.199798E+01   0.115420E+00   0.310494E+01   0.120558E+01   0.167601E+02   0.128149E-12
 123   0.198539E+01  -0.114952E+00   0.310409E+01  -0.120028E+01   0.167455E+02  -0.187842E-12
 124   0.197297E+01   0.114490E+00   0.310325E+01   0.119505E+01   0.167310E+02  -0.462490E-13
 125   0.196071E+01  -0.114033E+00   0.310243E+01  -0.118988E+01   0.167168E+02  -0.370542E-13
 126   0.194861E+01   0.113582E+00   0.310162E+01   0.118478E+01   0.167029E+02  -0.606154E-13
 127   0.193666E+01  -0.113136E+00   0.310082E+01  -0.117975E+01   0.166892E+02   0.135852E-12
 128   0.192485E+01   0.112696E+00   0.310004E+01   0.117478E+01   0.166756E+02   0.145234E-13
 129   0.191318E+01  -0.112260E+00   0.309927E+01  -0.116987E+01   0.166623E+02  -0.130543E-12
 130   0.190163E+01   0.111829E+00   0.309850E+01   0.116502E+01   0.166492E+02  -0.160660E-12
 131   0.189021E+01  -0.111404E+00   0.309776E+01  -0.116023E+01   0.166364E+02   0.306757E-13
 132   0.187891E+01   0.110983E+00   0.309702E+01   0.115550E+01   0.166237E+02   0.173387E-12
 133   0.186771E+01  -0.110567E+00   0.309629E+01  -0.115083E+01   0.166112E+02   0.664149E-13
 134   0.185662E+01   0.110155E+00   0.309558E+01   0.114621E+01   0.165989E+02   0.103440E-12
 135   0.184563E+01  -0.109748E+00   0.309487E+01  -0.114165E+01   0.165867E+02  -0.528434E-13
 136   0.183473E+01   0.109346E+00   0.309418E+01   0.113714E+01   0.165748E+02   0.275188E-12
 137   0.182392E+01  -0.108948E+00   0.309349E+01  -0.113269E+01   0.165631E+02   0.915658E-13
 138   0.181320E+01   0.108554E+00   0.309282E+01   0.112828E+01   0.165515E+02  -0.425593E-13
 139   0.180256E+01  -0.108164E+00   0.309215E+01  -0.112393E+01   0.165401E+02  -0.449930E-13
 140   0.179199E+01   0.107779E+00   0.309150E+01   0.111962E+01   0.165288E+02   0.668271E-14
 141   0.178150E+01  -0.107398E+00   0.309085E+01  -0.111537E+01   0.165177E+02   0.134665E-12
 142   0.177107E+01   0.107021E+00   0.309021E+01   0.111116E+01   0.165068E+02  -0.145626E-12
 143   0.176071E+01  -0.106647E+00   0.308958E+01  -0.110700E+01   0.164960E+02   0.668172E-13
 144   0.175041E+01   0.106278E+00   0.308896E+01   0.110289E+01   0.164854E+02  -0.110966E-12
 145   0.174016E+01  -0.105912E+00   0.308835E+01  -0.109882E+01   0.164750E+02  -0.192395E-12
 146   0.172997E+01   0.105550E+00   0.308775E+01   0.109479E+01   0.164646E+02   0.231402E-12
 147   0.171984E+01  -0.105192E+00   0.308716E+01  -0.109081E+01   0.164545E+02   0.235808E-13
 148   0.170975E+01   0.104838E+00   0.308657E+01   0.108688E+01   0.164444E+02   0.596537E-13
 149   0.169970E+01  -0.104487E+00   0.308599E+01  -0.108298E+01   0.164345E+02   0.169256E-12
 150   0.168970E+01   0.104139E+00   0.308542E+01   0.107913E+01   0.164248E+02   0.690350E-13
 151   0.167974E+01  -0.103795E+00   0.308485E+01  -0.107531E+01   0.164151E+02  -0.562309E-12
 152   0.166982E+01   0.103454E+00   0.308430E+01   0.107154E+01   0.164056E+02  -0.121309E-12
 153   0.165993E+01  -0.103117E+00   0.308375E+01  -0.106781E+01   0.163963E+02  -0.218439E-12
 154   0.165007E+01   0.102783E+00   0.308321E+01   0.106411E+01   0.163870E+02  -0.141406E-12
 155   0.164025E+01  -0.102452E+00   0.308267E+01  -0.106045E+01   0.163779E+02   0.905747E-13
 156   0.163046E+01   0.102124E+00   0.308214E+01   0.105683E+01   0.163689E+02  -0.134410E-12
 157   0.162070E+01  -0.101800E+00   0.308162E+01  -0.105325E+01   0.163600E+02  -0.269977E-12
 158   0.161096E+01   0.101478E+00   0.308111E+01   0.104970E+01   0.163512E+02   0.245337E-12
 159   0.160125E+01  -0.101160E+00   0.308060E+01  -0.104619E+01   0.163425E+02   0.165841E-13
 160   0.159156E+01   0.100845E+00   0.308010E+01   0.104271E+01   0.163340E+02   0.105010E-12
 161   0.158189E+01  -0.100532E+00   0.307960E+01  -0.103927E+01   0.163255E+02   0.157588E-12
 162   0.157224E+01   0.100222E+00   0.307911E+01   0.103586E+01   0.163172E+02  -0.105913E-12
 163   0.156262E+01  -0.999156E-01   0.307863E+01  -0.103248E+01   0.163090E+02  -0.182131E-13
 164   0.155301E+01   0.996116E-01   0.307815E+01   0.102914E+01   0.163008E+02   0.294034E-12
 165   0.154341E+01  -0.993103E-01   0.307768E+01  -0.102583E+01   0.162928E+02  -0.176586E-12
 166   0.153384E+01   0.990118E-01   0.307721E+01   0.102255E+01   0.162848E+02   0.370591E-13
 167   0.152427E+01  -0.987159E-01   0.307675E+01  -0.101930E+01   0.162770E+02  -0.718808E-14
 168   0.151472E+01   0.984227E-01   0.307630E+01   0.101608E+01   0.162693E+02   0.213302E-12
 169   0.150518E+01  -0.981321E-01   0.307585E+01  -0.101290E+01   0.162616E+02   0.175414E-12
 170   0.149566E+01   0.978440E-01   0.307540E+01   0.100974E+01   0.162541E+02   0.227119E-12
 171   0.148614E+01  -0.975585E-01   0.307496E+01  -0.100661E+01   0.162466E+02   0.153084E-13
 172   0.147663E+01   0.972754E-01   0.307453E+01   0.100351E+01   0.162392E+02   0.691773E-13
 173   0.146713E+01  -0.969948E-01   0.307410E+01  -0.100044E+01   0.162319E+02   0.258560E-12
 174   0.145763E+01   0.967166E-01   0.307367E+01   0.997394E+00   0.162247E+02   0.312399E-12
 175   0.144815E+01  -0.964408E-01   0.307325E+01  -0.994377E+00   0.162176E+02  -0.811394E-13
 176   0.143867E+01   0.961673E-01   0.307284E+01   0.991388E+00   0.162105E+02   0.167622E-12
 177   0.142919E+01  -0.958962E-01   0.307243E+01  -0.988426E+00   0.162036E+02   0.385826E-12
 178   0.141972E+01   0.956273E-01   0.307202E+01   0.985490E+00   0.161967E+02   0.830922E-13
 179   0.141025E+01  -0.953607E-01   0.307162E+01  -0.982580E+00   0.161899E+02  -0.157706E-12
 180   0.140078E+01   0.950962E-01   0.307122E+01   0.979696E+00   0.161832E+02   0.212012E-12
 181   0.139132E+01  -0.948340E-01   0.307083E+01  -0.976836E+00   0.161765E+02   0.228458E-12
 182   0.138186E+01   0.945739E-01   0.307044E+01   0.974002E+00   0.161699E+02   0.404122E-12
 183   0.137239E+01  -0.943160E-01   0.307006E+01  -0.971192E+00   0.161634E+02   0.410044E-12
 184   0.136293E+01   0.940602E-01   0.306968E+01   0.968406E+00   0.161570E+02  -0.226422E-12
 185   0.135347E+01  -0.938064E-01   0.306930E+01  -0.965644E+00   0.161506E+02   0.506021E-12
 186   0.134401E+01   0.935547E-01   0.306893E+01   0.962905E+00   0.161443E+02   0.200830E-12
 187   0.133455E+01  -0.933049E-01   0.306857E+01  -0.960189E+00   0.161381E+02  -0.490261E-13
 188   0.132509E+01   0.930572E-01   0.306820E+01   0.957496E+00   0.161320E+02   0.591729E-13
 189   0.131562E+01  -0.928114E-01   0.306784E+01  -0.954826E+00   0.161259E+02   0.545720E-12
 190   0.130615E+01   0.925676E-01   0.306749E+01   0.952178E+00   0.161199E+02   0.132226E-12
 191   0.129668E+01  -0.923257E-01   0.306713E+01  -0.949551E+00   0.161139E+02   0.250592E-12
 192   0.128720E+01   0.920857E-01   0.306678E+01   0.946946E+00   0.161080E+02  -0.153280E-12
 193   0.127773E+01  -0.918475E-01   0.306644E+01  -0.944363E+00   0.161022E+02  -0.141264E-12
 194   0.126824E+01   0.916112E-01   0.306610E+01   0.941800E+00   0.160964E+02   0.705649E-12
 195   0.125876E+01  -0.913766E-01   0.306576E+01  -0.939258E+00   0.160907E+02   0.133340E-12
 196   0.124927E+01   0.911439E-01   0.306543E+01   0.936736E+00   0.160850E+02   0.430451E-13
 197   0.123977E+01  -0.909130E-01   0.306509E+01  -0.934235E+00   0.160794E+02  -0.671254E-12
 198   0.123027E+01   0.906838E-01   0.306477E+01   0.931754E+00   0.160739E+02  -0.423640E-12
 199   0.122076E+01  -0.904563E-01   0.306444E+01  -0.929292E+00   0.160684E+02  -0.201315E-13
 200   0.121125E+01   0.902305E-01   0.306412E+01   0.926849E+00   0.160630E+02   0.194790E-14


==> results/case4/A_2_0_3to200_0_15000/chisquare/15000sim/real_ALMl1l2.dat <==
   3   3  -0.535069E+01   0.817724E+03  -0.399892E+00   0.535724E+01  -0.684436E+01   0.616277E+02  -0.139122E+03   0.105440E+04
   4   4   0.264689E+01   0.465779E+03   0.499320E+00   0.536520E+01   0.880185E+01   0.684875E+02   0.195382E+03   0.138497E+04
   5   5  -0.116674E+01   0.289615E+03  -0.498142E+00   0.508923E+01  -0.925163E+01   0.653680E+02  -0.235578E+03   0.151201E+04
   6   6  -0.951760E+00   0.196762E+03   0.380742E+00   0.490848E+01   0.724100E+01   0.654913E+02   0.217922E+03   0.173582E+04
   7   7  -0.279610E+00   0.141997E+03  -0.436525E+00   0.454689E+01  -0.713675E+01   0.506622E+02  -0.153753E+03   0.979105E+03
   8   8   0.892923E+00   0.106742E+03   0.388473E+00   0.433308E+01   0.628089E+01   0.436618E+02   0.127464E+03   0.755248E+03
   9   9   0.100387E+01   0.830979E+02  -0.406466E+00   0.422857E+01  -0.557936E+01   0.385345E+02  -0.920171E+02   0.559667E+03
  10  10  -0.121607E+01   0.680343E+02   0.325497E+00   0.409259E+01   0.444761E+01   0.363557E+02   0.769802E+02   0.534324E+03
  11  11   0.599661E+00   0.567042E+02  -0.409858E+00   0.430628E+01  -0.661193E+01   0.447008E+02  -0.139188E+03   0.835000E+03
  12  12   0.183682E+00   0.476014E+02   0.378146E+00   0.387582E+01   0.496945E+01   0.315504E+02   0.757662E+02   0.410983E+03
  13  13   0.453918E+00   0.407937E+02  -0.314766E+00   0.379734E+01  -0.449829E+01   0.312431E+02  -0.819895E+02   0.473864E+03
  14  14  -0.422101E-01   0.356993E+02   0.327029E+00   0.379132E+01   0.420463E+01   0.292602E+02   0.631224E+02   0.358915E+03
  15  15  -0.204256E+00   0.313405E+02  -0.366420E+00   0.396236E+01  -0.583762E+01   0.385533E+02  -0.121590E+03   0.716321E+03
  16  16  -0.119475E+00   0.276174E+02   0.311626E+00   0.374931E+01   0.426779E+01   0.306602E+02   0.751448E+02   0.441699E+03
  17  17  -0.258573E+00   0.251957E+02  -0.354591E+00   0.381508E+01  -0.505490E+01   0.327774E+02  -0.938471E+02   0.521592E+03
  18  18  -0.437737E-01   0.226367E+02   0.244181E+00   0.363655E+01   0.296161E+01   0.266789E+02   0.453929E+02   0.318963E+03
  19  19  -0.854802E-01   0.208475E+02  -0.289284E+00   0.361964E+01  -0.367912E+01   0.262476E+02  -0.558751E+02   0.320075E+03
  20  20   0.809322E-01   0.188469E+02   0.292904E+00   0.369770E+01   0.416619E+01   0.296928E+02   0.742208E+02   0.434251E+03
  21  21  -0.238500E-01   0.173740E+02  -0.249184E+00   0.347181E+01  -0.241433E+01   0.221540E+02  -0.243733E+02   0.205152E+03
  22  22   0.842736E-01   0.164103E+02   0.307845E+00   0.359210E+01   0.334562E+01   0.248712E+02   0.401641E+02   0.255091E+03
  23  23   0.159631E-02   0.151418E+02  -0.249498E+00   0.359019E+01  -0.340079E+01   0.268901E+02  -0.566149E+02   0.336750E+03
  24  24   0.173537E-01   0.140864E+02   0.263643E+00   0.341846E+01   0.286244E+01   0.212474E+02   0.330025E+02   0.192229E+03
  25  25  -0.132975E+00   0.133314E+02  -0.255731E+00   0.354186E+01  -0.294695E+01   0.244579E+02  -0.378522E+02   0.260581E+03
  26  26   0.227638E-01   0.124661E+02   0.220338E+00   0.341530E+01   0.271835E+01   0.224389E+02   0.371465E+02   0.231389E+03
  27  27  -0.215065E-01   0.116912E+02  -0.227244E+00   0.337313E+01  -0.246457E+01   0.209107E+02  -0.294374E+02   0.193996E+03
  28  28  -0.116396E-01   0.109515E+02   0.203201E+00   0.334253E+01   0.239144E+01   0.213449E+02   0.338066E+02   0.219506E+03
  29  29   0.332406E-01   0.104387E+02  -0.243416E+00   0.345804E+01  -0.311560E+01   0.235630E+02  -0.447584E+02   0.254891E+03
  30  30  -0.600656E-01   0.992268E+01   0.204009E+00   0.339822E+01   0.237243E+01   0.219342E+02   0.330613E+02   0.227697E+03
  31  31   0.138188E+00   0.948854E+01  -0.222020E+00   0.347002E+01  -0.289221E+01   0.251296E+02  -0.521414E+02   0.353313E+03
  32  32   0.232449E+00   0.901831E+01   0.285594E+00   0.345380E+01   0.348546E+01   0.238180E+02   0.503456E+02   0.277893E+03
  33  33  -0.126342E+00   0.878062E+01  -0.180246E+00   0.341053E+01  -0.217407E+01   0.227275E+02  -0.317466E+02   0.244468E+03
  34  34  -0.106101E-02   0.825185E+01   0.189671E+00   0.333398E+01   0.212979E+01   0.204109E+02   0.248983E+02   0.183324E+03
  35  35   0.536845E-01   0.789149E+01  -0.167409E+00   0.332235E+01  -0.171119E+01   0.200744E+02  -0.192174E+02   0.177561E+03
  36  36  -0.420376E-01   0.771794E+01   0.183365E+00   0.334053E+01   0.206322E+01   0.207322E+02   0.271887E+02   0.200686E+03
  37  37  -0.225986E-02   0.734543E+01  -0.217535E+00   0.326803E+01  -0.219412E+01   0.196815E+02  -0.252569E+02   0.180915E+03
  38  38   0.425608E-02   0.710844E+01   0.272989E+00   0.341724E+01   0.343118E+01   0.249809E+02   0.613787E+02   0.379734E+03
  39  39  -0.381927E-01   0.684441E+01  -0.226623E+00   0.321501E+01  -0.237200E+01   0.185108E+02  -0.281571E+02   0.164848E+03
  40  40   0.128506E+00   0.658461E+01   0.163116E+00   0.332330E+01   0.174896E+01   0.209859E+02   0.235427E+02   0.213703E+03
  41  41  -0.230694E-01   0.632185E+01  -0.224794E+00   0.337498E+01  -0.279406E+01   0.226291E+02  -0.473077E+02   0.299089E+03
  42  42   0.402209E-01   0.611770E+01   0.186377E+00   0.325531E+01   0.184349E+01   0.190121E+02   0.196873E+02   0.163993E+03
  43  43   0.580964E-01   0.589765E+01  -0.191080E+00   0.323832E+01  -0.207582E+01   0.186240E+02  -0.237143E+02   0.158076E+03
  44  44  -0.934349E-02   0.571452E+01   0.184294E+00   0.328124E+01   0.184768E+01   0.194859E+02   0.185353E+02   0.170454E+03
  45  45   0.499284E-02   0.559441E+01  -0.172339E+00   0.323126E+01  -0.181432E+01   0.187916E+02  -0.213747E+02   0.161320E+03
  46  46  -0.350045E-01   0.542156E+01   0.164753E+00   0.330464E+01   0.188609E+01   0.205377E+02   0.255617E+02   0.202939E+03
  47  47  -0.651397E-01   0.534191E+01  -0.205409E+00   0.323306E+01  -0.216169E+01   0.186482E+02  -0.250432E+02   0.160743E+03
  48  48   0.221421E-01   0.513213E+01   0.147200E+00   0.324004E+01   0.162464E+01   0.189606E+02   0.199442E+02   0.164924E+03
  49  49   0.170476E-02   0.509039E+01  -0.202016E+00   0.336251E+01  -0.259987E+01   0.228452E+02  -0.426617E+02   0.283950E+03
  50  50   0.105056E-01   0.490210E+01   0.150153E+00   0.328720E+01   0.161848E+01   0.200111E+02   0.209502E+02   0.185329E+03
  51  51  -0.360538E-01   0.474312E+01  -0.178203E+00   0.321202E+01  -0.189115E+01   0.183834E+02  -0.209288E+02   0.153985E+03
  52  52  -0.152918E-01   0.461982E+01   0.191226E+00   0.323157E+01   0.185656E+01   0.184146E+02   0.196973E+02   0.154681E+03
  53  53   0.649294E-01   0.450940E+01  -0.173433E+00   0.321985E+01  -0.179639E+01   0.186444E+02  -0.206106E+02   0.159172E+03
  54  54   0.115935E+00   0.446029E+01   0.155558E+00   0.323306E+01   0.181420E+01   0.189620E+02   0.239177E+02   0.168929E+03
  55  55   0.899729E-02   0.433063E+01  -0.164515E+00   0.323340E+01  -0.184383E+01   0.199212E+02  -0.288573E+02   0.230528E+03
  56  56   0.521151E-01   0.423443E+01   0.128109E+00   0.323662E+01   0.159006E+01   0.192201E+02   0.227566E+02   0.179208E+03
  57  57  -0.149132E-01   0.416692E+01  -0.186938E+00   0.325244E+01  -0.215183E+01   0.198692E+02  -0.277152E+02   0.191422E+03
  58  58  -0.584530E-02   0.405313E+01   0.172604E+00   0.320541E+01   0.176650E+01   0.186743E+02   0.193749E+02   0.161902E+03
  59  59  -0.195631E-01   0.395052E+01  -0.196044E+00   0.324127E+01  -0.222560E+01   0.194249E+02  -0.275287E+02   0.178112E+03
  60  60   0.954955E-02   0.392159E+01   0.163908E+00   0.319051E+01   0.158592E+01   0.178079E+02   0.165124E+02   0.143148E+03
  61  61  -0.465230E-01   0.386478E+01  -0.145978E+00   0.319645E+01  -0.132730E+01   0.183327E+02  -0.129344E+02   0.155623E+03
  62  62   0.488386E-01   0.381060E+01   0.178056E+00   0.325643E+01   0.190280E+01   0.194449E+02   0.229548E+02   0.174366E+03
  63  63   0.162915E-01   0.372636E+01  -0.188405E+00   0.332994E+01  -0.241627E+01   0.215290E+02  -0.356458E+02   0.228484E+03
  64  64   0.742288E-02   0.362985E+01   0.110991E+00   0.321241E+01   0.124364E+01   0.186120E+02   0.153795E+02   0.161015E+03
  65  65  -0.124360E-01   0.357179E+01  -0.153658E+00   0.311617E+01  -0.144402E+01   0.165171E+02  -0.141849E+02   0.123118E+03
  66  66   0.102156E-01   0.351039E+01   0.124858E+00   0.316771E+01   0.128631E+01   0.170617E+02   0.136559E+02   0.126160E+03
  67  67  -0.926438E-02   0.347592E+01  -0.159295E+00   0.316194E+01  -0.172336E+01   0.180531E+02  -0.205064E+02   0.156878E+03
  68  68   0.398187E-02   0.338419E+01   0.116403E+00   0.305353E+01   0.113260E+01   0.155853E+02   0.107395E+02   0.108690E+03
  69  69   0.149198E-01   0.335989E+01  -0.179724E+00   0.321951E+01  -0.193216E+01   0.184667E+02  -0.228152E+02   0.156277E+03
  70  70   0.150741E-01   0.325345E+01   0.161844E+00   0.321088E+01   0.174600E+01   0.184964E+02   0.196024E+02   0.158241E+03
  71  71  -0.222464E-01   0.323460E+01  -0.103052E+00   0.314443E+01  -0.911797E+00   0.172084E+02  -0.954955E+01   0.135706E+03
  72  72  -0.505179E-01   0.315778E+01   0.165687E+00   0.322226E+01   0.192282E+01   0.189207E+02   0.235691E+02   0.164739E+03
  73  73  -0.109803E-01   0.313917E+01  -0.167448E+00   0.315864E+01  -0.179889E+01   0.177548E+02  -0.214956E+02   0.149490E+03
  74  74   0.946180E-02   0.309215E+01   0.141392E+00   0.307884E+01   0.127927E+01   0.158986E+02   0.115379E+02   0.111820E+03
  75  75  -0.390996E-01   0.305128E+01  -0.166515E+00   0.319648E+01  -0.170914E+01   0.177161E+02  -0.182124E+02   0.137950E+03
  76  76  -0.248277E-02   0.300074E+01   0.132791E+00   0.316578E+01   0.129710E+01   0.172233E+02   0.134733E+02   0.131559E+03
  77  77  -0.235257E-02   0.297653E+01  -0.831391E-01   0.314870E+01  -0.783106E+00   0.175103E+02  -0.753782E+01   0.144316E+03
  78  78  -0.436715E-02   0.291972E+01   0.163572E+00   0.320326E+01   0.188590E+01   0.187119E+02   0.246606E+02   0.169426E+03
  79  79  -0.197154E-01   0.290070E+01  -0.163281E+00   0.319864E+01  -0.180668E+01   0.183110E+02  -0.214949E+02   0.154034E+03
  80  80  -0.116905E-01   0.284357E+01   0.121941E+00   0.313707E+01   0.138658E+01   0.172504E+02   0.168425E+02   0.138141E+03
  81  81  -0.210759E-02   0.282715E+01  -0.183524E+00   0.321332E+01  -0.215307E+01   0.190274E+02  -0.275190E+02   0.174645E+03
  82  82   0.250121E-01   0.281201E+01   0.184605E+00   0.314748E+01   0.199669E+01   0.178178E+02   0.239936E+02   0.156495E+03
  83  83   0.923922E-02   0.273593E+01  -0.152105E+00   0.308561E+01  -0.140893E+01   0.158619E+02  -0.127318E+02   0.111005E+03
  84  84  -0.207353E-01   0.275348E+01   0.152245E+00   0.315227E+01   0.164542E+01   0.173219E+02   0.183276E+02   0.136535E+03
  85  85   0.593706E-02   0.272398E+01  -0.159864E+00   0.315044E+01  -0.176046E+01   0.181460E+02  -0.216042E+02   0.161042E+03
  86  86   0.423784E-02   0.264786E+01   0.145604E+00   0.315993E+01   0.150504E+01   0.179973E+02   0.173352E+02   0.156939E+03
  87  87   0.164478E-02   0.266367E+01  -0.138422E+00   0.309876E+01  -0.136544E+01   0.169021E+02  -0.149380E+02   0.136086E+03
  88  88   0.246134E-01   0.260439E+01   0.162364E+00   0.324436E+01   0.181788E+01   0.196212E+02   0.221415E+02   0.184146E+03
  89  89  -0.425094E-01   0.258357E+01  -0.157772E+00   0.322015E+01  -0.184828E+01   0.187315E+02  -0.228535E+02   0.161972E+03
  90  90  -0.101833E-01   0.256138E+01   0.168559E+00   0.322377E+01   0.182429E+01   0.183857E+02   0.211225E+02   0.152314E+03
  91  91  -0.401322E-02   0.252082E+01  -0.118828E+00   0.310572E+01  -0.126268E+01   0.167083E+02  -0.150172E+02   0.130660E+03
  92  92  -0.854598E-03   0.251456E+01   0.111135E+00   0.308559E+01   0.109421E+01   0.163541E+02   0.114272E+02   0.124853E+03
  93  93   0.230813E-01   0.248121E+01  -0.107398E+00   0.305499E+01  -0.116288E+01   0.160147E+02  -0.130868E+02   0.120705E+03
  94  94  -0.210853E-02   0.248811E+01   0.101240E+00   0.311293E+01   0.985573E+00   0.165724E+02   0.959587E+01   0.123085E+03
  95  95   0.210734E-01   0.245204E+01  -0.149046E+00   0.315147E+01  -0.162687E+01   0.184947E+02  -0.216538E+02   0.176694E+03
  96  96  -0.585327E-04   0.242207E+01   0.106429E+00   0.310659E+01   0.107489E+01   0.162769E+02   0.116197E+02   0.118296E+03
  97  97   0.684438E-02   0.239817E+01  -0.119186E+00   0.308347E+01  -0.147051E+01   0.169514E+02  -0.192831E+02   0.142485E+03
  98  98   0.171781E-02   0.237259E+01   0.177387E+00   0.323331E+01   0.194630E+01   0.188333E+02   0.228939E+02   0.160104E+03
  99  99   0.320173E-02   0.236742E+01  -0.113775E+00   0.317617E+01  -0.110446E+01   0.179655E+02  -0.129018E+02   0.150877E+03
 100 100  -0.331836E-01   0.235638E+01   0.150018E+00   0.314943E+01   0.168652E+01   0.174372E+02   0.206172E+02   0.141395E+03
 101 101   0.164619E-01   0.232884E+01  -0.115994E+00   0.312698E+01  -0.120437E+01   0.167137E+02  -0.127656E+02   0.125042E+03
 102 102   0.117682E-01   0.231552E+01   0.963612E-01   0.322581E+01   0.977464E+00   0.189247E+02   0.112318E+02   0.173479E+03
 103 103   0.112145E-01   0.225743E+01  -0.143929E+00   0.318721E+01  -0.159973E+01   0.180592E+02  -0.190526E+02   0.152533E+03
 104 104   0.126713E-01   0.225328E+01   0.131329E+00   0.316620E+01   0.150662E+01   0.178387E+02   0.181961E+02   0.149231E+03
 105 105  -0.354475E-01   0.227363E+01  -0.106499E+00   0.304318E+01  -0.963543E+00   0.155338E+02  -0.855804E+01   0.110925E+03
 106 106   0.217191E-01   0.224148E+01   0.111732E+00   0.303307E+01   0.118886E+01   0.154977E+02   0.130399E+02   0.112538E+03
 107 107  -0.177845E-01   0.221010E+01  -0.146230E+00   0.314884E+01  -0.156894E+01   0.176167E+02  -0.172919E+02   0.142499E+03
 108 108   0.128777E-01   0.219612E+01   0.135742E+00   0.317062E+01   0.163136E+01   0.187448E+02   0.231131E+02   0.177856E+03
 109 109  -0.150798E-01   0.217049E+01  -0.113052E+00   0.318233E+01  -0.143834E+01   0.182297E+02  -0.210230E+02   0.167424E+03
 110 110  -0.158634E-02   0.215834E+01   0.109134E+00   0.312963E+01   0.111846E+01   0.175853E+02   0.108058E+02   0.154297E+03
 111 111  -0.172367E-01   0.215400E+01  -0.109266E+00   0.312947E+01  -0.149650E+01   0.189431E+02  -0.253779E+02   0.204243E+03
 112 112  -0.452745E-02   0.211914E+01   0.129541E+00   0.316179E+01   0.148356E+01   0.181672E+02   0.205628E+02   0.164348E+03
 113 113   0.177449E-01   0.212393E+01  -0.106748E+00   0.309067E+01  -0.898804E+00   0.165607E+02  -0.817231E+01   0.130340E+03
 114 114   0.369176E-01   0.208341E+01   0.127906E+00   0.319228E+01   0.156616E+01   0.190354E+02   0.230018E+02   0.190310E+03
 115 115  -0.256928E-01   0.210405E+01  -0.165873E+00   0.310071E+01  -0.169550E+01   0.167792E+02  -0.192225E+02   0.133738E+03
 116 116   0.295382E-01   0.209676E+01   0.128261E+00   0.310674E+01   0.158476E+01   0.171764E+02   0.202455E+02   0.144805E+03
 117 117  -0.311444E-01   0.205913E+01  -0.949145E-01   0.309207E+01  -0.991181E+00   0.167322E+02  -0.114641E+02   0.134418E+03
 118 118  -0.820293E-03   0.204403E+01   0.754146E-01   0.301911E+01   0.749895E+00   0.152156E+02   0.750980E+01   0.105781E+03
 119 119   0.437036E-01   0.202294E+01  -0.116478E+00   0.307790E+01  -0.123324E+01   0.164737E+02  -0.144678E+02   0.128132E+03
 120 120  -0.247494E-02   0.203291E+01   0.970383E-01   0.304110E+01   0.769247E+00   0.156264E+02   0.670461E+01   0.112903E+03
 121 121   0.371156E-02   0.201905E+01  -0.114672E+00   0.315262E+01  -0.129234E+01   0.178707E+02  -0.176301E+02   0.157145E+03
 122 122   0.114498E-01   0.200526E+01   0.129750E+00   0.308329E+01   0.144267E+01   0.167572E+02   0.179656E+02   0.139718E+03
 123 123   0.858117E-02   0.197728E+01  -0.123833E+00   0.310150E+01  -0.125725E+01   0.167113E+02  -0.140660E+02   0.131009E+03
 124 124  -0.387836E-02   0.195941E+01   0.137944E+00   0.312816E+01   0.142680E+01   0.173884E+02   0.172634E+02   0.147021E+03
 125 125  -0.143093E-01   0.196875E+01  -0.133256E+00   0.310956E+01  -0.144144E+01   0.167151E+02  -0.160744E+02   0.128653E+03
 126 126  -0.624645E-02   0.196915E+01   0.978405E-01   0.313577E+01   0.107413E+01   0.173557E+02   0.134451E+02   0.144739E+03
 127 127   0.113294E-01   0.192199E+01  -0.947866E-01   0.310444E+01  -0.127859E+01   0.171806E+02  -0.182803E+02   0.149531E+03
 128 128   0.123495E-01   0.191866E+01   0.132545E+00   0.303555E+01   0.112286E+01   0.154830E+02   0.924705E+01   0.108758E+03
 129 129   0.114809E-01   0.190602E+01  -0.112585E+00   0.313091E+01  -0.126781E+01   0.176744E+02  -0.158288E+02   0.152052E+03
 130 130   0.699960E-02   0.190921E+01   0.139751E+00   0.308775E+01   0.150811E+01   0.167885E+02   0.181185E+02   0.135318E+03
 131 131  -0.566415E-02   0.188388E+01  -0.113134E+00   0.314479E+01  -0.124395E+01   0.172340E+02  -0.139513E+02   0.134479E+03
 132 132  -0.127732E-01   0.187372E+01   0.133471E+00   0.315274E+01   0.133020E+01   0.172064E+02   0.140853E+02   0.134976E+03
 133 133  -0.330627E-02   0.185645E+01  -0.729959E-01   0.306122E+01  -0.637805E+00   0.158457E+02  -0.603462E+01   0.114256E+03
 134 134   0.475243E-02   0.184777E+01   0.126492E+00   0.316790E+01   0.149198E+01   0.183581E+02   0.189374E+02   0.166824E+03
 135 135  -0.734647E-02   0.183330E+01  -0.148837E+00   0.311308E+01  -0.151303E+01   0.166761E+02  -0.146962E+02   0.130069E+03
 136 136  -0.305969E-01   0.181980E+01   0.136646E+00   0.309751E+01   0.135952E+01   0.161929E+02   0.133612E+02   0.116761E+03
 137 137  -0.182632E-01   0.181814E+01  -0.912894E-01   0.308100E+01  -0.793492E+00   0.163430E+02  -0.772842E+01   0.124922E+03
 138 138  -0.423009E-02   0.179025E+01   0.119754E+00   0.311743E+01   0.139577E+01   0.171101E+02   0.175866E+02   0.140644E+03
 139 139   0.338585E-02   0.182838E+01  -0.108337E+00   0.317752E+01  -0.114588E+01   0.173406E+02  -0.127488E+02   0.132892E+03
 140 140  -0.388068E-02   0.179526E+01   0.115400E+00   0.312066E+01   0.118921E+01   0.168332E+02   0.140908E+02   0.131516E+03
 141 141   0.127553E-01   0.178709E+01  -0.979894E-01   0.306455E+01  -0.101557E+01   0.159193E+02  -0.102706E+02   0.115540E+03
 142 142  -0.112606E-01   0.177699E+01   0.992674E-01   0.311604E+01   0.103124E+01   0.169441E+02   0.114668E+02   0.133758E+03
 143 143   0.442847E-02   0.174904E+01  -0.112872E+00   0.310149E+01  -0.122225E+01   0.162415E+02  -0.137848E+02   0.119511E+03
 144 144  -0.236638E-02   0.175325E+01   0.104456E+00   0.304966E+01   0.104657E+01   0.155253E+02   0.101901E+02   0.109436E+03
 145 145   0.178462E-01   0.173632E+01  -0.116400E+00   0.307697E+01  -0.122890E+01   0.162260E+02  -0.141116E+02   0.124928E+03
 146 146   0.258291E-01   0.172918E+01   0.116189E+00   0.314322E+01   0.134529E+01   0.175864E+02   0.171305E+02   0.148371E+03
 147 147  -0.266748E-02   0.171729E+01  -0.946800E-01   0.312066E+01  -0.971939E+00   0.173735E+02  -0.125280E+02   0.152850E+03
 148 148   0.245658E-01   0.170970E+01   0.128887E+00   0.312863E+01   0.146660E+01   0.174736E+02   0.184440E+02   0.148950E+03
 149 149  -0.200771E-01   0.169258E+01  -0.641622E-01   0.320949E+01  -0.698442E+00   0.185846E+02  -0.832578E+01   0.161555E+03
 150 150  -0.480908E-01   0.167213E+01   0.109171E+00   0.305953E+01   0.121465E+01   0.160185E+02   0.137825E+02   0.120926E+03
 151 151  -0.315457E-02   0.168472E+01  -0.950056E-01   0.307891E+01  -0.994745E+00   0.158643E+02  -0.111780E+02   0.112915E+03
 152 152   0.122497E-01   0.166382E+01   0.102798E+00   0.308793E+01   0.107132E+01   0.162314E+02   0.112323E+02   0.119939E+03
 153 153  -0.995781E-02   0.164588E+01  -0.107854E+00   0.301067E+01  -0.102373E+01   0.150451E+02  -0.101682E+02   0.105292E+03
 154 154   0.292516E-01   0.164815E+01   0.132377E+00   0.307941E+01   0.128302E+01   0.165992E+02   0.146093E+02   0.135772E+03
 155 155   0.997609E-02   0.165463E+01  -0.947523E-01   0.303244E+01  -0.106145E+01   0.154385E+02  -0.114594E+02   0.109150E+03
 156 156  -0.499686E-02   0.163409E+01   0.693999E-01   0.301912E+01   0.771143E+00   0.150011E+02   0.825381E+01   0.101315E+03
 157 157   0.434322E-02   0.162209E+01  -0.102538E+00   0.307441E+01  -0.117961E+01   0.163074E+02  -0.142711E+02   0.125419E+03
 158 158   0.177023E-01   0.161887E+01   0.104345E+00   0.313473E+01   0.107450E+01   0.176548E+02   0.128135E+02   0.149194E+03
 159 159   0.557597E-02   0.159515E+01  -0.105608E+00   0.307087E+01  -0.100974E+01   0.160004E+02  -0.103690E+02   0.115149E+03
 160 160   0.126884E-01   0.158631E+01   0.107064E+00   0.315887E+01   0.112475E+01   0.176971E+02   0.127060E+02   0.146678E+03
 161 161  -0.135726E-01   0.155916E+01  -0.975035E-01   0.313756E+01  -0.119599E+01   0.175363E+02  -0.163411E+02   0.148751E+03
 162 162   0.744019E-02   0.155891E+01   0.983205E-01   0.315200E+01   0.120653E+01   0.177629E+02   0.159714E+02   0.150112E+03
 163 163  -0.967712E-02   0.155759E+01  -0.101891E+00   0.301499E+01  -0.102781E+01   0.152640E+02  -0.100908E+02   0.107715E+03
 164 164  -0.111978E-01   0.154960E+01   0.111646E+00   0.302289E+01   0.121115E+01   0.157912E+02   0.146860E+02   0.123326E+03
 165 165  -0.340171E-01   0.154475E+01  -0.612559E-01   0.309837E+01  -0.648907E+00   0.163424E+02  -0.697637E+01   0.122121E+03
 166 166  -0.863753E-02   0.152687E+01   0.114021E+00   0.304999E+01   0.115030E+01   0.155967E+02   0.118482E+02   0.112970E+03
 167 167  -0.110276E-01   0.153118E+01  -0.963946E-01   0.300497E+01  -0.935889E+00   0.148222E+02  -0.982196E+01   0.994031E+02
 168 168   0.935231E-03   0.151248E+01   0.805166E-01   0.298940E+01   0.799645E+00   0.147476E+02   0.842432E+01   0.100477E+03
 169 169  -0.914966E-02   0.151328E+01  -0.110992E+00   0.300779E+01  -0.114805E+01   0.151230E+02  -0.117305E+02   0.106304E+03
 170 170   0.981469E-02   0.150327E+01   0.614133E-01   0.293387E+01   0.593518E+00   0.139225E+02   0.551932E+01   0.901046E+02
 171 171   0.141955E-01   0.147314E+01  -0.720562E-01   0.295303E+01  -0.762556E+00   0.145042E+02  -0.900323E+01   0.100845E+03
 172 172  -0.412636E-02   0.148173E+01   0.112237E+00   0.318791E+01   0.124299E+01   0.182353E+02   0.169678E+02   0.159800E+03
 173 173  -0.536527E-02   0.147747E+01  -0.116035E+00   0.303242E+01  -0.119337E+01   0.154963E+02  -0.128140E+02   0.112136E+03
 174 174   0.807591E-02   0.145966E+01   0.733360E-01   0.311313E+01   0.814138E+00   0.169413E+02   0.112645E+02   0.140371E+03
 175 175  -0.656332E-02   0.144200E+01  -0.127594E+00   0.306667E+01  -0.123342E+01   0.162741E+02  -0.117750E+02   0.126685E+03
 176 176  -0.207674E-03   0.144247E+01   0.743634E-01   0.307823E+01   0.861631E+00   0.159303E+02   0.952184E+01   0.114053E+03
 177 177  -0.157386E-02   0.142554E+01  -0.640936E-01   0.307931E+01  -0.417874E+00   0.164198E+02  -0.898320E+00   0.129835E+03
 178 178  -0.702063E-02   0.141665E+01   0.795473E-01   0.309285E+01   0.826124E+00   0.161435E+02   0.940789E+01   0.118074E+03
 179 179   0.172399E-01   0.140288E+01  -0.119689E+00   0.302143E+01  -0.112939E+01   0.151742E+02  -0.106463E+02   0.105072E+03
 180 180   0.132021E-02   0.140411E+01   0.106667E+00   0.309637E+01   0.128102E+01   0.167339E+02   0.159743E+02   0.132386E+03
 181 181   0.706238E-02   0.139188E+01  -0.848477E-01   0.302459E+01  -0.825697E+00   0.152393E+02  -0.840659E+01   0.107584E+03
 182 182   0.115662E-01   0.138311E+01   0.944806E-01   0.311900E+01   0.103614E+01   0.170122E+02   0.124445E+02   0.136452E+03
 183 183   0.839278E-02   0.136460E+01  -0.141190E+00   0.304584E+01  -0.140616E+01   0.164157E+02  -0.161084E+02   0.138784E+03
 184 184  -0.338498E-02   0.135218E+01   0.859827E-01   0.308679E+01   0.730182E+00   0.162841E+02   0.629094E+01   0.120352E+03
 185 185   0.387341E-02   0.133869E+01  -0.102162E+00   0.305607E+01  -0.945211E+00   0.160794E+02  -0.845786E+01   0.121088E+03
 186 186   0.411061E-02   0.133569E+01   0.123338E+00   0.315380E+01   0.136974E+01   0.176830E+02   0.151390E+02   0.146654E+03
 187 187  -0.246862E-01   0.133382E+01  -0.822709E-01   0.303653E+01  -0.692398E+00   0.153544E+02  -0.631764E+01   0.107191E+03
 188 188   0.236386E-01   0.132645E+01   0.120188E+00   0.310141E+01   0.124344E+01   0.165930E+02   0.133450E+02   0.126961E+03
 189 189  -0.471269E-02   0.132287E+01  -0.109265E+00   0.308066E+01  -0.115177E+01   0.162800E+02  -0.127569E+02   0.123174E+03
 190 190   0.995041E-02   0.132253E+01   0.131090E+00   0.312348E+01   0.149423E+01   0.172480E+02   0.181330E+02   0.142291E+03
 191 191   0.125447E-01   0.130302E+01  -0.724430E-01   0.308990E+01  -0.685952E+00   0.160317E+02  -0.692061E+01   0.115265E+03
 192 192   0.686224E-02   0.129540E+01   0.119776E+00   0.298209E+01   0.935047E+00   0.146427E+02   0.630642E+01   0.997990E+02
 193 193   0.398332E-03   0.127299E+01  -0.116575E+00   0.304854E+01  -0.118798E+01   0.156684E+02  -0.126246E+02   0.112083E+03
 194 194   0.556497E-02   0.124938E+01   0.106644E+00   0.309863E+01   0.122880E+01   0.168240E+02   0.149989E+02   0.134793E+03
 195 195   0.235650E-02   0.126717E+01  -0.110147E+00   0.305257E+01  -0.121121E+01   0.163675E+02  -0.146423E+02   0.130838E+03
 196 196  -0.153766E-02   0.123467E+01   0.557418E-01   0.304010E+01   0.697113E+00   0.154905E+02   0.808728E+01   0.109493E+03
 197 197   0.990104E-02   0.123358E+01  -0.910585E-01   0.302593E+01  -0.943265E+00   0.153736E+02  -0.101225E+02   0.108677E+03
 198 198  -0.658479E-02   0.122883E+01   0.569274E-01   0.301151E+01   0.597283E+00   0.156377E+02   0.664791E+01   0.117111E+03
 199 199   0.110126E-01   0.122062E+01  -0.932117E-01   0.309485E+01  -0.970123E+00   0.166621E+02  -0.112109E+02   0.131021E+03
 200 200   0.169158E-02   0.121818E+01   0.102490E+00   0.309211E+01   0.111729E+01   0.163219E+02   0.122716E+02   0.121838E+03


==> results/case4/A_2_0_3to200_0_15000/chisquare/2000sim/chisqrdat.txt <==
1000	8139.81423	1.82042555	11.0197682	410.867858
2000	1945.87323	0.948125006	6.10912177	277.651674
3000	1769.57614	0.66345501	5.3030926	218.180174
4000	2247.12162	0.43801136	2.95441003	135.096523
5000	2272.91655	0.377059097	2.68090999	126.626361
6000	1862.9305	0.302888383	2.33935824	106.008753
7000	656.581381	0.239568748	2.1445737	83.2243263
8000	578.914206	0.224836296	1.91378355	74.1113522
9000	285.3842	0.205102197	1.6283346	65.8849245
10000	376.856207	0.185458665	1.45619199	61.9156425
11000	502.219218	0.171046649	1.2806543	54.5960643
12000	445.183067	0.160811816	1.31040957	53.4291775
13000	237.887198	0.143838478	1.19284373	46.9757843
14000	241.062118	0.138292469	1.0106388	43.745265
15000	329.192086	0.127595066	0.914184136	37.6687882


==> results/case4/A_2_0_3to200_0_15000/chisquare/2000sim/img_ALMl1l2.dat <==
   2   2   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   3   3   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   4   4   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   5   5   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   6   6   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   7   7   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   8   8   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   9   9   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  10  10   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  11  11   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  12  12   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  13  13   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  14  14   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  15  15   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  16  16   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  17  17   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  18  18   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  19  19   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  20  20   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  21  21   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  22  22   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  23  23   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  24  24   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  25  25   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  26  26   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  27  27   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  28  28   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  29  29   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  30  30   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  31  31   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  32  32   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  33  33   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  34  34   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  35  35   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  36  36   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  37  37   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  38  38   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  39  39   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  40  40   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  41  41   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  42  42   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  43  43   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  44  44   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  45  45   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  46  46   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  47  47   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  48  48   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  49  49   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  50  50   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  51  51   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  52  52   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  53  53   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  54  54   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  55  55   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  56  56   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  57  57   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  58  58   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  59  59   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  60  60   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  61  61   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  62  62   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  63  63   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  64  64   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  65  65   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  66  66   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  67  67   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  68  68   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  69  69   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  70  70   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  71  71   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  72  72   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  73  73   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  74  74   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  75  75   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  76  76   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  77  77   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  78  78   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  79  79   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  80  80   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  81  81   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  82  82   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  83  83   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  84  84   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  85  85   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  86  86   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  87  87   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  88  88   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  89  89   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  90  90   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  91  91   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  92  92   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  93  93   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  94  94   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  95  95   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  96  96   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  97  97   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  98  98   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  99  99   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 100 100   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 101 101   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 102 102   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 103 103   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 104 104   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 105 105   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 106 106   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 107 107   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 108 108   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 109 109   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 110 110   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 111 111   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 112 112   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 113 113   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 114 114   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 115 115   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 116 116   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 117 117   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 118 118   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 119 119   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 120 120   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 121 121   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 122 122   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 123 123   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 124 124   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 125 125   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 126 126   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 127 127   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 128 128   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 129 129   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 130 130   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 131 131   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 132 132   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 133 133   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 134 134   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 135 135   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 136 136   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 137 137   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 138 138   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 139 139   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 140 140   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 141 141   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 142 142   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 143 143   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 144 144   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 145 145   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 146 146   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 147 147   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 148 148   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 149 149   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 150 150   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 151 151   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 152 152   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 153 153   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 154 154   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 155 155   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 156 156   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 157 157   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 158 158   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 159 159   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 160 160   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 161 161   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 162 162   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 163 163   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 164 164   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 165 165   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 166 166   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 167 167   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 168 168   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 169 169   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 170 170   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 171 171   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 172 172   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 173 173   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 174 174   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 175 175   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 176 176   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 177 177   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 178 178   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 179 179   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 180 180   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 181 181   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 182 182   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 183 183   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 184 184   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 185 185   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 186 186   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 187 187   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 188 188   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 189 189   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 190 190   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 191 191   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 192 192   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 193 193   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 194 194   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 195 195   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 196 196   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 197 197   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 198 198   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 199 199   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 200 200   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN


==> results/case4/A_2_0_3to200_0_15000/chisquare/2000sim/moments_new.dat <==
   3   0.835670E+03  -0.484953E+00   0.583673E+01  -0.982503E+01   0.897085E+02   0.392523E-16
   4   0.463496E+03   0.498843E+00   0.545083E+01   0.974520E+01   0.785172E+02   0.117757E-15
   5   0.289579E+03  -0.482805E+00   0.511189E+01  -0.892252E+01   0.680312E+02  -0.785046E-16
   6   0.196339E+03   0.460559E+00   0.484016E+01   0.806637E+01   0.596498E+02  -0.785046E-16
   7   0.141742E+03  -0.438271E+00   0.462411E+01  -0.731863E+01   0.531581E+02  -0.196262E-15
   8   0.107116E+03   0.417620E+00   0.445046E+01   0.669097E+01   0.481091E+02  -0.392523E-15
   9   0.840662E+02  -0.398950E+00   0.430878E+01  -0.616688E+01   0.441250E+02   0.392523E-15
  10   0.678771E+02   0.382185E+00   0.419140E+01   0.572676E+01   0.409279E+02   0.667289E-15
  11   0.562308E+02  -0.367129E+00   0.409280E+01  -0.535370E+01   0.383201E+02  -0.902803E-15
  12   0.475633E+02   0.353567E+00   0.400892E+01   0.503428E+01   0.361607E+02   0.137383E-15
  13   0.408721E+02  -0.341299E+00   0.393677E+01  -0.475807E+01   0.343483E+02   0.174673E-14
  14   0.355919E+02   0.330152E+00   0.387409E+01   0.451699E+01   0.328086E+02   0.510280E-15
  15   0.313568E+02  -0.319979E+00   0.381917E+01  -0.430479E+01   0.314864E+02   0.215888E-15
  16   0.279106E+02   0.310653E+00   0.377066E+01   0.411655E+01   0.303401E+02  -0.392523E-16
  17   0.250681E+02  -0.302069E+00   0.372751E+01  -0.394840E+01   0.293377E+02  -0.115794E-14
  18   0.226937E+02   0.294137E+00   0.368890E+01   0.379723E+01   0.284545E+02   0.502430E-14
  19   0.206873E+02  -0.286782E+00   0.365415E+01  -0.366053E+01   0.276708E+02  -0.255140E-14
  20   0.189734E+02   0.279939E+00   0.362271E+01   0.353627E+01   0.269711E+02   0.243364E-14
  21   0.174948E+02  -0.273553E+00   0.359413E+01  -0.342278E+01   0.263428E+02  -0.153084E-14
  22   0.162091E+02   0.267576E+00   0.356805E+01   0.331867E+01   0.257757E+02   0.235514E-15
  23   0.150832E+02  -0.261968E+00   0.354414E+01  -0.322278E+01   0.252616E+02  -0.130514E-13
  24   0.140907E+02   0.256692E+00   0.352216E+01   0.313413E+01   0.247933E+02  -0.137383E-15
  25   0.132105E+02  -0.251718E+00   0.350188E+01  -0.305190E+01   0.243651E+02  -0.427850E-14
  26   0.124253E+02   0.247019E+00   0.348310E+01   0.297538E+01   0.239722E+02  -0.529906E-14
  27   0.117212E+02  -0.242570E+00   0.346568E+01  -0.290397E+01   0.236104E+02  -0.588785E-14
  28   0.110864E+02   0.238350E+00   0.344946E+01   0.283715E+01   0.232762E+02  -0.588785E-16
  29   0.105115E+02  -0.234340E+00   0.343433E+01  -0.277446E+01   0.229667E+02   0.751682E-14
  30   0.998837E+01   0.230525E+00   0.342019E+01   0.271552E+01   0.226791E+02   0.219813E-14
  31   0.951035E+01  -0.226888E+00   0.340693E+01  -0.265998E+01   0.224114E+02  -0.113047E-13
  32   0.907224E+01   0.223416E+00   0.339448E+01   0.260753E+01   0.221614E+02  -0.504392E-14
  33   0.866963E+01  -0.220098E+00   0.338277E+01  -0.255791E+01   0.219276E+02  -0.904766E-14
  34   0.829874E+01   0.216922E+00   0.337173E+01   0.251088E+01   0.217084E+02   0.730093E-14
  35   0.795627E+01  -0.213879E+00   0.336131E+01  -0.246624E+01   0.215025E+02  -0.137776E-13
  36   0.763936E+01   0.210959E+00   0.335146E+01   0.242378E+01   0.213087E+02  -0.971495E-14
  37   0.734552E+01  -0.208155E+00   0.334213E+01  -0.238336E+01   0.211261E+02   0.105785E-13
  38   0.707254E+01   0.205459E+00   0.333328E+01   0.234480E+01   0.209536E+02  -0.777196E-14
  39   0.681849E+01  -0.202865E+00   0.332487E+01  -0.230798E+01   0.207905E+02  -0.172906E-13
  40   0.658167E+01   0.200366E+00   0.331688E+01   0.227278E+01   0.206360E+02  -0.122663E-14
  41   0.636054E+01  -0.197957E+00   0.330927E+01  -0.223907E+01   0.204895E+02  -0.240126E-13
  42   0.615370E+01   0.195632E+00   0.330202E+01   0.220677E+01   0.203503E+02  -0.183505E-14
  43   0.595992E+01  -0.193387E+00   0.329510E+01  -0.217578E+01   0.202180E+02  -0.108827E-13
  44   0.577807E+01   0.191217E+00   0.328849E+01   0.214602E+01   0.200921E+02  -0.105981E-14
  45   0.560716E+01  -0.189118E+00   0.328217E+01  -0.211740E+01   0.199720E+02  -0.691822E-14
  46   0.544628E+01   0.187086E+00   0.327611E+01   0.208986E+01   0.198574E+02   0.107355E-13
  47   0.529465E+01  -0.185119E+00   0.327032E+01  -0.206334E+01   0.197479E+02  -0.353271E-15
  48   0.515154E+01   0.183211E+00   0.326476E+01   0.203777E+01   0.196433E+02   0.192827E-13
  49   0.501629E+01  -0.181362E+00   0.325942E+01  -0.201310E+01   0.195431E+02   0.108631E-13
  50   0.488831E+01   0.179567E+00   0.325430E+01   0.198928E+01   0.194471E+02  -0.261813E-13
  51   0.476707E+01  -0.177824E+00   0.324937E+01  -0.196626E+01   0.193551E+02  -0.224719E-14
  52   0.465208E+01   0.176131E+00   0.324463E+01   0.194400E+01   0.192668E+02  -0.421668E-13
  53   0.454291E+01  -0.174485E+00   0.324007E+01  -0.192246E+01   0.191820E+02  -0.433738E-14
  54   0.443913E+01   0.172884E+00   0.323567E+01   0.190161E+01   0.191005E+02   0.209019E-13
  55   0.434040E+01  -0.171326E+00   0.323143E+01  -0.188140E+01   0.190221E+02  -0.126883E-13
  56   0.424636E+01   0.169810E+00   0.322735E+01   0.186180E+01   0.189466E+02  -0.707523E-14
  57   0.415670E+01  -0.168333E+00   0.322340E+01  -0.184280E+01   0.188739E+02   0.203818E-13
  58   0.407116E+01   0.166894E+00   0.321959E+01   0.182435E+01   0.188038E+02  -0.450813E-13
  59   0.398945E+01  -0.165491E+00   0.321590E+01  -0.180643E+01   0.187361E+02  -0.113145E-13
  60   0.391135E+01   0.164123E+00   0.321234E+01   0.178901E+01   0.186709E+02  -0.149159E-14
  61   0.383664E+01  -0.162788E+00   0.320889E+01  -0.177208E+01   0.186078E+02  -0.683579E-13
  62   0.376511E+01   0.161485E+00   0.320556E+01   0.175562E+01   0.185469E+02   0.356313E-13
  63   0.369658E+01  -0.160212E+00   0.320232E+01  -0.173959E+01   0.184880E+02   0.265051E-13
  64   0.363089E+01   0.158970E+00   0.319919E+01   0.172399E+01   0.184311E+02   0.468476E-13
  65   0.356788E+01  -0.157755E+00   0.319616E+01  -0.170879E+01   0.183759E+02  -0.144547E-13
  66   0.350740E+01   0.156569E+00   0.319321E+01   0.169398E+01   0.183225E+02  -0.308229E-13
  67   0.344932E+01  -0.155408E+00   0.319035E+01  -0.167954E+01   0.182707E+02   0.408911E-13
  68   0.339351E+01   0.154273E+00   0.318758E+01   0.166545E+01   0.182205E+02   0.125019E-13
  69   0.333985E+01  -0.153162E+00   0.318488E+01  -0.165171E+01   0.181719E+02   0.130514E-14
  70   0.328824E+01   0.152075E+00   0.318226E+01   0.163830E+01   0.181247E+02   0.132869E-13
  71   0.323857E+01  -0.151010E+00   0.317971E+01  -0.162521E+01   0.180788E+02   0.642757E-14
  72   0.319074E+01   0.149968E+00   0.317724E+01   0.161241E+01   0.180343E+02   0.191453E-13
  73   0.314468E+01  -0.148947E+00   0.317483E+01  -0.159991E+01   0.179911E+02   0.226093E-13
  74   0.310029E+01   0.147946E+00   0.317249E+01   0.158770E+01   0.179490E+02  -0.781219E-13
  75   0.305750E+01  -0.146966E+00   0.317020E+01  -0.157575E+01   0.179081E+02  -0.107846E-13
  76   0.301624E+01   0.146004E+00   0.316798E+01   0.156407E+01   0.178684E+02   0.736766E-13
  77   0.297644E+01  -0.145061E+00   0.316582E+01  -0.155263E+01   0.178297E+02  -0.224916E-13
  78   0.293804E+01   0.144137E+00   0.316371E+01   0.154145E+01   0.177920E+02   0.222757E-14
  79   0.290097E+01  -0.143229E+00   0.316165E+01  -0.153049E+01   0.177553E+02   0.306659E-13
  80   0.286517E+01   0.142339E+00   0.315964E+01   0.151977E+01   0.177196E+02  -0.530691E-13
  81   0.283060E+01  -0.141464E+00   0.315769E+01  -0.150926E+01   0.176848E+02   0.132781E-12
  82   0.279719E+01   0.140606E+00   0.315578E+01   0.149896E+01   0.176509E+02   0.905158E-13
  83   0.276488E+01  -0.139763E+00   0.315391E+01  -0.148887E+01   0.176178E+02   0.241794E-13
  84   0.273361E+01   0.138936E+00   0.315209E+01   0.147898E+01   0.175855E+02  -0.980523E-13
  85   0.270334E+01  -0.138122E+00   0.315031E+01  -0.146928E+01   0.175540E+02  -0.428635E-13
  86   0.267401E+01   0.137323E+00   0.314858E+01   0.145977E+01   0.175233E+02   0.114911E-13
  87   0.264558E+01  -0.136537E+00   0.314688E+01  -0.145044E+01   0.174932E+02  -0.518916E-13
  88   0.261800E+01   0.135765E+00   0.314522E+01   0.144128E+01   0.174639E+02  -0.986214E-14
  89   0.259124E+01  -0.135006E+00   0.314360E+01  -0.143229E+01   0.174353E+02   0.460233E-14
  90   0.256525E+01   0.134259E+00   0.314202E+01   0.142347E+01   0.174073E+02  -0.387617E-14
  91   0.254000E+01  -0.133525E+00   0.314046E+01  -0.141480E+01   0.173800E+02   0.668369E-13
  92   0.251546E+01   0.132802E+00   0.313895E+01   0.140629E+01   0.173533E+02   0.716747E-13
  93   0.249160E+01  -0.132091E+00   0.313746E+01  -0.139793E+01   0.173272E+02  -0.221677E-13
  94   0.246838E+01   0.131391E+00   0.313601E+01   0.138971E+01   0.173016E+02   0.213955E-12
  95   0.244578E+01  -0.130703E+00   0.313459E+01  -0.138164E+01   0.172766E+02  -0.523037E-13
  96   0.242378E+01   0.130025E+00   0.313319E+01   0.137371E+01   0.172521E+02  -0.982387E-13
  97   0.240234E+01  -0.129357E+00   0.313183E+01  -0.136590E+01   0.172282E+02   0.285462E-13
  98   0.238145E+01   0.128700E+00   0.313049E+01   0.135823E+01   0.172047E+02   0.907710E-14
  99   0.236108E+01  -0.128052E+00   0.312918E+01  -0.135069E+01   0.171818E+02  -0.333350E-13
 100   0.234121E+01   0.127414E+00   0.312789E+01   0.134327E+01   0.171593E+02  -0.309897E-13
 101   0.232183E+01  -0.126786E+00   0.312663E+01  -0.133597E+01   0.171373E+02  -0.346598E-13
 102   0.230291E+01   0.126167E+00   0.312540E+01   0.132878E+01   0.171157E+02  -0.950593E-13
 103   0.228443E+01  -0.125557E+00   0.312419E+01  -0.132171E+01   0.170946E+02  -0.176155E-12
 104   0.226638E+01   0.124955E+00   0.312300E+01   0.131475E+01   0.170738E+02   0.446495E-14
 105   0.224874E+01  -0.124362E+00   0.312184E+01  -0.130790E+01   0.170535E+02  -0.585644E-13
 106   0.223150E+01   0.123778E+00   0.312069E+01   0.130115E+01   0.170336E+02  -0.105618E-12
 107   0.221463E+01  -0.123201E+00   0.311957E+01  -0.129450E+01   0.170140E+02   0.101909E-12
 108   0.219814E+01   0.122633E+00   0.311847E+01   0.128796E+01   0.169948E+02   0.621855E-13
 109   0.218199E+01  -0.122072E+00   0.311739E+01  -0.128151E+01   0.169760E+02  -0.215368E-12
 110   0.216618E+01   0.121519E+00   0.311633E+01   0.127516E+01   0.169575E+02  -0.349346E-14
 111   0.215070E+01  -0.120974E+00   0.311528E+01  -0.126890E+01   0.169394E+02   0.514402E-13
 112   0.213553E+01   0.120436E+00   0.311426E+01   0.126273E+01   0.169216E+02  -0.347187E-13
 113   0.212066E+01  -0.119904E+00   0.311325E+01  -0.125665E+01   0.169042E+02   0.389089E-13
 114   0.210607E+01   0.119380E+00   0.311226E+01   0.125065E+01   0.168870E+02  -0.174810E-12
 115   0.209174E+01  -0.118863E+00   0.311129E+01  -0.124474E+01   0.168702E+02  -0.912027E-13
 116   0.207767E+01   0.118352E+00   0.311034E+01   0.123892E+01   0.168536E+02   0.198911E-13
 117   0.206385E+01  -0.117848E+00   0.310940E+01  -0.123317E+01   0.168373E+02  -0.415388E-13
 118   0.205025E+01   0.117350E+00   0.310848E+01   0.122750E+01   0.168214E+02  -0.479860E-14
 119   0.203688E+01  -0.116859E+00   0.310757E+01  -0.122191E+01   0.168057E+02  -0.670233E-13
 120   0.202372E+01   0.116373E+00   0.310668E+01   0.121639E+01   0.167902E+02   0.549532E-13
 121   0.201075E+01  -0.115894E+00   0.310580E+01  -0.121095E+01   0.167751E+02  -0.618715E-13
 122   0.199798E+01   0.115420E+00   0.310494E+01   0.120558E+01   0.167601E+02   0.128149E-12
 123   0.198539E+01  -0.114952E+00   0.310409E+01  -0.120028E+01   0.167455E+02  -0.187842E-12
 124   0.197297E+01   0.114490E+00   0.310325E+01   0.119505E+01   0.167310E+02  -0.462490E-13
 125   0.196071E+01  -0.114033E+00   0.310243E+01  -0.118988E+01   0.167168E+02  -0.370542E-13
 126   0.194861E+01   0.113582E+00   0.310162E+01   0.118478E+01   0.167029E+02  -0.606154E-13
 127   0.193666E+01  -0.113136E+00   0.310082E+01  -0.117975E+01   0.166892E+02   0.135852E-12
 128   0.192485E+01   0.112696E+00   0.310004E+01   0.117478E+01   0.166756E+02   0.145234E-13
 129   0.191318E+01  -0.112260E+00   0.309927E+01  -0.116987E+01   0.166623E+02  -0.130543E-12
 130   0.190163E+01   0.111829E+00   0.309850E+01   0.116502E+01   0.166492E+02  -0.160660E-12
 131   0.189021E+01  -0.111404E+00   0.309776E+01  -0.116023E+01   0.166364E+02   0.306757E-13
 132   0.187891E+01   0.110983E+00   0.309702E+01   0.115550E+01   0.166237E+02   0.173387E-12
 133   0.186771E+01  -0.110567E+00   0.309629E+01  -0.115083E+01   0.166112E+02   0.664149E-13
 134   0.185662E+01   0.110155E+00   0.309558E+01   0.114621E+01   0.165989E+02   0.103440E-12
 135   0.184563E+01  -0.109748E+00   0.309487E+01  -0.114165E+01   0.165867E+02  -0.528434E-13
 136   0.183473E+01   0.109346E+00   0.309418E+01   0.113714E+01   0.165748E+02   0.275188E-12
 137   0.182392E+01  -0.108948E+00   0.309349E+01  -0.113269E+01   0.165631E+02   0.915658E-13
 138   0.181320E+01   0.108554E+00   0.309282E+01   0.112828E+01   0.165515E+02  -0.425593E-13
 139   0.180256E+01  -0.108164E+00   0.309215E+01  -0.112393E+01   0.165401E+02  -0.449930E-13
 140   0.179199E+01   0.107779E+00   0.309150E+01   0.111962E+01   0.165288E+02   0.668271E-14
 141   0.178150E+01  -0.107398E+00   0.309085E+01  -0.111537E+01   0.165177E+02   0.134665E-12
 142   0.177107E+01   0.107021E+00   0.309021E+01   0.111116E+01   0.165068E+02  -0.145626E-12
 143   0.176071E+01  -0.106647E+00   0.308958E+01  -0.110700E+01   0.164960E+02   0.668172E-13
 144   0.175041E+01   0.106278E+00   0.308896E+01   0.110289E+01   0.164854E+02  -0.110966E-12
 145   0.174016E+01  -0.105912E+00   0.308835E+01  -0.109882E+01   0.164750E+02  -0.192395E-12
 146   0.172997E+01   0.105550E+00   0.308775E+01   0.109479E+01   0.164646E+02   0.231402E-12
 147   0.171984E+01  -0.105192E+00   0.308716E+01  -0.109081E+01   0.164545E+02   0.235808E-13
 148   0.170975E+01   0.104838E+00   0.308657E+01   0.108688E+01   0.164444E+02   0.596537E-13
 149   0.169970E+01  -0.104487E+00   0.308599E+01  -0.108298E+01   0.164345E+02   0.169256E-12
 150   0.168970E+01   0.104139E+00   0.308542E+01   0.107913E+01   0.164248E+02   0.690350E-13
 151   0.167974E+01  -0.103795E+00   0.308485E+01  -0.107531E+01   0.164151E+02  -0.562309E-12
 152   0.166982E+01   0.103454E+00   0.308430E+01   0.107154E+01   0.164056E+02  -0.121309E-12
 153   0.165993E+01  -0.103117E+00   0.308375E+01  -0.106781E+01   0.163963E+02  -0.218439E-12
 154   0.165007E+01   0.102783E+00   0.308321E+01   0.106411E+01   0.163870E+02  -0.141406E-12
 155   0.164025E+01  -0.102452E+00   0.308267E+01  -0.106045E+01   0.163779E+02   0.905747E-13
 156   0.163046E+01   0.102124E+00   0.308214E+01   0.105683E+01   0.163689E+02  -0.134410E-12
 157   0.162070E+01  -0.101800E+00   0.308162E+01  -0.105325E+01   0.163600E+02  -0.269977E-12
 158   0.161096E+01   0.101478E+00   0.308111E+01   0.104970E+01   0.163512E+02   0.245337E-12
 159   0.160125E+01  -0.101160E+00   0.308060E+01  -0.104619E+01   0.163425E+02   0.165841E-13
 160   0.159156E+01   0.100845E+00   0.308010E+01   0.104271E+01   0.163340E+02   0.105010E-12
 161   0.158189E+01  -0.100532E+00   0.307960E+01  -0.103927E+01   0.163255E+02   0.157588E-12
 162   0.157224E+01   0.100222E+00   0.307911E+01   0.103586E+01   0.163172E+02  -0.105913E-12
 163   0.156262E+01  -0.999156E-01   0.307863E+01  -0.103248E+01   0.163090E+02  -0.182131E-13
 164   0.155301E+01   0.996116E-01   0.307815E+01   0.102914E+01   0.163008E+02   0.294034E-12
 165   0.154341E+01  -0.993103E-01   0.307768E+01  -0.102583E+01   0.162928E+02  -0.176586E-12
 166   0.153384E+01   0.990118E-01   0.307721E+01   0.102255E+01   0.162848E+02   0.370591E-13
 167   0.152427E+01  -0.987159E-01   0.307675E+01  -0.101930E+01   0.162770E+02  -0.718808E-14
 168   0.151472E+01   0.984227E-01   0.307630E+01   0.101608E+01   0.162693E+02   0.213302E-12
 169   0.150518E+01  -0.981321E-01   0.307585E+01  -0.101290E+01   0.162616E+02   0.175414E-12
 170   0.149566E+01   0.978440E-01   0.307540E+01   0.100974E+01   0.162541E+02   0.227119E-12
 171   0.148614E+01  -0.975585E-01   0.307496E+01  -0.100661E+01   0.162466E+02   0.153084E-13
 172   0.147663E+01   0.972754E-01   0.307453E+01   0.100351E+01   0.162392E+02   0.691773E-13
 173   0.146713E+01  -0.969948E-01   0.307410E+01  -0.100044E+01   0.162319E+02   0.258560E-12
 174   0.145763E+01   0.967166E-01   0.307367E+01   0.997394E+00   0.162247E+02   0.312399E-12
 175   0.144815E+01  -0.964408E-01   0.307325E+01  -0.994377E+00   0.162176E+02  -0.811394E-13
 176   0.143867E+01   0.961673E-01   0.307284E+01   0.991388E+00   0.162105E+02   0.167622E-12
 177   0.142919E+01  -0.958962E-01   0.307243E+01  -0.988426E+00   0.162036E+02   0.385826E-12
 178   0.141972E+01   0.956273E-01   0.307202E+01   0.985490E+00   0.161967E+02   0.830922E-13
 179   0.141025E+01  -0.953607E-01   0.307162E+01  -0.982580E+00   0.161899E+02  -0.157706E-12
 180   0.140078E+01   0.950962E-01   0.307122E+01   0.979696E+00   0.161832E+02   0.212012E-12
 181   0.139132E+01  -0.948340E-01   0.307083E+01  -0.976836E+00   0.161765E+02   0.228458E-12
 182   0.138186E+01   0.945739E-01   0.307044E+01   0.974002E+00   0.161699E+02   0.404122E-12
 183   0.137239E+01  -0.943160E-01   0.307006E+01  -0.971192E+00   0.161634E+02   0.410044E-12
 184   0.136293E+01   0.940602E-01   0.306968E+01   0.968406E+00   0.161570E+02  -0.226422E-12
 185   0.135347E+01  -0.938064E-01   0.306930E+01  -0.965644E+00   0.161506E+02   0.506021E-12
 186   0.134401E+01   0.935547E-01   0.306893E+01   0.962905E+00   0.161443E+02   0.200830E-12
 187   0.133455E+01  -0.933049E-01   0.306857E+01  -0.960189E+00   0.161381E+02  -0.490261E-13
 188   0.132509E+01   0.930572E-01   0.306820E+01   0.957496E+00   0.161320E+02   0.591729E-13
 189   0.131562E+01  -0.928114E-01   0.306784E+01  -0.954826E+00   0.161259E+02   0.545720E-12
 190   0.130615E+01   0.925676E-01   0.306749E+01   0.952178E+00   0.161199E+02   0.132226E-12
 191   0.129668E+01  -0.923257E-01   0.306713E+01  -0.949551E+00   0.161139E+02   0.250592E-12
 192   0.128720E+01   0.920857E-01   0.306678E+01   0.946946E+00   0.161080E+02  -0.153280E-12
 193   0.127773E+01  -0.918475E-01   0.306644E+01  -0.944363E+00   0.161022E+02  -0.141264E-12
 194   0.126824E+01   0.916112E-01   0.306610E+01   0.941800E+00   0.160964E+02   0.705649E-12
 195   0.125876E+01  -0.913766E-01   0.306576E+01  -0.939258E+00   0.160907E+02   0.133340E-12
 196   0.124927E+01   0.911439E-01   0.306543E+01   0.936736E+00   0.160850E+02   0.430451E-13
 197   0.123977E+01  -0.909130E-01   0.306509E+01  -0.934235E+00   0.160794E+02  -0.671254E-12
 198   0.123027E+01   0.906838E-01   0.306477E+01   0.931754E+00   0.160739E+02  -0.423640E-12
 199   0.122076E+01  -0.904563E-01   0.306444E+01  -0.929292E+00   0.160684E+02  -0.201315E-13
 200   0.121125E+01   0.902305E-01   0.306412E+01   0.926849E+00   0.160630E+02   0.194790E-14


==> results/case4/A_2_0_3to200_0_15000/chisquare/2000sim/real_ALMl1l2.dat <==
   2   2   0.358672E+01   0.170929E+04   0.312374E+00   0.538362E+01   0.641399E+01   0.611595E+02   0.134668E+03   0.997565E+03
   3   3   0.832361E+00   0.792575E+03  -0.664639E+00   0.600412E+01  -0.145345E+02   0.904558E+02  -0.361747E+03   0.201670E+04
   4   4   0.339196E+01   0.455807E+03   0.558186E+00   0.494413E+01   0.895283E+01   0.521268E+02   0.161632E+03   0.817510E+03
   5   5  -0.121782E+01   0.293259E+03  -0.643210E+00   0.561028E+01  -0.141157E+02   0.910803E+02  -0.431882E+03   0.274657E+04
   6   6  -0.105764E+01   0.197163E+03   0.322830E+00   0.408032E+01   0.423981E+01   0.333388E+02   0.691645E+02   0.426938E+03
   7   7   0.342064E+00   0.140104E+03  -0.450622E+00   0.413493E+01  -0.687353E+01   0.382893E+02  -0.118140E+03   0.571607E+03
   8   8   0.625767E+00   0.106691E+03   0.297019E+00   0.387640E+01   0.369849E+01   0.300623E+02   0.527738E+02   0.347476E+03
   9   9  -0.802018E+00   0.812941E+02  -0.208914E+00   0.396663E+01  -0.173856E+01   0.308462E+02  -0.869445E+01   0.341618E+03
  10  10  -0.936789E+00   0.667483E+02   0.400365E+00   0.376477E+01   0.430154E+01   0.250896E+02   0.482007E+02   0.228013E+03
  11  11   0.200956E+01   0.556042E+02  -0.359796E+00   0.384400E+01  -0.450297E+01   0.279199E+02  -0.577753E+02   0.290250E+03
  12  12  -0.516832E+00   0.472882E+02   0.438499E+00   0.398878E+01   0.637132E+01   0.354976E+02   0.107398E+03   0.517379E+03
  13  13   0.797168E-01   0.409708E+02  -0.256733E+00   0.376331E+01  -0.357448E+01   0.280105E+02  -0.560969E+02   0.328771E+03
  14  14   0.957445E-01   0.368251E+02   0.431643E+00   0.391579E+01   0.598761E+01   0.338621E+02   0.100087E+03   0.500067E+03
  15  15   0.985421E+00   0.317559E+02  -0.474576E+00   0.488230E+01  -0.117454E+02   0.751825E+02  -0.355396E+03   0.215983E+04
  16  16  -0.638984E-01   0.272839E+02   0.211312E+00   0.339590E+01   0.201202E+01   0.205510E+02   0.187257E+02   0.172507E+03
  17  17   0.927900E+00   0.248471E+02  -0.302596E+00   0.358299E+01  -0.385746E+01   0.266885E+02  -0.635805E+02   0.347691E+03
  18  18   0.196527E+00   0.226763E+02   0.315240E+00   0.402495E+01   0.608489E+01   0.397004E+02   0.134493E+03   0.721361E+03
  19  19  -0.271780E+00   0.203644E+02  -0.206016E+00   0.348661E+01  -0.256411E+01   0.224174E+02  -0.339737E+02   0.208389E+03
  20  20   0.595562E+00   0.186575E+02   0.257906E+00   0.349095E+01   0.334060E+01   0.264831E+02   0.552604E+02   0.355980E+03
  21  21  -0.150714E+00   0.176529E+02  -0.307204E+00   0.351284E+01  -0.317510E+01   0.232306E+02  -0.385843E+02   0.227304E+03
  22  22  -0.522746E+00   0.162199E+02   0.232326E+00   0.342534E+01   0.269736E+01   0.226306E+02   0.341489E+02   0.223997E+03
  23  23  -0.602341E+00   0.153588E+02  -0.288015E+00   0.355110E+01  -0.420765E+01   0.265686E+02  -0.661006E+02   0.321317E+03
  24  24   0.856554E-02   0.141053E+02   0.380854E+00   0.333459E+01   0.398814E+01   0.207900E+02   0.466111E+02   0.205548E+03
  25  25  -0.570323E+00   0.133938E+02  -0.289697E+00   0.361546E+01  -0.327957E+01   0.247436E+02  -0.359924E+02   0.234366E+03
  26  26   0.992731E-01   0.124578E+02   0.329205E+00   0.339561E+01   0.347559E+01   0.207452E+02   0.369896E+02   0.178009E+03
  27  27  -0.298689E+00   0.118862E+02  -0.239791E+00   0.329521E+01  -0.228602E+01   0.192207E+02  -0.245430E+02   0.162348E+03
  28  28  -0.221175E+00   0.110805E+02   0.174551E+00   0.356849E+01   0.190844E+01   0.237523E+02   0.249165E+02   0.226390E+03
  29  29   0.180783E+00   0.103296E+02  -0.250708E+00   0.331146E+01  -0.307044E+01   0.215288E+02  -0.428165E+02   0.227437E+03
  30  30  -0.245495E+00   0.100409E+02   0.159196E+00   0.375420E+01   0.279099E+01   0.327776E+02   0.657623E+02   0.516372E+03
  31  31  -0.122651E+00   0.966291E+01  -0.162901E+00   0.330126E+01  -0.133740E+01   0.178799E+02  -0.108712E+02   0.126293E+03
  32  32   0.302065E+00   0.894076E+01   0.295763E+00   0.341365E+01   0.313632E+01   0.208925E+02   0.338387E+02   0.178007E+03
  33  33   0.277647E+00   0.888182E+01  -0.102086E+00   0.349955E+01  -0.989050E+00   0.242263E+02  -0.138296E+02   0.257609E+03
  34  34  -0.767579E-01   0.793323E+01   0.125960E+00   0.338578E+01   0.192173E+01   0.219274E+02   0.292704E+02   0.216689E+03
  35  35   0.267015E+00   0.779719E+01  -0.130254E+00   0.346221E+01  -0.155588E+01   0.218680E+02  -0.206583E+02   0.194679E+03
  36  36  -0.420841E+00   0.771901E+01   0.219694E+00   0.349156E+01   0.348263E+01   0.259499E+02   0.624136E+02   0.345257E+03
  37  37  -0.177190E+00   0.730525E+01  -0.157800E+00   0.322695E+01  -0.156453E+01   0.175447E+02  -0.150469E+02   0.127359E+03
  38  38  -0.861092E-01   0.694068E+01   0.275844E+00   0.321711E+01   0.294047E+01   0.184877E+02   0.323217E+02   0.156175E+03
  39  39  -0.765311E-01   0.683397E+01  -0.340192E+00   0.332848E+01  -0.354356E+01   0.207061E+02  -0.421189E+02   0.201066E+03
  40  40  -0.658792E-01   0.642956E+01   0.163960E+00   0.324300E+01   0.175556E+01   0.186493E+02   0.173202E+02   0.151878E+03
  41  41  -0.143668E+00   0.638692E+01  -0.266174E+00   0.322165E+01  -0.275710E+01   0.182838E+02  -0.286281E+02   0.144338E+03
  42  42  -0.178388E+00   0.619380E+01   0.143325E+00   0.325122E+01   0.124661E+01   0.180598E+02   0.947153E+01   0.139995E+03
  43  43  -0.801060E-01   0.602500E+01  -0.215804E+00   0.321269E+01  -0.189633E+01   0.177366E+02  -0.164761E+02   0.134295E+03
  44  44   0.238670E-01   0.584850E+01   0.180166E+00   0.329762E+01   0.184266E+01   0.188447E+02   0.187001E+02   0.147599E+03
  45  45  -0.293730E-01   0.558722E+01  -0.608096E-01   0.287522E+01  -0.459701E+00   0.127917E+02  -0.325484E+01   0.729609E+02
  46  46   0.116231E+00   0.540071E+01   0.197072E+00   0.315733E+01   0.199744E+01   0.165354E+02   0.194668E+02   0.115608E+03
  47  47   0.323823E-01   0.534612E+01  -0.234481E+00   0.317066E+01  -0.272610E+01   0.188356E+02  -0.364182E+02   0.190113E+03
  48  48   0.122087E+00   0.505935E+01   0.134474E+00   0.334387E+01   0.183834E+01   0.201312E+02   0.258082E+02   0.179868E+03
  49  49  -0.207581E-01   0.499269E+01  -0.268636E+00   0.340283E+01  -0.379231E+01   0.236133E+02  -0.566951E+02   0.272949E+03
  50  50  -0.187170E+00   0.489142E+01   0.101918E+00   0.332486E+01   0.911944E+00   0.189083E+02   0.879306E+01   0.143353E+03
  51  51  -0.171444E+00   0.465535E+01  -0.157172E+00   0.320192E+01  -0.180562E+01   0.172633E+02  -0.199318E+02   0.126455E+03
  52  52   0.197079E+00   0.468779E+01   0.193172E+00   0.331580E+01   0.152021E+01   0.190964E+02   0.117938E+02   0.150803E+03
  53  53  -0.660534E-01   0.449097E+01  -0.806097E-01   0.325044E+01  -0.507298E+00   0.182728E+02  -0.196240E+01   0.142251E+03
  54  54   0.169138E+00   0.443584E+01   0.188549E+00   0.341233E+01   0.241816E+01   0.222136E+02   0.341666E+02   0.216740E+03
  55  55   0.283510E+00   0.437656E+01  -0.134978E+00   0.317135E+01  -0.978698E+00   0.180497E+02  -0.440200E+01   0.152029E+03
  56  56   0.453795E-01   0.417809E+01   0.252078E+00   0.330546E+01   0.273220E+01   0.205592E+02   0.339161E+02   0.199404E+03
  57  57  -0.275278E-01   0.422548E+01  -0.232854E+00   0.346491E+01  -0.276568E+01   0.234956E+02  -0.404821E+02   0.258142E+03
  58  58  -0.473748E-01   0.404916E+01   0.171629E+00   0.338834E+01   0.164005E+01   0.220226E+02   0.181564E+02   0.215140E+03
  59  59  -0.914269E-01   0.395643E+01  -0.123686E+00   0.322746E+01  -0.175426E+01   0.200357E+02  -0.256888E+02   0.195253E+03
  60  60   0.393545E-01   0.389037E+01   0.184526E+00   0.322047E+01   0.241262E+01   0.188635E+02   0.294687E+02   0.162165E+03
  61  61  -0.796159E-01   0.379398E+01  -0.173879E+00   0.319707E+01  -0.120521E+01   0.179712E+02  -0.664385E+01   0.142871E+03
  62  62  -0.123234E-01   0.378256E+01   0.179643E+00   0.308844E+01   0.148552E+01   0.155780E+02   0.128055E+02   0.104326E+03
  63  63  -0.627993E-01   0.363901E+01  -0.241623E+00   0.322999E+01  -0.304211E+01   0.203389E+02  -0.446408E+02   0.222397E+03
  64  64  -0.443299E-01   0.368794E+01   0.161228E+00   0.318631E+01   0.198988E+01   0.183374E+02   0.256343E+02   0.162781E+03
  65  65   0.133542E-02   0.361622E+01  -0.126189E+00   0.304519E+01  -0.960763E+00   0.152009E+02  -0.572924E+01   0.102428E+03
  66  66  -0.525304E-01   0.349976E+01  -0.890827E-02   0.293676E+01   0.267797E+00   0.147641E+02   0.631220E+01   0.105451E+03
  67  67   0.762023E-01   0.351829E+01  -0.202234E+00   0.316994E+01  -0.213041E+01   0.179985E+02  -0.247183E+02   0.152232E+03
  68  68  -0.283513E-01   0.323746E+01   0.747945E-01   0.296109E+01   0.823294E+00   0.142716E+02   0.937075E+01   0.937167E+02
  69  69   0.775116E-01   0.337370E+01  -0.187059E+00   0.311382E+01  -0.139088E+01   0.162200E+02  -0.107228E+02   0.113630E+03
  70  70   0.847252E-02   0.328031E+01   0.158202E+00   0.334573E+01   0.188569E+01   0.217328E+02   0.284154E+02   0.224244E+03
  71  71  -0.829259E-01   0.319794E+01  -0.752598E-01   0.329295E+01  -0.545314E+00   0.194952E+02  -0.505977E+01   0.165352E+03
  72  72  -0.966956E-01   0.310130E+01   0.184982E+00   0.321762E+01   0.229824E+01   0.190292E+02   0.275669E+02   0.164672E+03
  73  73   0.212120E-02   0.308037E+01  -0.119324E+00   0.316244E+01  -0.161443E+01   0.179017E+02  -0.208814E+02   0.145846E+03
  74  74   0.341210E-01   0.310640E+01   0.142464E+00   0.311741E+01   0.141553E+01   0.158232E+02   0.142073E+02   0.104842E+03
  75  75  -0.240720E-01   0.309492E+01  -0.196636E+00   0.331429E+01  -0.221700E+01   0.196604E+02  -0.261503E+02   0.164363E+03
  76  76   0.846966E-01   0.297007E+01   0.118121E+00   0.305242E+01   0.105311E+01   0.152635E+02   0.104336E+02   0.102039E+03
  77  77  -0.482559E-01   0.300346E+01  -0.715574E-01   0.316559E+01  -0.116383E-01   0.183839E+02   0.112036E+02   0.171394E+03
  78  78   0.172598E-01   0.291837E+01   0.247235E+00   0.334289E+01   0.280465E+01   0.212889E+02   0.373671E+02   0.211237E+03
  79  79  -0.106619E+00   0.292494E+01  -0.465767E-01   0.316780E+01  -0.900420E+00   0.184273E+02  -0.159083E+02   0.166872E+03
  80  80  -0.879882E-01   0.284566E+01   0.121121E+00   0.320364E+01   0.119930E+01   0.172348E+02   0.129184E+02   0.125403E+03
  81  81  -0.172588E-01   0.280830E+01  -0.174720E+00   0.323854E+01  -0.195062E+01   0.178568E+02  -0.195680E+02   0.130959E+03
  82  82   0.814337E-01   0.282535E+01   0.130395E+00   0.290095E+01   0.106529E+01   0.134699E+02   0.864667E+01   0.840542E+02
  83  83  -0.833233E-01   0.280190E+01  -0.224789E+00   0.312623E+01  -0.224344E+01   0.165380E+02  -0.222688E+02   0.119359E+03
  84  84   0.494905E-01   0.273574E+01   0.281353E+00   0.315484E+01   0.243351E+01   0.168579E+02   0.228230E+02   0.125871E+03
  85  85  -0.433372E-01   0.274222E+01  -0.239495E+00   0.343386E+01  -0.366468E+01   0.250731E+02  -0.593948E+02   0.307531E+03
  86  86  -0.768151E-01   0.259985E+01   0.245811E+00   0.314981E+01   0.250276E+01   0.179234E+02   0.277603E+02   0.148632E+03
  87  87  -0.529497E-01   0.263083E+01  -0.179046E+00   0.328368E+01  -0.169353E+01   0.197533E+02  -0.192066E+02   0.177343E+03
  88  88  -0.151840E-01   0.255457E+01   0.218977E+00   0.322222E+01   0.217470E+01   0.183034E+02   0.226952E+02   0.147294E+03
  89  89   0.526153E-02   0.256827E+01  -0.219091E+00   0.338203E+01  -0.266344E+01   0.217628E+02  -0.343337E+02   0.210432E+03
  90  90   0.567453E-01   0.252780E+01   0.979213E-01   0.308900E+01   0.100302E+01   0.164254E+02   0.111239E+02   0.120708E+03
  91  91   0.152879E-01   0.254680E+01  -0.277963E-01   0.326672E+01  -0.203651E+00   0.181070E+02  -0.213338E+01   0.135603E+03
  92  92   0.222710E-01   0.253527E+01   0.131627E+00   0.308861E+01   0.110676E+01   0.157422E+02   0.856566E+01   0.107973E+03
  93  93   0.661727E-01   0.245197E+01  -0.492588E-01   0.299831E+01  -0.753265E+00   0.151563E+02  -0.111727E+02   0.109369E+03
  94  94   0.938039E-02   0.246463E+01   0.102232E+00   0.303433E+01   0.990245E+00   0.150884E+02   0.862657E+01   0.989585E+02
  95  95  -0.251079E-01   0.251484E+01  -0.205178E+00   0.324826E+01  -0.189743E+01   0.206857E+02  -0.217630E+02   0.219815E+03
  96  96   0.141242E-01   0.244076E+01   0.178613E+00   0.310683E+01   0.166697E+01   0.162185E+02   0.153727E+02   0.114547E+03
  97  97   0.281295E-01   0.238125E+01  -0.248511E+00   0.335046E+01  -0.346805E+01   0.233906E+02  -0.507288E+02   0.273712E+03
  98  98  -0.369225E-03   0.238506E+01   0.154708E+00   0.320309E+01   0.191013E+01   0.186766E+02   0.237853E+02   0.158221E+03
  99  99   0.685911E-02   0.238084E+01  -0.148005E+00   0.316394E+01  -0.126415E+01   0.171975E+02  -0.100717E+02   0.128345E+03
 100 100  -0.559964E-01   0.234508E+01   0.708966E-01   0.299439E+01   0.439130E+00   0.145805E+02   0.304136E+01   0.936277E+02
 101 101   0.193507E-01   0.232893E+01  -0.128167E+00   0.314308E+01  -0.990210E+00   0.169250E+02  -0.865552E+01   0.129534E+03
 102 102  -0.753226E-02   0.238140E+01   0.502393E-01   0.330798E+01   0.108071E+00   0.197877E+02  -0.573290E+01   0.174865E+03
 103 103   0.156443E-01   0.226718E+01  -0.937653E-01   0.306231E+01  -0.748596E+00   0.172663E+02  -0.581637E+01   0.147933E+03
 104 104  -0.142161E-01   0.219405E+01   0.352426E-02   0.297453E+01  -0.248487E+00   0.145086E+02  -0.575164E+01   0.981208E+02
 105 105   0.381821E-01   0.231599E+01  -0.645466E-01   0.306236E+01  -0.782801E+00   0.152139E+02  -0.757844E+01   0.101669E+03
 106 106   0.463536E-01   0.228273E+01   0.106921E+00   0.293110E+01   0.759029E+00   0.136623E+02   0.450019E+01   0.851365E+02
 107 107  -0.309507E-01   0.216282E+01  -0.100224E+00   0.336229E+01  -0.578839E+00   0.206936E+02  -0.220877E+01   0.176070E+03
 108 108  -0.250949E-01   0.214442E+01   0.988735E-01   0.310701E+01   0.900351E+00   0.163286E+02   0.855407E+01   0.116254E+03
 109 109  -0.112110E-01   0.216538E+01  -0.198700E-01   0.307390E+01  -0.656434E+00   0.165948E+02  -0.129991E+02   0.134835E+03
 110 110   0.403057E-01   0.219400E+01   0.749517E-01   0.309138E+01   0.115562E+01   0.166374E+02   0.169834E+02   0.135615E+03
 111 111  -0.456048E-02   0.215248E+01  -0.611246E-01   0.341882E+01  -0.270348E+01   0.301415E+02  -0.845622E+02   0.560460E+03
 112 112  -0.565253E-02   0.211418E+01   0.160741E+00   0.333905E+01   0.258818E+01   0.234306E+02   0.481666E+02   0.292899E+03
 113 113  -0.403300E-01   0.213436E+01  -0.162139E+00   0.296039E+01  -0.115088E+01   0.141053E+02  -0.659212E+01   0.891338E+02
 114 114   0.659467E-02   0.207820E+01   0.240835E-01   0.307949E+01   0.338134E+00   0.158441E+02   0.317636E+01   0.111605E+03
 115 115  -0.117193E-01   0.213101E+01  -0.229270E+00   0.319025E+01  -0.257044E+01   0.180391E+02  -0.287964E+02   0.145326E+03
 116 116   0.383624E-01   0.211114E+01   0.186820E+00   0.295316E+01   0.196951E+01   0.147054E+02   0.203070E+02   0.104546E+03
 117 117  -0.506045E-01   0.213159E+01  -0.168589E+00   0.310812E+01  -0.211782E+01   0.176253E+02  -0.258886E+02   0.147626E+03
 118 118  -0.900570E-02   0.198682E+01   0.174097E+00   0.325503E+01   0.211797E+01   0.191675E+02   0.252419E+02   0.158925E+03
 119 119   0.183791E-01   0.207916E+01  -0.635349E-01   0.300270E+01  -0.632557E+00   0.148126E+02  -0.660114E+01   0.100394E+03
 120 120  -0.231975E-01   0.202640E+01   0.136571E+00   0.308886E+01   0.119817E+01   0.164893E+02   0.104579E+02   0.120923E+03
 121 121  -0.444174E-01   0.203889E+01  -0.171994E+00   0.316064E+01  -0.240741E+01   0.195522E+02  -0.392436E+02   0.215079E+03
 122 122   0.435589E-01   0.205428E+01   0.168029E+00   0.290884E+01   0.169769E+01   0.137959E+02   0.161917E+02   0.902273E+02
 123 123   0.198157E-02   0.193322E+01  -0.183400E+00   0.312868E+01  -0.173568E+01   0.162987E+02  -0.157066E+02   0.114692E+03
 124 124   0.426469E-01   0.200415E+01   0.248251E+00   0.309938E+01   0.251090E+01   0.169175E+02   0.285730E+02   0.144931E+03
 125 125  -0.388922E-01   0.195900E+01  -0.144085E+00   0.327467E+01  -0.185032E+01   0.195595E+02  -0.245544E+02   0.175042E+03
 126 126  -0.552832E-02   0.196423E+01  -0.208993E-01   0.298402E+01   0.140996E-01   0.145513E+02   0.134824E+01   0.960253E+02
 127 127   0.203174E-02   0.195332E+01  -0.151709E+00   0.310101E+01  -0.145830E+01   0.173211E+02  -0.136953E+02   0.144448E+03
 128 128  -0.455468E-01   0.191527E+01   0.260828E+00   0.307864E+01   0.255933E+01   0.163875E+02   0.255234E+02   0.122518E+03
 129 129   0.221042E-01   0.188043E+01  -0.794349E-01   0.302969E+01  -0.126741E+01   0.168890E+02  -0.199266E+02   0.148442E+03
 130 130  -0.332252E-01   0.191960E+01   0.173797E+00   0.304468E+01   0.155256E+01   0.158081E+02   0.158290E+02   0.116497E+03
 131 131  -0.353192E-01   0.188220E+01  -0.109040E+00   0.307888E+01  -0.140739E+01   0.161930E+02  -0.163929E+02   0.119239E+03
 132 132  -0.318533E-01   0.187615E+01   0.154272E+00   0.319344E+01   0.143299E+01   0.186625E+02   0.120946E+02   0.159857E+03
 133 133  -0.105281E-01   0.183975E+01  -0.604409E-01   0.310140E+01  -0.552721E+00   0.163184E+02  -0.505705E+01   0.119058E+03
 134 134   0.152176E-02   0.186017E+01   0.113662E+00   0.299834E+01   0.119089E+01   0.150398E+02   0.115129E+02   0.104656E+03
 135 135  -0.388697E-01   0.187038E+01  -0.156447E+00   0.303263E+01  -0.158206E+01   0.147086E+02  -0.140546E+02   0.929873E+02
 136 136  -0.129871E+00   0.181023E+01   0.108899E+00   0.300949E+01   0.897883E+00   0.143090E+02   0.713891E+01   0.888098E+02
 137 137  -0.252579E-01   0.180292E+01  -0.159576E+00   0.317021E+01  -0.143855E+01   0.172714E+02  -0.139181E+02   0.129716E+03
 138 138  -0.126882E-01   0.184391E+01   0.220357E+00   0.311649E+01   0.271254E+01   0.184471E+02   0.358731E+02   0.181535E+03
 139 139   0.271124E-02   0.186130E+01  -0.183186E+00   0.319063E+01  -0.172466E+01   0.178069E+02  -0.178856E+02   0.139293E+03
 140 140  -0.173409E-01   0.178852E+01   0.117525E+00   0.301780E+01   0.956571E+00   0.150818E+02   0.105689E+02   0.109183E+03
 141 141  -0.637009E-02   0.170581E+01  -0.167272E+00   0.305782E+01  -0.134416E+01   0.150042E+02  -0.108086E+02   0.948896E+02
 142 142  -0.344766E-01   0.176600E+01   0.105551E+00   0.320514E+01   0.919176E+00   0.170294E+02   0.881808E+01   0.124567E+03
 143 143   0.156425E-02   0.177480E+01  -0.998566E-01   0.327552E+01  -0.150728E+01   0.190384E+02  -0.207762E+02   0.159204E+03
 144 144   0.326463E-01   0.174535E+01   0.221928E+00   0.316499E+01   0.214187E+01   0.164399E+02   0.201886E+02   0.113870E+03
 145 145   0.780847E-02   0.172923E+01  -0.180592E+00   0.315536E+01  -0.248371E+01   0.185635E+02  -0.336956E+02   0.173077E+03
 146 146  -0.495554E-01   0.167001E+01   0.943898E-01   0.303496E+01   0.901767E+00   0.154729E+02   0.860377E+01   0.108476E+03
 147 147   0.161845E-01   0.171144E+01  -0.127624E+00   0.308561E+01  -0.104486E+01   0.149785E+02  -0.756277E+01   0.935942E+02
 148 148  -0.137208E-02   0.172631E+01   0.442268E-01   0.302887E+01   0.208345E+00   0.152313E+02   0.530276E+00   0.107600E+03
 149 149  -0.424075E-01   0.165589E+01  -0.664462E-01   0.315413E+01  -0.583799E+00   0.167494E+02  -0.607205E+01   0.117660E+03
 150 150  -0.107513E-01   0.163022E+01   0.102897E+00   0.301339E+01   0.998456E+00   0.142014E+02   0.911048E+01   0.849155E+02
 151 151   0.156264E-02   0.164120E+01  -0.764382E-01   0.308080E+01  -0.593563E+00   0.163472E+02  -0.731581E+01   0.125076E+03
 152 152   0.397267E-01   0.167193E+01   0.491486E-01   0.284069E+01   0.461171E+00   0.128248E+02   0.450692E+01   0.764153E+02
 153 153   0.206134E-02   0.164544E+01  -0.130519E+00   0.303399E+01  -0.103520E+01   0.144159E+02  -0.825987E+01   0.889795E+02
 154 154   0.349714E-01   0.163196E+01   0.101911E+00   0.315216E+01   0.993176E+00   0.171782E+02   0.107497E+02   0.130045E+03
 155 155  -0.325543E-01   0.163661E+01  -0.839851E-01   0.309195E+01  -0.155921E+01   0.170345E+02  -0.220108E+02   0.137351E+03
 156 156  -0.288746E-01   0.161928E+01   0.419446E-02   0.295682E+01   0.194292E+00   0.137352E+02   0.202965E+01   0.834475E+02
 157 157  -0.328382E-01   0.161476E+01  -0.158220E-01   0.312315E+01  -0.386798E+00   0.168235E+02  -0.661076E+01   0.129467E+03
 158 158   0.133476E-01   0.165595E+01   0.133516E+00   0.293733E+01   0.154302E+01   0.146046E+02   0.162698E+02   0.101213E+03
 159 159   0.573959E-01   0.157835E+01  -0.197558E-01   0.295695E+01  -0.888820E-01   0.142350E+02  -0.616278E+00   0.914502E+02
 160 160  -0.275270E-01   0.157618E+01  -0.234817E-01   0.322345E+01  -0.265227E+00   0.174449E+02  -0.295503E+01   0.124508E+03
 161 161   0.148458E-01   0.156242E+01  -0.128281E+00   0.313376E+01  -0.128913E+01   0.169935E+02  -0.129011E+02   0.127923E+03
 162 162  -0.232324E-01   0.155844E+01   0.120632E+00   0.310134E+01   0.122774E+01   0.173856E+02   0.102347E+02   0.143775E+03
 163 163   0.274657E-01   0.154174E+01  -0.137639E-01   0.299708E+01   0.504519E-01   0.143953E+02   0.785493E+00   0.920265E+02
 164 164   0.364493E-01   0.155967E+01   0.741831E-01   0.307516E+01   0.958760E+00   0.157288E+02   0.111174E+02   0.110076E+03
 165 165   0.154473E-01   0.155933E+01  -0.211435E-01   0.312878E+01  -0.296266E+00   0.166652E+02  -0.397329E+01   0.123635E+03
 166 166  -0.292290E-01   0.154714E+01   0.139972E+00   0.303984E+01   0.900039E+00   0.154951E+02   0.552122E+01   0.108069E+03
 167 167  -0.347524E-01   0.155543E+01  -0.789129E-01   0.308538E+01  -0.133064E+01   0.167442E+02  -0.193664E+02   0.131641E+03
 168 168   0.368099E-02   0.152333E+01   0.943287E-01   0.287511E+01   0.861496E+00   0.130145E+02   0.718134E+01   0.764980E+02
 169 169   0.185602E-01   0.152005E+01  -0.377201E-01   0.296739E+01  -0.301600E+00   0.140285E+02  -0.199616E+01   0.854146E+02
 170 170   0.241422E-02   0.150415E+01   0.666059E-01   0.293357E+01   0.728469E+00   0.131577E+02   0.661783E+01   0.765445E+02
 171 171   0.553862E-02   0.146602E+01  -0.112753E+00   0.297595E+01  -0.143509E+01   0.155519E+02  -0.185745E+02   0.125386E+03
 172 172  -0.428108E-01   0.147465E+01   0.145426E+00   0.318719E+01   0.175274E+01   0.184395E+02   0.214972E+02   0.157408E+03
 173 173   0.102825E-01   0.146911E+01  -0.152624E+00   0.304273E+01  -0.164227E+01   0.154866E+02  -0.165080E+02   0.108422E+03
 174 174  -0.269206E-01   0.142541E+01   0.123769E+00   0.308170E+01   0.151490E+01   0.163603E+02   0.168344E+02   0.119983E+03
 175 175  -0.346379E-02   0.145348E+01  -0.966049E-01   0.327543E+01  -0.761831E+00   0.202187E+02  -0.396563E+01   0.194983E+03
 176 176  -0.369571E-01   0.143202E+01   0.308762E-01   0.306377E+01   0.373866E+00   0.154280E+02   0.398223E+01   0.104189E+03
 177 177  -0.367476E-01   0.140886E+01  -0.227483E-01   0.315403E+01  -0.373234E+00   0.177216E+02  -0.478169E+01   0.144335E+03
 178 178  -0.238742E-01   0.140227E+01  -0.359383E-01   0.317476E+01  -0.525565E+00   0.175068E+02  -0.508840E+01   0.139711E+03
 179 179   0.402626E-01   0.140076E+01  -0.168733E+00   0.302463E+01  -0.157236E+01   0.155426E+02  -0.155994E+02   0.112975E+03
 180 180   0.561913E-02   0.138243E+01   0.394740E-01   0.314547E+01   0.101328E+01   0.188956E+02   0.240792E+02   0.197226E+03
 181 181  -0.126545E-01   0.136769E+01  -0.305178E-01   0.286211E+01  -0.140689E+00   0.130112E+02   0.361187E+00   0.785502E+02
 182 182   0.241325E-01   0.139540E+01   0.145763E+00   0.297208E+01   0.841021E+00   0.146210E+02   0.359895E+01   0.974377E+02
 183 183  -0.208026E-01   0.132821E+01  -0.163187E+00   0.307756E+01  -0.122332E+01   0.158779E+02  -0.976648E+01   0.112112E+03
 184 184   0.394921E-01   0.133643E+01   0.149365E+00   0.311883E+01   0.997602E+00   0.168291E+02   0.376305E+01   0.131706E+03
 185 185   0.404156E-01   0.132488E+01  -0.721440E-01   0.288372E+01  -0.768384E+00   0.142899E+02  -0.794241E+01   0.101633E+03
 186 186   0.375939E-01   0.133782E+01   0.694195E-01   0.301489E+01   0.104894E+01   0.162785E+02   0.172496E+02   0.138995E+03
 187 187  -0.427052E-01   0.133439E+01  -0.622380E-01   0.316650E+01  -0.174010E+00   0.167816E+02   0.211379E+01   0.119601E+03
 188 188   0.463266E-01   0.133709E+01   0.131241E+00   0.299540E+01   0.127288E+01   0.153488E+02   0.137183E+02   0.111685E+03
 189 189   0.370311E-01   0.131374E+01   0.510156E-02   0.297570E+01   0.175151E+00   0.144878E+02   0.291478E+01   0.945252E+02
 190 190   0.291087E-01   0.134848E+01   0.320574E-01   0.294133E+01   0.351699E+00   0.134820E+02   0.321001E+01   0.794555E+02
 191 191  -0.220268E-01   0.132723E+01   0.174624E-02   0.294664E+01   0.309352E+00   0.135522E+02   0.431203E+01   0.806108E+02
 192 192  -0.844404E-02   0.128914E+01   0.147905E+00   0.300706E+01   0.144817E+01   0.144571E+02   0.122674E+02   0.896161E+02
 193 193  -0.110669E-01   0.127323E+01  -0.151637E+00   0.285675E+01  -0.140123E+01   0.130290E+02  -0.123749E+02   0.796844E+02
 194 194   0.369928E-01   0.126235E+01   0.195834E+00   0.316735E+01   0.243932E+01   0.183913E+02   0.309325E+02   0.163187E+03
 195 195   0.343356E-01   0.128016E+01  -0.135059E+00   0.325168E+01  -0.162131E+01   0.192465E+02  -0.219685E+02   0.169845E+03
 196 196   0.539640E-01   0.121606E+01   0.897831E-01   0.328202E+01   0.109124E+01   0.187251E+02   0.138339E+02   0.149185E+03
 197 197   0.717564E-01   0.121180E+01  -0.863995E-01   0.308962E+01  -0.109896E+01   0.159681E+02  -0.131389E+02   0.114142E+03
 198 198   0.435873E-01   0.126792E+01   0.102248E+00   0.311334E+01   0.272280E+00   0.172761E+02  -0.458310E+01   0.139249E+03
 199 199  -0.348983E-03   0.120957E+01  -0.147749E+00   0.315744E+01  -0.144467E+01   0.177659E+02  -0.153745E+02   0.142785E+03
 200 200   0.272587E-01   0.122725E+01   0.125810E+00   0.311682E+01   0.131095E+01   0.160042E+02   0.139926E+02   0.111673E+03


==> results/case4/A_2_0_3to200_0_15000/chisquare/200chiqs.txt <==
1000	8139.81423	1.82042555	11.0197682	410.867858
2000	1945.87323	0.948125006	6.10912177	277.651674
3000	1769.57614	0.66345501	5.3030926	218.180174
4000	2247.12162	0.43801136	2.95441003	135.096523
5000	2272.91655	0.377059097	2.68090999	126.626361
6000	1862.9305	0.302888383	2.33935824	106.008753
7000	656.581381	0.239568748	2.1445737	83.2243263
8000	578.914206	0.224836296	1.91378355	74.1113522
9000	285.3842	0.205102197	1.6283346	65.8849245
10000	376.856207	0.185458665	1.45619199	61.9156425
11000	502.219218	0.171046649	1.2806543	54.5960643
12000	445.183067	0.160811816	1.31040957	53.4291775
13000	237.887198	0.143838478	1.19284373	46.9757843
14000	241.062118	0.138292469	1.0106388	43.745265
15000	329.192086	0.127595066	0.914184136	37.6687882


==> results/case4/A_2_0_3to200_0_15000/chisquare/3000sim/chisqrdat.txt <==
1000	8139.81423	1.82042555	11.0197682	410.867858
2000	1945.87323	0.948125006	6.10912177	277.651674
3000	1769.57614	0.66345501	5.3030926	218.180174
4000	2247.12162	0.43801136	2.95441003	135.096523
5000	2272.91655	0.377059097	2.68090999	126.626361
6000	1862.9305	0.302888383	2.33935824	106.008753
7000	656.581381	0.239568748	2.1445737	83.2243263
8000	578.914206	0.224836296	1.91378355	74.1113522
9000	285.3842	0.205102197	1.6283346	65.8849245
10000	376.856207	0.185458665	1.45619199	61.9156425
11000	502.219218	0.171046649	1.2806543	54.5960643
12000	445.183067	0.160811816	1.31040957	53.4291775
13000	237.887198	0.143838478	1.19284373	46.9757843
14000	241.062118	0.138292469	1.0106388	43.745265
15000	329.192086	0.127595066	0.914184136	37.6687882


==> results/case4/A_2_0_3to200_0_15000/chisquare/3000sim/img_ALMl1l2.dat <==
   2   2   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   3   3   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   4   4   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   5   5   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   6   6   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   7   7   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   8   8   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   9   9   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  10  10   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  11  11   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  12  12   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  13  13   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  14  14   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  15  15   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  16  16   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  17  17   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  18  18   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  19  19   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  20  20   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  21  21   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  22  22   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  23  23   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  24  24   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  25  25   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  26  26   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  27  27   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  28  28   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  29  29   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  30  30   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  31  31   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  32  32   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  33  33   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  34  34   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  35  35   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  36  36   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  37  37   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  38  38   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  39  39   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  40  40   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  41  41   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  42  42   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  43  43   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  44  44   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  45  45   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  46  46   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  47  47   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  48  48   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  49  49   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  50  50   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  51  51   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  52  52   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  53  53   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  54  54   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  55  55   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  56  56   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  57  57   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  58  58   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  59  59   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  60  60   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  61  61   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  62  62   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  63  63   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  64  64   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  65  65   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  66  66   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  67  67   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  68  68   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  69  69   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  70  70   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  71  71   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  72  72   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  73  73   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  74  74   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  75  75   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  76  76   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  77  77   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  78  78   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  79  79   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  80  80   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  81  81   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  82  82   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  83  83   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  84  84   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  85  85   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  86  86   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  87  87   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  88  88   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  89  89   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  90  90   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  91  91   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  92  92   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  93  93   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  94  94   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  95  95   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  96  96   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  97  97   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  98  98   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  99  99   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 100 100   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 101 101   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 102 102   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 103 103   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 104 104   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 105 105   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 106 106   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 107 107   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 108 108   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 109 109   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 110 110   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 111 111   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 112 112   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 113 113   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 114 114   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 115 115   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 116 116   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 117 117   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 118 118   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 119 119   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 120 120   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 121 121   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 122 122   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 123 123   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 124 124   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 125 125   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 126 126   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 127 127   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 128 128   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 129 129   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 130 130   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 131 131   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 132 132   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 133 133   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 134 134   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 135 135   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 136 136   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 137 137   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 138 138   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 139 139   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 140 140   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 141 141   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 142 142   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 143 143   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 144 144   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 145 145   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 146 146   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 147 147   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 148 148   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 149 149   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 150 150   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 151 151   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 152 152   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 153 153   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 154 154   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 155 155   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 156 156   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 157 157   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 158 158   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 159 159   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 160 160   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 161 161   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 162 162   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 163 163   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 164 164   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 165 165   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 166 166   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 167 167   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 168 168   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 169 169   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 170 170   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 171 171   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 172 172   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 173 173   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 174 174   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 175 175   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 176 176   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 177 177   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 178 178   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 179 179   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 180 180   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 181 181   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 182 182   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 183 183   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 184 184   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 185 185   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 186 186   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 187 187   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 188 188   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 189 189   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 190 190   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 191 191   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 192 192   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 193 193   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 194 194   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 195 195   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 196 196   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 197 197   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 198 198   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 199 199   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 200 200   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN


==> results/case4/A_2_0_3to200_0_15000/chisquare/3000sim/moments_new.dat <==
   3   0.835670E+03  -0.484953E+00   0.583673E+01  -0.982503E+01   0.897085E+02   0.392523E-16
   4   0.463496E+03   0.498843E+00   0.545083E+01   0.974520E+01   0.785172E+02   0.117757E-15
   5   0.289579E+03  -0.482805E+00   0.511189E+01  -0.892252E+01   0.680312E+02  -0.785046E-16
   6   0.196339E+03   0.460559E+00   0.484016E+01   0.806637E+01   0.596498E+02  -0.785046E-16
   7   0.141742E+03  -0.438271E+00   0.462411E+01  -0.731863E+01   0.531581E+02  -0.196262E-15
   8   0.107116E+03   0.417620E+00   0.445046E+01   0.669097E+01   0.481091E+02  -0.392523E-15
   9   0.840662E+02  -0.398950E+00   0.430878E+01  -0.616688E+01   0.441250E+02   0.392523E-15
  10   0.678771E+02   0.382185E+00   0.419140E+01   0.572676E+01   0.409279E+02   0.667289E-15
  11   0.562308E+02  -0.367129E+00   0.409280E+01  -0.535370E+01   0.383201E+02  -0.902803E-15
  12   0.475633E+02   0.353567E+00   0.400892E+01   0.503428E+01   0.361607E+02   0.137383E-15
  13   0.408721E+02  -0.341299E+00   0.393677E+01  -0.475807E+01   0.343483E+02   0.174673E-14
  14   0.355919E+02   0.330152E+00   0.387409E+01   0.451699E+01   0.328086E+02   0.510280E-15
  15   0.313568E+02  -0.319979E+00   0.381917E+01  -0.430479E+01   0.314864E+02   0.215888E-15
  16   0.279106E+02   0.310653E+00   0.377066E+01   0.411655E+01   0.303401E+02  -0.392523E-16
  17   0.250681E+02  -0.302069E+00   0.372751E+01  -0.394840E+01   0.293377E+02  -0.115794E-14
  18   0.226937E+02   0.294137E+00   0.368890E+01   0.379723E+01   0.284545E+02   0.502430E-14
  19   0.206873E+02  -0.286782E+00   0.365415E+01  -0.366053E+01   0.276708E+02  -0.255140E-14
  20   0.189734E+02   0.279939E+00   0.362271E+01   0.353627E+01   0.269711E+02   0.243364E-14
  21   0.174948E+02  -0.273553E+00   0.359413E+01  -0.342278E+01   0.263428E+02  -0.153084E-14
  22   0.162091E+02   0.267576E+00   0.356805E+01   0.331867E+01   0.257757E+02   0.235514E-15
  23   0.150832E+02  -0.261968E+00   0.354414E+01  -0.322278E+01   0.252616E+02  -0.130514E-13
  24   0.140907E+02   0.256692E+00   0.352216E+01   0.313413E+01   0.247933E+02  -0.137383E-15
  25   0.132105E+02  -0.251718E+00   0.350188E+01  -0.305190E+01   0.243651E+02  -0.427850E-14
  26   0.124253E+02   0.247019E+00   0.348310E+01   0.297538E+01   0.239722E+02  -0.529906E-14
  27   0.117212E+02  -0.242570E+00   0.346568E+01  -0.290397E+01   0.236104E+02  -0.588785E-14
  28   0.110864E+02   0.238350E+00   0.344946E+01   0.283715E+01   0.232762E+02  -0.588785E-16
  29   0.105115E+02  -0.234340E+00   0.343433E+01  -0.277446E+01   0.229667E+02   0.751682E-14
  30   0.998837E+01   0.230525E+00   0.342019E+01   0.271552E+01   0.226791E+02   0.219813E-14
  31   0.951035E+01  -0.226888E+00   0.340693E+01  -0.265998E+01   0.224114E+02  -0.113047E-13
  32   0.907224E+01   0.223416E+00   0.339448E+01   0.260753E+01   0.221614E+02  -0.504392E-14
  33   0.866963E+01  -0.220098E+00   0.338277E+01  -0.255791E+01   0.219276E+02  -0.904766E-14
  34   0.829874E+01   0.216922E+00   0.337173E+01   0.251088E+01   0.217084E+02   0.730093E-14
  35   0.795627E+01  -0.213879E+00   0.336131E+01  -0.246624E+01   0.215025E+02  -0.137776E-13
  36   0.763936E+01   0.210959E+00   0.335146E+01   0.242378E+01   0.213087E+02  -0.971495E-14
  37   0.734552E+01  -0.208155E+00   0.334213E+01  -0.238336E+01   0.211261E+02   0.105785E-13
  38   0.707254E+01   0.205459E+00   0.333328E+01   0.234480E+01   0.209536E+02  -0.777196E-14
  39   0.681849E+01  -0.202865E+00   0.332487E+01  -0.230798E+01   0.207905E+02  -0.172906E-13
  40   0.658167E+01   0.200366E+00   0.331688E+01   0.227278E+01   0.206360E+02  -0.122663E-14
  41   0.636054E+01  -0.197957E+00   0.330927E+01  -0.223907E+01   0.204895E+02  -0.240126E-13
  42   0.615370E+01   0.195632E+00   0.330202E+01   0.220677E+01   0.203503E+02  -0.183505E-14
  43   0.595992E+01  -0.193387E+00   0.329510E+01  -0.217578E+01   0.202180E+02  -0.108827E-13
  44   0.577807E+01   0.191217E+00   0.328849E+01   0.214602E+01   0.200921E+02  -0.105981E-14
  45   0.560716E+01  -0.189118E+00   0.328217E+01  -0.211740E+01   0.199720E+02  -0.691822E-14
  46   0.544628E+01   0.187086E+00   0.327611E+01   0.208986E+01   0.198574E+02   0.107355E-13
  47   0.529465E+01  -0.185119E+00   0.327032E+01  -0.206334E+01   0.197479E+02  -0.353271E-15
  48   0.515154E+01   0.183211E+00   0.326476E+01   0.203777E+01   0.196433E+02   0.192827E-13
  49   0.501629E+01  -0.181362E+00   0.325942E+01  -0.201310E+01   0.195431E+02   0.108631E-13
  50   0.488831E+01   0.179567E+00   0.325430E+01   0.198928E+01   0.194471E+02  -0.261813E-13
  51   0.476707E+01  -0.177824E+00   0.324937E+01  -0.196626E+01   0.193551E+02  -0.224719E-14
  52   0.465208E+01   0.176131E+00   0.324463E+01   0.194400E+01   0.192668E+02  -0.421668E-13
  53   0.454291E+01  -0.174485E+00   0.324007E+01  -0.192246E+01   0.191820E+02  -0.433738E-14
  54   0.443913E+01   0.172884E+00   0.323567E+01   0.190161E+01   0.191005E+02   0.209019E-13
  55   0.434040E+01  -0.171326E+00   0.323143E+01  -0.188140E+01   0.190221E+02  -0.126883E-13
  56   0.424636E+01   0.169810E+00   0.322735E+01   0.186180E+01   0.189466E+02  -0.707523E-14
  57   0.415670E+01  -0.168333E+00   0.322340E+01  -0.184280E+01   0.188739E+02   0.203818E-13
  58   0.407116E+01   0.166894E+00   0.321959E+01   0.182435E+01   0.188038E+02  -0.450813E-13
  59   0.398945E+01  -0.165491E+00   0.321590E+01  -0.180643E+01   0.187361E+02  -0.113145E-13
  60   0.391135E+01   0.164123E+00   0.321234E+01   0.178901E+01   0.186709E+02  -0.149159E-14
  61   0.383664E+01  -0.162788E+00   0.320889E+01  -0.177208E+01   0.186078E+02  -0.683579E-13
  62   0.376511E+01   0.161485E+00   0.320556E+01   0.175562E+01   0.185469E+02   0.356313E-13
  63   0.369658E+01  -0.160212E+00   0.320232E+01  -0.173959E+01   0.184880E+02   0.265051E-13
  64   0.363089E+01   0.158970E+00   0.319919E+01   0.172399E+01   0.184311E+02   0.468476E-13
  65   0.356788E+01  -0.157755E+00   0.319616E+01  -0.170879E+01   0.183759E+02  -0.144547E-13
  66   0.350740E+01   0.156569E+00   0.319321E+01   0.169398E+01   0.183225E+02  -0.308229E-13
  67   0.344932E+01  -0.155408E+00   0.319035E+01  -0.167954E+01   0.182707E+02   0.408911E-13
  68   0.339351E+01   0.154273E+00   0.318758E+01   0.166545E+01   0.182205E+02   0.125019E-13
  69   0.333985E+01  -0.153162E+00   0.318488E+01  -0.165171E+01   0.181719E+02   0.130514E-14
  70   0.328824E+01   0.152075E+00   0.318226E+01   0.163830E+01   0.181247E+02   0.132869E-13
  71   0.323857E+01  -0.151010E+00   0.317971E+01  -0.162521E+01   0.180788E+02   0.642757E-14
  72   0.319074E+01   0.149968E+00   0.317724E+01   0.161241E+01   0.180343E+02   0.191453E-13
  73   0.314468E+01  -0.148947E+00   0.317483E+01  -0.159991E+01   0.179911E+02   0.226093E-13
  74   0.310029E+01   0.147946E+00   0.317249E+01   0.158770E+01   0.179490E+02  -0.781219E-13
  75   0.305750E+01  -0.146966E+00   0.317020E+01  -0.157575E+01   0.179081E+02  -0.107846E-13
  76   0.301624E+01   0.146004E+00   0.316798E+01   0.156407E+01   0.178684E+02   0.736766E-13
  77   0.297644E+01  -0.145061E+00   0.316582E+01  -0.155263E+01   0.178297E+02  -0.224916E-13
  78   0.293804E+01   0.144137E+00   0.316371E+01   0.154145E+01   0.177920E+02   0.222757E-14
  79   0.290097E+01  -0.143229E+00   0.316165E+01  -0.153049E+01   0.177553E+02   0.306659E-13
  80   0.286517E+01   0.142339E+00   0.315964E+01   0.151977E+01   0.177196E+02  -0.530691E-13
  81   0.283060E+01  -0.141464E+00   0.315769E+01  -0.150926E+01   0.176848E+02   0.132781E-12
  82   0.279719E+01   0.140606E+00   0.315578E+01   0.149896E+01   0.176509E+02   0.905158E-13
  83   0.276488E+01  -0.139763E+00   0.315391E+01  -0.148887E+01   0.176178E+02   0.241794E-13
  84   0.273361E+01   0.138936E+00   0.315209E+01   0.147898E+01   0.175855E+02  -0.980523E-13
  85   0.270334E+01  -0.138122E+00   0.315031E+01  -0.146928E+01   0.175540E+02  -0.428635E-13
  86   0.267401E+01   0.137323E+00   0.314858E+01   0.145977E+01   0.175233E+02   0.114911E-13
  87   0.264558E+01  -0.136537E+00   0.314688E+01  -0.145044E+01   0.174932E+02  -0.518916E-13
  88   0.261800E+01   0.135765E+00   0.314522E+01   0.144128E+01   0.174639E+02  -0.986214E-14
  89   0.259124E+01  -0.135006E+00   0.314360E+01  -0.143229E+01   0.174353E+02   0.460233E-14
  90   0.256525E+01   0.134259E+00   0.314202E+01   0.142347E+01   0.174073E+02  -0.387617E-14
  91   0.254000E+01  -0.133525E+00   0.314046E+01  -0.141480E+01   0.173800E+02   0.668369E-13
  92   0.251546E+01   0.132802E+00   0.313895E+01   0.140629E+01   0.173533E+02   0.716747E-13
  93   0.249160E+01  -0.132091E+00   0.313746E+01  -0.139793E+01   0.173272E+02  -0.221677E-13
  94   0.246838E+01   0.131391E+00   0.313601E+01   0.138971E+01   0.173016E+02   0.213955E-12
  95   0.244578E+01  -0.130703E+00   0.313459E+01  -0.138164E+01   0.172766E+02  -0.523037E-13
  96   0.242378E+01   0.130025E+00   0.313319E+01   0.137371E+01   0.172521E+02  -0.982387E-13
  97   0.240234E+01  -0.129357E+00   0.313183E+01  -0.136590E+01   0.172282E+02   0.285462E-13
  98   0.238145E+01   0.128700E+00   0.313049E+01   0.135823E+01   0.172047E+02   0.907710E-14
  99   0.236108E+01  -0.128052E+00   0.312918E+01  -0.135069E+01   0.171818E+02  -0.333350E-13
 100   0.234121E+01   0.127414E+00   0.312789E+01   0.134327E+01   0.171593E+02  -0.309897E-13
 101   0.232183E+01  -0.126786E+00   0.312663E+01  -0.133597E+01   0.171373E+02  -0.346598E-13
 102   0.230291E+01   0.126167E+00   0.312540E+01   0.132878E+01   0.171157E+02  -0.950593E-13
 103   0.228443E+01  -0.125557E+00   0.312419E+01  -0.132171E+01   0.170946E+02  -0.176155E-12
 104   0.226638E+01   0.124955E+00   0.312300E+01   0.131475E+01   0.170738E+02   0.446495E-14
 105   0.224874E+01  -0.124362E+00   0.312184E+01  -0.130790E+01   0.170535E+02  -0.585644E-13
 106   0.223150E+01   0.123778E+00   0.312069E+01   0.130115E+01   0.170336E+02  -0.105618E-12
 107   0.221463E+01  -0.123201E+00   0.311957E+01  -0.129450E+01   0.170140E+02   0.101909E-12
 108   0.219814E+01   0.122633E+00   0.311847E+01   0.128796E+01   0.169948E+02   0.621855E-13
 109   0.218199E+01  -0.122072E+00   0.311739E+01  -0.128151E+01   0.169760E+02  -0.215368E-12
 110   0.216618E+01   0.121519E+00   0.311633E+01   0.127516E+01   0.169575E+02  -0.349346E-14
 111   0.215070E+01  -0.120974E+00   0.311528E+01  -0.126890E+01   0.169394E+02   0.514402E-13
 112   0.213553E+01   0.120436E+00   0.311426E+01   0.126273E+01   0.169216E+02  -0.347187E-13
 113   0.212066E+01  -0.119904E+00   0.311325E+01  -0.125665E+01   0.169042E+02   0.389089E-13
 114   0.210607E+01   0.119380E+00   0.311226E+01   0.125065E+01   0.168870E+02  -0.174810E-12
 115   0.209174E+01  -0.118863E+00   0.311129E+01  -0.124474E+01   0.168702E+02  -0.912027E-13
 116   0.207767E+01   0.118352E+00   0.311034E+01   0.123892E+01   0.168536E+02   0.198911E-13
 117   0.206385E+01  -0.117848E+00   0.310940E+01  -0.123317E+01   0.168373E+02  -0.415388E-13
 118   0.205025E+01   0.117350E+00   0.310848E+01   0.122750E+01   0.168214E+02  -0.479860E-14
 119   0.203688E+01  -0.116859E+00   0.310757E+01  -0.122191E+01   0.168057E+02  -0.670233E-13
 120   0.202372E+01   0.116373E+00   0.310668E+01   0.121639E+01   0.167902E+02   0.549532E-13
 121   0.201075E+01  -0.115894E+00   0.310580E+01  -0.121095E+01   0.167751E+02  -0.618715E-13
 122   0.199798E+01   0.115420E+00   0.310494E+01   0.120558E+01   0.167601E+02   0.128149E-12
 123   0.198539E+01  -0.114952E+00   0.310409E+01  -0.120028E+01   0.167455E+02  -0.187842E-12
 124   0.197297E+01   0.114490E+00   0.310325E+01   0.119505E+01   0.167310E+02  -0.462490E-13
 125   0.196071E+01  -0.114033E+00   0.310243E+01  -0.118988E+01   0.167168E+02  -0.370542E-13
 126   0.194861E+01   0.113582E+00   0.310162E+01   0.118478E+01   0.167029E+02  -0.606154E-13
 127   0.193666E+01  -0.113136E+00   0.310082E+01  -0.117975E+01   0.166892E+02   0.135852E-12
 128   0.192485E+01   0.112696E+00   0.310004E+01   0.117478E+01   0.166756E+02   0.145234E-13
 129   0.191318E+01  -0.112260E+00   0.309927E+01  -0.116987E+01   0.166623E+02  -0.130543E-12
 130   0.190163E+01   0.111829E+00   0.309850E+01   0.116502E+01   0.166492E+02  -0.160660E-12
 131   0.189021E+01  -0.111404E+00   0.309776E+01  -0.116023E+01   0.166364E+02   0.306757E-13
 132   0.187891E+01   0.110983E+00   0.309702E+01   0.115550E+01   0.166237E+02   0.173387E-12
 133   0.186771E+01  -0.110567E+00   0.309629E+01  -0.115083E+01   0.166112E+02   0.664149E-13
 134   0.185662E+01   0.110155E+00   0.309558E+01   0.114621E+01   0.165989E+02   0.103440E-12
 135   0.184563E+01  -0.109748E+00   0.309487E+01  -0.114165E+01   0.165867E+02  -0.528434E-13
 136   0.183473E+01   0.109346E+00   0.309418E+01   0.113714E+01   0.165748E+02   0.275188E-12
 137   0.182392E+01  -0.108948E+00   0.309349E+01  -0.113269E+01   0.165631E+02   0.915658E-13
 138   0.181320E+01   0.108554E+00   0.309282E+01   0.112828E+01   0.165515E+02  -0.425593E-13
 139   0.180256E+01  -0.108164E+00   0.309215E+01  -0.112393E+01   0.165401E+02  -0.449930E-13
 140   0.179199E+01   0.107779E+00   0.309150E+01   0.111962E+01   0.165288E+02   0.668271E-14
 141   0.178150E+01  -0.107398E+00   0.309085E+01  -0.111537E+01   0.165177E+02   0.134665E-12
 142   0.177107E+01   0.107021E+00   0.309021E+01   0.111116E+01   0.165068E+02  -0.145626E-12
 143   0.176071E+01  -0.106647E+00   0.308958E+01  -0.110700E+01   0.164960E+02   0.668172E-13
 144   0.175041E+01   0.106278E+00   0.308896E+01   0.110289E+01   0.164854E+02  -0.110966E-12
 145   0.174016E+01  -0.105912E+00   0.308835E+01  -0.109882E+01   0.164750E+02  -0.192395E-12
 146   0.172997E+01   0.105550E+00   0.308775E+01   0.109479E+01   0.164646E+02   0.231402E-12
 147   0.171984E+01  -0.105192E+00   0.308716E+01  -0.109081E+01   0.164545E+02   0.235808E-13
 148   0.170975E+01   0.104838E+00   0.308657E+01   0.108688E+01   0.164444E+02   0.596537E-13
 149   0.169970E+01  -0.104487E+00   0.308599E+01  -0.108298E+01   0.164345E+02   0.169256E-12
 150   0.168970E+01   0.104139E+00   0.308542E+01   0.107913E+01   0.164248E+02   0.690350E-13
 151   0.167974E+01  -0.103795E+00   0.308485E+01  -0.107531E+01   0.164151E+02  -0.562309E-12
 152   0.166982E+01   0.103454E+00   0.308430E+01   0.107154E+01   0.164056E+02  -0.121309E-12
 153   0.165993E+01  -0.103117E+00   0.308375E+01  -0.106781E+01   0.163963E+02  -0.218439E-12
 154   0.165007E+01   0.102783E+00   0.308321E+01   0.106411E+01   0.163870E+02  -0.141406E-12
 155   0.164025E+01  -0.102452E+00   0.308267E+01  -0.106045E+01   0.163779E+02   0.905747E-13
 156   0.163046E+01   0.102124E+00   0.308214E+01   0.105683E+01   0.163689E+02  -0.134410E-12
 157   0.162070E+01  -0.101800E+00   0.308162E+01  -0.105325E+01   0.163600E+02  -0.269977E-12
 158   0.161096E+01   0.101478E+00   0.308111E+01   0.104970E+01   0.163512E+02   0.245337E-12
 159   0.160125E+01  -0.101160E+00   0.308060E+01  -0.104619E+01   0.163425E+02   0.165841E-13
 160   0.159156E+01   0.100845E+00   0.308010E+01   0.104271E+01   0.163340E+02   0.105010E-12
 161   0.158189E+01  -0.100532E+00   0.307960E+01  -0.103927E+01   0.163255E+02   0.157588E-12
 162   0.157224E+01   0.100222E+00   0.307911E+01   0.103586E+01   0.163172E+02  -0.105913E-12
 163   0.156262E+01  -0.999156E-01   0.307863E+01  -0.103248E+01   0.163090E+02  -0.182131E-13
 164   0.155301E+01   0.996116E-01   0.307815E+01   0.102914E+01   0.163008E+02   0.294034E-12
 165   0.154341E+01  -0.993103E-01   0.307768E+01  -0.102583E+01   0.162928E+02  -0.176586E-12
 166   0.153384E+01   0.990118E-01   0.307721E+01   0.102255E+01   0.162848E+02   0.370591E-13
 167   0.152427E+01  -0.987159E-01   0.307675E+01  -0.101930E+01   0.162770E+02  -0.718808E-14
 168   0.151472E+01   0.984227E-01   0.307630E+01   0.101608E+01   0.162693E+02   0.213302E-12
 169   0.150518E+01  -0.981321E-01   0.307585E+01  -0.101290E+01   0.162616E+02   0.175414E-12
 170   0.149566E+01   0.978440E-01   0.307540E+01   0.100974E+01   0.162541E+02   0.227119E-12
 171   0.148614E+01  -0.975585E-01   0.307496E+01  -0.100661E+01   0.162466E+02   0.153084E-13
 172   0.147663E+01   0.972754E-01   0.307453E+01   0.100351E+01   0.162392E+02   0.691773E-13
 173   0.146713E+01  -0.969948E-01   0.307410E+01  -0.100044E+01   0.162319E+02   0.258560E-12
 174   0.145763E+01   0.967166E-01   0.307367E+01   0.997394E+00   0.162247E+02   0.312399E-12
 175   0.144815E+01  -0.964408E-01   0.307325E+01  -0.994377E+00   0.162176E+02  -0.811394E-13
 176   0.143867E+01   0.961673E-01   0.307284E+01   0.991388E+00   0.162105E+02   0.167622E-12
 177   0.142919E+01  -0.958962E-01   0.307243E+01  -0.988426E+00   0.162036E+02   0.385826E-12
 178   0.141972E+01   0.956273E-01   0.307202E+01   0.985490E+00   0.161967E+02   0.830922E-13
 179   0.141025E+01  -0.953607E-01   0.307162E+01  -0.982580E+00   0.161899E+02  -0.157706E-12
 180   0.140078E+01   0.950962E-01   0.307122E+01   0.979696E+00   0.161832E+02   0.212012E-12
 181   0.139132E+01  -0.948340E-01   0.307083E+01  -0.976836E+00   0.161765E+02   0.228458E-12
 182   0.138186E+01   0.945739E-01   0.307044E+01   0.974002E+00   0.161699E+02   0.404122E-12
 183   0.137239E+01  -0.943160E-01   0.307006E+01  -0.971192E+00   0.161634E+02   0.410044E-12
 184   0.136293E+01   0.940602E-01   0.306968E+01   0.968406E+00   0.161570E+02  -0.226422E-12
 185   0.135347E+01  -0.938064E-01   0.306930E+01  -0.965644E+00   0.161506E+02   0.506021E-12
 186   0.134401E+01   0.935547E-01   0.306893E+01   0.962905E+00   0.161443E+02   0.200830E-12
 187   0.133455E+01  -0.933049E-01   0.306857E+01  -0.960189E+00   0.161381E+02  -0.490261E-13
 188   0.132509E+01   0.930572E-01   0.306820E+01   0.957496E+00   0.161320E+02   0.591729E-13
 189   0.131562E+01  -0.928114E-01   0.306784E+01  -0.954826E+00   0.161259E+02   0.545720E-12
 190   0.130615E+01   0.925676E-01   0.306749E+01   0.952178E+00   0.161199E+02   0.132226E-12
 191   0.129668E+01  -0.923257E-01   0.306713E+01  -0.949551E+00   0.161139E+02   0.250592E-12
 192   0.128720E+01   0.920857E-01   0.306678E+01   0.946946E+00   0.161080E+02  -0.153280E-12
 193   0.127773E+01  -0.918475E-01   0.306644E+01  -0.944363E+00   0.161022E+02  -0.141264E-12
 194   0.126824E+01   0.916112E-01   0.306610E+01   0.941800E+00   0.160964E+02   0.705649E-12
 195   0.125876E+01  -0.913766E-01   0.306576E+01  -0.939258E+00   0.160907E+02   0.133340E-12
 196   0.124927E+01   0.911439E-01   0.306543E+01   0.936736E+00   0.160850E+02   0.430451E-13
 197   0.123977E+01  -0.909130E-01   0.306509E+01  -0.934235E+00   0.160794E+02  -0.671254E-12
 198   0.123027E+01   0.906838E-01   0.306477E+01   0.931754E+00   0.160739E+02  -0.423640E-12
 199   0.122076E+01  -0.904563E-01   0.306444E+01  -0.929292E+00   0.160684E+02  -0.201315E-13
 200   0.121125E+01   0.902305E-01   0.306412E+01   0.926849E+00   0.160630E+02   0.194790E-14


==> results/case4/A_2_0_3to200_0_15000/chisquare/3000sim/real_ALMl1l2.dat <==
   2   2   0.128648E+02   0.175028E+04   0.341116E+00   0.570305E+01   0.808452E+01   0.730735E+02   0.205161E+03   0.144352E+04
   3   3  -0.226817E+01   0.794302E+03  -0.600361E+00   0.558270E+01  -0.114189E+02   0.725234E+02  -0.257963E+03   0.144695E+04
   4   4  -0.791647E+01   0.464381E+03   0.468763E+00   0.530144E+01   0.825798E+01   0.630835E+02   0.168776E+03   0.110717E+04
   5   5  -0.301064E+01   0.296402E+03  -0.619513E+00   0.554599E+01  -0.126868E+02   0.818628E+02  -0.340982E+03   0.212661E+04
   6   6  -0.420556E+00   0.197634E+03   0.314768E+00   0.409809E+01   0.385303E+01   0.337096E+02   0.584228E+02   0.424091E+03
   7   7  -0.370358E+00   0.143334E+03  -0.415902E+00   0.423163E+01  -0.544741E+01   0.378452E+02  -0.812860E+02   0.517795E+03
   8   8   0.156920E+01   0.105693E+03   0.309226E+00   0.383572E+01   0.392286E+01   0.294238E+02   0.557363E+02   0.337510E+03
   9   9  -0.337969E+00   0.829758E+02  -0.260057E+00   0.420095E+01  -0.273469E+01   0.361558E+02  -0.293629E+02   0.449729E+03
  10  10  -0.857001E+00   0.684744E+02   0.306672E+00   0.398699E+01   0.315567E+01   0.314530E+02   0.319014E+02   0.380222E+03
  11  11   0.163821E+01   0.565379E+02  -0.380137E+00   0.413382E+01  -0.577468E+01   0.371998E+02  -0.997816E+02   0.544234E+03
  12  12  -0.565195E+00   0.468532E+02   0.367242E+00   0.385392E+01   0.515595E+01   0.317082E+02   0.834211E+02   0.429995E+03
  13  13   0.300494E+00   0.408038E+02  -0.259927E+00   0.375551E+01  -0.332118E+01   0.273072E+02  -0.497509E+02   0.306346E+03
  14  14   0.517171E+00   0.367309E+02   0.353546E+00   0.374505E+01   0.486219E+01   0.299417E+02   0.797177E+02   0.410174E+03
  15  15   0.370256E+00   0.319143E+02  -0.510668E+00   0.497987E+01  -0.118087E+02   0.725947E+02  -0.320244E+03   0.185725E+04
  16  16   0.350213E+00   0.273943E+02   0.242720E+00   0.347275E+01   0.234794E+01   0.213896E+02   0.227683E+02   0.181038E+03
  17  17  -0.226487E+00   0.250704E+02  -0.346361E+00   0.383107E+01  -0.530060E+01   0.358141E+02  -0.117157E+03   0.677721E+03
  18  18  -0.467039E-01   0.228203E+02   0.286380E+00   0.396421E+01   0.489536E+01   0.367975E+02   0.101949E+03   0.608868E+03
  19  19  -0.526800E+00   0.205399E+02  -0.237076E+00   0.355855E+01  -0.281023E+01   0.235204E+02  -0.352040E+02   0.219782E+03
  20  20   0.257988E+00   0.186384E+02   0.239609E+00   0.335906E+01   0.276710E+01   0.232231E+02   0.416213E+02   0.280896E+03
  21  21   0.507587E-01   0.174295E+02  -0.323270E+00   0.355349E+01  -0.317188E+01   0.241367E+02  -0.356479E+02   0.240806E+03
  22  22  -0.363007E+00   0.163783E+02   0.287875E+00   0.346074E+01   0.331448E+01   0.228043E+02   0.400468E+02   0.220337E+03
  23  23  -0.479063E+00   0.152374E+02  -0.280090E+00   0.352185E+01  -0.397881E+01   0.264698E+02  -0.607337E+02   0.320153E+03
  24  24   0.775463E-01   0.139453E+02   0.307433E+00   0.329512E+01   0.295395E+01   0.199203E+02   0.330463E+02   0.186803E+03
  25  25  -0.175673E+00   0.132550E+02  -0.320174E+00   0.358956E+01  -0.409212E+01   0.267915E+02  -0.583160E+02   0.322448E+03
  26  26   0.119152E+00   0.125148E+02   0.261470E+00   0.336882E+01   0.276222E+01   0.202360E+02   0.290528E+02   0.168547E+03
  27  27  -0.608634E+00   0.118463E+02  -0.181257E+00   0.323076E+01  -0.164841E+01   0.178372E+02  -0.166668E+02   0.138680E+03
  28  28   0.134347E-01   0.109791E+02   0.236781E+00   0.371262E+01   0.342805E+01   0.293660E+02   0.615927E+02   0.388830E+03
  29  29   0.271141E+00   0.101818E+02  -0.213080E+00   0.332544E+01  -0.257566E+01   0.211186E+02  -0.363733E+02   0.214146E+03
  30  30  -0.120055E+00   0.100027E+02   0.159776E+00   0.371612E+01   0.249788E+01   0.302285E+02   0.526299E+02   0.431016E+03
  31  31  -0.147520E+00   0.955714E+01  -0.160400E+00   0.332419E+01  -0.132258E+01   0.181530E+02  -0.103416E+02   0.129489E+03
  32  32   0.232635E+00   0.888870E+01   0.276965E+00   0.332890E+01   0.278994E+01   0.193012E+02   0.284704E+02   0.154927E+03
  33  33   0.763827E-02   0.885011E+01  -0.738540E-01   0.338513E+01  -0.567097E+00   0.215118E+02  -0.696005E+01   0.207029E+03
  34  34   0.329331E-02   0.808040E+01   0.986777E-01   0.318471E+01   0.108607E+01   0.182458E+02   0.147396E+02   0.156438E+03
  35  35   0.122774E+00   0.786682E+01  -0.152943E+00   0.334638E+01  -0.170449E+01   0.198734E+02  -0.203040E+02   0.165282E+03
  36  36  -0.314640E+00   0.767897E+01   0.215053E+00   0.357484E+01   0.306505E+01   0.270173E+02   0.522785E+02   0.350934E+03
  37  37  -0.628270E-01   0.733665E+01  -0.197452E+00   0.321607E+01  -0.191101E+01   0.177239E+02  -0.191215E+02   0.134104E+03
  38  38  -0.692768E-01   0.696892E+01   0.245804E+00   0.320461E+01   0.258273E+01   0.177883E+02   0.270916E+02   0.140413E+03
  39  39  -0.187221E+00   0.684418E+01  -0.340059E+00   0.326472E+01  -0.331560E+01   0.193483E+02  -0.364684E+02   0.173023E+03
  40  40   0.750682E-01   0.650286E+01   0.748516E-01   0.317375E+01   0.523893E+00   0.180007E+02   0.135979E+01   0.148978E+03
  41  41  -0.123771E+00   0.630823E+01  -0.210890E+00   0.322122E+01  -0.217771E+01   0.180341E+02  -0.225901E+02   0.139452E+03
  42  42   0.131088E-01   0.617022E+01   0.183741E+00   0.326507E+01   0.175723E+01   0.185396E+02   0.165008E+02   0.148715E+03
  43  43   0.104839E+00   0.586231E+01  -0.238869E+00   0.319380E+01  -0.216379E+01   0.175311E+02  -0.193651E+02   0.132855E+03
  44  44   0.120257E+00   0.584942E+01   0.178142E+00   0.328406E+01   0.184832E+01   0.191028E+02   0.193513E+02   0.154475E+03
  45  45  -0.222894E-02   0.561471E+01  -0.105027E+00   0.293021E+01  -0.875712E+00   0.135368E+02  -0.709507E+01   0.809737E+02
  46  46   0.102436E+00   0.543959E+01   0.158580E+00   0.317401E+01   0.155688E+01   0.168109E+02   0.145463E+02   0.119104E+03
  47  47   0.564441E-01   0.530658E+01  -0.230632E+00   0.313349E+01  -0.255563E+01   0.178754E+02  -0.315203E+02   0.166475E+03
  48  48   0.369273E-01   0.510338E+01   0.116177E+00   0.330130E+01   0.152881E+01   0.194601E+02   0.212135E+02   0.168612E+03
  49  49  -0.360319E-01   0.504145E+01  -0.192637E+00   0.343123E+01  -0.304186E+01   0.249449E+02  -0.510582E+02   0.308450E+03
  50  50  -0.247604E-01   0.491889E+01   0.893163E-01   0.319822E+01   0.709119E+00   0.173266E+02   0.631652E+01   0.126339E+03
  51  51  -0.761239E-01   0.476485E+01  -0.118529E+00   0.309113E+01  -0.942103E+00   0.160408E+02  -0.729045E+01   0.116418E+03
  52  52   0.863923E-01   0.461626E+01   0.211766E+00   0.324714E+01   0.185641E+01   0.181904E+02   0.156014E+02   0.139673E+03
  53  53   0.281942E-02   0.451078E+01  -0.101717E+00   0.326460E+01  -0.677314E+00   0.185700E+02  -0.363276E+01   0.145135E+03
  54  54   0.968977E-01   0.438566E+01   0.117503E+00   0.330847E+01   0.161878E+01   0.203110E+02   0.241955E+02   0.187866E+03
  55  55   0.124841E+00   0.436019E+01  -0.125729E+00   0.314653E+01  -0.105537E+01   0.174802E+02  -0.701305E+01   0.141794E+03
  56  56   0.195317E-01   0.419134E+01   0.233690E+00   0.327844E+01   0.236577E+01   0.193156E+02   0.271737E+02   0.169728E+03
  57  57  -0.692856E-01   0.422554E+01  -0.250452E+00   0.337263E+01  -0.282134E+01   0.215441E+02  -0.368716E+02   0.218243E+03
  58  58  -0.300345E-01   0.405885E+01   0.191604E+00   0.324200E+01   0.172093E+01   0.191025E+02   0.167470E+02   0.167605E+03
  59  59  -0.121762E+00   0.397024E+01  -0.174960E+00   0.330438E+01  -0.246697E+01   0.217022E+02  -0.376456E+02   0.232517E+03
  60  60   0.263970E-01   0.394537E+01   0.185535E+00   0.325965E+01   0.230068E+01   0.190488E+02   0.266413E+02   0.158210E+03
  61  61  -0.114545E+00   0.380743E+01  -0.209743E+00   0.322039E+01  -0.180779E+01   0.182501E+02  -0.150808E+02   0.145607E+03
  62  62   0.137364E-01   0.378988E+01   0.149665E+00   0.315280E+01   0.115092E+01   0.164570E+02   0.866057E+01   0.114956E+03
  63  63  -0.509563E-01   0.366944E+01  -0.258274E+00   0.336679E+01  -0.337922E+01   0.229614E+02  -0.523260E+02   0.274057E+03
  64  64  -0.892922E-02   0.363604E+01   0.145129E+00   0.327062E+01   0.202164E+01   0.201852E+02   0.303576E+02   0.199071E+03
  65  65  -0.926181E-01   0.360035E+01  -0.175677E+00   0.303287E+01  -0.141241E+01   0.149433E+02  -0.967378E+01   0.982743E+02
  66  66  -0.794763E-01   0.352588E+01   0.796206E-01   0.306624E+01   0.118731E+01   0.164215E+02   0.157315E+02   0.125482E+03
  67  67   0.734995E-01   0.349388E+01  -0.233558E+00   0.334999E+01  -0.281621E+01   0.229366E+02  -0.418111E+02   0.264947E+03
  68  68  -0.441312E-01   0.324936E+01   0.100357E+00   0.298971E+01   0.103020E+01   0.146818E+02   0.113090E+02   0.100046E+03
  69  69   0.415762E-01   0.335237E+01  -0.197775E+00   0.318551E+01  -0.182926E+01   0.175841E+02  -0.190467E+02   0.139466E+03
  70  70  -0.297944E-01   0.330565E+01   0.194936E+00   0.330838E+01   0.210231E+01   0.202431E+02   0.258221E+02   0.188967E+03
  71  71  -0.384471E-01   0.321437E+01  -0.166619E+00   0.331194E+01  -0.159610E+01   0.195849E+02  -0.171574E+02   0.167226E+03
  72  72  -0.374209E-01   0.312308E+01   0.165112E+00   0.320821E+01   0.212856E+01   0.190886E+02   0.268242E+02   0.167726E+03
  73  73  -0.126407E-01   0.311710E+01  -0.158278E+00   0.313356E+01  -0.182217E+01   0.170461E+02  -0.205883E+02   0.129936E+03
  74  74   0.681168E-01   0.309199E+01   0.125869E+00   0.306960E+01   0.133664E+01   0.155368E+02   0.139715E+02   0.104251E+03
  75  75  -0.396321E-01   0.306389E+01  -0.207670E+00   0.329115E+01  -0.240592E+01   0.197989E+02  -0.289118E+02   0.170605E+03
  76  76   0.557569E-01   0.301352E+01   0.144198E+00   0.304157E+01   0.139514E+01   0.153305E+02   0.146380E+02   0.107076E+03
  77  77  -0.582523E-01   0.298400E+01  -0.862918E-01   0.305754E+01  -0.289439E+00   0.165003E+02   0.573496E+01   0.141073E+03
  78  78   0.210602E-01   0.291720E+01   0.232067E+00   0.325976E+01   0.256693E+01   0.198132E+02   0.330835E+02   0.186561E+03
  79  79  -0.880873E-01   0.294903E+01  -0.595738E-01   0.309870E+01  -0.760460E+00   0.168958E+02  -0.109966E+02   0.138504E+03
  80  80  -0.988174E-01   0.285165E+01   0.146457E+00   0.327588E+01   0.146870E+01   0.184011E+02   0.166411E+02   0.143349E+03
  81  81  -0.963846E-02   0.284934E+01  -0.248516E+00   0.342555E+01  -0.331994E+01   0.236720E+02  -0.479406E+02   0.268674E+03
  82  82   0.849759E-01   0.282229E+01   0.149331E+00   0.295566E+01   0.128804E+01   0.142907E+02   0.109645E+02   0.943439E+02
  83  83  -0.233770E-01   0.278266E+01  -0.166294E+00   0.303992E+01  -0.168767E+01   0.157135E+02  -0.173451E+02   0.112721E+03
  84  84   0.437954E-01   0.272360E+01   0.291862E+00   0.322237E+01   0.290109E+01   0.186046E+02   0.313372E+02   0.156199E+03
  85  85  -0.314463E-01   0.275490E+01  -0.225020E+00   0.336882E+01  -0.317613E+01   0.230560E+02  -0.470454E+02   0.256668E+03
  86  86  -0.795013E-01   0.263213E+01   0.201268E+00   0.314514E+01   0.193868E+01   0.176250E+02   0.204954E+02   0.140936E+03
  87  87  -0.386394E-01   0.262586E+01  -0.211391E+00   0.335182E+01  -0.258414E+01   0.215991E+02  -0.345188E+02   0.216417E+03
  88  88  -0.456381E-01   0.257150E+01   0.225339E+00   0.335304E+01   0.260627E+01   0.208317E+02   0.331151E+02   0.193813E+03
  89  89  -0.689289E-02   0.253256E+01  -0.230383E+00   0.337038E+01  -0.298422E+01   0.222548E+02  -0.410181E+02   0.230686E+03
  90  90   0.373791E-01   0.253169E+01   0.802922E-01   0.302711E+01   0.954602E+00   0.154246E+02   0.112271E+02   0.109549E+03
  91  91  -0.420033E-01   0.255417E+01  -0.795359E-01   0.321983E+01  -0.712068E+00   0.173057E+02  -0.675347E+01   0.124665E+03
  92  92   0.332383E-01   0.252789E+01   0.133941E+00   0.312392E+01   0.126752E+01   0.162898E+02   0.116081E+02   0.115001E+03
  93  93   0.382129E-01   0.245238E+01  -0.811544E-01   0.303217E+01  -0.101097E+01   0.154842E+02  -0.125513E+02   0.110826E+03
  94  94  -0.154482E-01   0.247129E+01   0.101083E+00   0.304220E+01   0.934027E+00   0.154509E+02   0.774571E+01   0.105674E+03
  95  95  -0.298123E-01   0.249157E+01  -0.158932E+00   0.320961E+01  -0.136111E+01   0.197941E+02  -0.151704E+02   0.199509E+03
  96  96   0.150992E-02   0.244587E+01   0.123459E+00   0.306221E+01   0.102503E+01   0.156334E+02   0.838858E+01   0.108224E+03
  97  97  -0.136415E-01   0.238152E+01  -0.167275E+00   0.322108E+01  -0.236422E+01   0.202890E+02  -0.348695E+02   0.211824E+03
  98  98  -0.121230E-01   0.242104E+01   0.165009E+00   0.321974E+01   0.171002E+01   0.182625E+02   0.185393E+02   0.143806E+03
  99  99   0.250292E-01   0.234313E+01  -0.126653E+00   0.313546E+01  -0.101851E+01   0.164428E+02  -0.778551E+01   0.117838E+03
 100 100  -0.581916E-01   0.233152E+01   0.127277E+00   0.314683E+01   0.146966E+01   0.176976E+02   0.192063E+02   0.149918E+03
 101 101   0.396676E-01   0.232872E+01  -0.127669E+00   0.309926E+01  -0.116828E+01   0.163295E+02  -0.114461E+02   0.121072E+03
 102 102  -0.585773E-02   0.235344E+01   0.515617E-01   0.316702E+01   0.213757E+00   0.176638E+02  -0.314097E+01   0.146289E+03
 103 103   0.988121E-02   0.227324E+01  -0.107762E+00   0.315011E+01  -0.134204E+01   0.193660E+02  -0.208636E+02   0.200498E+03
 104 104  -0.249825E-03   0.220472E+01  -0.127827E-01   0.302681E+01  -0.216228E+00   0.150872E+02  -0.295312E+01   0.103144E+03
 105 105  -0.953726E-02   0.229698E+01  -0.921857E-01   0.311438E+01  -0.959777E+00   0.159407E+02  -0.881672E+01   0.109058E+03
 106 106   0.348710E-01   0.226601E+01   0.113937E+00   0.292029E+01   0.970547E+00   0.135783E+02   0.728645E+01   0.839561E+02
 107 107  -0.186856E-01   0.221679E+01  -0.110180E+00   0.317030E+01  -0.827423E+00   0.175295E+02  -0.629108E+01   0.134135E+03
 108 108   0.234881E-01   0.216741E+01   0.189717E+00   0.330689E+01   0.236245E+01   0.213671E+02   0.355507E+02   0.227092E+03
 109 109  -0.400877E-02   0.219234E+01  -0.110645E+00   0.334291E+01  -0.229487E+01   0.240076E+02  -0.518094E+02   0.332915E+03
 110 110   0.462682E-01   0.217607E+01   0.108650E+00   0.311461E+01   0.156455E+01   0.174912E+02   0.233571E+02   0.156265E+03
 111 111  -0.420202E-01   0.217150E+01  -0.525609E-01   0.329503E+01  -0.204592E+01   0.252695E+02  -0.574721E+02   0.397275E+03
 112 112  -0.157587E-01   0.214410E+01   0.120065E+00   0.323949E+01   0.160746E+01   0.206066E+02   0.278773E+02   0.223328E+03
 113 113  -0.339898E-01   0.211449E+01  -0.183298E+00   0.298971E+01  -0.127387E+01   0.143736E+02  -0.730469E+01   0.913132E+02
 114 114   0.185694E-01   0.208243E+01   0.639591E-01   0.317946E+01   0.279966E+00   0.180544E+02  -0.231660E+01   0.152168E+03
 115 115  -0.168264E-01   0.210603E+01  -0.197145E+00   0.318465E+01  -0.214916E+01   0.179686E+02  -0.248272E+02   0.145729E+03
 116 116   0.806136E-02   0.210342E+01   0.161459E+00   0.316210E+01   0.239517E+01   0.189577E+02   0.347722E+02   0.184440E+03
 117 117  -0.571328E-01   0.211976E+01  -0.135515E+00   0.308740E+01  -0.156159E+01   0.168795E+02  -0.177868E+02   0.135076E+03
 118 118   0.224451E-01   0.198651E+01   0.113410E+00   0.313606E+01   0.133110E+01   0.173540E+02   0.150245E+02   0.135470E+03
 119 119   0.187662E-01   0.202017E+01  -0.758469E-01   0.304835E+01  -0.692044E+00   0.157252E+02  -0.692109E+01   0.113201E+03
 120 120  -0.105910E-01   0.205010E+01   0.125570E+00   0.306147E+01   0.107196E+01   0.158546E+02   0.928387E+01   0.110750E+03
 121 121  -0.134988E-01   0.204542E+01  -0.821909E-01   0.316196E+01  -0.110563E+01   0.189601E+02  -0.190968E+02   0.192941E+03
 122 122   0.639855E-01   0.202381E+01   0.110279E+00   0.291111E+01   0.995259E+00   0.136110E+02   0.953395E+01   0.866230E+02
 123 123  -0.352007E-01   0.195983E+01  -0.181057E+00   0.306587E+01  -0.188845E+01   0.160260E+02  -0.192304E+02   0.117105E+03
 124 124   0.117646E-01   0.196741E+01   0.181869E+00   0.305675E+01   0.185458E+01   0.165790E+02   0.214726E+02   0.140339E+03
 125 125  -0.732951E-02   0.195355E+01  -0.174613E+00   0.321619E+01  -0.191748E+01   0.187815E+02  -0.217381E+02   0.162331E+03
 126 126  -0.528292E-02   0.196187E+01   0.438091E-01   0.308890E+01   0.541566E+00   0.158100E+02   0.592315E+01   0.109650E+03
 127 127   0.230965E-01   0.198834E+01  -0.953432E-01   0.311776E+01  -0.162387E+01   0.189455E+02  -0.279876E+02   0.202669E+03
 128 128  -0.282657E-01   0.193225E+01   0.232507E+00   0.303913E+01   0.214402E+01   0.158750E+02   0.201645E+02   0.115588E+03
 129 129   0.299255E-01   0.187546E+01  -0.895437E-01   0.314992E+01  -0.157818E+01   0.188198E+02  -0.256833E+02   0.175638E+03
 130 130  -0.572816E-01   0.192477E+01   0.153046E+00   0.304747E+01   0.146175E+01   0.159733E+02   0.153161E+02   0.118160E+03
 131 131  -0.351329E-01   0.188249E+01  -0.107481E+00   0.306385E+01  -0.107300E+01   0.157053E+02  -0.106071E+02   0.110241E+03
 132 132  -0.170475E-01   0.186821E+01   0.164620E+00   0.318052E+01   0.156965E+01   0.182211E+02   0.141325E+02   0.151026E+03
 133 133  -0.128370E-01   0.184044E+01  -0.494602E-01   0.317096E+01  -0.588874E+00   0.175230E+02  -0.700768E+01   0.135978E+03
 134 134   0.437776E-02   0.185860E+01   0.116886E+00   0.306113E+01   0.142426E+01   0.158850E+02   0.155613E+02   0.115689E+03
 135 135  -0.258389E-01   0.184508E+01  -0.121821E+00   0.302047E+01  -0.124810E+01   0.145815E+02  -0.114711E+02   0.920473E+02
 136 136  -0.685272E-01   0.181982E+01   0.142742E+00   0.305927E+01   0.128100E+01   0.151578E+02   0.116832E+02   0.100105E+03
 137 137  -0.123156E-02   0.182174E+01  -0.168745E+00   0.310400E+01  -0.157244E+01   0.167120E+02  -0.160968E+02   0.126144E+03
 138 138   0.255801E-01   0.181026E+01   0.169310E+00   0.305336E+01   0.209709E+01   0.170743E+02   0.278111E+02   0.155968E+03
 139 139  -0.575627E-02   0.183335E+01  -0.152974E+00   0.319750E+01  -0.138559E+01   0.177467E+02  -0.139258E+02   0.135967E+03
 140 140  -0.441340E-01   0.177596E+01   0.116900E+00   0.301178E+01   0.893602E+00   0.148079E+02   0.853893E+01   0.103061E+03
 141 141   0.843147E-02   0.173015E+01  -0.176445E+00   0.307522E+01  -0.156660E+01   0.151094E+02  -0.135447E+02   0.953668E+02
 142 142  -0.189535E-01   0.176959E+01   0.748437E-01   0.320044E+01   0.528001E+00   0.170045E+02   0.357733E+01   0.124950E+03
 143 143  -0.111492E-01   0.176683E+01  -0.139933E+00   0.327883E+01  -0.199763E+01   0.195142E+02  -0.265921E+02   0.169738E+03
 144 144  -0.659635E-02   0.175256E+01   0.180182E+00   0.311044E+01   0.167527E+01   0.162293E+02   0.150250E+02   0.116931E+03
 145 145   0.179895E-01   0.173268E+01  -0.160270E+00   0.312403E+01  -0.210205E+01   0.174597E+02  -0.269607E+02   0.148511E+03
 146 146   0.231733E-02   0.170906E+01   0.102928E+00   0.300037E+01   0.711307E+00   0.151773E+02   0.298505E+01   0.108558E+03
 147 147   0.160060E-01   0.171370E+01  -0.115183E+00   0.308498E+01  -0.101379E+01   0.155185E+02  -0.801096E+01   0.105419E+03
 148 148   0.159618E-01   0.170077E+01   0.546244E-01   0.296815E+01   0.394697E+00   0.145236E+02   0.224865E+01   0.994198E+02
 149 149  -0.617567E-01   0.168409E+01  -0.182355E-01   0.308190E+01  -0.225509E-01   0.158619E+02   0.804549E+00   0.109097E+03
 150 150  -0.749291E-03   0.166986E+01   0.168263E+00   0.302456E+01   0.181429E+01   0.154642E+02   0.201621E+02   0.114444E+03
 151 151   0.535834E-02   0.166639E+01  -0.106622E+00   0.306117E+01  -0.100241E+01   0.162382E+02  -0.125081E+02   0.126201E+03
 152 152   0.334768E-01   0.168002E+01   0.545898E-01   0.293228E+01   0.273017E+00   0.138822E+02   0.128840E+01   0.872363E+02
 153 153  -0.808639E-02   0.164766E+01  -0.164962E+00   0.304997E+01  -0.146220E+01   0.153157E+02  -0.146925E+02   0.108783E+03
 154 154   0.234375E-01   0.164259E+01   0.115006E+00   0.314683E+01   0.110470E+01   0.170162E+02   0.119580E+02   0.127537E+03
 155 155  -0.181091E-01   0.166023E+01  -0.101260E+00   0.308662E+01  -0.142182E+01   0.170766E+02  -0.178528E+02   0.139226E+03
 156 156  -0.358011E-01   0.161958E+01   0.181862E-02   0.290278E+01   0.191981E+00   0.131947E+02   0.247957E+01   0.787560E+02
 157 157  -0.437623E-02   0.161568E+01  -0.693725E-01   0.307857E+01  -0.909245E+00   0.163703E+02  -0.121760E+02   0.127173E+03
 158 158   0.213000E-01   0.165272E+01   0.144685E+00   0.299645E+01   0.189179E+01   0.164123E+02   0.258202E+02   0.147492E+03
 159 159   0.249995E-01   0.158348E+01  -0.448392E-01   0.300218E+01  -0.555684E+00   0.149796E+02  -0.664873E+01   0.102420E+03
 160 160  -0.264445E-01   0.158965E+01   0.181230E-01   0.319868E+01   0.322396E+00   0.169809E+02   0.366033E+01   0.118783E+03
 161 161   0.195428E-02   0.155990E+01  -0.125503E+00   0.309733E+01  -0.125717E+01   0.162884E+02  -0.122093E+02   0.116793E+03
 162 162   0.236144E-01   0.157076E+01   0.172916E+00   0.322313E+01   0.206489E+01   0.204047E+02   0.277056E+02   0.210489E+03
 163 163  -0.475369E-02   0.153787E+01  -0.338846E-01   0.305120E+01  -0.194259E+00   0.152817E+02  -0.139253E+01   0.103953E+03
 164 164   0.263187E-01   0.156286E+01   0.102151E+00   0.306448E+01   0.128272E+01   0.163372E+02   0.157451E+02   0.125243E+03
 165 165   0.253023E-02   0.155129E+01  -0.642727E-01   0.319108E+01  -0.721942E+00   0.173725E+02  -0.785235E+01   0.129622E+03
 166 166  -0.610494E-02   0.153965E+01   0.132773E+00   0.300631E+01   0.952323E+00   0.150782E+02   0.671539E+01   0.103433E+03
 167 167  -0.235388E-01   0.156873E+01  -0.791150E-01   0.307560E+01  -0.105180E+01   0.159074E+02  -0.135917E+02   0.114658E+03
 168 168   0.106332E-01   0.151438E+01   0.637914E-01   0.287169E+01   0.511838E+00   0.130397E+02   0.392555E+01   0.770778E+02
 169 169   0.166557E-01   0.152472E+01  -0.822274E-01   0.295205E+01  -0.811194E+00   0.141218E+02  -0.766381E+01   0.904451E+02
 170 170   0.567800E-03   0.148998E+01   0.767408E-01   0.290505E+01   0.876820E+00   0.133238E+02   0.893752E+01   0.831332E+02
 171 171   0.395707E-03   0.147187E+01  -0.837929E-01   0.300021E+01  -0.125894E+01   0.158185E+02  -0.180253E+02   0.129348E+03
 172 172  -0.535888E-01   0.147312E+01   0.129963E+00   0.313851E+01   0.150014E+01   0.174064E+02   0.178152E+02   0.139699E+03
 173 173  -0.306256E-02   0.147827E+01  -0.141921E+00   0.308015E+01  -0.164350E+01   0.168127E+02  -0.210454E+02   0.141885E+03
 174 174  -0.280075E-01   0.145175E+01   0.824272E-01   0.305400E+01   0.108273E+01   0.155671E+02   0.115988E+02   0.106404E+03
 175 175   0.475622E-02   0.143402E+01  -0.948757E-01   0.310435E+01  -0.744421E+00   0.176218E+02  -0.447900E+01   0.158767E+03
 176 176  -0.179282E-01   0.141926E+01   0.544021E-01   0.306745E+01   0.776794E+00   0.157783E+02   0.918179E+01   0.111637E+03
 177 177  -0.174282E-01   0.139651E+01  -0.670049E-01   0.314648E+01  -0.813052E+00   0.174824E+02  -0.970982E+01   0.140109E+03
 178 178  -0.159565E-01   0.141268E+01   0.346599E-01   0.314128E+01   0.334075E+00   0.172310E+02   0.480495E+01   0.137129E+03
 179 179   0.360539E-01   0.143057E+01  -0.116012E+00   0.299863E+01  -0.892723E+00   0.148298E+02  -0.785099E+01   0.998750E+02
 180 180  -0.254231E-02   0.138860E+01   0.427449E-01   0.307984E+01   0.984155E+00   0.174581E+02   0.204426E+02   0.165381E+03
 181 181  -0.149126E-01   0.137844E+01  -0.226671E-01   0.289728E+01  -0.310031E+00   0.133596E+02  -0.311579E+01   0.827449E+02
 182 182   0.120799E-01   0.137307E+01   0.111255E+00   0.296478E+01   0.725489E+00   0.144655E+02   0.380345E+01   0.955899E+02
 183 183  -0.228733E-01   0.133809E+01  -0.125261E+00   0.312763E+01  -0.648136E+00   0.175201E+02   0.102238E+01   0.151567E+03
 184 184   0.238951E-01   0.133038E+01   0.115808E+00   0.312159E+01   0.913081E+00   0.169260E+02   0.502450E+01   0.131618E+03
 185 185  -0.143961E-01   0.132311E+01  -0.516502E-01   0.299412E+01  -0.393256E+00   0.154868E+02  -0.249609E+01   0.114055E+03
 186 186   0.393691E-01   0.131951E+01   0.113694E+00   0.306631E+01   0.132312E+01   0.162696E+02   0.173446E+02   0.130402E+03
 187 187  -0.308550E-01   0.132520E+01  -0.856374E-01   0.308707E+01  -0.441747E+00   0.159031E+02  -0.883054E+00   0.110376E+03
 188 188   0.291940E-01   0.135754E+01   0.108305E+00   0.308862E+01   0.103469E+01   0.164019E+02   0.105882E+02   0.120299E+03
 189 189   0.243316E-01   0.133326E+01  -0.103389E+00   0.299695E+01  -0.787370E+00   0.148387E+02  -0.607159E+01   0.996415E+02
 190 190   0.309380E-01   0.134241E+01   0.122195E+00   0.309875E+01   0.153197E+01   0.168025E+02   0.201636E+02   0.139261E+03
 191 191  -0.882001E-02   0.133152E+01  -0.237063E-01   0.306791E+01  -0.241433E+00   0.158374E+02  -0.490669E+01   0.117442E+03
 192 192   0.892842E-02   0.129879E+01   0.169809E+00   0.300416E+01   0.165951E+01   0.145633E+02   0.144743E+02   0.922842E+02
 193 193   0.457683E-02   0.128631E+01  -0.117718E+00   0.281736E+01  -0.110611E+01   0.124862E+02  -0.989060E+01   0.734337E+02
 194 194   0.432463E-01   0.124459E+01   0.148491E+00   0.313533E+01   0.188784E+01   0.177462E+02   0.247503E+02   0.152509E+03
 195 195   0.206398E-01   0.128659E+01  -0.134839E+00   0.318276E+01  -0.177935E+01   0.191562E+02  -0.276707E+02   0.188153E+03
 196 196   0.236118E-01   0.120715E+01   0.311332E-01   0.318902E+01   0.611440E+00   0.175082E+02   0.957689E+01   0.134273E+03
 197 197   0.416314E-01   0.120699E+01  -0.746578E-01   0.306730E+01  -0.922953E+00   0.155307E+02  -0.105325E+02   0.106571E+03
 198 198   0.250710E-01   0.126196E+01   0.691189E-01   0.317554E+01   0.434098E+00   0.179077E+02   0.210386E+01   0.146504E+03
 199 199  -0.830653E-02   0.120117E+01  -0.102464E+00   0.318143E+01  -0.104440E+01   0.176699E+02  -0.112542E+02   0.137091E+03
 200 200   0.227065E-01   0.122225E+01   0.128982E+00   0.308087E+01   0.142188E+01   0.158133E+02   0.156236E+02   0.112699E+03


==> results/case4/A_2_0_3to200_0_15000/chisquare/4000sim/chisqrdat.txt <==
1000	8139.81423	1.82042555	11.0197682	410.867858
2000	1945.87323	0.948125006	6.10912177	277.651674
3000	1769.57614	0.66345501	5.3030926	218.180174
4000	2247.12162	0.43801136	2.95441003	135.096523
5000	2272.91655	0.377059097	2.68090999	126.626361
6000	1862.9305	0.302888383	2.33935824	106.008753
7000	656.581381	0.239568748	2.1445737	83.2243263
8000	578.914206	0.224836296	1.91378355	74.1113522
9000	285.3842	0.205102197	1.6283346	65.8849245
10000	376.856207	0.185458665	1.45619199	61.9156425
11000	502.219218	0.171046649	1.2806543	54.5960643
12000	445.183067	0.160811816	1.31040957	53.4291775
13000	237.887198	0.143838478	1.19284373	46.9757843
14000	241.062118	0.138292469	1.0106388	43.745265
15000	329.192086	0.127595066	0.914184136	37.6687882


==> results/case4/A_2_0_3to200_0_15000/chisquare/4000sim/img_ALMl1l2.dat <==
   2   2   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   3   3   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   4   4   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   5   5   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   6   6   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   7   7   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   8   8   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   9   9   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  10  10   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  11  11   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  12  12   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  13  13   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  14  14   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  15  15   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  16  16   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  17  17   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  18  18   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  19  19   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  20  20   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  21  21   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  22  22   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  23  23   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  24  24   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  25  25   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  26  26   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  27  27   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  28  28   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  29  29   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  30  30   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  31  31   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  32  32   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  33  33   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  34  34   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  35  35   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  36  36   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  37  37   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  38  38   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  39  39   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  40  40   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  41  41   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  42  42   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  43  43   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  44  44   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  45  45   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  46  46   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  47  47   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  48  48   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  49  49   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  50  50   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  51  51   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  52  52   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  53  53   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  54  54   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  55  55   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  56  56   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  57  57   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  58  58   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  59  59   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  60  60   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  61  61   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  62  62   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  63  63   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  64  64   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  65  65   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  66  66   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  67  67   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  68  68   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  69  69   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  70  70   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  71  71   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  72  72   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  73  73   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  74  74   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  75  75   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  76  76   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  77  77   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  78  78   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  79  79   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  80  80   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  81  81   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  82  82   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  83  83   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  84  84   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  85  85   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  86  86   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  87  87   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  88  88   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  89  89   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  90  90   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  91  91   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  92  92   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  93  93   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  94  94   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  95  95   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  96  96   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  97  97   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  98  98   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  99  99   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 100 100   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 101 101   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 102 102   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 103 103   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 104 104   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 105 105   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 106 106   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 107 107   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 108 108   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 109 109   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 110 110   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 111 111   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 112 112   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 113 113   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 114 114   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 115 115   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 116 116   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 117 117   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 118 118   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 119 119   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 120 120   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 121 121   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 122 122   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 123 123   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 124 124   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 125 125   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 126 126   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 127 127   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 128 128   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 129 129   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 130 130   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 131 131   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 132 132   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 133 133   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 134 134   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 135 135   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 136 136   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 137 137   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 138 138   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 139 139   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 140 140   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 141 141   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 142 142   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 143 143   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 144 144   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 145 145   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 146 146   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 147 147   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 148 148   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 149 149   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 150 150   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 151 151   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 152 152   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 153 153   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 154 154   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 155 155   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 156 156   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 157 157   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 158 158   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 159 159   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 160 160   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 161 161   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 162 162   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 163 163   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 164 164   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 165 165   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 166 166   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 167 167   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 168 168   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 169 169   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 170 170   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 171 171   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 172 172   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 173 173   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 174 174   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 175 175   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 176 176   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 177 177   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 178 178   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 179 179   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 180 180   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 181 181   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 182 182   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 183 183   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 184 184   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 185 185   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 186 186   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 187 187   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 188 188   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 189 189   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 190 190   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 191 191   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 192 192   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 193 193   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 194 194   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 195 195   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 196 196   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 197 197   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 198 198   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 199 199   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 200 200   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN


==> results/case4/A_2_0_3to200_0_15000/chisquare/4000sim/moments_new.dat <==
   3   0.835670E+03  -0.484953E+00   0.583673E+01  -0.982503E+01   0.897085E+02   0.392523E-16
   4   0.463496E+03   0.498843E+00   0.545083E+01   0.974520E+01   0.785172E+02   0.117757E-15
   5   0.289579E+03  -0.482805E+00   0.511189E+01  -0.892252E+01   0.680312E+02  -0.785046E-16
   6   0.196339E+03   0.460559E+00   0.484016E+01   0.806637E+01   0.596498E+02  -0.785046E-16
   7   0.141742E+03  -0.438271E+00   0.462411E+01  -0.731863E+01   0.531581E+02  -0.196262E-15
   8   0.107116E+03   0.417620E+00   0.445046E+01   0.669097E+01   0.481091E+02  -0.392523E-15
   9   0.840662E+02  -0.398950E+00   0.430878E+01  -0.616688E+01   0.441250E+02   0.392523E-15
  10   0.678771E+02   0.382185E+00   0.419140E+01   0.572676E+01   0.409279E+02   0.667289E-15
  11   0.562308E+02  -0.367129E+00   0.409280E+01  -0.535370E+01   0.383201E+02  -0.902803E-15
  12   0.475633E+02   0.353567E+00   0.400892E+01   0.503428E+01   0.361607E+02   0.137383E-15
  13   0.408721E+02  -0.341299E+00   0.393677E+01  -0.475807E+01   0.343483E+02   0.174673E-14
  14   0.355919E+02   0.330152E+00   0.387409E+01   0.451699E+01   0.328086E+02   0.510280E-15
  15   0.313568E+02  -0.319979E+00   0.381917E+01  -0.430479E+01   0.314864E+02   0.215888E-15
  16   0.279106E+02   0.310653E+00   0.377066E+01   0.411655E+01   0.303401E+02  -0.392523E-16
  17   0.250681E+02  -0.302069E+00   0.372751E+01  -0.394840E+01   0.293377E+02  -0.115794E-14
  18   0.226937E+02   0.294137E+00   0.368890E+01   0.379723E+01   0.284545E+02   0.502430E-14
  19   0.206873E+02  -0.286782E+00   0.365415E+01  -0.366053E+01   0.276708E+02  -0.255140E-14
  20   0.189734E+02   0.279939E+00   0.362271E+01   0.353627E+01   0.269711E+02   0.243364E-14
  21   0.174948E+02  -0.273553E+00   0.359413E+01  -0.342278E+01   0.263428E+02  -0.153084E-14
  22   0.162091E+02   0.267576E+00   0.356805E+01   0.331867E+01   0.257757E+02   0.235514E-15
  23   0.150832E+02  -0.261968E+00   0.354414E+01  -0.322278E+01   0.252616E+02  -0.130514E-13
  24   0.140907E+02   0.256692E+00   0.352216E+01   0.313413E+01   0.247933E+02  -0.137383E-15
  25   0.132105E+02  -0.251718E+00   0.350188E+01  -0.305190E+01   0.243651E+02  -0.427850E-14
  26   0.124253E+02   0.247019E+00   0.348310E+01   0.297538E+01   0.239722E+02  -0.529906E-14
  27   0.117212E+02  -0.242570E+00   0.346568E+01  -0.290397E+01   0.236104E+02  -0.588785E-14
  28   0.110864E+02   0.238350E+00   0.344946E+01   0.283715E+01   0.232762E+02  -0.588785E-16
  29   0.105115E+02  -0.234340E+00   0.343433E+01  -0.277446E+01   0.229667E+02   0.751682E-14
  30   0.998837E+01   0.230525E+00   0.342019E+01   0.271552E+01   0.226791E+02   0.219813E-14
  31   0.951035E+01  -0.226888E+00   0.340693E+01  -0.265998E+01   0.224114E+02  -0.113047E-13
  32   0.907224E+01   0.223416E+00   0.339448E+01   0.260753E+01   0.221614E+02  -0.504392E-14
  33   0.866963E+01  -0.220098E+00   0.338277E+01  -0.255791E+01   0.219276E+02  -0.904766E-14
  34   0.829874E+01   0.216922E+00   0.337173E+01   0.251088E+01   0.217084E+02   0.730093E-14
  35   0.795627E+01  -0.213879E+00   0.336131E+01  -0.246624E+01   0.215025E+02  -0.137776E-13
  36   0.763936E+01   0.210959E+00   0.335146E+01   0.242378E+01   0.213087E+02  -0.971495E-14
  37   0.734552E+01  -0.208155E+00   0.334213E+01  -0.238336E+01   0.211261E+02   0.105785E-13
  38   0.707254E+01   0.205459E+00   0.333328E+01   0.234480E+01   0.209536E+02  -0.777196E-14
  39   0.681849E+01  -0.202865E+00   0.332487E+01  -0.230798E+01   0.207905E+02  -0.172906E-13
  40   0.658167E+01   0.200366E+00   0.331688E+01   0.227278E+01   0.206360E+02  -0.122663E-14
  41   0.636054E+01  -0.197957E+00   0.330927E+01  -0.223907E+01   0.204895E+02  -0.240126E-13
  42   0.615370E+01   0.195632E+00   0.330202E+01   0.220677E+01   0.203503E+02  -0.183505E-14
  43   0.595992E+01  -0.193387E+00   0.329510E+01  -0.217578E+01   0.202180E+02  -0.108827E-13
  44   0.577807E+01   0.191217E+00   0.328849E+01   0.214602E+01   0.200921E+02  -0.105981E-14
  45   0.560716E+01  -0.189118E+00   0.328217E+01  -0.211740E+01   0.199720E+02  -0.691822E-14
  46   0.544628E+01   0.187086E+00   0.327611E+01   0.208986E+01   0.198574E+02   0.107355E-13
  47   0.529465E+01  -0.185119E+00   0.327032E+01  -0.206334E+01   0.197479E+02  -0.353271E-15
  48   0.515154E+01   0.183211E+00   0.326476E+01   0.203777E+01   0.196433E+02   0.192827E-13
  49   0.501629E+01  -0.181362E+00   0.325942E+01  -0.201310E+01   0.195431E+02   0.108631E-13
  50   0.488831E+01   0.179567E+00   0.325430E+01   0.198928E+01   0.194471E+02  -0.261813E-13
  51   0.476707E+01  -0.177824E+00   0.324937E+01  -0.196626E+01   0.193551E+02  -0.224719E-14
  52   0.465208E+01   0.176131E+00   0.324463E+01   0.194400E+01   0.192668E+02  -0.421668E-13
  53   0.454291E+01  -0.174485E+00   0.324007E+01  -0.192246E+01   0.191820E+02  -0.433738E-14
  54   0.443913E+01   0.172884E+00   0.323567E+01   0.190161E+01   0.191005E+02   0.209019E-13
  55   0.434040E+01  -0.171326E+00   0.323143E+01  -0.188140E+01   0.190221E+02  -0.126883E-13
  56   0.424636E+01   0.169810E+00   0.322735E+01   0.186180E+01   0.189466E+02  -0.707523E-14
  57   0.415670E+01  -0.168333E+00   0.322340E+01  -0.184280E+01   0.188739E+02   0.203818E-13
  58   0.407116E+01   0.166894E+00   0.321959E+01   0.182435E+01   0.188038E+02  -0.450813E-13
  59   0.398945E+01  -0.165491E+00   0.321590E+01  -0.180643E+01   0.187361E+02  -0.113145E-13
  60   0.391135E+01   0.164123E+00   0.321234E+01   0.178901E+01   0.186709E+02  -0.149159E-14
  61   0.383664E+01  -0.162788E+00   0.320889E+01  -0.177208E+01   0.186078E+02  -0.683579E-13
  62   0.376511E+01   0.161485E+00   0.320556E+01   0.175562E+01   0.185469E+02   0.356313E-13
  63   0.369658E+01  -0.160212E+00   0.320232E+01  -0.173959E+01   0.184880E+02   0.265051E-13
  64   0.363089E+01   0.158970E+00   0.319919E+01   0.172399E+01   0.184311E+02   0.468476E-13
  65   0.356788E+01  -0.157755E+00   0.319616E+01  -0.170879E+01   0.183759E+02  -0.144547E-13
  66   0.350740E+01   0.156569E+00   0.319321E+01   0.169398E+01   0.183225E+02  -0.308229E-13
  67   0.344932E+01  -0.155408E+00   0.319035E+01  -0.167954E+01   0.182707E+02   0.408911E-13
  68   0.339351E+01   0.154273E+00   0.318758E+01   0.166545E+01   0.182205E+02   0.125019E-13
  69   0.333985E+01  -0.153162E+00   0.318488E+01  -0.165171E+01   0.181719E+02   0.130514E-14
  70   0.328824E+01   0.152075E+00   0.318226E+01   0.163830E+01   0.181247E+02   0.132869E-13
  71   0.323857E+01  -0.151010E+00   0.317971E+01  -0.162521E+01   0.180788E+02   0.642757E-14
  72   0.319074E+01   0.149968E+00   0.317724E+01   0.161241E+01   0.180343E+02   0.191453E-13
  73   0.314468E+01  -0.148947E+00   0.317483E+01  -0.159991E+01   0.179911E+02   0.226093E-13
  74   0.310029E+01   0.147946E+00   0.317249E+01   0.158770E+01   0.179490E+02  -0.781219E-13
  75   0.305750E+01  -0.146966E+00   0.317020E+01  -0.157575E+01   0.179081E+02  -0.107846E-13
  76   0.301624E+01   0.146004E+00   0.316798E+01   0.156407E+01   0.178684E+02   0.736766E-13
  77   0.297644E+01  -0.145061E+00   0.316582E+01  -0.155263E+01   0.178297E+02  -0.224916E-13
  78   0.293804E+01   0.144137E+00   0.316371E+01   0.154145E+01   0.177920E+02   0.222757E-14
  79   0.290097E+01  -0.143229E+00   0.316165E+01  -0.153049E+01   0.177553E+02   0.306659E-13
  80   0.286517E+01   0.142339E+00   0.315964E+01   0.151977E+01   0.177196E+02  -0.530691E-13
  81   0.283060E+01  -0.141464E+00   0.315769E+01  -0.150926E+01   0.176848E+02   0.132781E-12
  82   0.279719E+01   0.140606E+00   0.315578E+01   0.149896E+01   0.176509E+02   0.905158E-13
  83   0.276488E+01  -0.139763E+00   0.315391E+01  -0.148887E+01   0.176178E+02   0.241794E-13
  84   0.273361E+01   0.138936E+00   0.315209E+01   0.147898E+01   0.175855E+02  -0.980523E-13
  85   0.270334E+01  -0.138122E+00   0.315031E+01  -0.146928E+01   0.175540E+02  -0.428635E-13
  86   0.267401E+01   0.137323E+00   0.314858E+01   0.145977E+01   0.175233E+02   0.114911E-13
  87   0.264558E+01  -0.136537E+00   0.314688E+01  -0.145044E+01   0.174932E+02  -0.518916E-13
  88   0.261800E+01   0.135765E+00   0.314522E+01   0.144128E+01   0.174639E+02  -0.986214E-14
  89   0.259124E+01  -0.135006E+00   0.314360E+01  -0.143229E+01   0.174353E+02   0.460233E-14
  90   0.256525E+01   0.134259E+00   0.314202E+01   0.142347E+01   0.174073E+02  -0.387617E-14
  91   0.254000E+01  -0.133525E+00   0.314046E+01  -0.141480E+01   0.173800E+02   0.668369E-13
  92   0.251546E+01   0.132802E+00   0.313895E+01   0.140629E+01   0.173533E+02   0.716747E-13
  93   0.249160E+01  -0.132091E+00   0.313746E+01  -0.139793E+01   0.173272E+02  -0.221677E-13
  94   0.246838E+01   0.131391E+00   0.313601E+01   0.138971E+01   0.173016E+02   0.213955E-12
  95   0.244578E+01  -0.130703E+00   0.313459E+01  -0.138164E+01   0.172766E+02  -0.523037E-13
  96   0.242378E+01   0.130025E+00   0.313319E+01   0.137371E+01   0.172521E+02  -0.982387E-13
  97   0.240234E+01  -0.129357E+00   0.313183E+01  -0.136590E+01   0.172282E+02   0.285462E-13
  98   0.238145E+01   0.128700E+00   0.313049E+01   0.135823E+01   0.172047E+02   0.907710E-14
  99   0.236108E+01  -0.128052E+00   0.312918E+01  -0.135069E+01   0.171818E+02  -0.333350E-13
 100   0.234121E+01   0.127414E+00   0.312789E+01   0.134327E+01   0.171593E+02  -0.309897E-13
 101   0.232183E+01  -0.126786E+00   0.312663E+01  -0.133597E+01   0.171373E+02  -0.346598E-13
 102   0.230291E+01   0.126167E+00   0.312540E+01   0.132878E+01   0.171157E+02  -0.950593E-13
 103   0.228443E+01  -0.125557E+00   0.312419E+01  -0.132171E+01   0.170946E+02  -0.176155E-12
 104   0.226638E+01   0.124955E+00   0.312300E+01   0.131475E+01   0.170738E+02   0.446495E-14
 105   0.224874E+01  -0.124362E+00   0.312184E+01  -0.130790E+01   0.170535E+02  -0.585644E-13
 106   0.223150E+01   0.123778E+00   0.312069E+01   0.130115E+01   0.170336E+02  -0.105618E-12
 107   0.221463E+01  -0.123201E+00   0.311957E+01  -0.129450E+01   0.170140E+02   0.101909E-12
 108   0.219814E+01   0.122633E+00   0.311847E+01   0.128796E+01   0.169948E+02   0.621855E-13
 109   0.218199E+01  -0.122072E+00   0.311739E+01  -0.128151E+01   0.169760E+02  -0.215368E-12
 110   0.216618E+01   0.121519E+00   0.311633E+01   0.127516E+01   0.169575E+02  -0.349346E-14
 111   0.215070E+01  -0.120974E+00   0.311528E+01  -0.126890E+01   0.169394E+02   0.514402E-13
 112   0.213553E+01   0.120436E+00   0.311426E+01   0.126273E+01   0.169216E+02  -0.347187E-13
 113   0.212066E+01  -0.119904E+00   0.311325E+01  -0.125665E+01   0.169042E+02   0.389089E-13
 114   0.210607E+01   0.119380E+00   0.311226E+01   0.125065E+01   0.168870E+02  -0.174810E-12
 115   0.209174E+01  -0.118863E+00   0.311129E+01  -0.124474E+01   0.168702E+02  -0.912027E-13
 116   0.207767E+01   0.118352E+00   0.311034E+01   0.123892E+01   0.168536E+02   0.198911E-13
 117   0.206385E+01  -0.117848E+00   0.310940E+01  -0.123317E+01   0.168373E+02  -0.415388E-13
 118   0.205025E+01   0.117350E+00   0.310848E+01   0.122750E+01   0.168214E+02  -0.479860E-14
 119   0.203688E+01  -0.116859E+00   0.310757E+01  -0.122191E+01   0.168057E+02  -0.670233E-13
 120   0.202372E+01   0.116373E+00   0.310668E+01   0.121639E+01   0.167902E+02   0.549532E-13
 121   0.201075E+01  -0.115894E+00   0.310580E+01  -0.121095E+01   0.167751E+02  -0.618715E-13
 122   0.199798E+01   0.115420E+00   0.310494E+01   0.120558E+01   0.167601E+02   0.128149E-12
 123   0.198539E+01  -0.114952E+00   0.310409E+01  -0.120028E+01   0.167455E+02  -0.187842E-12
 124   0.197297E+01   0.114490E+00   0.310325E+01   0.119505E+01   0.167310E+02  -0.462490E-13
 125   0.196071E+01  -0.114033E+00   0.310243E+01  -0.118988E+01   0.167168E+02  -0.370542E-13
 126   0.194861E+01   0.113582E+00   0.310162E+01   0.118478E+01   0.167029E+02  -0.606154E-13
 127   0.193666E+01  -0.113136E+00   0.310082E+01  -0.117975E+01   0.166892E+02   0.135852E-12
 128   0.192485E+01   0.112696E+00   0.310004E+01   0.117478E+01   0.166756E+02   0.145234E-13
 129   0.191318E+01  -0.112260E+00   0.309927E+01  -0.116987E+01   0.166623E+02  -0.130543E-12
 130   0.190163E+01   0.111829E+00   0.309850E+01   0.116502E+01   0.166492E+02  -0.160660E-12
 131   0.189021E+01  -0.111404E+00   0.309776E+01  -0.116023E+01   0.166364E+02   0.306757E-13
 132   0.187891E+01   0.110983E+00   0.309702E+01   0.115550E+01   0.166237E+02   0.173387E-12
 133   0.186771E+01  -0.110567E+00   0.309629E+01  -0.115083E+01   0.166112E+02   0.664149E-13
 134   0.185662E+01   0.110155E+00   0.309558E+01   0.114621E+01   0.165989E+02   0.103440E-12
 135   0.184563E+01  -0.109748E+00   0.309487E+01  -0.114165E+01   0.165867E+02  -0.528434E-13
 136   0.183473E+01   0.109346E+00   0.309418E+01   0.113714E+01   0.165748E+02   0.275188E-12
 137   0.182392E+01  -0.108948E+00   0.309349E+01  -0.113269E+01   0.165631E+02   0.915658E-13
 138   0.181320E+01   0.108554E+00   0.309282E+01   0.112828E+01   0.165515E+02  -0.425593E-13
 139   0.180256E+01  -0.108164E+00   0.309215E+01  -0.112393E+01   0.165401E+02  -0.449930E-13
 140   0.179199E+01   0.107779E+00   0.309150E+01   0.111962E+01   0.165288E+02   0.668271E-14
 141   0.178150E+01  -0.107398E+00   0.309085E+01  -0.111537E+01   0.165177E+02   0.134665E-12
 142   0.177107E+01   0.107021E+00   0.309021E+01   0.111116E+01   0.165068E+02  -0.145626E-12
 143   0.176071E+01  -0.106647E+00   0.308958E+01  -0.110700E+01   0.164960E+02   0.668172E-13
 144   0.175041E+01   0.106278E+00   0.308896E+01   0.110289E+01   0.164854E+02  -0.110966E-12
 145   0.174016E+01  -0.105912E+00   0.308835E+01  -0.109882E+01   0.164750E+02  -0.192395E-12
 146   0.172997E+01   0.105550E+00   0.308775E+01   0.109479E+01   0.164646E+02   0.231402E-12
 147   0.171984E+01  -0.105192E+00   0.308716E+01  -0.109081E+01   0.164545E+02   0.235808E-13
 148   0.170975E+01   0.104838E+00   0.308657E+01   0.108688E+01   0.164444E+02   0.596537E-13
 149   0.169970E+01  -0.104487E+00   0.308599E+01  -0.108298E+01   0.164345E+02   0.169256E-12
 150   0.168970E+01   0.104139E+00   0.308542E+01   0.107913E+01   0.164248E+02   0.690350E-13
 151   0.167974E+01  -0.103795E+00   0.308485E+01  -0.107531E+01   0.164151E+02  -0.562309E-12
 152   0.166982E+01   0.103454E+00   0.308430E+01   0.107154E+01   0.164056E+02  -0.121309E-12
 153   0.165993E+01  -0.103117E+00   0.308375E+01  -0.106781E+01   0.163963E+02  -0.218439E-12
 154   0.165007E+01   0.102783E+00   0.308321E+01   0.106411E+01   0.163870E+02  -0.141406E-12
 155   0.164025E+01  -0.102452E+00   0.308267E+01  -0.106045E+01   0.163779E+02   0.905747E-13
 156   0.163046E+01   0.102124E+00   0.308214E+01   0.105683E+01   0.163689E+02  -0.134410E-12
 157   0.162070E+01  -0.101800E+00   0.308162E+01  -0.105325E+01   0.163600E+02  -0.269977E-12
 158   0.161096E+01   0.101478E+00   0.308111E+01   0.104970E+01   0.163512E+02   0.245337E-12
 159   0.160125E+01  -0.101160E+00   0.308060E+01  -0.104619E+01   0.163425E+02   0.165841E-13
 160   0.159156E+01   0.100845E+00   0.308010E+01   0.104271E+01   0.163340E+02   0.105010E-12
 161   0.158189E+01  -0.100532E+00   0.307960E+01  -0.103927E+01   0.163255E+02   0.157588E-12
 162   0.157224E+01   0.100222E+00   0.307911E+01   0.103586E+01   0.163172E+02  -0.105913E-12
 163   0.156262E+01  -0.999156E-01   0.307863E+01  -0.103248E+01   0.163090E+02  -0.182131E-13
 164   0.155301E+01   0.996116E-01   0.307815E+01   0.102914E+01   0.163008E+02   0.294034E-12
 165   0.154341E+01  -0.993103E-01   0.307768E+01  -0.102583E+01   0.162928E+02  -0.176586E-12
 166   0.153384E+01   0.990118E-01   0.307721E+01   0.102255E+01   0.162848E+02   0.370591E-13
 167   0.152427E+01  -0.987159E-01   0.307675E+01  -0.101930E+01   0.162770E+02  -0.718808E-14
 168   0.151472E+01   0.984227E-01   0.307630E+01   0.101608E+01   0.162693E+02   0.213302E-12
 169   0.150518E+01  -0.981321E-01   0.307585E+01  -0.101290E+01   0.162616E+02   0.175414E-12
 170   0.149566E+01   0.978440E-01   0.307540E+01   0.100974E+01   0.162541E+02   0.227119E-12
 171   0.148614E+01  -0.975585E-01   0.307496E+01  -0.100661E+01   0.162466E+02   0.153084E-13
 172   0.147663E+01   0.972754E-01   0.307453E+01   0.100351E+01   0.162392E+02   0.691773E-13
 173   0.146713E+01  -0.969948E-01   0.307410E+01  -0.100044E+01   0.162319E+02   0.258560E-12
 174   0.145763E+01   0.967166E-01   0.307367E+01   0.997394E+00   0.162247E+02   0.312399E-12
 175   0.144815E+01  -0.964408E-01   0.307325E+01  -0.994377E+00   0.162176E+02  -0.811394E-13
 176   0.143867E+01   0.961673E-01   0.307284E+01   0.991388E+00   0.162105E+02   0.167622E-12
 177   0.142919E+01  -0.958962E-01   0.307243E+01  -0.988426E+00   0.162036E+02   0.385826E-12
 178   0.141972E+01   0.956273E-01   0.307202E+01   0.985490E+00   0.161967E+02   0.830922E-13
 179   0.141025E+01  -0.953607E-01   0.307162E+01  -0.982580E+00   0.161899E+02  -0.157706E-12
 180   0.140078E+01   0.950962E-01   0.307122E+01   0.979696E+00   0.161832E+02   0.212012E-12
 181   0.139132E+01  -0.948340E-01   0.307083E+01  -0.976836E+00   0.161765E+02   0.228458E-12
 182   0.138186E+01   0.945739E-01   0.307044E+01   0.974002E+00   0.161699E+02   0.404122E-12
 183   0.137239E+01  -0.943160E-01   0.307006E+01  -0.971192E+00   0.161634E+02   0.410044E-12
 184   0.136293E+01   0.940602E-01   0.306968E+01   0.968406E+00   0.161570E+02  -0.226422E-12
 185   0.135347E+01  -0.938064E-01   0.306930E+01  -0.965644E+00   0.161506E+02   0.506021E-12
 186   0.134401E+01   0.935547E-01   0.306893E+01   0.962905E+00   0.161443E+02   0.200830E-12
 187   0.133455E+01  -0.933049E-01   0.306857E+01  -0.960189E+00   0.161381E+02  -0.490261E-13
 188   0.132509E+01   0.930572E-01   0.306820E+01   0.957496E+00   0.161320E+02   0.591729E-13
 189   0.131562E+01  -0.928114E-01   0.306784E+01  -0.954826E+00   0.161259E+02   0.545720E-12
 190   0.130615E+01   0.925676E-01   0.306749E+01   0.952178E+00   0.161199E+02   0.132226E-12
 191   0.129668E+01  -0.923257E-01   0.306713E+01  -0.949551E+00   0.161139E+02   0.250592E-12
 192   0.128720E+01   0.920857E-01   0.306678E+01   0.946946E+00   0.161080E+02  -0.153280E-12
 193   0.127773E+01  -0.918475E-01   0.306644E+01  -0.944363E+00   0.161022E+02  -0.141264E-12
 194   0.126824E+01   0.916112E-01   0.306610E+01   0.941800E+00   0.160964E+02   0.705649E-12
 195   0.125876E+01  -0.913766E-01   0.306576E+01  -0.939258E+00   0.160907E+02   0.133340E-12
 196   0.124927E+01   0.911439E-01   0.306543E+01   0.936736E+00   0.160850E+02   0.430451E-13
 197   0.123977E+01  -0.909130E-01   0.306509E+01  -0.934235E+00   0.160794E+02  -0.671254E-12
 198   0.123027E+01   0.906838E-01   0.306477E+01   0.931754E+00   0.160739E+02  -0.423640E-12
 199   0.122076E+01  -0.904563E-01   0.306444E+01  -0.929292E+00   0.160684E+02  -0.201315E-13
 200   0.121125E+01   0.902305E-01   0.306412E+01   0.926849E+00   0.160630E+02   0.194790E-14


==> results/case4/A_2_0_3to200_0_15000/chisquare/4000sim/real_ALMl1l2.dat <==
   2   2   0.670569E+01   0.175717E+04   0.378045E+00   0.639342E+01   0.123044E+02   0.114267E+03   0.493594E+03   0.377667E+04
   3   3   0.358591E+01   0.789147E+03  -0.527846E+00   0.551619E+01  -0.102866E+02   0.704894E+02  -0.234183E+03   0.137927E+04
   4   4  -0.306850E+01   0.466715E+03   0.499306E+00   0.529291E+01   0.867404E+01   0.633162E+02   0.183845E+03   0.116475E+04
   5   5  -0.286692E+01   0.297656E+03  -0.633791E+00   0.538490E+01  -0.120896E+02   0.745672E+02  -0.299312E+03   0.179051E+04
   6   6  -0.104835E+01   0.195558E+03   0.373994E+00   0.442878E+01   0.404832E+01   0.426034E+02   0.416250E+02   0.648643E+03
   7   7  -0.158621E+01   0.143030E+03  -0.446811E+00   0.448514E+01  -0.762394E+01   0.505529E+02  -0.169679E+03   0.103929E+04
   8   8   0.872269E+00   0.105934E+03   0.351852E+00   0.402168E+01   0.434592E+01   0.327571E+02   0.577719E+02   0.391902E+03
   9   9  -0.141124E+00   0.826185E+02  -0.329140E+00   0.430018E+01  -0.400717E+01   0.376465E+02  -0.503563E+02   0.468960E+03
  10  10  -0.377539E+00   0.682481E+02   0.367504E+00   0.405970E+01   0.401879E+01   0.329562E+02   0.465030E+02   0.403072E+03
  11  11   0.785854E+00   0.564566E+02  -0.347645E+00   0.401426E+01  -0.477241E+01   0.343158E+02  -0.772311E+02   0.469629E+03
  12  12  -0.903176E+00   0.473796E+02   0.390021E+00   0.390568E+01   0.574990E+01   0.339497E+02   0.978772E+02   0.493108E+03
  13  13   0.229332E-02   0.407869E+02  -0.330619E+00   0.392875E+01  -0.480374E+01   0.327251E+02  -0.823751E+02   0.449590E+03
  14  14   0.660923E+00   0.361558E+02   0.330338E+00   0.375915E+01   0.453570E+01   0.296063E+02   0.735324E+02   0.391882E+03
  15  15   0.105758E+00   0.315655E+02  -0.477298E+00   0.458282E+01  -0.996866E+01   0.611543E+02  -0.262169E+03   0.152706E+04
  16  16   0.232802E+00   0.275918E+02   0.281919E+00   0.356556E+01   0.304041E+01   0.236601E+02   0.348357E+02   0.222323E+03
  17  17  -0.404159E+00   0.252145E+02  -0.303460E+00   0.372369E+01  -0.431402E+01   0.314706E+02  -0.886883E+02   0.527590E+03
  18  18  -0.134329E-01   0.227037E+02   0.286293E+00   0.386862E+01   0.472912E+01   0.343049E+02   0.925581E+02   0.537206E+03
  19  19  -0.693574E+00   0.204838E+02  -0.240738E+00   0.354002E+01  -0.294906E+01   0.238120E+02  -0.389815E+02   0.235409E+03
  20  20   0.410054E+00   0.188544E+02   0.260889E+00   0.353636E+01   0.331737E+01   0.262092E+02   0.528676E+02   0.329938E+03
  21  21  -0.140874E+00   0.173302E+02  -0.292498E+00   0.351492E+01  -0.292363E+01   0.231632E+02  -0.326231E+02   0.222643E+03
  22  22  -0.240770E+00   0.165334E+02   0.243255E+00   0.347383E+01   0.267616E+01   0.225885E+02   0.308415E+02   0.210064E+03
  23  23  -0.368682E+00   0.150570E+02  -0.280954E+00   0.348967E+01  -0.383707E+01   0.254300E+02  -0.574605E+02   0.300814E+03
  24  24  -0.398172E-01   0.139937E+02   0.311916E+00   0.331433E+01   0.316491E+01   0.203254E+02   0.356081E+02   0.188661E+03
  25  25  -0.279875E+00   0.133262E+02  -0.282134E+00   0.350647E+01  -0.337050E+01   0.248836E+02  -0.461202E+02   0.279018E+03
  26  26   0.227579E+00   0.125465E+02   0.248141E+00   0.334968E+01   0.264030E+01   0.203825E+02   0.287270E+02   0.177414E+03
  27  27  -0.532098E+00   0.117699E+02  -0.189065E+00   0.330430E+01  -0.174339E+01   0.187054E+02  -0.172834E+02   0.145949E+03
  28  28   0.154688E+00   0.109941E+02   0.218129E+00   0.362725E+01   0.302157E+01   0.269384E+02   0.507712E+02   0.327903E+03
  29  29   0.200823E+00   0.101594E+02  -0.232227E+00   0.333860E+01  -0.288705E+01   0.217967E+02  -0.408599E+02   0.227722E+03
  30  30  -0.855531E-01   0.100898E+02   0.169381E+00   0.361488E+01   0.230672E+01   0.268326E+02   0.423044E+02   0.341417E+03
  31  31  -0.839657E-01   0.951270E+01  -0.197778E+00   0.332696E+01  -0.182747E+01   0.187151E+02  -0.170591E+02   0.141995E+03
  32  32   0.103787E+00   0.887138E+01   0.246139E+00   0.335599E+01   0.254205E+01   0.196124E+02   0.269014E+02   0.159618E+03
  33  33   0.168455E-01   0.887790E+01  -0.151833E+00   0.351639E+01  -0.175856E+01   0.237031E+02  -0.245579E+02   0.243555E+03
  34  34  -0.229420E-01   0.806408E+01   0.106805E+00   0.317153E+01   0.126165E+01   0.181043E+02   0.171513E+02   0.155117E+03
  35  35   0.803372E-01   0.781006E+01  -0.154175E+00   0.335211E+01  -0.162370E+01   0.198289E+02  -0.187752E+02   0.162117E+03
  36  36  -0.291656E+00   0.763911E+01   0.184225E+00   0.345755E+01   0.257134E+01   0.244152E+02   0.426873E+02   0.296854E+03
  37  37  -0.497573E-01   0.733392E+01  -0.190695E+00   0.319936E+01  -0.175092E+01   0.175218E+02  -0.164019E+02   0.132096E+03
  38  38   0.278524E-01   0.705525E+01   0.270490E+00   0.329707E+01   0.293721E+01   0.196977E+02   0.326175E+02   0.173180E+03
  39  39  -0.949863E-01   0.683603E+01  -0.282127E+00   0.327699E+01  -0.272489E+01   0.191763E+02  -0.299237E+02   0.165291E+03
  40  40   0.112984E+00   0.658479E+01   0.934568E-01   0.319215E+01   0.775280E+00   0.180751E+02   0.563413E+01   0.146969E+03
  41  41  -0.652059E-01   0.631476E+01  -0.218158E+00   0.324322E+01  -0.225447E+01   0.185327E+02  -0.246306E+02   0.149574E+03
  42  42  -0.961213E-02   0.612417E+01   0.193221E+00   0.329572E+01   0.197103E+01   0.191570E+02   0.194194E+02   0.157157E+03
  43  43   0.646829E-01   0.588257E+01  -0.247607E+00   0.316998E+01  -0.215777E+01   0.168831E+02  -0.185012E+02   0.122008E+03
  44  44   0.456731E-01   0.575966E+01   0.196744E+00   0.334191E+01   0.224168E+01   0.201012E+02   0.253362E+02   0.170453E+03
  45  45   0.334705E-01   0.562668E+01  -0.117957E+00   0.301283E+01  -0.100242E+01   0.149005E+02  -0.871468E+01   0.988654E+02
  46  46   0.897448E-01   0.545383E+01   0.166791E+00   0.321702E+01   0.155729E+01   0.174599E+02   0.138679E+02   0.127044E+03
  47  47   0.448609E-01   0.532378E+01  -0.214096E+00   0.317773E+01  -0.234034E+01   0.183121E+02  -0.292998E+02   0.168711E+03
  48  48  -0.304305E-02   0.516184E+01   0.127167E+00   0.331833E+01   0.171889E+01   0.199974E+02   0.245519E+02   0.179812E+03
  49  49   0.152607E-01   0.506706E+01  -0.226222E+00   0.343471E+01  -0.322657E+01   0.245276E+02  -0.506273E+02   0.291296E+03
  50  50   0.342476E-01   0.488784E+01   0.107527E+00   0.322727E+01   0.138434E+01   0.196395E+02   0.228802E+02   0.195511E+03
  51  51  -0.321824E-01   0.477365E+01  -0.201978E+00   0.317604E+01  -0.193041E+01   0.179684E+02  -0.210867E+02   0.154083E+03
  52  52   0.612984E-01   0.461846E+01   0.204204E+00   0.318053E+01   0.186244E+01   0.172711E+02   0.162542E+02   0.128316E+03
  53  53   0.608139E-01   0.449844E+01  -0.125907E+00   0.325395E+01  -0.102639E+01   0.185562E+02  -0.858164E+01   0.146776E+03
  54  54   0.788739E-01   0.438747E+01   0.994437E-01   0.324341E+01   0.119913E+01   0.190198E+02   0.176627E+02   0.165472E+03
  55  55   0.535070E-01   0.434158E+01  -0.155916E+00   0.317385E+01  -0.143220E+01   0.176579E+02  -0.116918E+02   0.142682E+03
  56  56   0.234968E-01   0.420264E+01   0.191482E+00   0.325931E+01   0.192306E+01   0.190174E+02   0.229987E+02   0.165508E+03
  57  57  -0.934642E-01   0.420916E+01  -0.221801E+00   0.324207E+01  -0.239719E+01   0.194460E+02  -0.300665E+02   0.184667E+03
  58  58  -0.283824E-01   0.407391E+01   0.180463E+00   0.326176E+01   0.184287E+01   0.192640E+02   0.195561E+02   0.166415E+03
  59  59  -0.735879E-01   0.398146E+01  -0.224407E+00   0.337326E+01  -0.295482E+01   0.222357E+02  -0.419027E+02   0.233418E+03
  60  60   0.389871E-01   0.391956E+01   0.190044E+00   0.333259E+01   0.240845E+01   0.204505E+02   0.299620E+02   0.182358E+03
  61  61  -0.100416E+00   0.385451E+01  -0.178376E+00   0.315683E+01  -0.142970E+01   0.171153E+02  -0.108643E+02   0.129452E+03
  62  62   0.243540E-01   0.380741E+01   0.187947E+00   0.325451E+01   0.175363E+01   0.182271E+02   0.176727E+02   0.143141E+03
  63  63  -0.356975E-01   0.372916E+01  -0.279225E+00   0.343384E+01  -0.371973E+01   0.238623E+02  -0.553743E+02   0.275425E+03
  64  64   0.450751E-01   0.364973E+01   0.919299E-01   0.322143E+01   0.138629E+01   0.190287E+02   0.214015E+02   0.175042E+03
  65  65  -0.636646E-01   0.362754E+01  -0.151443E+00   0.305532E+01  -0.136052E+01   0.152734E+02  -0.110685E+02   0.103053E+03
  66  66  -0.173943E-01   0.352985E+01   0.113753E+00   0.312720E+01   0.143267E+01   0.169777E+02   0.171336E+02   0.128837E+03
  67  67   0.424119E-01   0.351157E+01  -0.188391E+00   0.326343E+01  -0.226061E+01   0.206517E+02  -0.321823E+02   0.215213E+03
  68  68  -0.241747E-01   0.327692E+01   0.996146E-01   0.295225E+01   0.983711E+00   0.142087E+02   0.972373E+01   0.935088E+02
  69  69   0.224824E-01   0.334488E+01  -0.191638E+00   0.318383E+01  -0.193226E+01   0.177490E+02  -0.211718E+02   0.142481E+03
  70  70  -0.167177E-01   0.327834E+01   0.184443E+00   0.325119E+01   0.196647E+01   0.192533E+02   0.234209E+02   0.172819E+03
  71  71  -0.631219E-01   0.322236E+01  -0.177205E+00   0.324696E+01  -0.155697E+01   0.183863E+02  -0.151337E+02   0.147899E+03
  72  72  -0.242958E-01   0.312726E+01   0.138936E+00   0.319753E+01   0.189971E+01   0.187428E+02   0.241721E+02   0.160298E+03
  73  73  -0.228585E-01   0.315920E+01  -0.182098E+00   0.321067E+01  -0.220624E+01   0.189726E+02  -0.282833E+02   0.170283E+03
  74  74   0.500659E-01   0.308272E+01   0.112139E+00   0.306392E+01   0.104729E+01   0.153569E+02   0.100836E+02   0.101661E+03
  75  75  -0.143593E-01   0.309098E+01  -0.225285E+00   0.325666E+01  -0.241314E+01   0.194541E+02  -0.269805E+02   0.166470E+03
  76  76   0.429947E-01   0.300323E+01   0.998793E-01   0.306005E+01   0.101365E+01   0.159140E+02   0.115460E+02   0.116407E+03
  77  77   0.714145E-03   0.299561E+01  -0.793416E-01   0.307234E+01  -0.238778E+00   0.163490E+02   0.462079E+01   0.131485E+03
  78  78   0.224774E-01   0.293234E+01   0.195973E+00   0.327412E+01   0.220537E+01   0.200113E+02   0.279836E+02   0.187429E+03
  79  79  -0.852440E-01   0.289701E+01  -0.840629E-01   0.313878E+01  -0.952421E+00   0.171653E+02  -0.122646E+02   0.139050E+03
  80  80  -0.755520E-01   0.284958E+01   0.121593E+00   0.323868E+01   0.132476E+01   0.181720E+02   0.165880E+02   0.145608E+03
  81  81  -0.266408E-01   0.284009E+01  -0.236864E+00   0.340462E+01  -0.310826E+01   0.225839E+02  -0.428694E+02   0.239833E+03
  82  82   0.275461E-01   0.281939E+01   0.187324E+00   0.307588E+01   0.224562E+01   0.177605E+02   0.307455E+02   0.176730E+03
  83  83   0.166175E-02   0.274219E+01  -0.149342E+00   0.305689E+01  -0.157345E+01   0.156655E+02  -0.163833E+02   0.110722E+03
  84  84   0.324047E-01   0.272985E+01   0.269381E+00   0.327749E+01   0.281279E+01   0.190493E+02   0.305858E+02   0.157336E+03
  85  85  -0.413690E-01   0.275383E+01  -0.197482E+00   0.326853E+01  -0.270137E+01   0.210029E+02  -0.389482E+02   0.219219E+03
  86  86  -0.484878E-01   0.262007E+01   0.154921E+00   0.312329E+01   0.153095E+01   0.168732E+02   0.163575E+02   0.127961E+03
  87  87  -0.500447E-01   0.263058E+01  -0.176996E+00   0.326378E+01  -0.203548E+01   0.199031E+02  -0.258433E+02   0.186277E+03
  88  88   0.198442E-02   0.259488E+01   0.242965E+00   0.335814E+01   0.289672E+01   0.215713E+02   0.395519E+02   0.219048E+03
  89  89   0.179272E-01   0.251807E+01  -0.185826E+00   0.324827E+01  -0.235727E+01   0.201272E+02  -0.327692E+02   0.197971E+03
  90  90  -0.150221E-02   0.252936E+01   0.130824E+00   0.311095E+01   0.156199E+01   0.168819E+02   0.192585E+02   0.133608E+03
  91  91  -0.162500E-01   0.254648E+01  -0.483765E-01   0.318521E+01  -0.479047E+00   0.170891E+02  -0.516576E+01   0.123250E+03
  92  92   0.178660E-01   0.251257E+01   0.140994E+00   0.311102E+01   0.140230E+01   0.160805E+02   0.127738E+02   0.111770E+03
  93  93   0.293864E-01   0.245808E+01  -0.958052E-01   0.304060E+01  -0.978844E+00   0.154946E+02  -0.104133E+02   0.108792E+03
  94  94   0.190175E-01   0.247095E+01   0.873987E-01   0.302358E+01   0.738988E+00   0.151001E+02   0.559136E+01   0.100978E+03
  95  95  -0.145421E-01   0.249193E+01  -0.203716E+00   0.323136E+01  -0.195074E+01   0.198458E+02  -0.221372E+02   0.195259E+03
  96  96   0.843280E-02   0.243563E+01   0.865977E-01   0.302787E+01   0.700832E+00   0.151817E+02   0.568982E+01   0.102462E+03
  97  97  -0.329381E-01   0.239115E+01  -0.126291E+00   0.315816E+01  -0.187263E+01   0.188887E+02  -0.272246E+02   0.182679E+03
  98  98  -0.220446E-01   0.241008E+01   0.184045E+00   0.324239E+01   0.189731E+01   0.187589E+02   0.200544E+02   0.151724E+03
  99  99   0.582866E-02   0.234146E+01  -0.112621E+00   0.313344E+01  -0.105552E+01   0.168453E+02  -0.101958E+02   0.126907E+03
 100 100  -0.548914E-01   0.234959E+01   0.118711E+00   0.320490E+01   0.144403E+01   0.183653E+02   0.193479E+02   0.155671E+03
 101 101   0.388749E-01   0.235018E+01  -0.171096E+00   0.312222E+01  -0.169096E+01   0.165800E+02  -0.168838E+02   0.123322E+03
 102 102   0.101347E-01   0.233886E+01   0.726103E-01   0.317698E+01   0.468489E+00   0.174055E+02   0.302868E+00   0.139070E+03
 103 103   0.278741E-02   0.226271E+01  -0.107634E+00   0.328885E+01  -0.151286E+01   0.215158E+02  -0.236098E+02   0.228739E+03
 104 104   0.225844E-01   0.224286E+01   0.218217E-01   0.304815E+01   0.116134E-01   0.153988E+02  -0.180218E+01   0.105837E+03
 105 105  -0.962658E-02   0.225670E+01  -0.558003E-01   0.310305E+01  -0.628267E+00   0.158697E+02  -0.617272E+01   0.109296E+03
 106 106   0.421441E-01   0.225221E+01   0.125026E+00   0.292037E+01   0.959586E+00   0.135019E+02   0.674496E+01   0.823095E+02
 107 107  -0.326403E-01   0.221496E+01  -0.140166E+00   0.320110E+01  -0.132002E+01   0.181030E+02  -0.130828E+02   0.144087E+03
 108 108   0.323029E-01   0.213601E+01   0.143795E+00   0.323960E+01   0.178278E+01   0.201783E+02   0.278946E+02   0.206844E+03
 109 109   0.180168E-01   0.217302E+01  -0.107539E+00   0.328801E+01  -0.207928E+01   0.223967E+02  -0.447468E+02   0.292493E+03
 110 110   0.345097E-01   0.216598E+01   0.116492E+00   0.311092E+01   0.145915E+01   0.171856E+02   0.200992E+02   0.146831E+03
 111 111  -0.234356E-01   0.216831E+01  -0.640183E-01   0.317573E+01  -0.185939E+01   0.223964E+02  -0.475918E+02   0.325746E+03
 112 112  -0.187440E-01   0.214266E+01   0.111269E+00   0.325927E+01   0.147885E+01   0.209664E+02   0.262412E+02   0.226104E+03
 113 113  -0.758643E-02   0.210617E+01  -0.164589E+00   0.306244E+01  -0.127522E+01   0.159275E+02  -0.975015E+01   0.116683E+03
 114 114   0.371822E-01   0.207073E+01   0.128595E+00   0.328824E+01   0.148266E+01   0.217124E+02   0.237019E+02   0.254912E+03
 115 115   0.693113E-02   0.208692E+01  -0.159404E+00   0.309479E+01  -0.169696E+01   0.168459E+02  -0.198504E+02   0.133285E+03
 116 116   0.215279E-01   0.210913E+01   0.104669E+00   0.313075E+01   0.166876E+01   0.178975E+02   0.245363E+02   0.160531E+03
 117 117  -0.617236E-01   0.208610E+01  -0.117809E+00   0.306743E+01  -0.133265E+01   0.164753E+02  -0.153646E+02   0.128861E+03
 118 118   0.115726E-01   0.200186E+01   0.750024E-01   0.307056E+01   0.954535E+00   0.162274E+02   0.111898E+02   0.119581E+03
 119 119   0.153517E-01   0.201659E+01  -0.952092E-01   0.312941E+01  -0.101544E+01   0.170928E+02  -0.125051E+02   0.134680E+03
 120 120  -0.294554E-01   0.204441E+01   0.122636E+00   0.306411E+01   0.106685E+01   0.157309E+02   0.940597E+01   0.108029E+03
 121 121  -0.274906E-02   0.203789E+01  -0.577163E-01   0.316388E+01  -0.700434E+00   0.184557E+02  -0.123427E+02   0.176899E+03
 122 122   0.343852E-01   0.201220E+01   0.128920E+00   0.294149E+01   0.112040E+01   0.138622E+02   0.101948E+02   0.879839E+02
 123 123  -0.410277E-02   0.196459E+01  -0.150161E+00   0.307180E+01  -0.163636E+01   0.162295E+02  -0.175174E+02   0.121953E+03
 124 124   0.202377E-01   0.196364E+01   0.118030E+00   0.305959E+01   0.115476E+01   0.164222E+02   0.132499E+02   0.134901E+03
 125 125   0.703568E-03   0.196667E+01  -0.160276E+00   0.315882E+01  -0.164501E+01   0.175912E+02  -0.176947E+02   0.142581E+03
 126 126  -0.327883E-02   0.198739E+01   0.563812E-01   0.312579E+01   0.690521E+00   0.166968E+02   0.837453E+01   0.125605E+03
 127 127   0.104888E-01   0.196541E+01  -0.680541E-01   0.308749E+01  -0.124223E+01   0.179999E+02  -0.221015E+02   0.181719E+03
 128 128  -0.255271E-02   0.192440E+01   0.220383E+00   0.303597E+01   0.200542E+01   0.155344E+02   0.183400E+02   0.108870E+03
 129 129   0.494516E-01   0.186049E+01  -0.127501E+00   0.317100E+01  -0.195244E+01   0.192290E+02  -0.298768E+02   0.183756E+03
 130 130  -0.188266E-01   0.191430E+01   0.118791E+00   0.305436E+01   0.130477E+01   0.165517E+02   0.156123E+02   0.132095E+03
 131 131  -0.260164E-01   0.187156E+01  -0.497618E-01   0.309850E+01  -0.556107E+00   0.163190E+02  -0.555401E+01   0.118495E+03
 132 132  -0.220504E-01   0.188698E+01   0.147562E+00   0.329579E+01   0.147916E+01   0.195572E+02   0.145051E+02   0.163844E+03
 133 133  -0.178074E-02   0.184880E+01  -0.743114E-01   0.321283E+01  -0.949373E+00   0.179807E+02  -0.111251E+02   0.139075E+03
 134 134   0.520952E-02   0.186568E+01   0.145199E+00   0.313468E+01   0.159277E+01   0.180337E+02   0.177076E+02   0.164521E+03
 135 135  -0.498783E-02   0.184562E+01  -0.105944E+00   0.307358E+01  -0.834131E+00   0.160976E+02  -0.306048E+01   0.125247E+03
 136 136  -0.661552E-01   0.181021E+01   0.141477E+00   0.307222E+01   0.135193E+01   0.156393E+02   0.132956E+02   0.107820E+03
 137 137   0.903219E-02   0.181953E+01  -0.124014E+00   0.312628E+01  -0.935434E+00   0.174399E+02  -0.676661E+01   0.143116E+03
 138 138   0.120172E-01   0.180578E+01   0.149855E+00   0.305658E+01   0.183278E+01   0.168787E+02   0.238613E+02   0.147649E+03
 139 139  -0.145040E-01   0.184237E+01  -0.161343E+00   0.323737E+01  -0.164147E+01   0.184962E+02  -0.185799E+02   0.150484E+03
 140 140  -0.209988E-01   0.177416E+01   0.154181E+00   0.302811E+01   0.131497E+01   0.151515E+02   0.126852E+02   0.106835E+03
 141 141   0.286482E-02   0.176334E+01  -0.141785E+00   0.297401E+01  -0.126159E+01   0.141241E+02  -0.106902E+02   0.872239E+02
 142 142  -0.334461E-01   0.176515E+01   0.691825E-01   0.316477E+01   0.548260E+00   0.166672E+02   0.484644E+01   0.122389E+03
 143 143   0.843777E-02   0.177163E+01  -0.119065E+00   0.318033E+01  -0.167557E+01   0.180102E+02  -0.217739E+02   0.148802E+03
 144 144  -0.226370E-01   0.174209E+01   0.121422E+00   0.309562E+01   0.113944E+01   0.159118E+02   0.102604E+02   0.112223E+03
 145 145   0.254535E-01   0.172265E+01  -0.142261E+00   0.314005E+01  -0.171254E+01   0.172913E+02  -0.211728E+02   0.141728E+03
 146 146   0.202058E-01   0.171317E+01   0.145574E+00   0.307186E+01   0.133867E+01   0.168374E+02   0.135048E+02   0.141044E+03
 147 147   0.865751E-02   0.170853E+01  -0.125032E+00   0.307524E+01  -0.120869E+01   0.159606E+02  -0.118019E+02   0.116434E+03
 148 148   0.207138E-01   0.170223E+01   0.933796E-01   0.311549E+01   0.107149E+01   0.178050E+02   0.138666E+02   0.156291E+03
 149 149  -0.584121E-01   0.167960E+01  -0.719240E-01   0.316017E+01  -0.409901E+00   0.171381E+02  -0.603139E+00   0.129291E+03
 150 150  -0.295809E-01   0.165704E+01   0.177150E+00   0.302130E+01   0.203796E+01   0.161395E+02   0.250278E+02   0.134194E+03
 151 151  -0.100060E-01   0.168480E+01  -0.681614E-01   0.310551E+01  -0.659130E+00   0.164551E+02  -0.832800E+01   0.123856E+03
 152 152   0.460390E-01   0.166536E+01   0.604832E-01   0.295698E+01   0.276532E+00   0.140705E+02   0.120472E+01   0.881143E+02
 153 153  -0.215615E-01   0.164130E+01  -0.132499E+00   0.303797E+01  -0.117353E+01   0.152015E+02  -0.117194E+02   0.106145E+03
 154 154   0.427148E-01   0.164492E+01   0.135240E+00   0.316839E+01   0.104796E+01   0.173693E+02   0.837714E+01   0.132710E+03
 155 155  -0.704406E-02   0.166770E+01  -0.114462E+00   0.308936E+01  -0.150418E+01   0.166984E+02  -0.179731E+02   0.129883E+03
 156 156  -0.523899E-01   0.159954E+01   0.185802E-01   0.291261E+01   0.342045E+00   0.133563E+02   0.388068E+01   0.806886E+02
 157 157  -0.143750E-01   0.162961E+01  -0.697790E-01   0.307862E+01  -0.877674E+00   0.162500E+02  -0.113924E+02   0.123326E+03
 158 158   0.875249E-02   0.164322E+01   0.124115E+00   0.296552E+01   0.156400E+01   0.155234E+02   0.211481E+02   0.130865E+03
 159 159   0.317509E-01   0.156809E+01  -0.568209E-01   0.305823E+01  -0.577647E+00   0.156689E+02  -0.644934E+01   0.110333E+03
 160 160  -0.349621E-01   0.157340E+01   0.549501E-01   0.312922E+01   0.560099E+00   0.162406E+02   0.528442E+01   0.111855E+03
 161 161   0.938170E-02   0.155640E+01  -0.138205E+00   0.317858E+01  -0.168366E+01   0.185498E+02  -0.232034E+02   0.171248E+03
 162 162   0.147670E-01   0.156063E+01   0.148008E+00   0.315783E+01   0.178888E+01   0.189901E+02   0.240209E+02   0.185520E+03
 163 163  -0.433865E-02   0.152972E+01  -0.846709E-01   0.304931E+01  -0.705161E+00   0.154913E+02  -0.624495E+01   0.108345E+03
 164 164   0.616429E-02   0.155050E+01   0.112361E+00   0.304759E+01   0.126157E+01   0.160532E+02   0.146869E+02   0.120722E+03
 165 165  -0.943246E-03   0.154664E+01  -0.527428E-01   0.314437E+01  -0.637040E+00   0.165438E+02  -0.678934E+01   0.118731E+03
 166 166   0.127414E-02   0.152587E+01   0.149735E+00   0.294617E+01   0.106847E+01   0.142381E+02   0.728662E+01   0.940667E+02
 167 167   0.280837E-02   0.155631E+01  -0.763827E-01   0.301740E+01  -0.104877E+01   0.152887E+02  -0.134364E+02   0.108968E+03
 168 168   0.165792E-02   0.151332E+01   0.668560E-01   0.287968E+01   0.519604E+00   0.132696E+02   0.406170E+01   0.816532E+02
 169 169  -0.234873E-02   0.152333E+01  -0.689404E-01   0.294143E+01  -0.678938E+00   0.138567E+02  -0.637135E+01   0.864890E+02
 170 170   0.212910E-02   0.149190E+01   0.456838E-01   0.288769E+01   0.652628E+00   0.131519E+02   0.729231E+01   0.807463E+02
 171 171   0.183970E-02   0.146515E+01  -0.849988E-01   0.301588E+01  -0.122179E+01   0.158568E+02  -0.168777E+02   0.126687E+03
 172 172  -0.366989E-01   0.147733E+01   0.114422E+00   0.315125E+01   0.121834E+01   0.175536E+02   0.151420E+02   0.142309E+03
 173 173  -0.890147E-02   0.147767E+01  -0.118990E+00   0.305905E+01  -0.131241E+01   0.160815E+02  -0.164897E+02   0.126787E+03
 174 174  -0.621941E-02   0.144165E+01   0.691043E-01   0.303530E+01   0.832646E+00   0.152304E+02   0.883461E+01   0.102012E+03
 175 175   0.148601E-01   0.142590E+01  -0.126147E+00   0.308991E+01  -0.113232E+01   0.172913E+02  -0.951080E+01   0.151960E+03
 176 176  -0.182723E-01   0.143067E+01   0.615178E-01   0.315501E+01   0.757782E+00   0.167784E+02   0.878175E+01   0.122077E+03
 177 177  -0.146319E-01   0.140596E+01  -0.420615E-01   0.312563E+01  -0.575511E+00   0.167409E+02  -0.720956E+01   0.126019E+03
 178 178  -0.294996E-01   0.141594E+01   0.298445E-01   0.308692E+01   0.399261E+00   0.166780E+02   0.688151E+01   0.133320E+03
 179 179   0.299134E-01   0.143431E+01  -0.124750E+00   0.298660E+01  -0.103560E+01   0.144550E+02  -0.876142E+01   0.935980E+02
 180 180   0.183025E-02   0.138709E+01   0.673268E-01   0.303428E+01   0.103968E+01   0.164387E+02   0.177568E+02   0.144046E+03
 181 181  -0.330386E-01   0.137410E+01  -0.438640E-01   0.301946E+01  -0.476170E+00   0.145831E+02  -0.472308E+01   0.931982E+02
 182 182  -0.181694E-01   0.137316E+01   0.106415E+00   0.299010E+01   0.757656E+00   0.146958E+02   0.471097E+01   0.973489E+02
 183 183  -0.103218E-01   0.133596E+01  -0.142618E+00   0.307647E+01  -0.838874E+00   0.164875E+02  -0.173821E+01   0.133150E+03
 184 184   0.164630E-01   0.133993E+01   0.965779E-01   0.309452E+01   0.759910E+00   0.167598E+02   0.462050E+01   0.131229E+03
 185 185  -0.122832E-01   0.132609E+01  -0.889186E-01   0.304085E+01  -0.927668E+00   0.159363E+02  -0.909772E+01   0.118748E+03
 186 186   0.207362E-01   0.133842E+01   0.125656E+00   0.315201E+01   0.155111E+01   0.175547E+02   0.202220E+02   0.144889E+03
 187 187  -0.244932E-01   0.132472E+01  -0.902146E-01   0.310741E+01  -0.618984E+00   0.161226E+02  -0.370310E+01   0.112263E+03
 188 188   0.245517E-01   0.134484E+01   0.107243E+00   0.306432E+01   0.102130E+01   0.158610E+02   0.101280E+02   0.112678E+03
 189 189   0.217958E-01   0.132659E+01  -0.954952E-01   0.299405E+01  -0.782697E+00   0.146603E+02  -0.641067E+01   0.964365E+02
 190 190   0.451132E-01   0.134405E+01   0.929892E-01   0.305556E+01   0.116690E+01   0.160023E+02   0.153640E+02   0.125101E+03
 191 191  -0.202344E-01   0.132587E+01  -0.316224E-01   0.309011E+01  -0.330481E+00   0.161637E+02  -0.593233E+01   0.120660E+03
 192 192  -0.600105E-02   0.130069E+01   0.151119E+00   0.300266E+01   0.122091E+01   0.152983E+02   0.711762E+01   0.114016E+03
 193 193  -0.294165E-02   0.127924E+01  -0.906568E-01   0.285453E+01  -0.897116E+00   0.128690E+02  -0.838461E+01   0.766498E+02
 194 194   0.327766E-01   0.123344E+01   0.156058E+00   0.314345E+01   0.201503E+01   0.178681E+02   0.261895E+02   0.153833E+03
 195 195   0.125500E-01   0.128024E+01  -0.102449E+00   0.307656E+01  -0.121207E+01   0.176638E+02  -0.186569E+02   0.166682E+03
 196 196   0.229938E-01   0.121026E+01   0.325176E-01   0.310245E+01   0.510499E+00   0.163136E+02   0.751154E+01   0.119018E+03
 197 197   0.415443E-01   0.120950E+01  -0.553795E-01   0.301286E+01  -0.602097E+00   0.149273E+02  -0.631946E+01   0.100833E+03
 198 198   0.224141E-01   0.125785E+01   0.587280E-01   0.313211E+01   0.417770E+00   0.173637E+02   0.323623E+01   0.140084E+03
 199 199   0.878023E-02   0.119686E+01  -0.116564E+00   0.317496E+01  -0.125954E+01   0.177206E+02  -0.143110E+02   0.140659E+03
 200 200   0.182465E-01   0.121284E+01   0.116474E+00   0.308687E+01   0.125431E+01   0.159767E+02   0.140072E+02   0.114347E+03


==> results/case4/A_2_0_3to200_0_15000/chisquare/5000sim/chisqrdat.txt <==
1000	8139.81423	1.82042555	11.0197682	410.867858
2000	1945.87323	0.948125006	6.10912177	277.651674
3000	1769.57614	0.66345501	5.3030926	218.180174
4000	2247.12162	0.43801136	2.95441003	135.096523
5000	2272.91655	0.377059097	2.68090999	126.626361
6000	1862.9305	0.302888383	2.33935824	106.008753
7000	656.581381	0.239568748	2.1445737	83.2243263
8000	578.914206	0.224836296	1.91378355	74.1113522
9000	285.3842	0.205102197	1.6283346	65.8849245
10000	376.856207	0.185458665	1.45619199	61.9156425
11000	502.219218	0.171046649	1.2806543	54.5960643
12000	445.183067	0.160811816	1.31040957	53.4291775
13000	237.887198	0.143838478	1.19284373	46.9757843
14000	241.062118	0.138292469	1.0106388	43.745265
15000	329.192086	0.127595066	0.914184136	37.6687882


==> results/case4/A_2_0_3to200_0_15000/chisquare/5000sim/img_ALMl1l2.dat <==
   2   2   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   3   3   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   4   4   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   5   5   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   6   6   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   7   7   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   8   8   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   9   9   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  10  10   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  11  11   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  12  12   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  13  13   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  14  14   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  15  15   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  16  16   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  17  17   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  18  18   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  19  19   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  20  20   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  21  21   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  22  22   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  23  23   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  24  24   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  25  25   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  26  26   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  27  27   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  28  28   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  29  29   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  30  30   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  31  31   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  32  32   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  33  33   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  34  34   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  35  35   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  36  36   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  37  37   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  38  38   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  39  39   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  40  40   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  41  41   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  42  42   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  43  43   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  44  44   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  45  45   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  46  46   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  47  47   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  48  48   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  49  49   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  50  50   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  51  51   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  52  52   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  53  53   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  54  54   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  55  55   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  56  56   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  57  57   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  58  58   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  59  59   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  60  60   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  61  61   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  62  62   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  63  63   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  64  64   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  65  65   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  66  66   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  67  67   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  68  68   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  69  69   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  70  70   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  71  71   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  72  72   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  73  73   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  74  74   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  75  75   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  76  76   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  77  77   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  78  78   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  79  79   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  80  80   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  81  81   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  82  82   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  83  83   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  84  84   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  85  85   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  86  86   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  87  87   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  88  88   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  89  89   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  90  90   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  91  91   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  92  92   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  93  93   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  94  94   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  95  95   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  96  96   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  97  97   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  98  98   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  99  99   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 100 100   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 101 101   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 102 102   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 103 103   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 104 104   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 105 105   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 106 106   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 107 107   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 108 108   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 109 109   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 110 110   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 111 111   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 112 112   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 113 113   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 114 114   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 115 115   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 116 116   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 117 117   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 118 118   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 119 119   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 120 120   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 121 121   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 122 122   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 123 123   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 124 124   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 125 125   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 126 126   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 127 127   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 128 128   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 129 129   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 130 130   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 131 131   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 132 132   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 133 133   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 134 134   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 135 135   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 136 136   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 137 137   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 138 138   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 139 139   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 140 140   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 141 141   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 142 142   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 143 143   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 144 144   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 145 145   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 146 146   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 147 147   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 148 148   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 149 149   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 150 150   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 151 151   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 152 152   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 153 153   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 154 154   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 155 155   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 156 156   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 157 157   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 158 158   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 159 159   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 160 160   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 161 161   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 162 162   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 163 163   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 164 164   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 165 165   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 166 166   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 167 167   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 168 168   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 169 169   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 170 170   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 171 171   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 172 172   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 173 173   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 174 174   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 175 175   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 176 176   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 177 177   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 178 178   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 179 179   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 180 180   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 181 181   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 182 182   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 183 183   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 184 184   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 185 185   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 186 186   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 187 187   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 188 188   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 189 189   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 190 190   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 191 191   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 192 192   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 193 193   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 194 194   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 195 195   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 196 196   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 197 197   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 198 198   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 199 199   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 200 200   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN


==> results/case4/A_2_0_3to200_0_15000/chisquare/5000sim/moments_new.dat <==
   3   0.835670E+03  -0.484953E+00   0.583673E+01  -0.982503E+01   0.897085E+02   0.392523E-16
   4   0.463496E+03   0.498843E+00   0.545083E+01   0.974520E+01   0.785172E+02   0.117757E-15
   5   0.289579E+03  -0.482805E+00   0.511189E+01  -0.892252E+01   0.680312E+02  -0.785046E-16
   6   0.196339E+03   0.460559E+00   0.484016E+01   0.806637E+01   0.596498E+02  -0.785046E-16
   7   0.141742E+03  -0.438271E+00   0.462411E+01  -0.731863E+01   0.531581E+02  -0.196262E-15
   8   0.107116E+03   0.417620E+00   0.445046E+01   0.669097E+01   0.481091E+02  -0.392523E-15
   9   0.840662E+02  -0.398950E+00   0.430878E+01  -0.616688E+01   0.441250E+02   0.392523E-15
  10   0.678771E+02   0.382185E+00   0.419140E+01   0.572676E+01   0.409279E+02   0.667289E-15
  11   0.562308E+02  -0.367129E+00   0.409280E+01  -0.535370E+01   0.383201E+02  -0.902803E-15
  12   0.475633E+02   0.353567E+00   0.400892E+01   0.503428E+01   0.361607E+02   0.137383E-15
  13   0.408721E+02  -0.341299E+00   0.393677E+01  -0.475807E+01   0.343483E+02   0.174673E-14
  14   0.355919E+02   0.330152E+00   0.387409E+01   0.451699E+01   0.328086E+02   0.510280E-15
  15   0.313568E+02  -0.319979E+00   0.381917E+01  -0.430479E+01   0.314864E+02   0.215888E-15
  16   0.279106E+02   0.310653E+00   0.377066E+01   0.411655E+01   0.303401E+02  -0.392523E-16
  17   0.250681E+02  -0.302069E+00   0.372751E+01  -0.394840E+01   0.293377E+02  -0.115794E-14
  18   0.226937E+02   0.294137E+00   0.368890E+01   0.379723E+01   0.284545E+02   0.502430E-14
  19   0.206873E+02  -0.286782E+00   0.365415E+01  -0.366053E+01   0.276708E+02  -0.255140E-14
  20   0.189734E+02   0.279939E+00   0.362271E+01   0.353627E+01   0.269711E+02   0.243364E-14
  21   0.174948E+02  -0.273553E+00   0.359413E+01  -0.342278E+01   0.263428E+02  -0.153084E-14
  22   0.162091E+02   0.267576E+00   0.356805E+01   0.331867E+01   0.257757E+02   0.235514E-15
  23   0.150832E+02  -0.261968E+00   0.354414E+01  -0.322278E+01   0.252616E+02  -0.130514E-13
  24   0.140907E+02   0.256692E+00   0.352216E+01   0.313413E+01   0.247933E+02  -0.137383E-15
  25   0.132105E+02  -0.251718E+00   0.350188E+01  -0.305190E+01   0.243651E+02  -0.427850E-14
  26   0.124253E+02   0.247019E+00   0.348310E+01   0.297538E+01   0.239722E+02  -0.529906E-14
  27   0.117212E+02  -0.242570E+00   0.346568E+01  -0.290397E+01   0.236104E+02  -0.588785E-14
  28   0.110864E+02   0.238350E+00   0.344946E+01   0.283715E+01   0.232762E+02  -0.588785E-16
  29   0.105115E+02  -0.234340E+00   0.343433E+01  -0.277446E+01   0.229667E+02   0.751682E-14
  30   0.998837E+01   0.230525E+00   0.342019E+01   0.271552E+01   0.226791E+02   0.219813E-14
  31   0.951035E+01  -0.226888E+00   0.340693E+01  -0.265998E+01   0.224114E+02  -0.113047E-13
  32   0.907224E+01   0.223416E+00   0.339448E+01   0.260753E+01   0.221614E+02  -0.504392E-14
  33   0.866963E+01  -0.220098E+00   0.338277E+01  -0.255791E+01   0.219276E+02  -0.904766E-14
  34   0.829874E+01   0.216922E+00   0.337173E+01   0.251088E+01   0.217084E+02   0.730093E-14
  35   0.795627E+01  -0.213879E+00   0.336131E+01  -0.246624E+01   0.215025E+02  -0.137776E-13
  36   0.763936E+01   0.210959E+00   0.335146E+01   0.242378E+01   0.213087E+02  -0.971495E-14
  37   0.734552E+01  -0.208155E+00   0.334213E+01  -0.238336E+01   0.211261E+02   0.105785E-13
  38   0.707254E+01   0.205459E+00   0.333328E+01   0.234480E+01   0.209536E+02  -0.777196E-14
  39   0.681849E+01  -0.202865E+00   0.332487E+01  -0.230798E+01   0.207905E+02  -0.172906E-13
  40   0.658167E+01   0.200366E+00   0.331688E+01   0.227278E+01   0.206360E+02  -0.122663E-14
  41   0.636054E+01  -0.197957E+00   0.330927E+01  -0.223907E+01   0.204895E+02  -0.240126E-13
  42   0.615370E+01   0.195632E+00   0.330202E+01   0.220677E+01   0.203503E+02  -0.183505E-14
  43   0.595992E+01  -0.193387E+00   0.329510E+01  -0.217578E+01   0.202180E+02  -0.108827E-13
  44   0.577807E+01   0.191217E+00   0.328849E+01   0.214602E+01   0.200921E+02  -0.105981E-14
  45   0.560716E+01  -0.189118E+00   0.328217E+01  -0.211740E+01   0.199720E+02  -0.691822E-14
  46   0.544628E+01   0.187086E+00   0.327611E+01   0.208986E+01   0.198574E+02   0.107355E-13
  47   0.529465E+01  -0.185119E+00   0.327032E+01  -0.206334E+01   0.197479E+02  -0.353271E-15
  48   0.515154E+01   0.183211E+00   0.326476E+01   0.203777E+01   0.196433E+02   0.192827E-13
  49   0.501629E+01  -0.181362E+00   0.325942E+01  -0.201310E+01   0.195431E+02   0.108631E-13
  50   0.488831E+01   0.179567E+00   0.325430E+01   0.198928E+01   0.194471E+02  -0.261813E-13
  51   0.476707E+01  -0.177824E+00   0.324937E+01  -0.196626E+01   0.193551E+02  -0.224719E-14
  52   0.465208E+01   0.176131E+00   0.324463E+01   0.194400E+01   0.192668E+02  -0.421668E-13
  53   0.454291E+01  -0.174485E+00   0.324007E+01  -0.192246E+01   0.191820E+02  -0.433738E-14
  54   0.443913E+01   0.172884E+00   0.323567E+01   0.190161E+01   0.191005E+02   0.209019E-13
  55   0.434040E+01  -0.171326E+00   0.323143E+01  -0.188140E+01   0.190221E+02  -0.126883E-13
  56   0.424636E+01   0.169810E+00   0.322735E+01   0.186180E+01   0.189466E+02  -0.707523E-14
  57   0.415670E+01  -0.168333E+00   0.322340E+01  -0.184280E+01   0.188739E+02   0.203818E-13
  58   0.407116E+01   0.166894E+00   0.321959E+01   0.182435E+01   0.188038E+02  -0.450813E-13
  59   0.398945E+01  -0.165491E+00   0.321590E+01  -0.180643E+01   0.187361E+02  -0.113145E-13
  60   0.391135E+01   0.164123E+00   0.321234E+01   0.178901E+01   0.186709E+02  -0.149159E-14
  61   0.383664E+01  -0.162788E+00   0.320889E+01  -0.177208E+01   0.186078E+02  -0.683579E-13
  62   0.376511E+01   0.161485E+00   0.320556E+01   0.175562E+01   0.185469E+02   0.356313E-13
  63   0.369658E+01  -0.160212E+00   0.320232E+01  -0.173959E+01   0.184880E+02   0.265051E-13
  64   0.363089E+01   0.158970E+00   0.319919E+01   0.172399E+01   0.184311E+02   0.468476E-13
  65   0.356788E+01  -0.157755E+00   0.319616E+01  -0.170879E+01   0.183759E+02  -0.144547E-13
  66   0.350740E+01   0.156569E+00   0.319321E+01   0.169398E+01   0.183225E+02  -0.308229E-13
  67   0.344932E+01  -0.155408E+00   0.319035E+01  -0.167954E+01   0.182707E+02   0.408911E-13
  68   0.339351E+01   0.154273E+00   0.318758E+01   0.166545E+01   0.182205E+02   0.125019E-13
  69   0.333985E+01  -0.153162E+00   0.318488E+01  -0.165171E+01   0.181719E+02   0.130514E-14
  70   0.328824E+01   0.152075E+00   0.318226E+01   0.163830E+01   0.181247E+02   0.132869E-13
  71   0.323857E+01  -0.151010E+00   0.317971E+01  -0.162521E+01   0.180788E+02   0.642757E-14
  72   0.319074E+01   0.149968E+00   0.317724E+01   0.161241E+01   0.180343E+02   0.191453E-13
  73   0.314468E+01  -0.148947E+00   0.317483E+01  -0.159991E+01   0.179911E+02   0.226093E-13
  74   0.310029E+01   0.147946E+00   0.317249E+01   0.158770E+01   0.179490E+02  -0.781219E-13
  75   0.305750E+01  -0.146966E+00   0.317020E+01  -0.157575E+01   0.179081E+02  -0.107846E-13
  76   0.301624E+01   0.146004E+00   0.316798E+01   0.156407E+01   0.178684E+02   0.736766E-13
  77   0.297644E+01  -0.145061E+00   0.316582E+01  -0.155263E+01   0.178297E+02  -0.224916E-13
  78   0.293804E+01   0.144137E+00   0.316371E+01   0.154145E+01   0.177920E+02   0.222757E-14
  79   0.290097E+01  -0.143229E+00   0.316165E+01  -0.153049E+01   0.177553E+02   0.306659E-13
  80   0.286517E+01   0.142339E+00   0.315964E+01   0.151977E+01   0.177196E+02  -0.530691E-13
  81   0.283060E+01  -0.141464E+00   0.315769E+01  -0.150926E+01   0.176848E+02   0.132781E-12
  82   0.279719E+01   0.140606E+00   0.315578E+01   0.149896E+01   0.176509E+02   0.905158E-13
  83   0.276488E+01  -0.139763E+00   0.315391E+01  -0.148887E+01   0.176178E+02   0.241794E-13
  84   0.273361E+01   0.138936E+00   0.315209E+01   0.147898E+01   0.175855E+02  -0.980523E-13
  85   0.270334E+01  -0.138122E+00   0.315031E+01  -0.146928E+01   0.175540E+02  -0.428635E-13
  86   0.267401E+01   0.137323E+00   0.314858E+01   0.145977E+01   0.175233E+02   0.114911E-13
  87   0.264558E+01  -0.136537E+00   0.314688E+01  -0.145044E+01   0.174932E+02  -0.518916E-13
  88   0.261800E+01   0.135765E+00   0.314522E+01   0.144128E+01   0.174639E+02  -0.986214E-14
  89   0.259124E+01  -0.135006E+00   0.314360E+01  -0.143229E+01   0.174353E+02   0.460233E-14
  90   0.256525E+01   0.134259E+00   0.314202E+01   0.142347E+01   0.174073E+02  -0.387617E-14
  91   0.254000E+01  -0.133525E+00   0.314046E+01  -0.141480E+01   0.173800E+02   0.668369E-13
  92   0.251546E+01   0.132802E+00   0.313895E+01   0.140629E+01   0.173533E+02   0.716747E-13
  93   0.249160E+01  -0.132091E+00   0.313746E+01  -0.139793E+01   0.173272E+02  -0.221677E-13
  94   0.246838E+01   0.131391E+00   0.313601E+01   0.138971E+01   0.173016E+02   0.213955E-12
  95   0.244578E+01  -0.130703E+00   0.313459E+01  -0.138164E+01   0.172766E+02  -0.523037E-13
  96   0.242378E+01   0.130025E+00   0.313319E+01   0.137371E+01   0.172521E+02  -0.982387E-13
  97   0.240234E+01  -0.129357E+00   0.313183E+01  -0.136590E+01   0.172282E+02   0.285462E-13
  98   0.238145E+01   0.128700E+00   0.313049E+01   0.135823E+01   0.172047E+02   0.907710E-14
  99   0.236108E+01  -0.128052E+00   0.312918E+01  -0.135069E+01   0.171818E+02  -0.333350E-13
 100   0.234121E+01   0.127414E+00   0.312789E+01   0.134327E+01   0.171593E+02  -0.309897E-13
 101   0.232183E+01  -0.126786E+00   0.312663E+01  -0.133597E+01   0.171373E+02  -0.346598E-13
 102   0.230291E+01   0.126167E+00   0.312540E+01   0.132878E+01   0.171157E+02  -0.950593E-13
 103   0.228443E+01  -0.125557E+00   0.312419E+01  -0.132171E+01   0.170946E+02  -0.176155E-12
 104   0.226638E+01   0.124955E+00   0.312300E+01   0.131475E+01   0.170738E+02   0.446495E-14
 105   0.224874E+01  -0.124362E+00   0.312184E+01  -0.130790E+01   0.170535E+02  -0.585644E-13
 106   0.223150E+01   0.123778E+00   0.312069E+01   0.130115E+01   0.170336E+02  -0.105618E-12
 107   0.221463E+01  -0.123201E+00   0.311957E+01  -0.129450E+01   0.170140E+02   0.101909E-12
 108   0.219814E+01   0.122633E+00   0.311847E+01   0.128796E+01   0.169948E+02   0.621855E-13
 109   0.218199E+01  -0.122072E+00   0.311739E+01  -0.128151E+01   0.169760E+02  -0.215368E-12
 110   0.216618E+01   0.121519E+00   0.311633E+01   0.127516E+01   0.169575E+02  -0.349346E-14
 111   0.215070E+01  -0.120974E+00   0.311528E+01  -0.126890E+01   0.169394E+02   0.514402E-13
 112   0.213553E+01   0.120436E+00   0.311426E+01   0.126273E+01   0.169216E+02  -0.347187E-13
 113   0.212066E+01  -0.119904E+00   0.311325E+01  -0.125665E+01   0.169042E+02   0.389089E-13
 114   0.210607E+01   0.119380E+00   0.311226E+01   0.125065E+01   0.168870E+02  -0.174810E-12
 115   0.209174E+01  -0.118863E+00   0.311129E+01  -0.124474E+01   0.168702E+02  -0.912027E-13
 116   0.207767E+01   0.118352E+00   0.311034E+01   0.123892E+01   0.168536E+02   0.198911E-13
 117   0.206385E+01  -0.117848E+00   0.310940E+01  -0.123317E+01   0.168373E+02  -0.415388E-13
 118   0.205025E+01   0.117350E+00   0.310848E+01   0.122750E+01   0.168214E+02  -0.479860E-14
 119   0.203688E+01  -0.116859E+00   0.310757E+01  -0.122191E+01   0.168057E+02  -0.670233E-13
 120   0.202372E+01   0.116373E+00   0.310668E+01   0.121639E+01   0.167902E+02   0.549532E-13
 121   0.201075E+01  -0.115894E+00   0.310580E+01  -0.121095E+01   0.167751E+02  -0.618715E-13
 122   0.199798E+01   0.115420E+00   0.310494E+01   0.120558E+01   0.167601E+02   0.128149E-12
 123   0.198539E+01  -0.114952E+00   0.310409E+01  -0.120028E+01   0.167455E+02  -0.187842E-12
 124   0.197297E+01   0.114490E+00   0.310325E+01   0.119505E+01   0.167310E+02  -0.462490E-13
 125   0.196071E+01  -0.114033E+00   0.310243E+01  -0.118988E+01   0.167168E+02  -0.370542E-13
 126   0.194861E+01   0.113582E+00   0.310162E+01   0.118478E+01   0.167029E+02  -0.606154E-13
 127   0.193666E+01  -0.113136E+00   0.310082E+01  -0.117975E+01   0.166892E+02   0.135852E-12
 128   0.192485E+01   0.112696E+00   0.310004E+01   0.117478E+01   0.166756E+02   0.145234E-13
 129   0.191318E+01  -0.112260E+00   0.309927E+01  -0.116987E+01   0.166623E+02  -0.130543E-12
 130   0.190163E+01   0.111829E+00   0.309850E+01   0.116502E+01   0.166492E+02  -0.160660E-12
 131   0.189021E+01  -0.111404E+00   0.309776E+01  -0.116023E+01   0.166364E+02   0.306757E-13
 132   0.187891E+01   0.110983E+00   0.309702E+01   0.115550E+01   0.166237E+02   0.173387E-12
 133   0.186771E+01  -0.110567E+00   0.309629E+01  -0.115083E+01   0.166112E+02   0.664149E-13
 134   0.185662E+01   0.110155E+00   0.309558E+01   0.114621E+01   0.165989E+02   0.103440E-12
 135   0.184563E+01  -0.109748E+00   0.309487E+01  -0.114165E+01   0.165867E+02  -0.528434E-13
 136   0.183473E+01   0.109346E+00   0.309418E+01   0.113714E+01   0.165748E+02   0.275188E-12
 137   0.182392E+01  -0.108948E+00   0.309349E+01  -0.113269E+01   0.165631E+02   0.915658E-13
 138   0.181320E+01   0.108554E+00   0.309282E+01   0.112828E+01   0.165515E+02  -0.425593E-13
 139   0.180256E+01  -0.108164E+00   0.309215E+01  -0.112393E+01   0.165401E+02  -0.449930E-13
 140   0.179199E+01   0.107779E+00   0.309150E+01   0.111962E+01   0.165288E+02   0.668271E-14
 141   0.178150E+01  -0.107398E+00   0.309085E+01  -0.111537E+01   0.165177E+02   0.134665E-12
 142   0.177107E+01   0.107021E+00   0.309021E+01   0.111116E+01   0.165068E+02  -0.145626E-12
 143   0.176071E+01  -0.106647E+00   0.308958E+01  -0.110700E+01   0.164960E+02   0.668172E-13
 144   0.175041E+01   0.106278E+00   0.308896E+01   0.110289E+01   0.164854E+02  -0.110966E-12
 145   0.174016E+01  -0.105912E+00   0.308835E+01  -0.109882E+01   0.164750E+02  -0.192395E-12
 146   0.172997E+01   0.105550E+00   0.308775E+01   0.109479E+01   0.164646E+02   0.231402E-12
 147   0.171984E+01  -0.105192E+00   0.308716E+01  -0.109081E+01   0.164545E+02   0.235808E-13
 148   0.170975E+01   0.104838E+00   0.308657E+01   0.108688E+01   0.164444E+02   0.596537E-13
 149   0.169970E+01  -0.104487E+00   0.308599E+01  -0.108298E+01   0.164345E+02   0.169256E-12
 150   0.168970E+01   0.104139E+00   0.308542E+01   0.107913E+01   0.164248E+02   0.690350E-13
 151   0.167974E+01  -0.103795E+00   0.308485E+01  -0.107531E+01   0.164151E+02  -0.562309E-12
 152   0.166982E+01   0.103454E+00   0.308430E+01   0.107154E+01   0.164056E+02  -0.121309E-12
 153   0.165993E+01  -0.103117E+00   0.308375E+01  -0.106781E+01   0.163963E+02  -0.218439E-12
 154   0.165007E+01   0.102783E+00   0.308321E+01   0.106411E+01   0.163870E+02  -0.141406E-12
 155   0.164025E+01  -0.102452E+00   0.308267E+01  -0.106045E+01   0.163779E+02   0.905747E-13
 156   0.163046E+01   0.102124E+00   0.308214E+01   0.105683E+01   0.163689E+02  -0.134410E-12
 157   0.162070E+01  -0.101800E+00   0.308162E+01  -0.105325E+01   0.163600E+02  -0.269977E-12
 158   0.161096E+01   0.101478E+00   0.308111E+01   0.104970E+01   0.163512E+02   0.245337E-12
 159   0.160125E+01  -0.101160E+00   0.308060E+01  -0.104619E+01   0.163425E+02   0.165841E-13
 160   0.159156E+01   0.100845E+00   0.308010E+01   0.104271E+01   0.163340E+02   0.105010E-12
 161   0.158189E+01  -0.100532E+00   0.307960E+01  -0.103927E+01   0.163255E+02   0.157588E-12
 162   0.157224E+01   0.100222E+00   0.307911E+01   0.103586E+01   0.163172E+02  -0.105913E-12
 163   0.156262E+01  -0.999156E-01   0.307863E+01  -0.103248E+01   0.163090E+02  -0.182131E-13
 164   0.155301E+01   0.996116E-01   0.307815E+01   0.102914E+01   0.163008E+02   0.294034E-12
 165   0.154341E+01  -0.993103E-01   0.307768E+01  -0.102583E+01   0.162928E+02  -0.176586E-12
 166   0.153384E+01   0.990118E-01   0.307721E+01   0.102255E+01   0.162848E+02   0.370591E-13
 167   0.152427E+01  -0.987159E-01   0.307675E+01  -0.101930E+01   0.162770E+02  -0.718808E-14
 168   0.151472E+01   0.984227E-01   0.307630E+01   0.101608E+01   0.162693E+02   0.213302E-12
 169   0.150518E+01  -0.981321E-01   0.307585E+01  -0.101290E+01   0.162616E+02   0.175414E-12
 170   0.149566E+01   0.978440E-01   0.307540E+01   0.100974E+01   0.162541E+02   0.227119E-12
 171   0.148614E+01  -0.975585E-01   0.307496E+01  -0.100661E+01   0.162466E+02   0.153084E-13
 172   0.147663E+01   0.972754E-01   0.307453E+01   0.100351E+01   0.162392E+02   0.691773E-13
 173   0.146713E+01  -0.969948E-01   0.307410E+01  -0.100044E+01   0.162319E+02   0.258560E-12
 174   0.145763E+01   0.967166E-01   0.307367E+01   0.997394E+00   0.162247E+02   0.312399E-12
 175   0.144815E+01  -0.964408E-01   0.307325E+01  -0.994377E+00   0.162176E+02  -0.811394E-13
 176   0.143867E+01   0.961673E-01   0.307284E+01   0.991388E+00   0.162105E+02   0.167622E-12
 177   0.142919E+01  -0.958962E-01   0.307243E+01  -0.988426E+00   0.162036E+02   0.385826E-12
 178   0.141972E+01   0.956273E-01   0.307202E+01   0.985490E+00   0.161967E+02   0.830922E-13
 179   0.141025E+01  -0.953607E-01   0.307162E+01  -0.982580E+00   0.161899E+02  -0.157706E-12
 180   0.140078E+01   0.950962E-01   0.307122E+01   0.979696E+00   0.161832E+02   0.212012E-12
 181   0.139132E+01  -0.948340E-01   0.307083E+01  -0.976836E+00   0.161765E+02   0.228458E-12
 182   0.138186E+01   0.945739E-01   0.307044E+01   0.974002E+00   0.161699E+02   0.404122E-12
 183   0.137239E+01  -0.943160E-01   0.307006E+01  -0.971192E+00   0.161634E+02   0.410044E-12
 184   0.136293E+01   0.940602E-01   0.306968E+01   0.968406E+00   0.161570E+02  -0.226422E-12
 185   0.135347E+01  -0.938064E-01   0.306930E+01  -0.965644E+00   0.161506E+02   0.506021E-12
 186   0.134401E+01   0.935547E-01   0.306893E+01   0.962905E+00   0.161443E+02   0.200830E-12
 187   0.133455E+01  -0.933049E-01   0.306857E+01  -0.960189E+00   0.161381E+02  -0.490261E-13
 188   0.132509E+01   0.930572E-01   0.306820E+01   0.957496E+00   0.161320E+02   0.591729E-13
 189   0.131562E+01  -0.928114E-01   0.306784E+01  -0.954826E+00   0.161259E+02   0.545720E-12
 190   0.130615E+01   0.925676E-01   0.306749E+01   0.952178E+00   0.161199E+02   0.132226E-12
 191   0.129668E+01  -0.923257E-01   0.306713E+01  -0.949551E+00   0.161139E+02   0.250592E-12
 192   0.128720E+01   0.920857E-01   0.306678E+01   0.946946E+00   0.161080E+02  -0.153280E-12
 193   0.127773E+01  -0.918475E-01   0.306644E+01  -0.944363E+00   0.161022E+02  -0.141264E-12
 194   0.126824E+01   0.916112E-01   0.306610E+01   0.941800E+00   0.160964E+02   0.705649E-12
 195   0.125876E+01  -0.913766E-01   0.306576E+01  -0.939258E+00   0.160907E+02   0.133340E-12
 196   0.124927E+01   0.911439E-01   0.306543E+01   0.936736E+00   0.160850E+02   0.430451E-13
 197   0.123977E+01  -0.909130E-01   0.306509E+01  -0.934235E+00   0.160794E+02  -0.671254E-12
 198   0.123027E+01   0.906838E-01   0.306477E+01   0.931754E+00   0.160739E+02  -0.423640E-12
 199   0.122076E+01  -0.904563E-01   0.306444E+01  -0.929292E+00   0.160684E+02  -0.201315E-13
 200   0.121125E+01   0.902305E-01   0.306412E+01   0.926849E+00   0.160630E+02   0.194790E-14


==> results/case4/A_2_0_3to200_0_15000/chisquare/5000sim/real_ALMl1l2.dat <==
   2   2  -0.294501E+01   0.177795E+04   0.404579E+00   0.650642E+01   0.127280E+02   0.113059E+03   0.469080E+03   0.344188E+04
   3   3   0.290781E+01   0.788801E+03  -0.451225E+00   0.537111E+01  -0.865627E+01   0.651639E+02  -0.192749E+03   0.120881E+04
   4   4   0.449781E+01   0.468243E+03   0.485554E+00   0.526908E+01   0.774331E+01   0.608760E+02   0.154051E+03   0.105511E+04
   5   5  -0.251396E+01   0.296201E+03  -0.632094E+00   0.542390E+01  -0.124702E+02   0.790772E+02  -0.330170E+03   0.202568E+04
   6   6  -0.177171E+01   0.194592E+03   0.311280E+00   0.438323E+01   0.324382E+01   0.406949E+02   0.321231E+02   0.593622E+03
   7   7  -0.379504E+00   0.142521E+03  -0.413866E+00   0.447318E+01  -0.660329E+01   0.496548E+02  -0.141310E+03   0.984739E+03
   8   8   0.113305E+01   0.105581E+03   0.343498E+00   0.402952E+01   0.416035E+01   0.327494E+02   0.544263E+02   0.386589E+03
   9   9   0.172273E+00   0.825897E+02  -0.332473E+00   0.421343E+01  -0.420236E+01   0.365855E+02  -0.566723E+02   0.462918E+03
  10  10  -0.413208E+00   0.678224E+02   0.365371E+00   0.400480E+01   0.394947E+01   0.315147E+02   0.449728E+02   0.372527E+03
  11  11   0.454496E+00   0.567174E+02  -0.379798E+00   0.401962E+01  -0.508006E+01   0.337525E+02  -0.780250E+02   0.443473E+03
  12  12  -0.484561E+00   0.479098E+02   0.406043E+00   0.384485E+01   0.532604E+01   0.309446E+02   0.812843E+02   0.404559E+03
  13  13  -0.178729E-01   0.402454E+02  -0.315206E+00   0.383980E+01  -0.451590E+01   0.310471E+02  -0.762699E+02   0.419178E+03
  14  14   0.640801E+00   0.360237E+02   0.322481E+00   0.372728E+01   0.420397E+01   0.287098E+02   0.651717E+02   0.365538E+03
  15  15   0.322240E-01   0.314835E+02  -0.453549E+00   0.437948E+01  -0.900976E+01   0.547443E+02  -0.227285E+03   0.130833E+04
  16  16   0.380562E-01   0.277336E+02   0.321481E+00   0.358975E+01   0.360473E+01   0.244560E+02   0.429992E+02   0.238776E+03
  17  17  -0.376520E+00   0.252584E+02  -0.327103E+00   0.383150E+01  -0.495179E+01   0.341406E+02  -0.101702E+03   0.578747E+03
  18  18  -0.179587E+00   0.226602E+02   0.262179E+00   0.378476E+01   0.410330E+01   0.320547E+02   0.783442E+02   0.480284E+03
  19  19  -0.508951E+00   0.206135E+02  -0.217123E+00   0.346516E+01  -0.261062E+01   0.223265E+02  -0.335827E+02   0.209268E+03
  20  20   0.578541E+00   0.188308E+02   0.264758E+00   0.351935E+01   0.347181E+01   0.261816E+02   0.557890E+02   0.334086E+03
  21  21  -0.324370E+00   0.173080E+02  -0.276629E+00   0.354314E+01  -0.283412E+01   0.237641E+02  -0.332388E+02   0.234725E+03
  22  22  -0.265221E+00   0.167110E+02   0.288570E+00   0.363202E+01   0.338397E+01   0.253408E+02   0.431964E+02   0.259122E+03
  23  23  -0.272550E+00   0.150345E+02  -0.270387E+00   0.351863E+01  -0.372681E+01   0.258783E+02  -0.577768E+02   0.311499E+03
  24  24  -0.430753E-01   0.141073E+02   0.332141E+00   0.338147E+01   0.333456E+01   0.206666E+02   0.358880E+02   0.183673E+03
  25  25  -0.197714E+00   0.133184E+02  -0.270634E+00   0.349791E+01  -0.310291E+01   0.238826E+02  -0.407950E+02   0.254048E+03
  26  26   0.204014E+00   0.125230E+02   0.233822E+00   0.328619E+01   0.249938E+01   0.193180E+02   0.269659E+02   0.162521E+03
  27  27  -0.229258E+00   0.117564E+02  -0.221955E+00   0.337957E+01  -0.207164E+01   0.201549E+02  -0.196390E+02   0.170419E+03
  28  28   0.792517E-01   0.109733E+02   0.210910E+00   0.353744E+01   0.279414E+01   0.251360E+02   0.451981E+02   0.293201E+03
  29  29   0.201701E+00   0.102789E+02  -0.219157E+00   0.337945E+01  -0.267491E+01   0.220406E+02  -0.363647E+02   0.222129E+03
  30  30  -0.502498E-01   0.997973E+01   0.183607E+00   0.362347E+01   0.251952E+01   0.268678E+02   0.446192E+02   0.339543E+03
  31  31  -0.243604E-01   0.948054E+01  -0.211381E+00   0.331508E+01  -0.196368E+01   0.186279E+02  -0.178758E+02   0.141244E+03
  32  32   0.132249E+00   0.890286E+01   0.289818E+00   0.348618E+01   0.344504E+01   0.234494E+02   0.466054E+02   0.250798E+03
  33  33  -0.162878E-01   0.884954E+01  -0.139855E+00   0.341622E+01  -0.153910E+01   0.221649E+02  -0.207423E+02   0.219062E+03
  34  34  -0.385672E-01   0.817427E+01   0.140177E+00   0.320095E+01   0.166028E+01   0.184859E+02   0.220718E+02   0.160894E+03
  35  35   0.480734E-01   0.779946E+01  -0.134647E+00   0.335432E+01  -0.127275E+01   0.200340E+02  -0.129208E+02   0.168264E+03
  36  36  -0.305366E+00   0.766347E+01   0.184618E+00   0.333757E+01   0.237605E+01   0.221901E+02   0.365770E+02   0.252549E+03
  37  37  -0.749415E-01   0.734430E+01  -0.205016E+00   0.321375E+01  -0.182790E+01   0.175551E+02  -0.168829E+02   0.130769E+03
  38  38   0.517430E-01   0.710749E+01   0.284214E+00   0.327927E+01   0.297734E+01   0.191197E+02   0.316254E+02   0.160696E+03
  39  39  -0.168774E+00   0.687065E+01  -0.256165E+00   0.322030E+01  -0.243475E+01   0.181459E+02  -0.260042E+02   0.149494E+03
  40  40   0.728427E-01   0.653500E+01   0.934139E-01   0.318728E+01   0.924223E+00   0.181008E+02   0.902919E+01   0.149695E+03
  41  41  -0.734036E-01   0.633965E+01  -0.214988E+00   0.324204E+01  -0.217890E+01   0.183859E+02  -0.237310E+02   0.147521E+03
  42  42   0.509885E-01   0.610019E+01   0.181349E+00   0.326524E+01   0.184401E+01   0.190644E+02   0.186475E+02   0.160158E+03
  43  43   0.827857E-01   0.589699E+01  -0.219899E+00   0.318282E+01  -0.218466E+01   0.174362E+02  -0.218064E+02   0.135078E+03
  44  44   0.494717E-01   0.580493E+01   0.183513E+00   0.329763E+01   0.177328E+01   0.194039E+02   0.173962E+02   0.161149E+03
  45  45   0.691640E-01   0.565099E+01  -0.112696E+00   0.304547E+01  -0.958701E+00   0.154395E+02  -0.838879E+01   0.105626E+03
  46  46   0.113797E+00   0.542771E+01   0.202499E+00   0.344423E+01   0.265066E+01   0.241463E+02   0.424952E+02   0.286963E+03
  47  47   0.460099E-01   0.529789E+01  -0.213980E+00   0.319019E+01  -0.228195E+01   0.182024E+02  -0.272405E+02   0.161501E+03
  48  48   0.162254E-01   0.516261E+01   0.154811E+00   0.329461E+01   0.190745E+01   0.194656E+02   0.249202E+02   0.169945E+03
  49  49   0.364482E-01   0.510267E+01  -0.252295E+00   0.342689E+01  -0.332054E+01   0.239056E+02  -0.482038E+02   0.269840E+03
  50  50   0.166197E-01   0.488105E+01   0.125374E+00   0.322556E+01   0.167868E+01   0.195594E+02   0.259241E+02   0.192990E+03
  51  51  -0.873569E-01   0.483804E+01  -0.219441E+00   0.320207E+01  -0.214420E+01   0.180232E+02  -0.227666E+02   0.148738E+03
  52  52   0.278243E-01   0.464323E+01   0.197998E+00   0.325434E+01   0.177346E+01   0.182915E+02   0.151281E+02   0.140280E+03
  53  53   0.409864E-01   0.453417E+01  -0.142614E+00   0.321144E+01  -0.126071E+01   0.180829E+02  -0.122491E+02   0.143891E+03
  54  54   0.738053E-01   0.443693E+01   0.126122E+00   0.320639E+01   0.137827E+01   0.180732E+02   0.174182E+02   0.147502E+03
  55  55   0.567640E-01   0.432367E+01  -0.181326E+00   0.322474E+01  -0.174658E+01   0.181520E+02  -0.152475E+02   0.145362E+03
  56  56   0.482324E-01   0.420627E+01   0.192635E+00   0.324766E+01   0.198388E+01   0.186402E+02   0.230508E+02   0.157363E+03
  57  57  -0.808426E-01   0.418795E+01  -0.224492E+00   0.325483E+01  -0.245571E+01   0.196111E+02  -0.308070E+02   0.185697E+03
  58  58  -0.188147E-02   0.407062E+01   0.182668E+00   0.330931E+01   0.194898E+01   0.199793E+02   0.214693E+02   0.176744E+03
  59  59  -0.330124E-01   0.395860E+01  -0.243186E+00   0.342073E+01  -0.314585E+01   0.228937E+02  -0.443884E+02   0.242738E+03
  60  60   0.326569E-01   0.391172E+01   0.163194E+00   0.327724E+01   0.208285E+01   0.195726E+02   0.262293E+02   0.170180E+03
  61  61  -0.339789E-01   0.384775E+01  -0.131852E+00   0.316300E+01  -0.897301E+00   0.175472E+02  -0.430286E+01   0.139226E+03
  62  62   0.183064E-01   0.383039E+01   0.211694E+00   0.322358E+01   0.208393E+01   0.181585E+02   0.215438E+02   0.144405E+03
  63  63   0.257585E-01   0.373851E+01  -0.231017E+00   0.341990E+01  -0.306303E+01   0.233399E+02  -0.452551E+02   0.259462E+03
  64  64   0.580363E-01   0.363999E+01   0.105141E+00   0.322703E+01   0.136172E+01   0.187033E+02   0.190581E+02   0.164484E+03
  65  65  -0.394060E-01   0.362046E+01  -0.110561E+00   0.308289E+01  -0.951581E+00   0.155691E+02  -0.749341E+01   0.104957E+03
  66  66  -0.125253E-01   0.350712E+01   0.135911E+00   0.316928E+01   0.153373E+01   0.173315E+02   0.170533E+02   0.131152E+03
  67  67   0.173993E-01   0.348522E+01  -0.200789E+00   0.326684E+01  -0.242926E+01   0.205287E+02  -0.334832E+02   0.211199E+03
  68  68  -0.124420E-01   0.332607E+01   0.861504E-01   0.294077E+01   0.773220E+00   0.140401E+02   0.708299E+01   0.908531E+02
  69  69   0.279248E-01   0.335451E+01  -0.177733E+00   0.325000E+01  -0.193797E+01   0.188796E+02  -0.233680E+02   0.160872E+03
  70  70  -0.887085E-02   0.328415E+01   0.204962E+00   0.325354E+01   0.214674E+01   0.190125E+02   0.242492E+02   0.164543E+03
  71  71  -0.551707E-01   0.323116E+01  -0.149974E+00   0.315273E+01  -0.123787E+01   0.171849E+02  -0.113716E+02   0.133092E+03
  72  72  -0.359603E-01   0.312731E+01   0.157994E+00   0.325839E+01   0.212602E+01   0.197362E+02   0.278188E+02   0.178363E+03
  73  73  -0.319452E-02   0.312390E+01  -0.158611E+00   0.318277E+01  -0.191636E+01   0.183887E+02  -0.248876E+02   0.161455E+03
  74  74   0.287048E-01   0.309173E+01   0.158730E+00   0.306572E+01   0.151305E+01   0.154978E+02   0.143153E+02   0.104493E+03
  75  75  -0.110055E-01   0.307230E+01  -0.201734E+00   0.323431E+01  -0.227329E+01   0.192075E+02  -0.266295E+02   0.166401E+03
  76  76   0.196953E-01   0.297719E+01   0.991330E-01   0.308373E+01   0.962470E+00   0.161467E+02   0.107329E+02   0.118348E+03
  77  77   0.156038E-02   0.299127E+01  -0.101813E+00   0.315851E+01  -0.768736E+00   0.178511E+02  -0.471819E+01   0.153522E+03
  78  78   0.290552E-01   0.292234E+01   0.168885E+00   0.318695E+01   0.189757E+01   0.184998E+02   0.236867E+02   0.164766E+03
  79  79  -0.761839E-01   0.286890E+01  -0.118796E+00   0.314921E+01  -0.125485E+01   0.175174E+02  -0.149027E+02   0.143995E+03
  80  80  -0.396108E-01   0.286473E+01   0.115482E+00   0.321324E+01   0.127735E+01   0.177561E+02   0.152029E+02   0.138219E+03
  81  81  -0.466986E-01   0.283640E+01  -0.224476E+00   0.334737E+01  -0.288693E+01   0.214667E+02  -0.385661E+02   0.217074E+03
  82  82   0.191820E-03   0.280488E+01   0.165153E+00   0.311431E+01   0.205563E+01   0.179758E+02   0.286161E+02   0.173810E+03
  83  83  -0.117199E-01   0.277282E+01  -0.164328E+00   0.306645E+01  -0.160778E+01   0.154707E+02  -0.154871E+02   0.104960E+03
  84  84   0.386700E-01   0.274795E+01   0.254462E+00   0.332300E+01   0.284760E+01   0.200062E+02   0.329250E+02   0.173304E+03
  85  85  -0.339092E-01   0.274826E+01  -0.174894E+00   0.318076E+01  -0.225500E+01   0.194659E+02  -0.317380E+02   0.193603E+03
  86  86  -0.419542E-01   0.262802E+01   0.130118E+00   0.313602E+01   0.136425E+01   0.175954E+02   0.163105E+02   0.147645E+03
  87  87  -0.375537E-01   0.263795E+01  -0.176381E+00   0.320159E+01  -0.181006E+01   0.185245E+02  -0.212548E+02   0.162907E+03
  88  88   0.155658E-01   0.260004E+01   0.196507E+00   0.327584E+01   0.219176E+01   0.201564E+02   0.290790E+02   0.193867E+03
  89  89   0.482952E-02   0.252735E+01  -0.170994E+00   0.323033E+01  -0.222860E+01   0.196438E+02  -0.307427E+02   0.187136E+03
  90  90  -0.402916E-01   0.253648E+01   0.126840E+00   0.314076E+01   0.142382E+01   0.171470E+02   0.166357E+02   0.133977E+03
  91  91  -0.679383E-02   0.253532E+01  -0.631430E-01   0.312748E+01  -0.597979E+00   0.162739E+02  -0.578723E+01   0.113782E+03
  92  92   0.354864E-02   0.252222E+01   0.105057E+00   0.309283E+01   0.895008E+00   0.158924E+02   0.713250E+01   0.110890E+03
  93  93   0.143182E-01   0.248464E+01  -0.107774E+00   0.302139E+01  -0.103712E+01   0.150484E+02  -0.100578E+02   0.101234E+03
  94  94   0.786103E-02   0.246948E+01   0.815916E-01   0.302294E+01   0.765741E+00   0.151041E+02   0.660834E+01   0.101491E+03
  95  95   0.224013E-01   0.246483E+01  -0.202632E+00   0.322567E+01  -0.198183E+01   0.195431E+02  -0.226538E+02   0.188823E+03
  96  96  -0.294269E-01   0.241912E+01   0.453693E-01   0.307654E+01   0.365433E+00   0.156004E+02   0.304186E+01   0.105870E+03
  97  97  -0.290665E-01   0.240007E+01  -0.121941E+00   0.314429E+01  -0.172684E+01   0.183412E+02  -0.241285E+02   0.168991E+03
  98  98  -0.151930E-01   0.241620E+01   0.185859E+00   0.327684E+01   0.192510E+01   0.194530E+02   0.214395E+02   0.163798E+03
  99  99   0.277527E-01   0.233235E+01  -0.122663E+00   0.316480E+01  -0.111373E+01   0.172596E+02  -0.110288E+02   0.131865E+03
 100 100  -0.498850E-01   0.235053E+01   0.118921E+00   0.318283E+01   0.146086E+01   0.178663E+02   0.188194E+02   0.146199E+03
 101 101   0.471974E-01   0.235115E+01  -0.141452E+00   0.312021E+01  -0.138771E+01   0.164114E+02  -0.137198E+02   0.119154E+03
 102 102   0.228205E-01   0.233010E+01   0.928850E-01   0.317241E+01   0.734570E+00   0.172340E+02   0.373588E+01   0.135484E+03
 103 103   0.636162E-02   0.224904E+01  -0.106163E+00   0.323043E+01  -0.133161E+01   0.202364E+02  -0.202272E+02   0.205982E+03
 104 104   0.243233E-01   0.224741E+01   0.561080E-01   0.306226E+01   0.363920E+00   0.154181E+02   0.168897E+01   0.103925E+03
 105 105  -0.281967E-01   0.225612E+01  -0.959019E-01   0.305681E+01  -0.930031E+00   0.154975E+02  -0.913712E+01   0.108336E+03
 106 106   0.429787E-01   0.225152E+01   0.114052E+00   0.298319E+01   0.888697E+00   0.146592E+02   0.671527E+01   0.990137E+02
 107 107  -0.147586E-01   0.221145E+01  -0.171265E+00   0.325167E+01  -0.168607E+01   0.189261E+02  -0.174630E+02   0.156983E+03
 108 108   0.328905E-01   0.216629E+01   0.142021E+00   0.317071E+01   0.137572E+01   0.188048E+02   0.177184E+02   0.181149E+03
 109 109   0.122078E-01   0.217077E+01  -0.119317E+00   0.332177E+01  -0.207891E+01   0.220241E+02  -0.400753E+02   0.265702E+03
 110 110   0.340992E-01   0.216063E+01   0.114401E+00   0.309283E+01   0.126113E+01   0.168611E+02   0.160567E+02   0.140450E+03
 111 111  -0.243099E-02   0.216401E+01  -0.779694E-01   0.314010E+01  -0.168112E+01   0.207813E+02  -0.402337E+02   0.281711E+03
 112 112  -0.139407E-01   0.213386E+01   0.105483E+00   0.320978E+01   0.123597E+01   0.197869E+02   0.211176E+02   0.202355E+03
 113 113  -0.159193E-01   0.211396E+01  -0.123897E+00   0.303686E+01  -0.840027E+00   0.156564E+02  -0.503957E+01   0.114890E+03
 114 114   0.530822E-01   0.207015E+01   0.106404E+00   0.324225E+01   0.116611E+01   0.205144E+02   0.178624E+02   0.225911E+03
 115 115  -0.498544E-02   0.209295E+01  -0.149608E+00   0.308656E+01  -0.154598E+01   0.165544E+02  -0.173918E+02   0.127776E+03
 116 116   0.179759E-01   0.209223E+01   0.116802E+00   0.310489E+01   0.166228E+01   0.173000E+02   0.229901E+02   0.149816E+03
 117 117  -0.588142E-01   0.210091E+01  -0.999284E-01   0.305531E+01  -0.111672E+01   0.162424E+02  -0.126004E+02   0.126014E+03
 118 118   0.446808E-02   0.201644E+01   0.412995E-01   0.307653E+01   0.593942E+00   0.160707E+02   0.746430E+01   0.115450E+03
 119 119   0.158893E-01   0.201742E+01  -0.886303E-01   0.311589E+01  -0.885621E+00   0.168044E+02  -0.990585E+01   0.129538E+03
 120 120  -0.768004E-02   0.205647E+01   0.887739E-01   0.301005E+01   0.693711E+00   0.150173E+02   0.546661E+01   0.100198E+03
 121 121  -0.118997E-01   0.201581E+01  -0.536610E-01   0.310725E+01  -0.592053E+00   0.175392E+02  -0.103939E+02   0.162717E+03
 122 122   0.251735E-01   0.200691E+01   0.118982E+00   0.291246E+01   0.111037E+01   0.136738E+02   0.107288E+02   0.880453E+02
 123 123   0.136230E-01   0.197395E+01  -0.134888E+00   0.306144E+01  -0.143861E+01   0.158101E+02  -0.149057E+02   0.113941E+03
 124 124   0.477100E-02   0.197854E+01   0.125358E+00   0.309854E+01   0.113792E+01   0.168768E+02   0.119787E+02   0.136852E+03
 125 125  -0.766084E-02   0.196330E+01  -0.153117E+00   0.319240E+01  -0.160056E+01   0.179841E+02  -0.172016E+02   0.144710E+03
 126 126   0.178253E-01   0.197681E+01   0.669842E-01   0.311870E+01   0.710925E+00   0.165383E+02   0.779514E+01   0.122824E+03
 127 127   0.224963E-01   0.195206E+01  -0.640123E-01   0.305352E+01  -0.112941E+01   0.173349E+02  -0.200534E+02   0.169122E+03
 128 128   0.990141E-02   0.192925E+01   0.193145E+00   0.307879E+01   0.177228E+01   0.161062E+02   0.162762E+02   0.115837E+03
 129 129   0.256901E-01   0.186127E+01  -0.126140E+00   0.318782E+01  -0.189910E+01   0.190037E+02  -0.276504E+02   0.173880E+03
 130 130   0.193351E-01   0.191250E+01   0.146790E+00   0.307413E+01   0.153611E+01   0.166733E+02   0.172559E+02   0.131075E+03
 131 131  -0.104559E-01   0.187357E+01  -0.415416E-01   0.310308E+01  -0.457584E+00   0.166909E+02  -0.449156E+01   0.126111E+03
 132 132  -0.199308E-01   0.187831E+01   0.135390E+00   0.326380E+01   0.139377E+01   0.191093E+02   0.138230E+02   0.157723E+03
 133 133   0.385758E-02   0.185121E+01  -0.901952E-01   0.313523E+01  -0.999858E+00   0.168238E+02  -0.107497E+02   0.124523E+03
 134 134  -0.446324E-02   0.186624E+01   0.153065E+00   0.325903E+01   0.177027E+01   0.203902E+02   0.204375E+02   0.203872E+03
 135 135  -0.831470E-02   0.185212E+01  -0.148646E+00   0.312391E+01  -0.141578E+01   0.172746E+02  -0.125944E+02   0.147465E+03
 136 136  -0.554553E-01   0.181884E+01   0.146678E+00   0.313000E+01   0.152172E+01   0.166572E+02   0.166734E+02   0.124299E+03
 137 137  -0.132023E-01   0.181314E+01  -0.131183E+00   0.307954E+01  -0.939853E+00   0.166276E+02  -0.659232E+01   0.131162E+03
 138 138   0.153713E-01   0.179695E+01   0.146908E+00   0.313268E+01   0.184398E+01   0.179273E+02   0.241730E+02   0.159768E+03
 139 139  -0.858007E-02   0.184641E+01  -0.165460E+00   0.323038E+01  -0.169409E+01   0.183761E+02  -0.190742E+02   0.148417E+03
 140 140  -0.781694E-03   0.179073E+01   0.133856E+00   0.304520E+01   0.110440E+01   0.154183E+02   0.101942E+02   0.108716E+03
 141 141  -0.608829E-02   0.178256E+01  -0.117802E+00   0.294740E+01  -0.106350E+01   0.138060E+02  -0.933010E+01   0.842515E+02
 142 142  -0.206234E-01   0.176674E+01   0.994049E-01   0.311110E+01   0.888239E+00   0.161545E+02   0.823037E+01   0.117643E+03
 143 143   0.527118E-02   0.176468E+01  -0.100994E+00   0.316005E+01  -0.135572E+01   0.174115E+02  -0.176787E+02   0.138665E+03
 144 144  -0.174041E-01   0.173509E+01   0.136260E+00   0.307889E+01   0.135750E+01   0.159667E+02   0.133757E+02   0.116922E+03
 145 145   0.419708E-01   0.173089E+01  -0.118816E+00   0.316601E+01  -0.133150E+01   0.173456E+02  -0.159779E+02   0.137498E+03
 146 146   0.853795E-02   0.172543E+01   0.119142E+00   0.307294E+01   0.121133E+01   0.167447E+02   0.133788E+02   0.137513E+03
 147 147  -0.955429E-02   0.170604E+01  -0.132873E+00   0.307438E+01  -0.125649E+01   0.160497E+02  -0.124532E+02   0.117975E+03
 148 148   0.103098E-01   0.169970E+01   0.971535E-01   0.306657E+01   0.107526E+01   0.169727E+02   0.134791E+02   0.143318E+03
 149 149  -0.665209E-01   0.169352E+01  -0.992566E-01   0.329045E+01  -0.897761E+00   0.198460E+02  -0.972121E+01   0.178060E+03
 150 150  -0.345966E-01   0.166910E+01   0.164016E+00   0.297252E+01   0.181107E+01   0.151731E+02   0.212792E+02   0.117963E+03
 151 151  -0.133167E-02   0.167627E+01  -0.820644E-01   0.310448E+01  -0.767122E+00   0.162970E+02  -0.889814E+01   0.120173E+03
 152 152   0.598618E-01   0.167010E+01   0.909013E-01   0.299774E+01   0.649551E+00   0.145067E+02   0.485657E+01   0.923030E+02
 153 153  -0.148501E-01   0.164510E+01  -0.122883E+00   0.305253E+01  -0.105136E+01   0.151602E+02  -0.103230E+02   0.102966E+03
 154 154   0.182281E-01   0.164161E+01   0.179481E+00   0.323085E+01   0.188322E+01   0.195116E+02   0.245109E+02   0.189745E+03
 155 155  -0.121761E-01   0.164489E+01  -0.106096E+00   0.307488E+01  -0.136519E+01   0.165090E+02  -0.167268E+02   0.128251E+03
 156 156  -0.343508E-01   0.160748E+01   0.546876E-01   0.293662E+01   0.590408E+00   0.136371E+02   0.527919E+01   0.829040E+02
 157 157  -0.214891E-01   0.163233E+01  -0.119854E+00   0.307013E+01  -0.126320E+01   0.160126E+02  -0.135594E+02   0.118275E+03
 158 158   0.836073E-02   0.164488E+01   0.964748E-01   0.297970E+01   0.112242E+01   0.154030E+02   0.151056E+02   0.123693E+03
 159 159   0.239918E-01   0.157983E+01  -0.744453E-01   0.302467E+01  -0.722792E+00   0.153770E+02  -0.763398E+01   0.107758E+03
 160 160  -0.221175E-01   0.157535E+01   0.516896E-01   0.314921E+01   0.475050E+00   0.167390E+02   0.328046E+01   0.122231E+03
 161 161   0.771893E-02   0.155312E+01  -0.123147E+00   0.314120E+01  -0.147652E+01   0.177613E+02  -0.199091E+02   0.156704E+03
 162 162   0.155891E-01   0.155913E+01   0.104039E+00   0.314502E+01   0.137309E+01   0.184690E+02   0.196272E+02   0.172990E+03
 163 163   0.657475E-02   0.155378E+01  -0.108637E+00   0.304522E+01  -0.923165E+00   0.155193E+02  -0.752081E+01   0.108968E+03
 164 164  -0.223148E-02   0.154207E+01   0.905055E-01   0.303479E+01   0.103908E+01   0.156489E+02   0.124313E+02   0.114082E+03
 165 165  -0.927415E-02   0.154382E+01  -0.281324E-01   0.308417E+01  -0.411853E+00   0.157371E+02  -0.466818E+01   0.109143E+03
 166 166   0.421931E-02   0.154105E+01   0.145047E+00   0.301727E+01   0.116972E+01   0.149211E+02   0.917809E+01   0.992308E+02
 167 167  -0.434581E-02   0.154874E+01  -0.769754E-01   0.297066E+01  -0.971352E+00   0.146921E+02  -0.119655E+02   0.101678E+03
 168 168   0.122077E-01   0.150721E+01   0.886148E-01   0.294321E+01   0.904764E+00   0.143995E+02   0.989501E+01   0.101213E+03
 169 169   0.584964E-02   0.151672E+01  -0.723871E-01   0.294847E+01  -0.690146E+00   0.138703E+02  -0.656342E+01   0.862556E+02
 170 170   0.193789E-01   0.148624E+01   0.508774E-01   0.290673E+01   0.704664E+00   0.134496E+02   0.799324E+01   0.845132E+02
 171 171   0.125604E-01   0.145565E+01  -0.816438E-01   0.302984E+01  -0.115454E+01   0.159695E+02  -0.160507E+02   0.126210E+03
 172 172  -0.281441E-01   0.148876E+01   0.119648E+00   0.314157E+01   0.126704E+01   0.171722E+02   0.150086E+02   0.133750E+03
 173 173  -0.138688E-01   0.147394E+01  -0.125940E+00   0.305765E+01  -0.138428E+01   0.161046E+02  -0.169540E+02   0.125975E+03
 174 174   0.309960E-03   0.144975E+01   0.875990E-01   0.300860E+01   0.937830E+00   0.147934E+02   0.909844E+01   0.963228E+02
 175 175  -0.972008E-03   0.142728E+01  -0.117812E+00   0.309342E+01  -0.121532E+01   0.172863E+02  -0.122042E+02   0.150693E+03
 176 176  -0.872271E-02   0.143175E+01   0.621286E-01   0.313855E+01   0.674604E+00   0.165582E+02   0.751225E+01   0.119500E+03
 177 177  -0.188648E-01   0.140760E+01  -0.260084E-01   0.307597E+01  -0.366211E+00   0.160017E+02  -0.480486E+01   0.115681E+03
 178 178  -0.208772E-01   0.140255E+01   0.501530E-01   0.308935E+01   0.506254E+00   0.165119E+02   0.697682E+01   0.128961E+03
 179 179   0.204019E-01   0.141673E+01  -0.118660E+00   0.302103E+01  -0.103500E+01   0.148713E+02  -0.913881E+01   0.984312E+02
 180 180   0.352015E-03   0.139535E+01   0.756312E-01   0.302342E+01   0.104631E+01   0.160607E+02   0.156482E+02   0.133622E+03
 181 181  -0.382732E-01   0.137896E+01  -0.844421E-01   0.303556E+01  -0.834431E+00   0.148792E+02  -0.780397E+01   0.962706E+02
 182 182  -0.667062E-02   0.138004E+01   0.127722E+00   0.300367E+01   0.985130E+00   0.147350E+02   0.699055E+01   0.963544E+02
 183 183  -0.107951E-01   0.134955E+01  -0.155435E+00   0.309982E+01  -0.114923E+01   0.167993E+02  -0.748984E+01   0.136288E+03
 184 184   0.244764E-01   0.133459E+01   0.979768E-01   0.307816E+01   0.818651E+00   0.163416E+02   0.577090E+01   0.124670E+03
 185 185   0.399169E-03   0.133668E+01  -0.866366E-01   0.309637E+01  -0.826160E+00   0.167052E+02  -0.660399E+01   0.129692E+03
 186 186   0.172646E-01   0.132606E+01   0.134205E+00   0.314789E+01   0.157084E+01   0.174232E+02   0.199081E+02   0.142561E+03
 187 187  -0.264098E-01   0.132552E+01  -0.887145E-01   0.311459E+01  -0.637925E+00   0.163147E+02  -0.419382E+01   0.115883E+03
 188 188   0.290406E-01   0.134453E+01   0.111936E+00   0.308219E+01   0.106405E+01   0.159311E+02   0.101682E+02   0.111373E+03
 189 189   0.240540E-01   0.132160E+01  -0.112963E+00   0.305976E+01  -0.111003E+01   0.161084E+02  -0.121902E+02   0.121813E+03
 190 190   0.415364E-01   0.134064E+01   0.101337E+00   0.302628E+01   0.120050E+01   0.155567E+02   0.149016E+02   0.117954E+03
 191 191  -0.737858E-02   0.131119E+01  -0.384519E-01   0.315632E+01  -0.457719E+00   0.170208E+02  -0.710292E+01   0.130204E+03
 192 192  -0.811163E-02   0.129253E+01   0.145422E+00   0.299741E+01   0.105320E+01   0.151340E+02   0.536602E+01   0.110797E+03
 193 193   0.329188E-02   0.128782E+01  -0.114991E+00   0.289099E+01  -0.110011E+01   0.133447E+02  -0.997128E+01   0.816821E+02
 194 194   0.301424E-01   0.123875E+01   0.139603E+00   0.317078E+01   0.177884E+01   0.179470E+02   0.223045E+02   0.149814E+03
 195 195   0.128519E-02   0.127841E+01  -0.118390E+00   0.308637E+01  -0.125621E+01   0.174652E+02  -0.175263E+02   0.157816E+03
 196 196   0.181373E-01   0.121474E+01   0.409271E-01   0.309372E+01   0.597115E+00   0.159090E+02   0.765726E+01   0.111476E+03
 197 197   0.308045E-01   0.121555E+01  -0.850227E-01   0.308796E+01  -0.110956E+01   0.162724E+02  -0.135508E+02   0.121489E+03
 198 198   0.165303E-01   0.124751E+01   0.607284E-01   0.310204E+01   0.486918E+00   0.170038E+02   0.438549E+01   0.136632E+03
 199 199  -0.497348E-02   0.121471E+01  -0.904834E-01   0.315005E+01  -0.912637E+00   0.172214E+02  -0.101373E+02   0.132964E+03
 200 200   0.191082E-01   0.121765E+01   0.102690E+00   0.313273E+01   0.126507E+01   0.168865E+02   0.162180E+02   0.130181E+03


==> results/case4/A_2_0_3to200_0_15000/chisquare/50chisq.txt <==
1000	8139.38857	0.692781126	6.50898849	257.69767
2000	1945.67929	0.343715954	4.10846676	190.082383
3000	1769.44833	0.278693971	3.78177545	155.733108
4000	2247.01214	0.14995237	1.7520451	89.5831933
5000	2272.8433	0.158969555	1.63744881	92.4703005
6000	1862.8766	0.138139026	1.33866729	74.9800151
7000	656.539878	0.104941706	1.25174316	57.6243646
8000	578.877098	0.0931360056	1.1503265	49.6258847
9000	285.349135	0.079407583	0.961724643	44.4110404
10000	376.81867	0.0715622774	0.829848684	42.6555152
11000	502.184435	0.0670198492	0.708245229	37.015827
12000	445.151943	0.069867584	0.776399519	37.902594
13000	237.857348	0.0574579544	0.694803951	31.9603701
14000	241.032796	0.0612630103	0.567017251	30.7254733
15000	329.164269	0.0547065747	0.526220026	25.6768588


==> results/case4/A_2_0_3to200_0_15000/chisquare/6000sim/chisqrdat.txt <==
1000	8139.81423	1.82042555	11.0197682	410.867858
2000	1945.87323	0.948125006	6.10912177	277.651674
3000	1769.57614	0.66345501	5.3030926	218.180174
4000	2247.12162	0.43801136	2.95441003	135.096523
5000	2272.91655	0.377059097	2.68090999	126.626361
6000	1862.9305	0.302888383	2.33935824	106.008753
7000	656.581381	0.239568748	2.1445737	83.2243263
8000	578.914206	0.224836296	1.91378355	74.1113522
9000	285.3842	0.205102197	1.6283346	65.8849245
10000	376.856207	0.185458665	1.45619199	61.9156425
11000	502.219218	0.171046649	1.2806543	54.5960643
12000	445.183067	0.160811816	1.31040957	53.4291775
13000	237.887198	0.143838478	1.19284373	46.9757843
14000	241.062118	0.138292469	1.0106388	43.745265
15000	329.192086	0.127595066	0.914184136	37.6687882


==> results/case4/A_2_0_3to200_0_15000/chisquare/6000sim/img_ALMl1l2.dat <==
   2   2   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   3   3   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   4   4   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   5   5   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   6   6   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   7   7   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   8   8   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   9   9   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  10  10   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  11  11   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  12  12   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  13  13   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  14  14   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  15  15   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  16  16   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  17  17   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  18  18   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  19  19   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  20  20   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  21  21   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  22  22   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  23  23   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  24  24   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  25  25   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  26  26   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  27  27   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  28  28   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  29  29   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  30  30   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  31  31   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  32  32   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  33  33   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  34  34   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  35  35   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  36  36   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  37  37   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  38  38   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  39  39   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  40  40   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  41  41   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  42  42   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  43  43   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  44  44   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  45  45   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  46  46   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  47  47   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  48  48   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  49  49   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  50  50   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  51  51   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  52  52   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  53  53   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  54  54   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  55  55   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  56  56   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  57  57   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  58  58   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  59  59   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  60  60   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  61  61   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  62  62   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  63  63   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  64  64   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  65  65   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  66  66   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  67  67   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  68  68   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  69  69   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  70  70   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  71  71   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  72  72   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  73  73   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  74  74   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  75  75   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  76  76   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  77  77   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  78  78   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  79  79   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  80  80   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  81  81   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  82  82   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  83  83   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  84  84   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  85  85   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  86  86   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  87  87   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  88  88   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  89  89   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  90  90   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  91  91   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  92  92   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  93  93   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  94  94   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  95  95   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  96  96   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  97  97   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  98  98   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  99  99   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 100 100   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 101 101   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 102 102   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 103 103   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 104 104   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 105 105   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 106 106   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 107 107   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 108 108   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 109 109   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 110 110   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 111 111   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 112 112   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 113 113   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 114 114   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 115 115   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 116 116   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 117 117   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 118 118   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 119 119   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 120 120   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 121 121   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 122 122   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 123 123   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 124 124   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 125 125   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 126 126   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 127 127   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 128 128   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 129 129   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 130 130   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 131 131   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 132 132   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 133 133   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 134 134   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 135 135   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 136 136   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 137 137   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 138 138   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 139 139   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 140 140   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 141 141   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 142 142   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 143 143   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 144 144   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 145 145   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 146 146   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 147 147   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 148 148   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 149 149   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 150 150   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 151 151   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 152 152   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 153 153   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 154 154   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 155 155   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 156 156   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 157 157   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 158 158   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 159 159   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 160 160   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 161 161   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 162 162   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 163 163   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 164 164   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 165 165   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 166 166   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 167 167   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 168 168   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 169 169   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 170 170   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 171 171   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 172 172   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 173 173   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 174 174   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 175 175   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 176 176   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 177 177   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 178 178   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 179 179   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 180 180   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 181 181   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 182 182   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 183 183   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 184 184   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 185 185   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 186 186   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 187 187   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 188 188   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 189 189   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 190 190   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 191 191   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 192 192   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 193 193   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 194 194   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 195 195   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 196 196   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 197 197   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 198 198   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 199 199   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 200 200   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN


==> results/case4/A_2_0_3to200_0_15000/chisquare/6000sim/moments_new.dat <==
   3   0.835670E+03  -0.484953E+00   0.583673E+01  -0.982503E+01   0.897085E+02   0.392523E-16
   4   0.463496E+03   0.498843E+00   0.545083E+01   0.974520E+01   0.785172E+02   0.117757E-15
   5   0.289579E+03  -0.482805E+00   0.511189E+01  -0.892252E+01   0.680312E+02  -0.785046E-16
   6   0.196339E+03   0.460559E+00   0.484016E+01   0.806637E+01   0.596498E+02  -0.785046E-16
   7   0.141742E+03  -0.438271E+00   0.462411E+01  -0.731863E+01   0.531581E+02  -0.196262E-15
   8   0.107116E+03   0.417620E+00   0.445046E+01   0.669097E+01   0.481091E+02  -0.392523E-15
   9   0.840662E+02  -0.398950E+00   0.430878E+01  -0.616688E+01   0.441250E+02   0.392523E-15
  10   0.678771E+02   0.382185E+00   0.419140E+01   0.572676E+01   0.409279E+02   0.667289E-15
  11   0.562308E+02  -0.367129E+00   0.409280E+01  -0.535370E+01   0.383201E+02  -0.902803E-15
  12   0.475633E+02   0.353567E+00   0.400892E+01   0.503428E+01   0.361607E+02   0.137383E-15
  13   0.408721E+02  -0.341299E+00   0.393677E+01  -0.475807E+01   0.343483E+02   0.174673E-14
  14   0.355919E+02   0.330152E+00   0.387409E+01   0.451699E+01   0.328086E+02   0.510280E-15
  15   0.313568E+02  -0.319979E+00   0.381917E+01  -0.430479E+01   0.314864E+02   0.215888E-15
  16   0.279106E+02   0.310653E+00   0.377066E+01   0.411655E+01   0.303401E+02  -0.392523E-16
  17   0.250681E+02  -0.302069E+00   0.372751E+01  -0.394840E+01   0.293377E+02  -0.115794E-14
  18   0.226937E+02   0.294137E+00   0.368890E+01   0.379723E+01   0.284545E+02   0.502430E-14
  19   0.206873E+02  -0.286782E+00   0.365415E+01  -0.366053E+01   0.276708E+02  -0.255140E-14
  20   0.189734E+02   0.279939E+00   0.362271E+01   0.353627E+01   0.269711E+02   0.243364E-14
  21   0.174948E+02  -0.273553E+00   0.359413E+01  -0.342278E+01   0.263428E+02  -0.153084E-14
  22   0.162091E+02   0.267576E+00   0.356805E+01   0.331867E+01   0.257757E+02   0.235514E-15
  23   0.150832E+02  -0.261968E+00   0.354414E+01  -0.322278E+01   0.252616E+02  -0.130514E-13
  24   0.140907E+02   0.256692E+00   0.352216E+01   0.313413E+01   0.247933E+02  -0.137383E-15
  25   0.132105E+02  -0.251718E+00   0.350188E+01  -0.305190E+01   0.243651E+02  -0.427850E-14
  26   0.124253E+02   0.247019E+00   0.348310E+01   0.297538E+01   0.239722E+02  -0.529906E-14
  27   0.117212E+02  -0.242570E+00   0.346568E+01  -0.290397E+01   0.236104E+02  -0.588785E-14
  28   0.110864E+02   0.238350E+00   0.344946E+01   0.283715E+01   0.232762E+02  -0.588785E-16
  29   0.105115E+02  -0.234340E+00   0.343433E+01  -0.277446E+01   0.229667E+02   0.751682E-14
  30   0.998837E+01   0.230525E+00   0.342019E+01   0.271552E+01   0.226791E+02   0.219813E-14
  31   0.951035E+01  -0.226888E+00   0.340693E+01  -0.265998E+01   0.224114E+02  -0.113047E-13
  32   0.907224E+01   0.223416E+00   0.339448E+01   0.260753E+01   0.221614E+02  -0.504392E-14
  33   0.866963E+01  -0.220098E+00   0.338277E+01  -0.255791E+01   0.219276E+02  -0.904766E-14
  34   0.829874E+01   0.216922E+00   0.337173E+01   0.251088E+01   0.217084E+02   0.730093E-14
  35   0.795627E+01  -0.213879E+00   0.336131E+01  -0.246624E+01   0.215025E+02  -0.137776E-13
  36   0.763936E+01   0.210959E+00   0.335146E+01   0.242378E+01   0.213087E+02  -0.971495E-14
  37   0.734552E+01  -0.208155E+00   0.334213E+01  -0.238336E+01   0.211261E+02   0.105785E-13
  38   0.707254E+01   0.205459E+00   0.333328E+01   0.234480E+01   0.209536E+02  -0.777196E-14
  39   0.681849E+01  -0.202865E+00   0.332487E+01  -0.230798E+01   0.207905E+02  -0.172906E-13
  40   0.658167E+01   0.200366E+00   0.331688E+01   0.227278E+01   0.206360E+02  -0.122663E-14
  41   0.636054E+01  -0.197957E+00   0.330927E+01  -0.223907E+01   0.204895E+02  -0.240126E-13
  42   0.615370E+01   0.195632E+00   0.330202E+01   0.220677E+01   0.203503E+02  -0.183505E-14
  43   0.595992E+01  -0.193387E+00   0.329510E+01  -0.217578E+01   0.202180E+02  -0.108827E-13
  44   0.577807E+01   0.191217E+00   0.328849E+01   0.214602E+01   0.200921E+02  -0.105981E-14
  45   0.560716E+01  -0.189118E+00   0.328217E+01  -0.211740E+01   0.199720E+02  -0.691822E-14
  46   0.544628E+01   0.187086E+00   0.327611E+01   0.208986E+01   0.198574E+02   0.107355E-13
  47   0.529465E+01  -0.185119E+00   0.327032E+01  -0.206334E+01   0.197479E+02  -0.353271E-15
  48   0.515154E+01   0.183211E+00   0.326476E+01   0.203777E+01   0.196433E+02   0.192827E-13
  49   0.501629E+01  -0.181362E+00   0.325942E+01  -0.201310E+01   0.195431E+02   0.108631E-13
  50   0.488831E+01   0.179567E+00   0.325430E+01   0.198928E+01   0.194471E+02  -0.261813E-13
  51   0.476707E+01  -0.177824E+00   0.324937E+01  -0.196626E+01   0.193551E+02  -0.224719E-14
  52   0.465208E+01   0.176131E+00   0.324463E+01   0.194400E+01   0.192668E+02  -0.421668E-13
  53   0.454291E+01  -0.174485E+00   0.324007E+01  -0.192246E+01   0.191820E+02  -0.433738E-14
  54   0.443913E+01   0.172884E+00   0.323567E+01   0.190161E+01   0.191005E+02   0.209019E-13
  55   0.434040E+01  -0.171326E+00   0.323143E+01  -0.188140E+01   0.190221E+02  -0.126883E-13
  56   0.424636E+01   0.169810E+00   0.322735E+01   0.186180E+01   0.189466E+02  -0.707523E-14
  57   0.415670E+01  -0.168333E+00   0.322340E+01  -0.184280E+01   0.188739E+02   0.203818E-13
  58   0.407116E+01   0.166894E+00   0.321959E+01   0.182435E+01   0.188038E+02  -0.450813E-13
  59   0.398945E+01  -0.165491E+00   0.321590E+01  -0.180643E+01   0.187361E+02  -0.113145E-13
  60   0.391135E+01   0.164123E+00   0.321234E+01   0.178901E+01   0.186709E+02  -0.149159E-14
  61   0.383664E+01  -0.162788E+00   0.320889E+01  -0.177208E+01   0.186078E+02  -0.683579E-13
  62   0.376511E+01   0.161485E+00   0.320556E+01   0.175562E+01   0.185469E+02   0.356313E-13
  63   0.369658E+01  -0.160212E+00   0.320232E+01  -0.173959E+01   0.184880E+02   0.265051E-13
  64   0.363089E+01   0.158970E+00   0.319919E+01   0.172399E+01   0.184311E+02   0.468476E-13
  65   0.356788E+01  -0.157755E+00   0.319616E+01  -0.170879E+01   0.183759E+02  -0.144547E-13
  66   0.350740E+01   0.156569E+00   0.319321E+01   0.169398E+01   0.183225E+02  -0.308229E-13
  67   0.344932E+01  -0.155408E+00   0.319035E+01  -0.167954E+01   0.182707E+02   0.408911E-13
  68   0.339351E+01   0.154273E+00   0.318758E+01   0.166545E+01   0.182205E+02   0.125019E-13
  69   0.333985E+01  -0.153162E+00   0.318488E+01  -0.165171E+01   0.181719E+02   0.130514E-14
  70   0.328824E+01   0.152075E+00   0.318226E+01   0.163830E+01   0.181247E+02   0.132869E-13
  71   0.323857E+01  -0.151010E+00   0.317971E+01  -0.162521E+01   0.180788E+02   0.642757E-14
  72   0.319074E+01   0.149968E+00   0.317724E+01   0.161241E+01   0.180343E+02   0.191453E-13
  73   0.314468E+01  -0.148947E+00   0.317483E+01  -0.159991E+01   0.179911E+02   0.226093E-13
  74   0.310029E+01   0.147946E+00   0.317249E+01   0.158770E+01   0.179490E+02  -0.781219E-13
  75   0.305750E+01  -0.146966E+00   0.317020E+01  -0.157575E+01   0.179081E+02  -0.107846E-13
  76   0.301624E+01   0.146004E+00   0.316798E+01   0.156407E+01   0.178684E+02   0.736766E-13
  77   0.297644E+01  -0.145061E+00   0.316582E+01  -0.155263E+01   0.178297E+02  -0.224916E-13
  78   0.293804E+01   0.144137E+00   0.316371E+01   0.154145E+01   0.177920E+02   0.222757E-14
  79   0.290097E+01  -0.143229E+00   0.316165E+01  -0.153049E+01   0.177553E+02   0.306659E-13
  80   0.286517E+01   0.142339E+00   0.315964E+01   0.151977E+01   0.177196E+02  -0.530691E-13
  81   0.283060E+01  -0.141464E+00   0.315769E+01  -0.150926E+01   0.176848E+02   0.132781E-12
  82   0.279719E+01   0.140606E+00   0.315578E+01   0.149896E+01   0.176509E+02   0.905158E-13
  83   0.276488E+01  -0.139763E+00   0.315391E+01  -0.148887E+01   0.176178E+02   0.241794E-13
  84   0.273361E+01   0.138936E+00   0.315209E+01   0.147898E+01   0.175855E+02  -0.980523E-13
  85   0.270334E+01  -0.138122E+00   0.315031E+01  -0.146928E+01   0.175540E+02  -0.428635E-13
  86   0.267401E+01   0.137323E+00   0.314858E+01   0.145977E+01   0.175233E+02   0.114911E-13
  87   0.264558E+01  -0.136537E+00   0.314688E+01  -0.145044E+01   0.174932E+02  -0.518916E-13
  88   0.261800E+01   0.135765E+00   0.314522E+01   0.144128E+01   0.174639E+02  -0.986214E-14
  89   0.259124E+01  -0.135006E+00   0.314360E+01  -0.143229E+01   0.174353E+02   0.460233E-14
  90   0.256525E+01   0.134259E+00   0.314202E+01   0.142347E+01   0.174073E+02  -0.387617E-14
  91   0.254000E+01  -0.133525E+00   0.314046E+01  -0.141480E+01   0.173800E+02   0.668369E-13
  92   0.251546E+01   0.132802E+00   0.313895E+01   0.140629E+01   0.173533E+02   0.716747E-13
  93   0.249160E+01  -0.132091E+00   0.313746E+01  -0.139793E+01   0.173272E+02  -0.221677E-13
  94   0.246838E+01   0.131391E+00   0.313601E+01   0.138971E+01   0.173016E+02   0.213955E-12
  95   0.244578E+01  -0.130703E+00   0.313459E+01  -0.138164E+01   0.172766E+02  -0.523037E-13
  96   0.242378E+01   0.130025E+00   0.313319E+01   0.137371E+01   0.172521E+02  -0.982387E-13
  97   0.240234E+01  -0.129357E+00   0.313183E+01  -0.136590E+01   0.172282E+02   0.285462E-13
  98   0.238145E+01   0.128700E+00   0.313049E+01   0.135823E+01   0.172047E+02   0.907710E-14
  99   0.236108E+01  -0.128052E+00   0.312918E+01  -0.135069E+01   0.171818E+02  -0.333350E-13
 100   0.234121E+01   0.127414E+00   0.312789E+01   0.134327E+01   0.171593E+02  -0.309897E-13
 101   0.232183E+01  -0.126786E+00   0.312663E+01  -0.133597E+01   0.171373E+02  -0.346598E-13
 102   0.230291E+01   0.126167E+00   0.312540E+01   0.132878E+01   0.171157E+02  -0.950593E-13
 103   0.228443E+01  -0.125557E+00   0.312419E+01  -0.132171E+01   0.170946E+02  -0.176155E-12
 104   0.226638E+01   0.124955E+00   0.312300E+01   0.131475E+01   0.170738E+02   0.446495E-14
 105   0.224874E+01  -0.124362E+00   0.312184E+01  -0.130790E+01   0.170535E+02  -0.585644E-13
 106   0.223150E+01   0.123778E+00   0.312069E+01   0.130115E+01   0.170336E+02  -0.105618E-12
 107   0.221463E+01  -0.123201E+00   0.311957E+01  -0.129450E+01   0.170140E+02   0.101909E-12
 108   0.219814E+01   0.122633E+00   0.311847E+01   0.128796E+01   0.169948E+02   0.621855E-13
 109   0.218199E+01  -0.122072E+00   0.311739E+01  -0.128151E+01   0.169760E+02  -0.215368E-12
 110   0.216618E+01   0.121519E+00   0.311633E+01   0.127516E+01   0.169575E+02  -0.349346E-14
 111   0.215070E+01  -0.120974E+00   0.311528E+01  -0.126890E+01   0.169394E+02   0.514402E-13
 112   0.213553E+01   0.120436E+00   0.311426E+01   0.126273E+01   0.169216E+02  -0.347187E-13
 113   0.212066E+01  -0.119904E+00   0.311325E+01  -0.125665E+01   0.169042E+02   0.389089E-13
 114   0.210607E+01   0.119380E+00   0.311226E+01   0.125065E+01   0.168870E+02  -0.174810E-12
 115   0.209174E+01  -0.118863E+00   0.311129E+01  -0.124474E+01   0.168702E+02  -0.912027E-13
 116   0.207767E+01   0.118352E+00   0.311034E+01   0.123892E+01   0.168536E+02   0.198911E-13
 117   0.206385E+01  -0.117848E+00   0.310940E+01  -0.123317E+01   0.168373E+02  -0.415388E-13
 118   0.205025E+01   0.117350E+00   0.310848E+01   0.122750E+01   0.168214E+02  -0.479860E-14
 119   0.203688E+01  -0.116859E+00   0.310757E+01  -0.122191E+01   0.168057E+02  -0.670233E-13
 120   0.202372E+01   0.116373E+00   0.310668E+01   0.121639E+01   0.167902E+02   0.549532E-13
 121   0.201075E+01  -0.115894E+00   0.310580E+01  -0.121095E+01   0.167751E+02  -0.618715E-13
 122   0.199798E+01   0.115420E+00   0.310494E+01   0.120558E+01   0.167601E+02   0.128149E-12
 123   0.198539E+01  -0.114952E+00   0.310409E+01  -0.120028E+01   0.167455E+02  -0.187842E-12
 124   0.197297E+01   0.114490E+00   0.310325E+01   0.119505E+01   0.167310E+02  -0.462490E-13
 125   0.196071E+01  -0.114033E+00   0.310243E+01  -0.118988E+01   0.167168E+02  -0.370542E-13
 126   0.194861E+01   0.113582E+00   0.310162E+01   0.118478E+01   0.167029E+02  -0.606154E-13
 127   0.193666E+01  -0.113136E+00   0.310082E+01  -0.117975E+01   0.166892E+02   0.135852E-12
 128   0.192485E+01   0.112696E+00   0.310004E+01   0.117478E+01   0.166756E+02   0.145234E-13
 129   0.191318E+01  -0.112260E+00   0.309927E+01  -0.116987E+01   0.166623E+02  -0.130543E-12
 130   0.190163E+01   0.111829E+00   0.309850E+01   0.116502E+01   0.166492E+02  -0.160660E-12
 131   0.189021E+01  -0.111404E+00   0.309776E+01  -0.116023E+01   0.166364E+02   0.306757E-13
 132   0.187891E+01   0.110983E+00   0.309702E+01   0.115550E+01   0.166237E+02   0.173387E-12
 133   0.186771E+01  -0.110567E+00   0.309629E+01  -0.115083E+01   0.166112E+02   0.664149E-13
 134   0.185662E+01   0.110155E+00   0.309558E+01   0.114621E+01   0.165989E+02   0.103440E-12
 135   0.184563E+01  -0.109748E+00   0.309487E+01  -0.114165E+01   0.165867E+02  -0.528434E-13
 136   0.183473E+01   0.109346E+00   0.309418E+01   0.113714E+01   0.165748E+02   0.275188E-12
 137   0.182392E+01  -0.108948E+00   0.309349E+01  -0.113269E+01   0.165631E+02   0.915658E-13
 138   0.181320E+01   0.108554E+00   0.309282E+01   0.112828E+01   0.165515E+02  -0.425593E-13
 139   0.180256E+01  -0.108164E+00   0.309215E+01  -0.112393E+01   0.165401E+02  -0.449930E-13
 140   0.179199E+01   0.107779E+00   0.309150E+01   0.111962E+01   0.165288E+02   0.668271E-14
 141   0.178150E+01  -0.107398E+00   0.309085E+01  -0.111537E+01   0.165177E+02   0.134665E-12
 142   0.177107E+01   0.107021E+00   0.309021E+01   0.111116E+01   0.165068E+02  -0.145626E-12
 143   0.176071E+01  -0.106647E+00   0.308958E+01  -0.110700E+01   0.164960E+02   0.668172E-13
 144   0.175041E+01   0.106278E+00   0.308896E+01   0.110289E+01   0.164854E+02  -0.110966E-12
 145   0.174016E+01  -0.105912E+00   0.308835E+01  -0.109882E+01   0.164750E+02  -0.192395E-12
 146   0.172997E+01   0.105550E+00   0.308775E+01   0.109479E+01   0.164646E+02   0.231402E-12
 147   0.171984E+01  -0.105192E+00   0.308716E+01  -0.109081E+01   0.164545E+02   0.235808E-13
 148   0.170975E+01   0.104838E+00   0.308657E+01   0.108688E+01   0.164444E+02   0.596537E-13
 149   0.169970E+01  -0.104487E+00   0.308599E+01  -0.108298E+01   0.164345E+02   0.169256E-12
 150   0.168970E+01   0.104139E+00   0.308542E+01   0.107913E+01   0.164248E+02   0.690350E-13
 151   0.167974E+01  -0.103795E+00   0.308485E+01  -0.107531E+01   0.164151E+02  -0.562309E-12
 152   0.166982E+01   0.103454E+00   0.308430E+01   0.107154E+01   0.164056E+02  -0.121309E-12
 153   0.165993E+01  -0.103117E+00   0.308375E+01  -0.106781E+01   0.163963E+02  -0.218439E-12
 154   0.165007E+01   0.102783E+00   0.308321E+01   0.106411E+01   0.163870E+02  -0.141406E-12
 155   0.164025E+01  -0.102452E+00   0.308267E+01  -0.106045E+01   0.163779E+02   0.905747E-13
 156   0.163046E+01   0.102124E+00   0.308214E+01   0.105683E+01   0.163689E+02  -0.134410E-12
 157   0.162070E+01  -0.101800E+00   0.308162E+01  -0.105325E+01   0.163600E+02  -0.269977E-12
 158   0.161096E+01   0.101478E+00   0.308111E+01   0.104970E+01   0.163512E+02   0.245337E-12
 159   0.160125E+01  -0.101160E+00   0.308060E+01  -0.104619E+01   0.163425E+02   0.165841E-13
 160   0.159156E+01   0.100845E+00   0.308010E+01   0.104271E+01   0.163340E+02   0.105010E-12
 161   0.158189E+01  -0.100532E+00   0.307960E+01  -0.103927E+01   0.163255E+02   0.157588E-12
 162   0.157224E+01   0.100222E+00   0.307911E+01   0.103586E+01   0.163172E+02  -0.105913E-12
 163   0.156262E+01  -0.999156E-01   0.307863E+01  -0.103248E+01   0.163090E+02  -0.182131E-13
 164   0.155301E+01   0.996116E-01   0.307815E+01   0.102914E+01   0.163008E+02   0.294034E-12
 165   0.154341E+01  -0.993103E-01   0.307768E+01  -0.102583E+01   0.162928E+02  -0.176586E-12
 166   0.153384E+01   0.990118E-01   0.307721E+01   0.102255E+01   0.162848E+02   0.370591E-13
 167   0.152427E+01  -0.987159E-01   0.307675E+01  -0.101930E+01   0.162770E+02  -0.718808E-14
 168   0.151472E+01   0.984227E-01   0.307630E+01   0.101608E+01   0.162693E+02   0.213302E-12
 169   0.150518E+01  -0.981321E-01   0.307585E+01  -0.101290E+01   0.162616E+02   0.175414E-12
 170   0.149566E+01   0.978440E-01   0.307540E+01   0.100974E+01   0.162541E+02   0.227119E-12
 171   0.148614E+01  -0.975585E-01   0.307496E+01  -0.100661E+01   0.162466E+02   0.153084E-13
 172   0.147663E+01   0.972754E-01   0.307453E+01   0.100351E+01   0.162392E+02   0.691773E-13
 173   0.146713E+01  -0.969948E-01   0.307410E+01  -0.100044E+01   0.162319E+02   0.258560E-12
 174   0.145763E+01   0.967166E-01   0.307367E+01   0.997394E+00   0.162247E+02   0.312399E-12
 175   0.144815E+01  -0.964408E-01   0.307325E+01  -0.994377E+00   0.162176E+02  -0.811394E-13
 176   0.143867E+01   0.961673E-01   0.307284E+01   0.991388E+00   0.162105E+02   0.167622E-12
 177   0.142919E+01  -0.958962E-01   0.307243E+01  -0.988426E+00   0.162036E+02   0.385826E-12
 178   0.141972E+01   0.956273E-01   0.307202E+01   0.985490E+00   0.161967E+02   0.830922E-13
 179   0.141025E+01  -0.953607E-01   0.307162E+01  -0.982580E+00   0.161899E+02  -0.157706E-12
 180   0.140078E+01   0.950962E-01   0.307122E+01   0.979696E+00   0.161832E+02   0.212012E-12
 181   0.139132E+01  -0.948340E-01   0.307083E+01  -0.976836E+00   0.161765E+02   0.228458E-12
 182   0.138186E+01   0.945739E-01   0.307044E+01   0.974002E+00   0.161699E+02   0.404122E-12
 183   0.137239E+01  -0.943160E-01   0.307006E+01  -0.971192E+00   0.161634E+02   0.410044E-12
 184   0.136293E+01   0.940602E-01   0.306968E+01   0.968406E+00   0.161570E+02  -0.226422E-12
 185   0.135347E+01  -0.938064E-01   0.306930E+01  -0.965644E+00   0.161506E+02   0.506021E-12
 186   0.134401E+01   0.935547E-01   0.306893E+01   0.962905E+00   0.161443E+02   0.200830E-12
 187   0.133455E+01  -0.933049E-01   0.306857E+01  -0.960189E+00   0.161381E+02  -0.490261E-13
 188   0.132509E+01   0.930572E-01   0.306820E+01   0.957496E+00   0.161320E+02   0.591729E-13
 189   0.131562E+01  -0.928114E-01   0.306784E+01  -0.954826E+00   0.161259E+02   0.545720E-12
 190   0.130615E+01   0.925676E-01   0.306749E+01   0.952178E+00   0.161199E+02   0.132226E-12
 191   0.129668E+01  -0.923257E-01   0.306713E+01  -0.949551E+00   0.161139E+02   0.250592E-12
 192   0.128720E+01   0.920857E-01   0.306678E+01   0.946946E+00   0.161080E+02  -0.153280E-12
 193   0.127773E+01  -0.918475E-01   0.306644E+01  -0.944363E+00   0.161022E+02  -0.141264E-12
 194   0.126824E+01   0.916112E-01   0.306610E+01   0.941800E+00   0.160964E+02   0.705649E-12
 195   0.125876E+01  -0.913766E-01   0.306576E+01  -0.939258E+00   0.160907E+02   0.133340E-12
 196   0.124927E+01   0.911439E-01   0.306543E+01   0.936736E+00   0.160850E+02   0.430451E-13
 197   0.123977E+01  -0.909130E-01   0.306509E+01  -0.934235E+00   0.160794E+02  -0.671254E-12
 198   0.123027E+01   0.906838E-01   0.306477E+01   0.931754E+00   0.160739E+02  -0.423640E-12
 199   0.122076E+01  -0.904563E-01   0.306444E+01  -0.929292E+00   0.160684E+02  -0.201315E-13
 200   0.121125E+01   0.902305E-01   0.306412E+01   0.926849E+00   0.160630E+02   0.194790E-14


==> results/case4/A_2_0_3to200_0_15000/chisquare/6000sim/real_ALMl1l2.dat <==
   2   2   0.446861E+01   0.179713E+04   0.417714E+00   0.632947E+01   0.121001E+02   0.103218E+03   0.410796E+03   0.291200E+04
   3   3   0.593185E+01   0.793193E+03  -0.381269E+00   0.530931E+01  -0.695983E+01   0.623549E+02  -0.152499E+03   0.110821E+04
   4   4   0.653418E+01   0.469295E+03   0.479472E+00   0.516050E+01   0.777405E+01   0.594436E+02   0.158958E+03   0.105362E+04
   5   5  -0.544124E+00   0.293939E+03  -0.599118E+00   0.528085E+01  -0.114352E+02   0.737019E+02  -0.299158E+03   0.185141E+04
   6   6  -0.974875E+00   0.195562E+03   0.336731E+00   0.452220E+01   0.417862E+01   0.450831E+02   0.619244E+02   0.713431E+03
   7   7  -0.580932E+00   0.141242E+03  -0.394391E+00   0.442634E+01  -0.615598E+01   0.482925E+02  -0.129978E+03   0.937474E+03
   8   8   0.183004E+01   0.105790E+03   0.348031E+00   0.407657E+01   0.464446E+01   0.344670E+02   0.677498E+02   0.434194E+03
   9   9   0.507790E+00   0.827658E+02  -0.316430E+00   0.416766E+01  -0.385486E+01   0.350548E+02  -0.508040E+02   0.427604E+03
  10  10  -0.778873E+00   0.683894E+02   0.370501E+00   0.406036E+01   0.438504E+01   0.335947E+02   0.606781E+02   0.436307E+03
  11  11   0.421015E+00   0.566232E+02  -0.397528E+00   0.416854E+01  -0.578090E+01   0.379941E+02  -0.998853E+02   0.563732E+03
  12  12  -0.573816E+00   0.475678E+02   0.412639E+00   0.388672E+01   0.553294E+01   0.321234E+02   0.867642E+02   0.432145E+03
  13  13   0.531690E+00   0.404466E+02  -0.324086E+00   0.379055E+01  -0.435063E+01   0.294854E+02  -0.693996E+02   0.378227E+03
  14  14   0.250802E+00   0.362948E+02   0.325593E+00   0.370385E+01   0.422264E+01   0.279569E+02   0.634361E+02   0.342995E+03
  15  15   0.117205E+00   0.311352E+02  -0.431556E+00   0.430561E+01  -0.843028E+01   0.519398E+02  -0.210762E+03   0.122298E+04
  16  16   0.196837E+00   0.277002E+02   0.296468E+00   0.362865E+01   0.353951E+01   0.257056E+02   0.468968E+02   0.270623E+03
  17  17  -0.523512E+00   0.252616E+02  -0.327248E+00   0.376184E+01  -0.467496E+01   0.317838E+02  -0.898265E+02   0.506267E+03
  18  18  -0.442608E+00   0.225930E+02   0.286748E+00   0.377772E+01   0.414650E+01   0.313093E+02   0.739578E+02   0.451710E+03
  19  19  -0.155545E+00   0.207153E+02  -0.232049E+00   0.353888E+01  -0.293494E+01   0.234796E+02  -0.382900E+02   0.224436E+03
  20  20   0.487312E+00   0.189008E+02   0.277546E+00   0.354455E+01   0.352352E+01   0.257617E+02   0.537320E+02   0.313392E+03
  21  21  -0.364407E+00   0.173385E+02  -0.282240E+00   0.350094E+01  -0.290430E+01   0.229465E+02  -0.331277E+02   0.220207E+03
  22  22  -0.179398E+00   0.166043E+02   0.312115E+00   0.370284E+01   0.370600E+01   0.270540E+02   0.486674E+02   0.293211E+03
  23  23  -0.280031E+00   0.150160E+02  -0.251492E+00   0.348015E+01  -0.332246E+01   0.247328E+02  -0.501538E+02   0.285530E+03
  24  24  -0.107836E+00   0.140676E+02   0.326968E+00   0.338176E+01   0.343378E+01   0.209934E+02   0.384735E+02   0.192382E+03
  25  25  -0.178112E+00   0.133441E+02  -0.288545E+00   0.353820E+01  -0.352412E+01   0.251587E+02  -0.501350E+02   0.289532E+03
  26  26   0.170298E+00   0.125478E+02   0.239610E+00   0.337684E+01   0.296272E+01   0.221392E+02   0.395005E+02   0.227678E+03
  27  27  -0.180150E+00   0.117721E+02  -0.232355E+00   0.336961E+01  -0.210431E+01   0.198562E+02  -0.192209E+02   0.163802E+03
  28  28   0.385485E-01   0.109092E+02   0.228633E+00   0.353546E+01   0.298028E+01   0.252107E+02   0.478468E+02   0.297248E+03
  29  29   0.275758E+00   0.103796E+02  -0.205380E+00   0.341708E+01  -0.248157E+01   0.222457E+02  -0.334265E+02   0.220591E+03
  30  30  -0.378610E-01   0.992128E+01   0.160611E+00   0.350801E+01   0.218596E+01   0.248594E+02   0.388462E+02   0.304666E+03
  31  31  -0.326326E-01   0.946050E+01  -0.196518E+00   0.331906E+01  -0.194513E+01   0.192887E+02  -0.209696E+02   0.161430E+03
  32  32   0.145425E+00   0.889508E+01   0.283903E+00   0.345812E+01   0.325316E+01   0.227794E+02   0.422833E+02   0.235279E+03
  33  33  -0.713707E-02   0.884454E+01  -0.154443E+00   0.341386E+01  -0.177861E+01   0.222214E+02  -0.248236E+02   0.224412E+03
  34  34  -0.570396E-01   0.816696E+01   0.159493E+00   0.322677E+01   0.186413E+01   0.190431E+02   0.237544E+02   0.169640E+03
  35  35   0.360756E-01   0.785090E+01  -0.152760E+00   0.333075E+01  -0.163121E+01   0.199748E+02  -0.185151E+02   0.172650E+03
  36  36  -0.312286E+00   0.767094E+01   0.187123E+00   0.329714E+01   0.228298E+01   0.209758E+02   0.330342E+02   0.225279E+03
  37  37  -0.932149E-01   0.738291E+01  -0.199610E+00   0.329554E+01  -0.171888E+01   0.191793E+02  -0.152114E+02   0.158627E+03
  38  38   0.373385E-01   0.717566E+01   0.278003E+00   0.331739E+01   0.301233E+01   0.200806E+02   0.340302E+02   0.180194E+03
  39  39  -0.112627E+00   0.684986E+01  -0.265073E+00   0.324578E+01  -0.262861E+01   0.186299E+02  -0.287294E+02   0.157190E+03
  40  40   0.660943E-01   0.652742E+01   0.107859E+00   0.324630E+01   0.108499E+01   0.190555E+02   0.114787E+02   0.163646E+03
  41  41  -0.607818E-01   0.635264E+01  -0.198757E+00   0.322423E+01  -0.196935E+01   0.180557E+02  -0.208167E+02   0.142006E+03
  42  42   0.555707E-01   0.612026E+01   0.190731E+00   0.326301E+01   0.190525E+01   0.187856E+02   0.188482E+02   0.153295E+03
  43  43   0.138342E+00   0.591082E+01  -0.202845E+00   0.319859E+01  -0.197257E+01   0.177044E+02  -0.184166E+02   0.139012E+03
  44  44   0.367272E-01   0.580424E+01   0.163449E+00   0.330521E+01   0.157303E+01   0.192406E+02   0.153911E+02   0.155987E+03
  45  45   0.328443E-01   0.562688E+01  -0.128763E+00   0.303754E+01  -0.115509E+01   0.154896E+02  -0.108198E+02   0.108482E+03
  46  46   0.109268E+00   0.542783E+01   0.206699E+00   0.344928E+01   0.256783E+01   0.241825E+02   0.392515E+02   0.283395E+03
  47  47   0.179095E-01   0.532091E+01  -0.226945E+00   0.319503E+01  -0.237789E+01   0.183663E+02  -0.278199E+02   0.162807E+03
  48  48   0.311671E-01   0.517525E+01   0.132349E+00   0.326530E+01   0.150080E+01   0.190038E+02   0.188907E+02   0.162780E+03
  49  49   0.669122E-01   0.511329E+01  -0.221471E+00   0.338803E+01  -0.273280E+01   0.229273E+02  -0.378893E+02   0.250160E+03
  50  50  -0.572974E-01   0.485701E+01   0.140184E+00   0.325246E+01   0.167698E+01   0.200348E+02   0.242165E+02   0.198651E+03
  51  51  -0.115887E+00   0.478932E+01  -0.216031E+00   0.318121E+01  -0.212717E+01   0.178542E+02  -0.227296E+02   0.147333E+03
  52  52   0.698205E-02   0.464959E+01   0.204359E+00   0.325100E+01   0.189089E+01   0.182157E+02   0.169989E+02   0.139617E+03
  53  53   0.408769E-01   0.453310E+01  -0.136983E+00   0.316560E+01  -0.128613E+01   0.175514E+02  -0.131119E+02   0.138246E+03
  54  54   0.874058E-01   0.445634E+01   0.133412E+00   0.324124E+01   0.155360E+01   0.190165E+02   0.211250E+02   0.168021E+03
  55  55   0.688675E-01   0.436165E+01  -0.165040E+00   0.323550E+01  -0.146812E+01   0.182167E+02  -0.116360E+02   0.144101E+03
  56  56   0.415095E-01   0.422022E+01   0.180476E+00   0.334170E+01   0.226381E+01   0.217271E+02   0.353831E+02   0.236926E+03
  57  57  -0.706138E-01   0.416514E+01  -0.197239E+00   0.323499E+01  -0.222534E+01   0.195128E+02  -0.288649E+02   0.185354E+03
  58  58  -0.490789E-01   0.407573E+01   0.169640E+00   0.323266E+01   0.169254E+01   0.188924E+02   0.179275E+02   0.162476E+03
  59  59  -0.180057E-01   0.396579E+01  -0.272093E+00   0.343859E+01  -0.345301E+01   0.230036E+02  -0.467348E+02   0.240108E+03
  60  60   0.280338E-01   0.391218E+01   0.174486E+00   0.325643E+01   0.209945E+01   0.191499E+02   0.253568E+02   0.162762E+03
  61  61  -0.546117E-01   0.383881E+01  -0.129584E+00   0.312330E+01  -0.853971E+00   0.168383E+02  -0.402609E+01   0.129211E+03
  62  62   0.315914E-01   0.381888E+01   0.201329E+00   0.325782E+01   0.204825E+01   0.187677E+02   0.218413E+02   0.152405E+03
  63  63   0.305431E-01   0.372507E+01  -0.210048E+00   0.346470E+01  -0.293091E+01   0.244835E+02  -0.454686E+02   0.283470E+03
  64  64   0.598443E-01   0.363657E+01   0.102975E+00   0.320908E+01   0.129931E+01   0.183237E+02   0.176746E+02   0.156958E+03
  65  65  -0.701542E-01   0.359870E+01  -0.121901E+00   0.305416E+01  -0.102755E+01   0.152822E+02  -0.814491E+01   0.102554E+03
  66  66  -0.259100E-01   0.348699E+01   0.123464E+00   0.314201E+01   0.147986E+01   0.169736E+02   0.168346E+02   0.127346E+03
  67  67   0.166152E-01   0.347543E+01  -0.182466E+00   0.320536E+01  -0.214017E+01   0.194866E+02  -0.290440E+02   0.193151E+03
  68  68  -0.200823E-01   0.333204E+01   0.105138E+00   0.299152E+01   0.972375E+00   0.147082E+02   0.944314E+01   0.990971E+02
  69  69   0.138920E-01   0.336508E+01  -0.181362E+00   0.322391E+01  -0.188021E+01   0.184179E+02  -0.210589E+02   0.152861E+03
  70  70  -0.160981E-01   0.327571E+01   0.200770E+00   0.327206E+01   0.215470E+01   0.191537E+02   0.244540E+02   0.164083E+03
  71  71  -0.365910E-01   0.322543E+01  -0.122877E+00   0.313186E+01  -0.103242E+01   0.166872E+02  -0.960086E+01   0.125271E+03
  72  72  -0.427649E-01   0.314652E+01   0.172126E+00   0.321337E+01   0.210316E+01   0.189387E+02   0.259054E+02   0.165180E+03
  73  73   0.339776E-02   0.313340E+01  -0.159811E+00   0.314652E+01  -0.194322E+01   0.178917E+02  -0.247799E+02   0.153996E+03
  74  74  -0.167826E-01   0.307268E+01   0.156958E+00   0.305114E+01   0.146962E+01   0.153673E+02   0.137923E+02   0.103351E+03
  75  75  -0.365550E-01   0.305519E+01  -0.202081E+00   0.324595E+01  -0.225361E+01   0.192605E+02  -0.262347E+02   0.166114E+03
  76  76   0.163650E-01   0.297489E+01   0.130273E+00   0.313354E+01   0.140943E+01   0.171994E+02   0.170634E+02   0.137082E+03
  77  77   0.273820E-01   0.299713E+01  -0.688933E-01   0.318149E+01  -0.320900E+00   0.182003E+02   0.670418E+00   0.157352E+03
  78  78   0.433861E-01   0.294377E+01   0.173808E+00   0.322775E+01   0.200585E+01   0.192390E+02   0.253261E+02   0.175083E+03
  79  79  -0.559826E-01   0.286170E+01  -0.150168E+00   0.318947E+01  -0.163882E+01   0.183361E+02  -0.201719E+02   0.157961E+03
  80  80  -0.292348E-01   0.285154E+01   0.115438E+00   0.317778E+01   0.132557E+01   0.174389E+02   0.158444E+02   0.135519E+03
  81  81  -0.222278E-01   0.283194E+01  -0.213517E+00   0.332595E+01  -0.270316E+01   0.209968E+02  -0.357367E+02   0.207041E+03
  82  82  -0.357918E-02   0.278732E+01   0.155406E+00   0.310697E+01   0.189967E+01   0.175547E+02   0.261189E+02   0.163955E+03
  83  83   0.538942E-02   0.274350E+01  -0.169646E+00   0.307024E+01  -0.163464E+01   0.155254E+02  -0.155873E+02   0.105340E+03
  84  84   0.513938E-01   0.275232E+01   0.225201E+00   0.329490E+01   0.259608E+01   0.194318E+02   0.301459E+02   0.163764E+03
  85  85  -0.252206E-01   0.272798E+01  -0.165045E+00   0.315083E+01  -0.205714E+01   0.188541E+02  -0.287164E+02   0.182969E+03
  86  86  -0.212269E-01   0.263108E+01   0.150372E+00   0.323384E+01   0.195313E+01   0.200456E+02   0.290425E+02   0.202002E+03
  87  87  -0.157013E-01   0.264876E+01  -0.176683E+00   0.319855E+01  -0.183322E+01   0.181300E+02  -0.210260E+02   0.152867E+03
  88  88   0.871491E-02   0.259074E+01   0.166575E+00   0.321173E+01   0.190106E+01   0.190938E+02   0.255693E+02   0.177667E+03
  89  89  -0.211739E-01   0.254607E+01  -0.146640E+00   0.322211E+01  -0.202034E+01   0.196019E+02  -0.294289E+02   0.188321E+03
  90  90  -0.469362E-01   0.255094E+01   0.139991E+00   0.322337E+01   0.167115E+01   0.188301E+02   0.221198E+02   0.165958E+03
  91  91   0.679160E-02   0.251710E+01  -0.932959E-01   0.311805E+01  -0.808521E+00   0.161774E+02  -0.737889E+01   0.112817E+03
  92  92  -0.665032E-02   0.251264E+01   0.113922E+00   0.307358E+01   0.944760E+00   0.155225E+02   0.736625E+01   0.106037E+03
  93  93   0.217760E-01   0.249373E+01  -0.133488E+00   0.300244E+01  -0.128677E+01   0.149924E+02  -0.126491E+02   0.102754E+03
  94  94  -0.123157E-01   0.246698E+01   0.636833E-01   0.301743E+01   0.579348E+00   0.150398E+02   0.472080E+01   0.100838E+03
  95  95   0.123673E-01   0.246405E+01  -0.158344E+00   0.318041E+01  -0.159401E+01   0.185572E+02  -0.186421E+02   0.170722E+03
  96  96  -0.215087E-01   0.241966E+01   0.677979E-01   0.310319E+01   0.639644E+00   0.161348E+02   0.667808E+01   0.114570E+03
  97  97  -0.109006E-01   0.241718E+01  -0.151168E+00   0.321098E+01  -0.225223E+01   0.196643E+02  -0.320717E+02   0.190568E+03
  98  98  -0.387777E-02   0.241000E+01   0.182812E+00   0.325530E+01   0.188945E+01   0.189693E+02   0.208196E+02   0.156449E+03
  99  99   0.365178E-01   0.233166E+01  -0.116330E+00   0.317864E+01  -0.102110E+01   0.173455E+02  -0.100084E+02   0.131124E+03
 100 100  -0.395288E-01   0.236601E+01   0.136764E+00   0.318042E+01   0.163108E+01   0.180404E+02   0.210066E+02   0.151403E+03
 101 101   0.344009E-01   0.234817E+01  -0.146613E+00   0.315908E+01  -0.153921E+01   0.172837E+02  -0.166458E+02   0.133657E+03
 102 102   0.147015E-01   0.232947E+01   0.860779E-01   0.317443E+01   0.731110E+00   0.170264E+02   0.431262E+01   0.129787E+03
 103 103   0.106513E-01   0.225942E+01  -0.143257E+00   0.327087E+01  -0.164779E+01   0.202753E+02  -0.221962E+02   0.197253E+03
 104 104   0.147149E-01   0.225567E+01   0.875301E-01   0.310283E+01   0.912302E+00   0.166548E+02   0.110763E+02   0.131837E+03
 105 105  -0.278176E-01   0.225376E+01  -0.976527E-01   0.304585E+01  -0.920356E+00   0.152466E+02  -0.864869E+01   0.104341E+03
 106 106   0.250313E-01   0.225447E+01   0.125776E+00   0.300056E+01   0.103279E+01   0.147428E+02   0.839416E+01   0.993005E+02
 107 107  -0.261870E-01   0.222058E+01  -0.168153E+00   0.319640E+01  -0.164718E+01   0.179922E+02  -0.166728E+02   0.143520E+03
 108 108   0.255212E-01   0.217168E+01   0.145040E+00   0.321462E+01   0.160191E+01   0.194407E+02   0.219808E+02   0.189904E+03
 109 109  -0.720799E-02   0.216405E+01  -0.131202E+00   0.325034E+01  -0.196093E+01   0.206004E+02  -0.351450E+02   0.235949E+03
 110 110   0.279996E-01   0.215897E+01   0.114618E+00   0.304403E+01   0.121396E+01   0.161329E+02   0.148244E+02   0.129625E+03
 111 111  -0.136799E-01   0.216654E+01  -0.856984E-01   0.317556E+01  -0.171750E+01   0.205558E+02  -0.371627E+02   0.258480E+03
 112 112  -0.254689E-02   0.213574E+01   0.126199E+00   0.321800E+01   0.147022E+01   0.196167E+02   0.224886E+02   0.193577E+03
 113 113  -0.153879E-01   0.211909E+01  -0.119408E+00   0.303603E+01  -0.878471E+00   0.156151E+02  -0.589475E+01   0.113715E+03
 114 114   0.521850E-01   0.207629E+01   0.100607E+00   0.322838E+01   0.121418E+01   0.199671E+02   0.184525E+02   0.210014E+03
 115 115  -0.112983E-01   0.209791E+01  -0.134899E+00   0.308548E+01  -0.130645E+01   0.165078E+02  -0.139047E+02   0.125483E+03
 116 116   0.181440E-01   0.207711E+01   0.135867E+00   0.309322E+01   0.177540E+01   0.170559E+02   0.230517E+02   0.144973E+03
 117 117  -0.473633E-01   0.208968E+01  -0.924398E-01   0.306779E+01  -0.974519E+00   0.162618E+02  -0.106923E+02   0.124860E+03
 118 118   0.166828E-02   0.203991E+01   0.707390E-01   0.304597E+01   0.776557E+00   0.154332E+02   0.798666E+01   0.106292E+03
 119 119   0.240345E-01   0.202243E+01  -0.105775E+00   0.307815E+01  -0.981240E+00   0.161171E+02  -0.993105E+01   0.119178E+03
 120 120  -0.847897E-02   0.204485E+01   0.955294E-01   0.298931E+01   0.736454E+00   0.147996E+02   0.600827E+01   0.985056E+02
 121 121  -0.255320E-02   0.201194E+01  -0.565605E-01   0.308823E+01  -0.522744E+00   0.170546E+02  -0.857595E+01   0.152094E+03
 122 122   0.152091E-01   0.201449E+01   0.123829E+00   0.291069E+01   0.108357E+01   0.135539E+02   0.974627E+01   0.855528E+02
 123 123   0.942692E-02   0.196795E+01  -0.129796E+00   0.304348E+01  -0.131015E+01   0.155707E+02  -0.132151E+02   0.110279E+03
 124 124   0.156197E-01   0.197932E+01   0.137595E+00   0.315386E+01   0.148174E+01   0.181838E+02   0.191915E+02   0.164390E+03
 125 125  -0.815992E-02   0.196510E+01  -0.139275E+00   0.315925E+01  -0.154336E+01   0.176194E+02  -0.174938E+02   0.141779E+03
 126 126   0.659226E-02   0.197277E+01   0.667686E-01   0.305128E+01   0.657209E+00   0.156857E+02   0.691963E+01   0.113012E+03
 127 127   0.164457E-01   0.195436E+01  -0.943576E-01   0.313370E+01  -0.157415E+01   0.186635E+02  -0.266438E+02   0.190209E+03
 128 128   0.194222E-01   0.192118E+01   0.176269E+00   0.305827E+01   0.164298E+01   0.156931E+02   0.150825E+02   0.110085E+03
 129 129   0.196460E-01   0.186760E+01  -0.140012E+00   0.314151E+01  -0.183429E+01   0.180695E+02  -0.244049E+02   0.157118E+03
 130 130   0.192997E-01   0.190619E+01   0.140187E+00   0.310072E+01   0.156372E+01   0.171360E+02   0.189950E+02   0.139680E+03
 131 131  -0.121875E-01   0.187691E+01  -0.677620E-01   0.316522E+01  -0.909579E+00   0.179665E+02  -0.121031E+02   0.151268E+03
 132 132  -0.120259E-01   0.188589E+01   0.137914E+00   0.325537E+01   0.142124E+01   0.190143E+02   0.148053E+02   0.157652E+03
 133 133  -0.216729E-02   0.184458E+01  -0.817338E-01   0.317258E+01  -0.781851E+00   0.174501E+02  -0.744659E+01   0.133012E+03
 134 134  -0.501001E-02   0.186681E+01   0.145100E+00   0.319615E+01   0.166752E+01   0.192256E+02   0.190670E+02   0.183876E+03
 135 135  -0.196794E-01   0.184709E+01  -0.153511E+00   0.315838E+01  -0.136600E+01   0.175693E+02  -0.111133E+02   0.148452E+03
 136 136  -0.551012E-01   0.181385E+01   0.128235E+00   0.307919E+01   0.135431E+01   0.160666E+02   0.147144E+02   0.117571E+03
 137 137  -0.385381E-02   0.181463E+01  -0.113119E+00   0.309710E+01  -0.819115E+00   0.168831E+02  -0.613460E+01   0.133477E+03
 138 138   0.220707E-01   0.180062E+01   0.122565E+00   0.310433E+01   0.155650E+01   0.172240E+02   0.202309E+02   0.145968E+03
 139 139  -0.297014E-02   0.182469E+01  -0.130890E+00   0.322461E+01  -0.142477E+01   0.182622E+02  -0.168512E+02   0.147113E+03
 140 140  -0.231067E-02   0.179598E+01   0.114114E+00   0.303822E+01   0.904185E+00   0.151781E+02   0.803182E+01   0.104032E+03
 141 141  -0.631754E-02   0.178675E+01  -0.112334E+00   0.293478E+01  -0.102961E+01   0.137600E+02  -0.935747E+01   0.849371E+02
 142 142  -0.252216E-01   0.176956E+01   0.106530E+00   0.307914E+01   0.981909E+00   0.158386E+02   0.927650E+01   0.113844E+03
 143 143   0.154257E-03   0.175335E+01  -0.969360E-01   0.313375E+01  -0.120656E+01   0.169092E+02  -0.153599E+02   0.131301E+03
 144 144  -0.972600E-02   0.174341E+01   0.142769E+00   0.311528E+01   0.141270E+01   0.163796E+02   0.136166E+02   0.120329E+03
 145 145   0.241451E-01   0.173234E+01  -0.121357E+00   0.313447E+01  -0.133110E+01   0.168855E+02  -0.153060E+02   0.130085E+03
 146 146   0.150261E-01   0.172856E+01   0.144129E+00   0.317683E+01   0.171912E+01   0.187050E+02   0.229601E+02   0.174268E+03
 147 147  -0.907888E-02   0.170530E+01  -0.150754E+00   0.315221E+01  -0.189551E+01   0.189095E+02  -0.298420E+02   0.202462E+03
 148 148   0.882566E-02   0.170522E+01   0.118869E+00   0.314366E+01   0.161185E+01   0.187903E+02   0.242899E+02   0.183004E+03
 149 149  -0.637598E-01   0.170122E+01  -0.985129E-01   0.331786E+01  -0.102581E+01   0.202425E+02  -0.123051E+02   0.181479E+03
 150 150  -0.334544E-01   0.167768E+01   0.150212E+00   0.298981E+01   0.160246E+01   0.152323E+02   0.180196E+02   0.114821E+03
 151 151  -0.886912E-02   0.168309E+01  -0.978371E-01   0.312430E+01  -0.988319E+00   0.166679E+02  -0.117305E+02   0.125988E+03
 152 152   0.440242E-01   0.166417E+01   0.949328E-01   0.301596E+01   0.714345E+00   0.146175E+02   0.550595E+01   0.926031E+02
 153 153  -0.953998E-02   0.163899E+01  -0.120932E+00   0.304725E+01  -0.110935E+01   0.151960E+02  -0.111048E+02   0.103572E+03
 154 154   0.236019E-01   0.165490E+01   0.179433E+00   0.319899E+01   0.179592E+01   0.185228E+02   0.215938E+02   0.167543E+03
 155 155   0.622286E-02   0.165350E+01  -0.858051E-01   0.308791E+01  -0.112134E+01   0.164473E+02  -0.139156E+02   0.124559E+03
 156 156  -0.292082E-01   0.161314E+01   0.571545E-01   0.296775E+01   0.560526E+00   0.139822E+02   0.475628E+01   0.860742E+02
 157 157  -0.834763E-02   0.162051E+01  -0.113803E+00   0.306132E+01  -0.114596E+01   0.158705E+02  -0.121447E+02   0.116486E+03
 158 158   0.121674E-01   0.164878E+01   0.104278E+00   0.296426E+01   0.114524E+01   0.152443E+02   0.145053E+02   0.119872E+03
 159 159   0.232614E-01   0.159696E+01  -0.675765E-01   0.305068E+01  -0.661681E+00   0.158960E+02  -0.707484E+01   0.115517E+03
 160 160  -0.509715E-02   0.158733E+01   0.512346E-01   0.315336E+01   0.399205E+00   0.168258E+02   0.201284E+01   0.123938E+03
 161 161   0.415488E-02   0.154474E+01  -0.106105E+00   0.315110E+01  -0.115873E+01   0.176427E+02  -0.156565E+02   0.151793E+03
 162 162   0.686763E-02   0.155326E+01   0.103648E+00   0.314013E+01   0.139042E+01   0.182573E+02   0.197601E+02   0.167771E+03
 163 163  -0.290507E-02   0.155275E+01  -0.112533E+00   0.310339E+01  -0.115123E+01   0.167775E+02  -0.123830E+02   0.130584E+03
 164 164  -0.109533E-01   0.154460E+01   0.116047E+00   0.303419E+01   0.122924E+01   0.157431E+02   0.139638E+02   0.116200E+03
 165 165  -0.691173E-02   0.154723E+01  -0.449256E-01   0.310025E+01  -0.444164E+00   0.161647E+02  -0.379119E+01   0.117257E+03
 166 166  -0.169555E-02   0.154428E+01   0.124482E+00   0.300498E+01   0.104279E+01   0.146865E+02   0.849063E+01   0.962055E+02
 167 167   0.352956E-02   0.153660E+01  -0.912017E-01   0.298887E+01  -0.104488E+01   0.149007E+02  -0.123800E+02   0.104107E+03
 168 168   0.182140E-01   0.150533E+01   0.861148E-01   0.294508E+01   0.878000E+00   0.143951E+02   0.968526E+01   0.100766E+03
 169 169   0.486425E-02   0.151012E+01  -0.781633E-01   0.299537E+01  -0.841531E+00   0.144916E+02  -0.874969E+01   0.934807E+02
 170 170   0.108310E-01   0.149440E+01   0.464907E-01   0.294348E+01   0.554701E+00   0.138724E+02   0.585128E+01   0.881384E+02
 171 171   0.809495E-02   0.146085E+01  -0.899559E-01   0.297455E+01  -0.114823E+01   0.151612E+02  -0.148040E+02   0.114519E+03
 172 172  -0.215620E-01   0.148404E+01   0.104209E+00   0.309787E+01   0.101954E+01   0.166112E+02   0.115130E+02   0.127354E+03
 173 173  -0.642476E-02   0.147820E+01  -0.110466E+00   0.304084E+01  -0.120236E+01   0.157743E+02  -0.144746E+02   0.120323E+03
 174 174   0.139256E-02   0.144717E+01   0.955245E-01   0.310005E+01   0.135602E+01   0.173528E+02   0.218007E+02   0.164400E+03
 175 175  -0.705977E-02   0.144206E+01  -0.119634E+00   0.312026E+01  -0.115479E+01   0.176625E+02  -0.111183E+02   0.153880E+03
 176 176  -0.373669E-02   0.143131E+01   0.775401E-01   0.315184E+01   0.827232E+00   0.166808E+02   0.905206E+01   0.120774E+03
 177 177  -0.672347E-02   0.140793E+01  -0.226232E-01   0.303881E+01  -0.254142E+00   0.155389E+02  -0.323461E+01   0.110288E+03
 178 178  -0.198598E-01   0.140081E+01   0.382155E-01   0.305534E+01   0.432609E+00   0.159285E+02   0.621707E+01   0.120260E+03
 179 179   0.181449E-02   0.141616E+01  -0.113568E+00   0.301087E+01  -0.103251E+01   0.148167E+02  -0.958054E+01   0.989729E+02
 180 180  -0.863799E-02   0.139670E+01   0.478411E-01   0.303230E+01   0.726155E+00   0.159480E+02   0.118058E+02   0.128474E+03
 181 181  -0.493732E-01   0.139013E+01  -0.805533E-01   0.297672E+01  -0.705126E+00   0.141252E+02  -0.599373E+01   0.878075E+02
 182 182  -0.927771E-02   0.138166E+01   0.109659E+00   0.300137E+01   0.867329E+00   0.146791E+02   0.657681E+01   0.957055E+02
 183 183  -0.206491E-01   0.135433E+01  -0.141918E+00   0.304315E+01  -0.104217E+01   0.159145E+02  -0.666799E+01   0.123187E+03
 184 184   0.164845E-01   0.135009E+01   0.912382E-01   0.306882E+01   0.741867E+00   0.160568E+02   0.533192E+01   0.117776E+03
 185 185   0.341338E-02   0.133985E+01  -0.921518E-01   0.306461E+01  -0.904425E+00   0.161826E+02  -0.767288E+01   0.122272E+03
 186 186   0.412100E-02   0.132419E+01   0.117565E+00   0.315729E+01   0.124388E+01   0.180446E+02   0.130243E+02   0.160103E+03
 187 187  -0.134162E-01   0.132966E+01  -0.887264E-01   0.310200E+01  -0.677509E+00   0.160215E+02  -0.480727E+01   0.111625E+03
 188 188   0.229710E-01   0.134579E+01   0.125614E+00   0.312957E+01   0.137779E+01   0.169902E+02   0.153834E+02   0.129645E+03
 189 189   0.807334E-02   0.131917E+01  -0.114448E+00   0.309661E+01  -0.107934E+01   0.166535E+02  -0.110529E+02   0.127910E+03
 190 190   0.335537E-01   0.133684E+01   0.886054E-01   0.307326E+01   0.111085E+01   0.162855E+02   0.146031E+02   0.128086E+03
 191 191  -0.150352E-01   0.131570E+01  -0.626285E-01   0.312042E+01  -0.687201E+00   0.164481E+02  -0.863166E+01   0.121924E+03
 192 192   0.980495E-02   0.128974E+01   0.119946E+00   0.300040E+01   0.847551E+00   0.150278E+02   0.380992E+01   0.108058E+03
 193 193   0.621871E-02   0.128825E+01  -0.122134E+00   0.290838E+01  -0.115838E+01   0.135782E+02  -0.107737E+02   0.850093E+02
 194 194   0.224603E-01   0.124244E+01   0.129991E+00   0.312404E+01   0.154281E+01   0.172040E+02   0.185520E+02   0.138971E+03
 195 195   0.112153E-01   0.126927E+01  -0.116275E+00   0.305653E+01  -0.122957E+01   0.170347E+02  -0.169613E+02   0.151887E+03
 196 196   0.173528E-01   0.121759E+01   0.524344E-01   0.311545E+01   0.628139E+00   0.161742E+02   0.724426E+01   0.114014E+03
 197 197   0.209208E-01   0.122091E+01  -0.814778E-01   0.309859E+01  -0.103402E+01   0.163491E+02  -0.122134E+02   0.120824E+03
 198 198   0.100092E-01   0.124562E+01   0.331751E-01   0.307379E+01   0.263904E+00   0.165654E+02   0.281954E+01   0.129592E+03
 199 199  -0.855995E-02   0.121671E+01  -0.788584E-01   0.313242E+01  -0.698777E+00   0.167372E+02  -0.719195E+01   0.124877E+03
 200 200   0.137357E-01   0.121631E+01   0.102611E+00   0.313656E+01   0.125549E+01   0.169237E+02   0.156225E+02   0.129598E+03


==> results/case4/A_2_0_3to200_0_15000/chisquare/7000sim/chisqrdat.txt <==
1000	8139.81423	1.82042555	11.0197682	410.867858
2000	1945.87323	0.948125006	6.10912177	277.651674
3000	1769.57614	0.66345501	5.3030926	218.180174
4000	2247.12162	0.43801136	2.95441003	135.096523
5000	2272.91655	0.377059097	2.68090999	126.626361
6000	1862.9305	0.302888383	2.33935824	106.008753
7000	656.581381	0.239568748	2.1445737	83.2243263
8000	578.914206	0.224836296	1.91378355	74.1113522
9000	285.3842	0.205102197	1.6283346	65.8849245
10000	376.856207	0.185458665	1.45619199	61.9156425
11000	502.219218	0.171046649	1.2806543	54.5960643
12000	445.183067	0.160811816	1.31040957	53.4291775
13000	237.887198	0.143838478	1.19284373	46.9757843
14000	241.062118	0.138292469	1.0106388	43.745265
15000	329.192086	0.127595066	0.914184136	37.6687882


==> results/case4/A_2_0_3to200_0_15000/chisquare/7000sim/img_ALMl1l2.dat <==
   2   2   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   3   3   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   4   4   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   5   5   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   6   6   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   7   7   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   8   8   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   9   9   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  10  10   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  11  11   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  12  12   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  13  13   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  14  14   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  15  15   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  16  16   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  17  17   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  18  18   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  19  19   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  20  20   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  21  21   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  22  22   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  23  23   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  24  24   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  25  25   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  26  26   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  27  27   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  28  28   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  29  29   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  30  30   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  31  31   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  32  32   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  33  33   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  34  34   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  35  35   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  36  36   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  37  37   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  38  38   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  39  39   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  40  40   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  41  41   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  42  42   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  43  43   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  44  44   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  45  45   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  46  46   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  47  47   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  48  48   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  49  49   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  50  50   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  51  51   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  52  52   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  53  53   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  54  54   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  55  55   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  56  56   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  57  57   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  58  58   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  59  59   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  60  60   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  61  61   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  62  62   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  63  63   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  64  64   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  65  65   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  66  66   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  67  67   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  68  68   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  69  69   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  70  70   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  71  71   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  72  72   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  73  73   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  74  74   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  75  75   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  76  76   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  77  77   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  78  78   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  79  79   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  80  80   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  81  81   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  82  82   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  83  83   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  84  84   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  85  85   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  86  86   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  87  87   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  88  88   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  89  89   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  90  90   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  91  91   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  92  92   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  93  93   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  94  94   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  95  95   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  96  96   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  97  97   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  98  98   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  99  99   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 100 100   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 101 101   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 102 102   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 103 103   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 104 104   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 105 105   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 106 106   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 107 107   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 108 108   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 109 109   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 110 110   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 111 111   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 112 112   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 113 113   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 114 114   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 115 115   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 116 116   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 117 117   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 118 118   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 119 119   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 120 120   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 121 121   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 122 122   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 123 123   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 124 124   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 125 125   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 126 126   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 127 127   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 128 128   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 129 129   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 130 130   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 131 131   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 132 132   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 133 133   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 134 134   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 135 135   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 136 136   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 137 137   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 138 138   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 139 139   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 140 140   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 141 141   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 142 142   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 143 143   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 144 144   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 145 145   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 146 146   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 147 147   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 148 148   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 149 149   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 150 150   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 151 151   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 152 152   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 153 153   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 154 154   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 155 155   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 156 156   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 157 157   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 158 158   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 159 159   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 160 160   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 161 161   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 162 162   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 163 163   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 164 164   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 165 165   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 166 166   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 167 167   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 168 168   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 169 169   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 170 170   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 171 171   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 172 172   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 173 173   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 174 174   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 175 175   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 176 176   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 177 177   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 178 178   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 179 179   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 180 180   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 181 181   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 182 182   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 183 183   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 184 184   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 185 185   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 186 186   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 187 187   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 188 188   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 189 189   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 190 190   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 191 191   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 192 192   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 193 193   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 194 194   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 195 195   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 196 196   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 197 197   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 198 198   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 199 199   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 200 200   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN


==> results/case4/A_2_0_3to200_0_15000/chisquare/7000sim/moments_new.dat <==
   3   0.835670E+03  -0.484953E+00   0.583673E+01  -0.982503E+01   0.897085E+02   0.392523E-16
   4   0.463496E+03   0.498843E+00   0.545083E+01   0.974520E+01   0.785172E+02   0.117757E-15
   5   0.289579E+03  -0.482805E+00   0.511189E+01  -0.892252E+01   0.680312E+02  -0.785046E-16
   6   0.196339E+03   0.460559E+00   0.484016E+01   0.806637E+01   0.596498E+02  -0.785046E-16
   7   0.141742E+03  -0.438271E+00   0.462411E+01  -0.731863E+01   0.531581E+02  -0.196262E-15
   8   0.107116E+03   0.417620E+00   0.445046E+01   0.669097E+01   0.481091E+02  -0.392523E-15
   9   0.840662E+02  -0.398950E+00   0.430878E+01  -0.616688E+01   0.441250E+02   0.392523E-15
  10   0.678771E+02   0.382185E+00   0.419140E+01   0.572676E+01   0.409279E+02   0.667289E-15
  11   0.562308E+02  -0.367129E+00   0.409280E+01  -0.535370E+01   0.383201E+02  -0.902803E-15
  12   0.475633E+02   0.353567E+00   0.400892E+01   0.503428E+01   0.361607E+02   0.137383E-15
  13   0.408721E+02  -0.341299E+00   0.393677E+01  -0.475807E+01   0.343483E+02   0.174673E-14
  14   0.355919E+02   0.330152E+00   0.387409E+01   0.451699E+01   0.328086E+02   0.510280E-15
  15   0.313568E+02  -0.319979E+00   0.381917E+01  -0.430479E+01   0.314864E+02   0.215888E-15
  16   0.279106E+02   0.310653E+00   0.377066E+01   0.411655E+01   0.303401E+02  -0.392523E-16
  17   0.250681E+02  -0.302069E+00   0.372751E+01  -0.394840E+01   0.293377E+02  -0.115794E-14
  18   0.226937E+02   0.294137E+00   0.368890E+01   0.379723E+01   0.284545E+02   0.502430E-14
  19   0.206873E+02  -0.286782E+00   0.365415E+01  -0.366053E+01   0.276708E+02  -0.255140E-14
  20   0.189734E+02   0.279939E+00   0.362271E+01   0.353627E+01   0.269711E+02   0.243364E-14
  21   0.174948E+02  -0.273553E+00   0.359413E+01  -0.342278E+01   0.263428E+02  -0.153084E-14
  22   0.162091E+02   0.267576E+00   0.356805E+01   0.331867E+01   0.257757E+02   0.235514E-15
  23   0.150832E+02  -0.261968E+00   0.354414E+01  -0.322278E+01   0.252616E+02  -0.130514E-13
  24   0.140907E+02   0.256692E+00   0.352216E+01   0.313413E+01   0.247933E+02  -0.137383E-15
  25   0.132105E+02  -0.251718E+00   0.350188E+01  -0.305190E+01   0.243651E+02  -0.427850E-14
  26   0.124253E+02   0.247019E+00   0.348310E+01   0.297538E+01   0.239722E+02  -0.529906E-14
  27   0.117212E+02  -0.242570E+00   0.346568E+01  -0.290397E+01   0.236104E+02  -0.588785E-14
  28   0.110864E+02   0.238350E+00   0.344946E+01   0.283715E+01   0.232762E+02  -0.588785E-16
  29   0.105115E+02  -0.234340E+00   0.343433E+01  -0.277446E+01   0.229667E+02   0.751682E-14
  30   0.998837E+01   0.230525E+00   0.342019E+01   0.271552E+01   0.226791E+02   0.219813E-14
  31   0.951035E+01  -0.226888E+00   0.340693E+01  -0.265998E+01   0.224114E+02  -0.113047E-13
  32   0.907224E+01   0.223416E+00   0.339448E+01   0.260753E+01   0.221614E+02  -0.504392E-14
  33   0.866963E+01  -0.220098E+00   0.338277E+01  -0.255791E+01   0.219276E+02  -0.904766E-14
  34   0.829874E+01   0.216922E+00   0.337173E+01   0.251088E+01   0.217084E+02   0.730093E-14
  35   0.795627E+01  -0.213879E+00   0.336131E+01  -0.246624E+01   0.215025E+02  -0.137776E-13
  36   0.763936E+01   0.210959E+00   0.335146E+01   0.242378E+01   0.213087E+02  -0.971495E-14
  37   0.734552E+01  -0.208155E+00   0.334213E+01  -0.238336E+01   0.211261E+02   0.105785E-13
  38   0.707254E+01   0.205459E+00   0.333328E+01   0.234480E+01   0.209536E+02  -0.777196E-14
  39   0.681849E+01  -0.202865E+00   0.332487E+01  -0.230798E+01   0.207905E+02  -0.172906E-13
  40   0.658167E+01   0.200366E+00   0.331688E+01   0.227278E+01   0.206360E+02  -0.122663E-14
  41   0.636054E+01  -0.197957E+00   0.330927E+01  -0.223907E+01   0.204895E+02  -0.240126E-13
  42   0.615370E+01   0.195632E+00   0.330202E+01   0.220677E+01   0.203503E+02  -0.183505E-14
  43   0.595992E+01  -0.193387E+00   0.329510E+01  -0.217578E+01   0.202180E+02  -0.108827E-13
  44   0.577807E+01   0.191217E+00   0.328849E+01   0.214602E+01   0.200921E+02  -0.105981E-14
  45   0.560716E+01  -0.189118E+00   0.328217E+01  -0.211740E+01   0.199720E+02  -0.691822E-14
  46   0.544628E+01   0.187086E+00   0.327611E+01   0.208986E+01   0.198574E+02   0.107355E-13
  47   0.529465E+01  -0.185119E+00   0.327032E+01  -0.206334E+01   0.197479E+02  -0.353271E-15
  48   0.515154E+01   0.183211E+00   0.326476E+01   0.203777E+01   0.196433E+02   0.192827E-13
  49   0.501629E+01  -0.181362E+00   0.325942E+01  -0.201310E+01   0.195431E+02   0.108631E-13
  50   0.488831E+01   0.179567E+00   0.325430E+01   0.198928E+01   0.194471E+02  -0.261813E-13
  51   0.476707E+01  -0.177824E+00   0.324937E+01  -0.196626E+01   0.193551E+02  -0.224719E-14
  52   0.465208E+01   0.176131E+00   0.324463E+01   0.194400E+01   0.192668E+02  -0.421668E-13
  53   0.454291E+01  -0.174485E+00   0.324007E+01  -0.192246E+01   0.191820E+02  -0.433738E-14
  54   0.443913E+01   0.172884E+00   0.323567E+01   0.190161E+01   0.191005E+02   0.209019E-13
  55   0.434040E+01  -0.171326E+00   0.323143E+01  -0.188140E+01   0.190221E+02  -0.126883E-13
  56   0.424636E+01   0.169810E+00   0.322735E+01   0.186180E+01   0.189466E+02  -0.707523E-14
  57   0.415670E+01  -0.168333E+00   0.322340E+01  -0.184280E+01   0.188739E+02   0.203818E-13
  58   0.407116E+01   0.166894E+00   0.321959E+01   0.182435E+01   0.188038E+02  -0.450813E-13
  59   0.398945E+01  -0.165491E+00   0.321590E+01  -0.180643E+01   0.187361E+02  -0.113145E-13
  60   0.391135E+01   0.164123E+00   0.321234E+01   0.178901E+01   0.186709E+02  -0.149159E-14
  61   0.383664E+01  -0.162788E+00   0.320889E+01  -0.177208E+01   0.186078E+02  -0.683579E-13
  62   0.376511E+01   0.161485E+00   0.320556E+01   0.175562E+01   0.185469E+02   0.356313E-13
  63   0.369658E+01  -0.160212E+00   0.320232E+01  -0.173959E+01   0.184880E+02   0.265051E-13
  64   0.363089E+01   0.158970E+00   0.319919E+01   0.172399E+01   0.184311E+02   0.468476E-13
  65   0.356788E+01  -0.157755E+00   0.319616E+01  -0.170879E+01   0.183759E+02  -0.144547E-13
  66   0.350740E+01   0.156569E+00   0.319321E+01   0.169398E+01   0.183225E+02  -0.308229E-13
  67   0.344932E+01  -0.155408E+00   0.319035E+01  -0.167954E+01   0.182707E+02   0.408911E-13
  68   0.339351E+01   0.154273E+00   0.318758E+01   0.166545E+01   0.182205E+02   0.125019E-13
  69   0.333985E+01  -0.153162E+00   0.318488E+01  -0.165171E+01   0.181719E+02   0.130514E-14
  70   0.328824E+01   0.152075E+00   0.318226E+01   0.163830E+01   0.181247E+02   0.132869E-13
  71   0.323857E+01  -0.151010E+00   0.317971E+01  -0.162521E+01   0.180788E+02   0.642757E-14
  72   0.319074E+01   0.149968E+00   0.317724E+01   0.161241E+01   0.180343E+02   0.191453E-13
  73   0.314468E+01  -0.148947E+00   0.317483E+01  -0.159991E+01   0.179911E+02   0.226093E-13
  74   0.310029E+01   0.147946E+00   0.317249E+01   0.158770E+01   0.179490E+02  -0.781219E-13
  75   0.305750E+01  -0.146966E+00   0.317020E+01  -0.157575E+01   0.179081E+02  -0.107846E-13
  76   0.301624E+01   0.146004E+00   0.316798E+01   0.156407E+01   0.178684E+02   0.736766E-13
  77   0.297644E+01  -0.145061E+00   0.316582E+01  -0.155263E+01   0.178297E+02  -0.224916E-13
  78   0.293804E+01   0.144137E+00   0.316371E+01   0.154145E+01   0.177920E+02   0.222757E-14
  79   0.290097E+01  -0.143229E+00   0.316165E+01  -0.153049E+01   0.177553E+02   0.306659E-13
  80   0.286517E+01   0.142339E+00   0.315964E+01   0.151977E+01   0.177196E+02  -0.530691E-13
  81   0.283060E+01  -0.141464E+00   0.315769E+01  -0.150926E+01   0.176848E+02   0.132781E-12
  82   0.279719E+01   0.140606E+00   0.315578E+01   0.149896E+01   0.176509E+02   0.905158E-13
  83   0.276488E+01  -0.139763E+00   0.315391E+01  -0.148887E+01   0.176178E+02   0.241794E-13
  84   0.273361E+01   0.138936E+00   0.315209E+01   0.147898E+01   0.175855E+02  -0.980523E-13
  85   0.270334E+01  -0.138122E+00   0.315031E+01  -0.146928E+01   0.175540E+02  -0.428635E-13
  86   0.267401E+01   0.137323E+00   0.314858E+01   0.145977E+01   0.175233E+02   0.114911E-13
  87   0.264558E+01  -0.136537E+00   0.314688E+01  -0.145044E+01   0.174932E+02  -0.518916E-13
  88   0.261800E+01   0.135765E+00   0.314522E+01   0.144128E+01   0.174639E+02  -0.986214E-14
  89   0.259124E+01  -0.135006E+00   0.314360E+01  -0.143229E+01   0.174353E+02   0.460233E-14
  90   0.256525E+01   0.134259E+00   0.314202E+01   0.142347E+01   0.174073E+02  -0.387617E-14
  91   0.254000E+01  -0.133525E+00   0.314046E+01  -0.141480E+01   0.173800E+02   0.668369E-13
  92   0.251546E+01   0.132802E+00   0.313895E+01   0.140629E+01   0.173533E+02   0.716747E-13
  93   0.249160E+01  -0.132091E+00   0.313746E+01  -0.139793E+01   0.173272E+02  -0.221677E-13
  94   0.246838E+01   0.131391E+00   0.313601E+01   0.138971E+01   0.173016E+02   0.213955E-12
  95   0.244578E+01  -0.130703E+00   0.313459E+01  -0.138164E+01   0.172766E+02  -0.523037E-13
  96   0.242378E+01   0.130025E+00   0.313319E+01   0.137371E+01   0.172521E+02  -0.982387E-13
  97   0.240234E+01  -0.129357E+00   0.313183E+01  -0.136590E+01   0.172282E+02   0.285462E-13
  98   0.238145E+01   0.128700E+00   0.313049E+01   0.135823E+01   0.172047E+02   0.907710E-14
  99   0.236108E+01  -0.128052E+00   0.312918E+01  -0.135069E+01   0.171818E+02  -0.333350E-13
 100   0.234121E+01   0.127414E+00   0.312789E+01   0.134327E+01   0.171593E+02  -0.309897E-13
 101   0.232183E+01  -0.126786E+00   0.312663E+01  -0.133597E+01   0.171373E+02  -0.346598E-13
 102   0.230291E+01   0.126167E+00   0.312540E+01   0.132878E+01   0.171157E+02  -0.950593E-13
 103   0.228443E+01  -0.125557E+00   0.312419E+01  -0.132171E+01   0.170946E+02  -0.176155E-12
 104   0.226638E+01   0.124955E+00   0.312300E+01   0.131475E+01   0.170738E+02   0.446495E-14
 105   0.224874E+01  -0.124362E+00   0.312184E+01  -0.130790E+01   0.170535E+02  -0.585644E-13
 106   0.223150E+01   0.123778E+00   0.312069E+01   0.130115E+01   0.170336E+02  -0.105618E-12
 107   0.221463E+01  -0.123201E+00   0.311957E+01  -0.129450E+01   0.170140E+02   0.101909E-12
 108   0.219814E+01   0.122633E+00   0.311847E+01   0.128796E+01   0.169948E+02   0.621855E-13
 109   0.218199E+01  -0.122072E+00   0.311739E+01  -0.128151E+01   0.169760E+02  -0.215368E-12
 110   0.216618E+01   0.121519E+00   0.311633E+01   0.127516E+01   0.169575E+02  -0.349346E-14
 111   0.215070E+01  -0.120974E+00   0.311528E+01  -0.126890E+01   0.169394E+02   0.514402E-13
 112   0.213553E+01   0.120436E+00   0.311426E+01   0.126273E+01   0.169216E+02  -0.347187E-13
 113   0.212066E+01  -0.119904E+00   0.311325E+01  -0.125665E+01   0.169042E+02   0.389089E-13
 114   0.210607E+01   0.119380E+00   0.311226E+01   0.125065E+01   0.168870E+02  -0.174810E-12
 115   0.209174E+01  -0.118863E+00   0.311129E+01  -0.124474E+01   0.168702E+02  -0.912027E-13
 116   0.207767E+01   0.118352E+00   0.311034E+01   0.123892E+01   0.168536E+02   0.198911E-13
 117   0.206385E+01  -0.117848E+00   0.310940E+01  -0.123317E+01   0.168373E+02  -0.415388E-13
 118   0.205025E+01   0.117350E+00   0.310848E+01   0.122750E+01   0.168214E+02  -0.479860E-14
 119   0.203688E+01  -0.116859E+00   0.310757E+01  -0.122191E+01   0.168057E+02  -0.670233E-13
 120   0.202372E+01   0.116373E+00   0.310668E+01   0.121639E+01   0.167902E+02   0.549532E-13
 121   0.201075E+01  -0.115894E+00   0.310580E+01  -0.121095E+01   0.167751E+02  -0.618715E-13
 122   0.199798E+01   0.115420E+00   0.310494E+01   0.120558E+01   0.167601E+02   0.128149E-12
 123   0.198539E+01  -0.114952E+00   0.310409E+01  -0.120028E+01   0.167455E+02  -0.187842E-12
 124   0.197297E+01   0.114490E+00   0.310325E+01   0.119505E+01   0.167310E+02  -0.462490E-13
 125   0.196071E+01  -0.114033E+00   0.310243E+01  -0.118988E+01   0.167168E+02  -0.370542E-13
 126   0.194861E+01   0.113582E+00   0.310162E+01   0.118478E+01   0.167029E+02  -0.606154E-13
 127   0.193666E+01  -0.113136E+00   0.310082E+01  -0.117975E+01   0.166892E+02   0.135852E-12
 128   0.192485E+01   0.112696E+00   0.310004E+01   0.117478E+01   0.166756E+02   0.145234E-13
 129   0.191318E+01  -0.112260E+00   0.309927E+01  -0.116987E+01   0.166623E+02  -0.130543E-12
 130   0.190163E+01   0.111829E+00   0.309850E+01   0.116502E+01   0.166492E+02  -0.160660E-12
 131   0.189021E+01  -0.111404E+00   0.309776E+01  -0.116023E+01   0.166364E+02   0.306757E-13
 132   0.187891E+01   0.110983E+00   0.309702E+01   0.115550E+01   0.166237E+02   0.173387E-12
 133   0.186771E+01  -0.110567E+00   0.309629E+01  -0.115083E+01   0.166112E+02   0.664149E-13
 134   0.185662E+01   0.110155E+00   0.309558E+01   0.114621E+01   0.165989E+02   0.103440E-12
 135   0.184563E+01  -0.109748E+00   0.309487E+01  -0.114165E+01   0.165867E+02  -0.528434E-13
 136   0.183473E+01   0.109346E+00   0.309418E+01   0.113714E+01   0.165748E+02   0.275188E-12
 137   0.182392E+01  -0.108948E+00   0.309349E+01  -0.113269E+01   0.165631E+02   0.915658E-13
 138   0.181320E+01   0.108554E+00   0.309282E+01   0.112828E+01   0.165515E+02  -0.425593E-13
 139   0.180256E+01  -0.108164E+00   0.309215E+01  -0.112393E+01   0.165401E+02  -0.449930E-13
 140   0.179199E+01   0.107779E+00   0.309150E+01   0.111962E+01   0.165288E+02   0.668271E-14
 141   0.178150E+01  -0.107398E+00   0.309085E+01  -0.111537E+01   0.165177E+02   0.134665E-12
 142   0.177107E+01   0.107021E+00   0.309021E+01   0.111116E+01   0.165068E+02  -0.145626E-12
 143   0.176071E+01  -0.106647E+00   0.308958E+01  -0.110700E+01   0.164960E+02   0.668172E-13
 144   0.175041E+01   0.106278E+00   0.308896E+01   0.110289E+01   0.164854E+02  -0.110966E-12
 145   0.174016E+01  -0.105912E+00   0.308835E+01  -0.109882E+01   0.164750E+02  -0.192395E-12
 146   0.172997E+01   0.105550E+00   0.308775E+01   0.109479E+01   0.164646E+02   0.231402E-12
 147   0.171984E+01  -0.105192E+00   0.308716E+01  -0.109081E+01   0.164545E+02   0.235808E-13
 148   0.170975E+01   0.104838E+00   0.308657E+01   0.108688E+01   0.164444E+02   0.596537E-13
 149   0.169970E+01  -0.104487E+00   0.308599E+01  -0.108298E+01   0.164345E+02   0.169256E-12
 150   0.168970E+01   0.104139E+00   0.308542E+01   0.107913E+01   0.164248E+02   0.690350E-13
 151   0.167974E+01  -0.103795E+00   0.308485E+01  -0.107531E+01   0.164151E+02  -0.562309E-12
 152   0.166982E+01   0.103454E+00   0.308430E+01   0.107154E+01   0.164056E+02  -0.121309E-12
 153   0.165993E+01  -0.103117E+00   0.308375E+01  -0.106781E+01   0.163963E+02  -0.218439E-12
 154   0.165007E+01   0.102783E+00   0.308321E+01   0.106411E+01   0.163870E+02  -0.141406E-12
 155   0.164025E+01  -0.102452E+00   0.308267E+01  -0.106045E+01   0.163779E+02   0.905747E-13
 156   0.163046E+01   0.102124E+00   0.308214E+01   0.105683E+01   0.163689E+02  -0.134410E-12
 157   0.162070E+01  -0.101800E+00   0.308162E+01  -0.105325E+01   0.163600E+02  -0.269977E-12
 158   0.161096E+01   0.101478E+00   0.308111E+01   0.104970E+01   0.163512E+02   0.245337E-12
 159   0.160125E+01  -0.101160E+00   0.308060E+01  -0.104619E+01   0.163425E+02   0.165841E-13
 160   0.159156E+01   0.100845E+00   0.308010E+01   0.104271E+01   0.163340E+02   0.105010E-12
 161   0.158189E+01  -0.100532E+00   0.307960E+01  -0.103927E+01   0.163255E+02   0.157588E-12
 162   0.157224E+01   0.100222E+00   0.307911E+01   0.103586E+01   0.163172E+02  -0.105913E-12
 163   0.156262E+01  -0.999156E-01   0.307863E+01  -0.103248E+01   0.163090E+02  -0.182131E-13
 164   0.155301E+01   0.996116E-01   0.307815E+01   0.102914E+01   0.163008E+02   0.294034E-12
 165   0.154341E+01  -0.993103E-01   0.307768E+01  -0.102583E+01   0.162928E+02  -0.176586E-12
 166   0.153384E+01   0.990118E-01   0.307721E+01   0.102255E+01   0.162848E+02   0.370591E-13
 167   0.152427E+01  -0.987159E-01   0.307675E+01  -0.101930E+01   0.162770E+02  -0.718808E-14
 168   0.151472E+01   0.984227E-01   0.307630E+01   0.101608E+01   0.162693E+02   0.213302E-12
 169   0.150518E+01  -0.981321E-01   0.307585E+01  -0.101290E+01   0.162616E+02   0.175414E-12
 170   0.149566E+01   0.978440E-01   0.307540E+01   0.100974E+01   0.162541E+02   0.227119E-12
 171   0.148614E+01  -0.975585E-01   0.307496E+01  -0.100661E+01   0.162466E+02   0.153084E-13
 172   0.147663E+01   0.972754E-01   0.307453E+01   0.100351E+01   0.162392E+02   0.691773E-13
 173   0.146713E+01  -0.969948E-01   0.307410E+01  -0.100044E+01   0.162319E+02   0.258560E-12
 174   0.145763E+01   0.967166E-01   0.307367E+01   0.997394E+00   0.162247E+02   0.312399E-12
 175   0.144815E+01  -0.964408E-01   0.307325E+01  -0.994377E+00   0.162176E+02  -0.811394E-13
 176   0.143867E+01   0.961673E-01   0.307284E+01   0.991388E+00   0.162105E+02   0.167622E-12
 177   0.142919E+01  -0.958962E-01   0.307243E+01  -0.988426E+00   0.162036E+02   0.385826E-12
 178   0.141972E+01   0.956273E-01   0.307202E+01   0.985490E+00   0.161967E+02   0.830922E-13
 179   0.141025E+01  -0.953607E-01   0.307162E+01  -0.982580E+00   0.161899E+02  -0.157706E-12
 180   0.140078E+01   0.950962E-01   0.307122E+01   0.979696E+00   0.161832E+02   0.212012E-12
 181   0.139132E+01  -0.948340E-01   0.307083E+01  -0.976836E+00   0.161765E+02   0.228458E-12
 182   0.138186E+01   0.945739E-01   0.307044E+01   0.974002E+00   0.161699E+02   0.404122E-12
 183   0.137239E+01  -0.943160E-01   0.307006E+01  -0.971192E+00   0.161634E+02   0.410044E-12
 184   0.136293E+01   0.940602E-01   0.306968E+01   0.968406E+00   0.161570E+02  -0.226422E-12
 185   0.135347E+01  -0.938064E-01   0.306930E+01  -0.965644E+00   0.161506E+02   0.506021E-12
 186   0.134401E+01   0.935547E-01   0.306893E+01   0.962905E+00   0.161443E+02   0.200830E-12
 187   0.133455E+01  -0.933049E-01   0.306857E+01  -0.960189E+00   0.161381E+02  -0.490261E-13
 188   0.132509E+01   0.930572E-01   0.306820E+01   0.957496E+00   0.161320E+02   0.591729E-13
 189   0.131562E+01  -0.928114E-01   0.306784E+01  -0.954826E+00   0.161259E+02   0.545720E-12
 190   0.130615E+01   0.925676E-01   0.306749E+01   0.952178E+00   0.161199E+02   0.132226E-12
 191   0.129668E+01  -0.923257E-01   0.306713E+01  -0.949551E+00   0.161139E+02   0.250592E-12
 192   0.128720E+01   0.920857E-01   0.306678E+01   0.946946E+00   0.161080E+02  -0.153280E-12
 193   0.127773E+01  -0.918475E-01   0.306644E+01  -0.944363E+00   0.161022E+02  -0.141264E-12
 194   0.126824E+01   0.916112E-01   0.306610E+01   0.941800E+00   0.160964E+02   0.705649E-12
 195   0.125876E+01  -0.913766E-01   0.306576E+01  -0.939258E+00   0.160907E+02   0.133340E-12
 196   0.124927E+01   0.911439E-01   0.306543E+01   0.936736E+00   0.160850E+02   0.430451E-13
 197   0.123977E+01  -0.909130E-01   0.306509E+01  -0.934235E+00   0.160794E+02  -0.671254E-12
 198   0.123027E+01   0.906838E-01   0.306477E+01   0.931754E+00   0.160739E+02  -0.423640E-12
 199   0.122076E+01  -0.904563E-01   0.306444E+01  -0.929292E+00   0.160684E+02  -0.201315E-13
 200   0.121125E+01   0.902305E-01   0.306412E+01   0.926849E+00   0.160630E+02   0.194790E-14


==> results/case4/A_2_0_3to200_0_15000/chisquare/7000sim/real_ALMl1l2.dat <==
   2   2   0.194379E+02   0.180672E+04   0.459907E+00   0.635491E+01   0.129121E+02   0.104956E+03   0.428954E+03   0.295712E+04
   3   3   0.434379E+01   0.811449E+03  -0.384023E+00   0.533357E+01  -0.702663E+01   0.632832E+02  -0.163592E+03   0.118131E+04
   4   4   0.462004E+01   0.469960E+03   0.461619E+00   0.514060E+01   0.749823E+01   0.584363E+02   0.151731E+03   0.101440E+04
   5   5  -0.736409E-01   0.294305E+03  -0.553850E+00   0.523889E+01  -0.105997E+02   0.716843E+02  -0.278045E+03   0.175169E+04
   6   6   0.428932E+00   0.196906E+03   0.383434E+00   0.490914E+01   0.709818E+01   0.655521E+02   0.213015E+03   0.176404E+04
   7   7  -0.125425E+01   0.141414E+03  -0.390603E+00   0.440540E+01  -0.589709E+01   0.468425E+02  -0.120416E+03   0.873608E+03
   8   8   0.185457E+01   0.105630E+03   0.357835E+00   0.410413E+01   0.467364E+01   0.343821E+02   0.670152E+02   0.424645E+03
   9   9   0.484862E+00   0.827758E+02  -0.325309E+00   0.416697E+01  -0.405440E+01   0.351995E+02  -0.542431E+02   0.429487E+03
  10  10  -0.984192E+00   0.685147E+02   0.362536E+00   0.401669E+01   0.427664E+01   0.329432E+02   0.606172E+02   0.426291E+03
  11  11   0.604518E+00   0.567432E+02  -0.376496E+00   0.412589E+01  -0.524637E+01   0.371386E+02  -0.876535E+02   0.539605E+03
  12  12  -0.335871E+00   0.474788E+02   0.375880E+00   0.385803E+01   0.491776E+01   0.313455E+02   0.759863E+02   0.411628E+03
  13  13   0.528316E+00   0.405712E+02  -0.315159E+00   0.378188E+01  -0.419908E+01   0.288393E+02  -0.649015E+02   0.354376E+03
  14  14   0.101386E+00   0.358494E+02   0.331940E+00   0.371172E+01   0.422336E+01   0.278610E+02   0.627037E+02   0.339876E+03
  15  15   0.663578E-01   0.312553E+02  -0.397047E+00   0.421761E+01  -0.772961E+01   0.485916E+02  -0.189727E+03   0.109518E+04
  16  16   0.174282E+00   0.276505E+02   0.277860E+00   0.357708E+01   0.323717E+01   0.245925E+02   0.422124E+02   0.251315E+03
  17  17  -0.474512E+00   0.253908E+02  -0.336345E+00   0.378304E+01  -0.473462E+01   0.320614E+02  -0.888077E+02   0.499409E+03
  18  18  -0.359039E+00   0.225155E+02   0.290425E+00   0.380933E+01   0.421598E+01   0.316516E+02   0.747819E+02   0.451730E+03
  19  19  -0.134213E-01   0.208262E+02  -0.230903E+00   0.369206E+01  -0.350763E+01   0.292441E+02  -0.671399E+02   0.428979E+03
  20  20   0.411179E+00   0.188671E+02   0.264480E+00   0.351636E+01   0.328398E+01   0.248702E+02   0.489570E+02   0.291369E+03
  21  21  -0.362591E+00   0.173984E+02  -0.269193E+00   0.345533E+01  -0.268053E+01   0.218895E+02  -0.297104E+02   0.201295E+03
  22  22  -0.106389E+00   0.166212E+02   0.314608E+00   0.365560E+01   0.355284E+01   0.260976E+02   0.455047E+02   0.277358E+03
  23  23  -0.250479E+00   0.150015E+02  -0.244595E+00   0.345675E+01  -0.309205E+01   0.239012E+02  -0.455058E+02   0.266283E+03
  24  24  -0.569464E-01   0.140365E+02   0.304973E+00   0.337929E+01   0.331346E+01   0.210858E+02   0.384311E+02   0.196074E+03
  25  25  -0.143942E+00   0.133182E+02  -0.277948E+00   0.350983E+01  -0.340998E+01   0.245573E+02  -0.482045E+02   0.277637E+03
  26  26   0.166871E+00   0.126013E+02   0.263967E+00   0.343113E+01   0.323417E+01   0.227386E+02   0.418880E+02   0.230710E+03
  27  27  -0.965784E-01   0.117868E+02  -0.232132E+00   0.341400E+01  -0.225202E+01   0.208793E+02  -0.231398E+02   0.181180E+03
  28  28   0.223984E-01   0.109714E+02   0.210725E+00   0.343205E+01   0.264276E+01   0.231622E+02   0.408037E+02   0.257904E+03
  29  29   0.241118E+00   0.104161E+02  -0.221470E+00   0.338753E+01  -0.258308E+01   0.215407E+02  -0.328360E+02   0.206097E+03
  30  30  -0.104066E+00   0.984373E+01   0.180163E+00   0.351724E+01   0.243133E+01   0.249254E+02   0.409562E+02   0.302615E+03
  31  31  -0.554942E-01   0.947471E+01  -0.189620E+00   0.335083E+01  -0.195703E+01   0.200269E+02  -0.228306E+02   0.175910E+03
  32  32   0.181833E+00   0.893129E+01   0.299947E+00   0.349145E+01   0.351245E+01   0.237750E+02   0.477526E+02   0.259749E+03
  33  33  -0.260408E-01   0.883277E+01  -0.182660E+00   0.350419E+01  -0.244889E+01   0.250825E+02  -0.418354E+02   0.303905E+03
  34  34  -0.237423E-02   0.818419E+01   0.165749E+00   0.322199E+01   0.194918E+01   0.189892E+02   0.246932E+02   0.168341E+03
  35  35   0.591845E-01   0.787394E+01  -0.148874E+00   0.328777E+01  -0.153512E+01   0.193161E+02  -0.168763E+02   0.162773E+03
  36  36  -0.245380E+00   0.769205E+01   0.182025E+00   0.329877E+01   0.216969E+01   0.207927E+02   0.308825E+02   0.217477E+03
  37  37  -0.447625E-01   0.738592E+01  -0.212932E+00   0.326984E+01  -0.185359E+01   0.189841E+02  -0.168836E+02   0.158080E+03
  38  38   0.346771E-01   0.718267E+01   0.312681E+00   0.355796E+01   0.455253E+01   0.301417E+02   0.960166E+02   0.569757E+03
  39  39  -0.866367E-01   0.682041E+01  -0.239861E+00   0.320671E+01  -0.237986E+01   0.180102E+02  -0.260807E+02   0.148526E+03
  40  40   0.536245E-01   0.651299E+01   0.114365E+00   0.319885E+01   0.104187E+01   0.183291E+02   0.104151E+02   0.153484E+03
  41  41  -0.617019E-01   0.634323E+01  -0.202615E+00   0.318914E+01  -0.199331E+01   0.174978E+02  -0.204645E+02   0.134450E+03
  42  42   0.262411E-01   0.614564E+01   0.204099E+00   0.331170E+01   0.198856E+01   0.193421E+02   0.189235E+02   0.158296E+03
  43  43   0.943341E-01   0.589832E+01  -0.188866E+00   0.320895E+01  -0.182466E+01   0.177313E+02  -0.169723E+02   0.138220E+03
  44  44  -0.761220E-02   0.577607E+01   0.142196E+00   0.329676E+01   0.133709E+01   0.192448E+02   0.124335E+02   0.158113E+03
  45  45  -0.423328E-01   0.563257E+01  -0.150037E+00   0.311027E+01  -0.155588E+01   0.168711E+02  -0.172065E+02   0.130932E+03
  46  46   0.376509E-01   0.543800E+01   0.206050E+00   0.342335E+01   0.257004E+01   0.233837E+02   0.381469E+02   0.264450E+03
  47  47  -0.775093E-02   0.530302E+01  -0.214770E+00   0.316738E+01  -0.220935E+01   0.178093E+02  -0.253858E+02   0.152962E+03
  48  48   0.196183E-01   0.514666E+01   0.142826E+00   0.326788E+01   0.165227E+01   0.191908E+02   0.210205E+02   0.167054E+03
  49  49   0.574483E-01   0.512227E+01  -0.239415E+00   0.350455E+01  -0.349717E+01   0.276322E+02  -0.676683E+02   0.427185E+03
  50  50  -0.404418E-01   0.486166E+01   0.158602E+00   0.325301E+01   0.179477E+01   0.197953E+02   0.239445E+02   0.190346E+03
  51  51  -0.695702E-01   0.476791E+01  -0.198171E+00   0.318382E+01  -0.206693E+01   0.182361E+02  -0.238965E+02   0.157167E+03
  52  52   0.125037E-02   0.464365E+01   0.202905E+00   0.323093E+01   0.189960E+01   0.179022E+02   0.172377E+02   0.135654E+03
  53  53   0.468471E-01   0.450811E+01  -0.137402E+00   0.316069E+01  -0.121015E+01   0.174437E+02  -0.115843E+02   0.136886E+03
  54  54   0.110057E+00   0.443785E+01   0.158584E+00   0.326801E+01   0.187994E+01   0.196370E+02   0.254038E+02   0.179704E+03
  55  55   0.339412E-01   0.434050E+01  -0.161299E+00   0.321623E+01  -0.147278E+01   0.180000E+02  -0.123133E+02   0.142036E+03
  56  56   0.308841E-01   0.420353E+01   0.171344E+00   0.334297E+01   0.226801E+01   0.219834E+02   0.368014E+02   0.244671E+03
  57  57  -0.607485E-01   0.416981E+01  -0.187209E+00   0.325709E+01  -0.205559E+01   0.197276E+02  -0.263255E+02   0.185563E+03
  58  58  -0.340317E-01   0.405763E+01   0.159736E+00   0.321245E+01   0.154737E+01   0.184503E+02   0.162438E+02   0.155203E+03
  59  59   0.650099E-02   0.400127E+01  -0.257277E+00   0.343241E+01  -0.328640E+01   0.227155E+02  -0.441187E+02   0.231041E+03
  60  60   0.211757E-01   0.389621E+01   0.158652E+00   0.321084E+01   0.188101E+01   0.184529E+02   0.225857E+02   0.153368E+03
  61  61  -0.501314E-01   0.384929E+01  -0.138859E+00   0.311587E+01  -0.987717E+00   0.165968E+02  -0.582127E+01   0.124355E+03
  62  62   0.325345E-01   0.379670E+01   0.186298E+00   0.325836E+01   0.191431E+01   0.186927E+02   0.206439E+02   0.150653E+03
  63  63   0.226837E-01   0.371412E+01  -0.198458E+00   0.343864E+01  -0.275431E+01   0.236852E+02  -0.419649E+02   0.265433E+03
  64  64   0.425698E-01   0.363740E+01   0.124914E+00   0.325762E+01   0.146267E+01   0.193661E+02   0.188324E+02   0.176180E+03
  65  65  -0.622510E-01   0.359019E+01  -0.116909E+00   0.304438E+01  -0.105861E+01   0.152233E+02  -0.908489E+01   0.102604E+03
  66  66  -0.188623E-01   0.349529E+01   0.128252E+00   0.315571E+01   0.148776E+01   0.169996E+02   0.164207E+02   0.126007E+03
  67  67   0.229812E-01   0.346871E+01  -0.163925E+00   0.318838E+01  -0.194554E+01   0.191059E+02  -0.265574E+02   0.184575E+03
  68  68  -0.728853E-02   0.334517E+01   0.103539E+00   0.298605E+01   0.102541E+01   0.147788E+02   0.104577E+02   0.100738E+03
  69  69   0.604940E-02   0.335204E+01  -0.178056E+00   0.323806E+01  -0.183184E+01   0.186112E+02  -0.207247E+02   0.154851E+03
  70  70  -0.238922E-01   0.327606E+01   0.197897E+00   0.323899E+01   0.215613E+01   0.186248E+02   0.241172E+02   0.155760E+03
  71  71  -0.541245E-01   0.324385E+01  -0.135267E+00   0.313740E+01  -0.114190E+01   0.167986E+02  -0.108495E+02   0.126515E+03
  72  72  -0.301849E-01   0.315461E+01   0.166086E+00   0.321616E+01   0.191625E+01   0.187157E+02   0.226665E+02   0.158573E+03
  73  73  -0.204396E-01   0.314436E+01  -0.151784E+00   0.315313E+01  -0.182080E+01   0.177668E+02  -0.225436E+02   0.148584E+03
  74  74  -0.138699E-01   0.306652E+01   0.157307E+00   0.304631E+01   0.147571E+01   0.152855E+02   0.139515E+02   0.102643E+03
  75  75  -0.655464E-01   0.305185E+01  -0.193490E+00   0.320675E+01  -0.209427E+01   0.185360E+02  -0.237334E+02   0.154968E+03
  76  76   0.222907E-01   0.297311E+01   0.121333E+00   0.314372E+01   0.136016E+01   0.172676E+02   0.161649E+02   0.136032E+03
  77  77   0.217609E-01   0.300364E+01  -0.651567E-01   0.315201E+01  -0.368278E+00   0.176018E+02  -0.510235E+00   0.146778E+03
  78  78   0.304678E-01   0.294388E+01   0.153538E+00   0.319267E+01   0.172385E+01   0.185305E+02   0.216258E+02   0.163181E+03
  79  79  -0.395280E-01   0.285765E+01  -0.148968E+00   0.320566E+01  -0.167401E+01   0.186470E+02  -0.205025E+02   0.162356E+03
  80  80  -0.857874E-02   0.284985E+01   0.123719E+00   0.315644E+01   0.139175E+01   0.172617E+02   0.161150E+02   0.133258E+03
  81  81  -0.280696E-01   0.282551E+01  -0.202813E+00   0.330176E+01  -0.254555E+01   0.206191E+02  -0.336650E+02   0.200651E+03
  82  82   0.411878E-02   0.278804E+01   0.172076E+00   0.310355E+01   0.203069E+01   0.174049E+02   0.264672E+02   0.158365E+03
  83  83   0.163349E-01   0.275721E+01  -0.160175E+00   0.308289E+01  -0.144353E+01   0.158751E+02  -0.124948E+02   0.112318E+03
  84  84   0.254687E-01   0.275192E+01   0.207537E+00   0.323862E+01   0.244206E+01   0.187033E+02   0.282669E+02   0.155241E+03
  85  85  -0.206441E-01   0.272956E+01  -0.161946E+00   0.316499E+01  -0.201559E+01   0.191169E+02  -0.277422E+02   0.186423E+03
  86  86  -0.674063E-02   0.263921E+01   0.177903E+00   0.321611E+01   0.207698E+01   0.193290E+02   0.278776E+02   0.185196E+03
  87  87  -0.972019E-02   0.265355E+01  -0.173854E+00   0.315831E+01  -0.177989E+01   0.175301E+02  -0.197605E+02   0.143321E+03
  88  88   0.338746E-01   0.260824E+01   0.187472E+00   0.322357E+01   0.199214E+01   0.191005E+02   0.238447E+02   0.173217E+03
  89  89  -0.321199E-01   0.256066E+01  -0.133362E+00   0.317664E+01  -0.172092E+01   0.185841E+02  -0.243026E+02   0.168950E+03
  90  90  -0.329479E-01   0.255825E+01   0.155698E+00   0.326143E+01   0.181465E+01   0.192721E+02   0.233569E+02   0.169362E+03
  91  91   0.156569E-01   0.252601E+01  -0.912196E-01   0.307337E+01  -0.815954E+00   0.155764E+02  -0.742905E+01   0.105824E+03
  92  92   0.118955E-01   0.251641E+01   0.916963E-01   0.304615E+01   0.768508E+00   0.153089E+02   0.602200E+01   0.104524E+03
  93  93   0.234629E-01   0.248570E+01  -0.113537E+00   0.301076E+01  -0.111740E+01   0.149637E+02  -0.111503E+02   0.101240E+03
  94  94  -0.816221E-02   0.246528E+01   0.936798E-01   0.304882E+01   0.921459E+00   0.155717E+02   0.885646E+01   0.109252E+03
  95  95   0.771523E-03   0.246016E+01  -0.156576E+00   0.316758E+01  -0.156372E+01   0.182725E+02  -0.181627E+02   0.164625E+03
  96  96  -0.429163E-01   0.242412E+01   0.735832E-01   0.314518E+01   0.790776E+00   0.167084E+02   0.898346E+01   0.121833E+03
  97  97  -0.109077E-01   0.241798E+01  -0.149725E+00   0.320115E+01  -0.214710E+01   0.194599E+02  -0.301847E+02   0.186650E+03
  98  98  -0.161438E-02   0.240437E+01   0.184423E+00   0.323580E+01   0.192389E+01   0.188132E+02   0.217989E+02   0.156872E+03
  99  99   0.421916E-01   0.233207E+01  -0.112616E+00   0.314578E+01  -0.964483E+00   0.168415E+02  -0.906080E+01   0.124493E+03
 100 100  -0.344415E-01   0.237097E+01   0.144266E+00   0.314959E+01   0.160516E+01   0.173845E+02   0.195661E+02   0.140257E+03
 101 101   0.217858E-01   0.234331E+01  -0.119134E+00   0.312808E+01  -0.127437E+01   0.167694E+02  -0.139387E+02   0.126263E+03
 102 102   0.279639E-01   0.232004E+01   0.857700E-01   0.320039E+01   0.697327E+00   0.174653E+02   0.409713E+01   0.135430E+03
 103 103   0.143956E-01   0.226902E+01  -0.151573E+00   0.325122E+01  -0.175579E+01   0.196970E+02  -0.227943E+02   0.184606E+03
 104 104   0.161835E-01   0.225185E+01   0.111235E+00   0.314947E+01   0.125471E+01   0.174216E+02   0.154176E+02   0.142091E+03
 105 105  -0.254954E-01   0.226385E+01  -0.884051E-01   0.306566E+01  -0.832861E+00   0.157594E+02  -0.719506E+01   0.113014E+03
 106 106   0.368972E-01   0.225608E+01   0.115287E+00   0.301028E+01   0.952830E+00   0.149049E+02   0.803326E+01   0.101461E+03
 107 107  -0.186078E-01   0.221619E+01  -0.151529E+00   0.317700E+01  -0.154516E+01   0.177076E+02  -0.158337E+02   0.139400E+03
 108 108   0.215176E-01   0.218423E+01   0.143129E+00   0.318058E+01   0.152146E+01   0.186043E+02   0.197148E+02   0.172222E+03
 109 109  -0.104029E-01   0.217183E+01  -0.155384E+00   0.327096E+01  -0.213787E+01   0.205782E+02  -0.350955E+02   0.225672E+03
 110 110   0.225678E-01   0.215352E+01   0.121617E+00   0.304587E+01   0.119203E+01   0.159828E+02   0.136562E+02   0.125531E+03
 111 111  -0.315087E-02   0.214948E+01  -0.883766E-01   0.315052E+01  -0.164570E+01   0.199253E+02  -0.348144E+02   0.245067E+03
 112 112  -0.797346E-02   0.212752E+01   0.134384E+00   0.322800E+01   0.150376E+01   0.195068E+02   0.217793E+02   0.187656E+03
 113 113  -0.112175E-01   0.211662E+01  -0.119422E+00   0.306949E+01  -0.929937E+00   0.159148E+02  -0.690007E+01   0.115698E+03
 114 114   0.375901E-01   0.207817E+01   0.116634E+00   0.323278E+01   0.141643E+01   0.197199E+02   0.201211E+02   0.200317E+03
 115 115  -0.150135E-01   0.210368E+01  -0.140764E+00   0.308802E+01  -0.135155E+01   0.163390E+02  -0.140385E+02   0.121244E+03
 116 116   0.191971E-01   0.208068E+01   0.122242E+00   0.308512E+01   0.159315E+01   0.168522E+02   0.208522E+02   0.140912E+03
 117 117  -0.337360E-01   0.207918E+01  -0.109600E+00   0.308350E+01  -0.117493E+01   0.166799E+02  -0.137204E+02   0.133068E+03
 118 118  -0.323590E-02   0.204287E+01   0.760020E-01   0.303156E+01   0.799347E+00   0.151952E+02   0.806545E+01   0.103367E+03
 119 119   0.310074E-01   0.202127E+01  -0.101908E+00   0.310892E+01  -0.104771E+01   0.166578E+02  -0.114407E+02   0.126190E+03
 120 120  -0.295015E-02   0.205288E+01   0.817956E-01   0.301093E+01   0.584119E+00   0.149310E+02   0.445694E+01   0.985847E+02
 121 121  -0.968097E-02   0.201282E+01  -0.898561E-01   0.311836E+01  -0.991640E+00   0.180424E+02  -0.164588E+02   0.176991E+03
 122 122  -0.792638E-02   0.200821E+01   0.115563E+00   0.290937E+01   0.105186E+01   0.135803E+02   0.970994E+01   0.861486E+02
 123 123   0.453213E-02   0.197893E+01  -0.143248E+00   0.312229E+01  -0.161300E+01   0.173518E+02  -0.190558E+02   0.142062E+03
 124 124   0.548020E-02   0.197476E+01   0.140711E+00   0.316360E+01   0.153900E+01   0.183313E+02   0.203490E+02   0.166818E+03
 125 125  -0.888119E-02   0.195986E+01  -0.136670E+00   0.314623E+01  -0.151948E+01   0.173960E+02  -0.173373E+02   0.138690E+03
 126 126   0.459229E-02   0.197730E+01   0.938429E-01   0.307085E+01   0.945514E+00   0.159865E+02   0.985259E+01   0.116680E+03
 127 127   0.637142E-02   0.194102E+01  -0.930466E-01   0.311179E+01  -0.146769E+01   0.181637E+02  -0.245375E+02   0.180635E+03
 128 128   0.277883E-01   0.192672E+01   0.187339E+00   0.304084E+01   0.172530E+01   0.154638E+02   0.157275E+02   0.107672E+03
 129 129   0.154874E-01   0.187811E+01  -0.147514E+00   0.313716E+01  -0.188920E+01   0.178748E+02  -0.243824E+02   0.153235E+03
 130 130   0.951742E-02   0.190646E+01   0.151395E+00   0.309839E+01   0.161621E+01   0.169152E+02   0.188587E+02   0.135058E+03
 131 131   0.602395E-02   0.187283E+01  -0.697978E-01   0.313259E+01  -0.928438E+00   0.174897E+02  -0.121426E+02   0.144470E+03
 132 132  -0.121723E-01   0.188985E+01   0.132338E+00   0.319608E+01   0.132332E+01   0.179797E+02   0.134516E+02   0.143229E+03
 133 133   0.511762E-02   0.184627E+01  -0.826260E-01   0.313242E+01  -0.731811E+00   0.167564E+02  -0.674699E+01   0.123636E+03
 134 134  -0.167218E-02   0.185541E+01   0.136723E+00   0.319953E+01   0.155245E+01   0.189926E+02   0.177124E+02   0.177646E+03
 135 135  -0.650254E-02   0.183685E+01  -0.144410E+00   0.316140E+01  -0.132237E+01   0.176931E+02  -0.110751E+02   0.149773E+03
 136 136  -0.390316E-01   0.181558E+01   0.122977E+00   0.305522E+01   0.131325E+01   0.157363E+02   0.141585E+02   0.113261E+03
 137 137  -0.639994E-02   0.182053E+01  -0.110404E+00   0.304843E+01  -0.822143E+00   0.160865E+02  -0.623310E+01   0.122401E+03
 138 138   0.177595E-01   0.180024E+01   0.111065E+00   0.310708E+01   0.152271E+01   0.172987E+02   0.206270E+02   0.147677E+03
 139 139   0.377177E-02   0.182915E+01  -0.119389E+00   0.324933E+01  -0.129234E+01   0.185161E+02  -0.153147E+02   0.149494E+03
 140 140  -0.570371E-02   0.178945E+01   0.910065E-01   0.309742E+01   0.665800E+00   0.158203E+02   0.561198E+01   0.109866E+03
 141 141   0.115153E-01   0.178099E+01  -0.111334E+00   0.296654E+01  -0.101078E+01   0.142400E+02  -0.948426E+01   0.911124E+02
 142 142  -0.288130E-01   0.177429E+01   0.111347E+00   0.310777E+01   0.111250E+01   0.162447E+02   0.110014E+02   0.117811E+03
 143 143   0.316707E-02   0.175062E+01  -0.957908E-01   0.311695E+01  -0.109442E+01   0.165966E+02  -0.134463E+02   0.126118E+03
 144 144  -0.110775E-01   0.174447E+01   0.142411E+00   0.311156E+01   0.131531E+01   0.163563E+02   0.118410E+02   0.120271E+03
 145 145   0.210117E-01   0.173520E+01  -0.117334E+00   0.313863E+01  -0.118574E+01   0.168776E+02  -0.125939E+02   0.128942E+03
 146 146   0.242119E-01   0.172759E+01   0.150891E+00   0.316075E+01   0.171021E+01   0.181643E+02   0.215264E+02   0.162398E+03
 147 147  -0.805113E-03   0.171312E+01  -0.127060E+00   0.316032E+01  -0.150107E+01   0.188185E+02  -0.229496E+02   0.193650E+03
 148 148   0.825448E-02   0.170845E+01   0.124222E+00   0.314802E+01   0.168869E+01   0.188274E+02   0.258891E+02   0.185876E+03
 149 149  -0.517466E-01   0.169765E+01  -0.102104E+00   0.329936E+01  -0.106987E+01   0.198460E+02  -0.129350E+02   0.175367E+03
 150 150  -0.323299E-01   0.166873E+01   0.141562E+00   0.302901E+01   0.153874E+01   0.159519E+02   0.178534E+02   0.126027E+03
 151 151  -0.360693E-02   0.168923E+01  -0.980174E-01   0.311554E+01  -0.102366E+01   0.163853E+02  -0.118985E+02   0.120842E+03
 152 152   0.327197E-01   0.166585E+01   0.877029E-01   0.306657E+01   0.597356E+00   0.152394E+02   0.407583E+01   0.100048E+03
 153 153  -0.176744E-01   0.163651E+01  -0.118478E+00   0.302371E+01  -0.105697E+01   0.149441E+02  -0.101921E+02   0.100496E+03
 154 154   0.344835E-01   0.165021E+01   0.172275E+00   0.314581E+01   0.166304E+01   0.176920E+02   0.193458E+02   0.154803E+03
 155 155   0.749827E-02   0.165057E+01  -0.833017E-01   0.306373E+01  -0.108939E+01   0.159529E+02  -0.131679E+02   0.117392E+03
 156 156  -0.224967E-01   0.161308E+01   0.432903E-01   0.298390E+01   0.444983E+00   0.141354E+02   0.379464E+01   0.875018E+02
 157 157  -0.910732E-02   0.161555E+01  -0.115039E+00   0.304324E+01  -0.118190E+01   0.157057E+02  -0.128541E+02   0.115695E+03
 158 158   0.946759E-02   0.164146E+01   0.100912E+00   0.301904E+01   0.114083E+01   0.158035E+02   0.143852E+02   0.124144E+03
 159 159   0.100001E-01   0.159398E+01  -0.802765E-01   0.306342E+01  -0.800617E+00   0.160074E+02  -0.851252E+01   0.116352E+03
 160 160   0.495473E-02   0.158455E+01   0.623096E-01   0.316724E+01   0.502397E+00   0.174493E+02   0.323327E+01   0.138713E+03
 161 161  -0.226973E-02   0.155405E+01  -0.107741E+00   0.311349E+01  -0.116002E+01   0.169138E+02  -0.147870E+02   0.138823E+03
 162 162   0.142444E-01   0.155120E+01   0.916947E-01   0.312666E+01   0.118023E+01   0.177243E+02   0.166749E+02   0.156443E+03
 163 163  -0.798424E-02   0.155235E+01  -0.131484E+00   0.307238E+01  -0.124925E+01   0.162173E+02  -0.125539E+02   0.122443E+03
 164 164  -0.715655E-02   0.154438E+01   0.125402E+00   0.300353E+01   0.129328E+01   0.153853E+02   0.142680E+02   0.112253E+03
 165 165  -0.135513E-01   0.154434E+01  -0.601114E-01   0.315336E+01  -0.733840E+00   0.171590E+02  -0.885520E+01   0.134586E+03
 166 166   0.296337E-02   0.154471E+01   0.110091E+00   0.298919E+01   0.997084E+00   0.144368E+02   0.855675E+01   0.935656E+02
 167 167   0.164681E-02   0.153426E+01  -0.106981E+00   0.299270E+01  -0.117413E+01   0.149388E+02  -0.131565E+02   0.104120E+03
 168 168   0.110100E-01   0.149917E+01   0.982574E-01   0.298176E+01   0.101523E+01   0.149071E+02   0.113666E+02   0.107203E+03
 169 169   0.160600E-02   0.151262E+01  -0.111818E+00   0.303443E+01  -0.124937E+01   0.152850E+02  -0.136986E+02   0.106328E+03
 170 170   0.171811E-01   0.149706E+01   0.434601E-01   0.293416E+01   0.445024E+00   0.138305E+02   0.422176E+01   0.882760E+02
 171 171   0.155897E-01   0.146811E+01  -0.680220E-01   0.297775E+01  -0.937435E+00   0.150770E+02  -0.125658E+02   0.111171E+03
 172 172  -0.180994E-01   0.148160E+01   0.102440E+00   0.309071E+01   0.979732E+00   0.164589E+02   0.107017E+02   0.124207E+03
 173 173  -0.936254E-02   0.147594E+01  -0.106878E+00   0.302187E+01  -0.118116E+01   0.155194E+02  -0.141482E+02   0.116872E+03
 174 174  -0.869560E-02   0.144528E+01   0.810503E-01   0.307758E+01   0.111849E+01   0.169385E+02   0.183264E+02   0.155518E+03
 175 175  -0.153087E-01   0.144123E+01  -0.140623E+00   0.313675E+01  -0.135037E+01   0.177988E+02  -0.130567E+02   0.153268E+03
 176 176  -0.949785E-02   0.143954E+01   0.881333E-01   0.310300E+01   0.940432E+00   0.160770E+02   0.100725E+02   0.114857E+03
 177 177  -0.297812E-02   0.141262E+01  -0.504873E-01   0.305616E+01  -0.475974E+00   0.156489E+02  -0.495200E+01   0.110150E+03
 178 178  -0.943867E-02   0.140948E+01   0.568890E-01   0.314178E+01   0.686529E+00   0.172171E+02   0.969585E+01   0.136721E+03
 179 179  -0.219745E-02   0.140846E+01  -0.966684E-01   0.304087E+01  -0.932289E+00   0.151553E+02  -0.919806E+01   0.102418E+03
 180 180  -0.109481E-01   0.139719E+01   0.653569E-01   0.307830E+01   0.915171E+00   0.166414E+02   0.140287E+02   0.137001E+03
 181 181  -0.404487E-01   0.139147E+01  -0.899339E-01   0.296687E+01  -0.809370E+00   0.140979E+02  -0.710494E+01   0.883782E+02
 182 182  -0.372354E-02   0.138049E+01   0.107870E+00   0.298285E+01   0.871984E+00   0.144605E+02   0.679224E+01   0.935775E+02
 183 183  -0.133708E-01   0.135093E+01  -0.129879E+00   0.301216E+01  -0.101066E+01   0.154460E+02  -0.690512E+01   0.116701E+03
 184 184   0.125976E-01   0.135020E+01   0.830259E-01   0.304714E+01   0.704196E+00   0.158667E+02   0.569318E+01   0.117135E+03
 185 185  -0.270826E-03   0.134790E+01  -0.706049E-01   0.309776E+01  -0.599151E+00   0.169036E+02  -0.428366E+01   0.133776E+03
 186 186   0.517444E-02   0.132555E+01   0.129874E+00   0.317182E+01   0.142804E+01   0.182099E+02   0.152921E+02   0.159585E+03
 187 187  -0.165410E-01   0.133575E+01  -0.917283E-01   0.314369E+01  -0.738484E+00   0.165477E+02  -0.579462E+01   0.117301E+03
 188 188   0.297146E-01   0.134029E+01   0.124015E+00   0.312826E+01   0.135514E+01   0.168809E+02   0.150250E+02   0.127576E+03
 189 189   0.256333E-02   0.131276E+01  -0.124209E+00   0.310090E+01  -0.124373E+01   0.167612E+02  -0.131646E+02   0.130210E+03
 190 190   0.324884E-01   0.133265E+01   0.106352E+00   0.314252E+01   0.137526E+01   0.175923E+02   0.180297E+02   0.148650E+03
 191 191  -0.679863E-02   0.131206E+01  -0.698095E-01   0.312653E+01  -0.701006E+00   0.166339E+02  -0.791389E+01   0.124937E+03
 192 192   0.117976E-01   0.129754E+01   0.114680E+00   0.297367E+01   0.845565E+00   0.145353E+02   0.441781E+01   0.100399E+03
 193 193   0.431233E-02   0.128628E+01  -0.125421E+00   0.292139E+01  -0.119438E+01   0.138026E+02  -0.114142E+02   0.884557E+02
 194 194   0.249445E-01   0.124437E+01   0.125431E+00   0.312254E+01   0.152694E+01   0.173266E+02   0.189538E+02   0.141773E+03
 195 195   0.118330E-01   0.126420E+01  -0.114169E+00   0.305595E+01  -0.123256E+01   0.168398E+02  -0.166283E+02   0.146667E+03
 196 196   0.852168E-02   0.123090E+01   0.787338E-01   0.317793E+01   0.991176E+00   0.172706E+02   0.120650E+02   0.130361E+03
 197 197   0.209585E-01   0.122251E+01  -0.938466E-01   0.308158E+01  -0.112969E+01   0.161501E+02  -0.127336E+02   0.117967E+03
 198 198   0.489483E-02   0.123944E+01   0.406814E-01   0.306397E+01   0.380449E+00   0.164265E+02   0.418523E+01   0.127501E+03
 199 199   0.111467E-02   0.122093E+01  -0.107555E+00   0.317261E+01  -0.114769E+01   0.178867E+02  -0.146752E+02   0.150835E+03
 200 200   0.799289E-02   0.121898E+01   0.858297E-01   0.312472E+01   0.100655E+01   0.170006E+02   0.115964E+02   0.133534E+03


==> results/case4/A_2_0_3to200_0_15000/chisquare/8000sim/chisqrdat.txt <==
1000	8139.81423	1.82042555	11.0197682	410.867858
2000	1945.87323	0.948125006	6.10912177	277.651674
3000	1769.57614	0.66345501	5.3030926	218.180174
4000	2247.12162	0.43801136	2.95441003	135.096523
5000	2272.91655	0.377059097	2.68090999	126.626361
6000	1862.9305	0.302888383	2.33935824	106.008753
7000	656.581381	0.239568748	2.1445737	83.2243263
8000	578.914206	0.224836296	1.91378355	74.1113522
9000	285.3842	0.205102197	1.6283346	65.8849245
10000	376.856207	0.185458665	1.45619199	61.9156425
11000	502.219218	0.171046649	1.2806543	54.5960643
12000	445.183067	0.160811816	1.31040957	53.4291775
13000	237.887198	0.143838478	1.19284373	46.9757843
14000	241.062118	0.138292469	1.0106388	43.745265
15000	329.192086	0.127595066	0.914184136	37.6687882


==> results/case4/A_2_0_3to200_0_15000/chisquare/8000sim/img_ALMl1l2.dat <==
   2   2   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   3   3   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   4   4   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   5   5   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   6   6   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   7   7   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   8   8   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   9   9   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  10  10   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  11  11   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  12  12   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  13  13   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  14  14   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  15  15   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  16  16   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  17  17   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  18  18   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  19  19   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  20  20   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  21  21   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  22  22   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  23  23   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  24  24   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  25  25   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  26  26   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  27  27   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  28  28   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  29  29   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  30  30   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  31  31   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  32  32   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  33  33   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  34  34   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  35  35   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  36  36   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  37  37   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  38  38   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  39  39   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  40  40   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  41  41   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  42  42   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  43  43   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  44  44   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  45  45   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  46  46   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  47  47   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  48  48   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  49  49   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  50  50   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  51  51   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  52  52   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  53  53   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  54  54   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  55  55   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  56  56   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  57  57   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  58  58   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  59  59   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  60  60   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  61  61   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  62  62   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  63  63   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  64  64   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  65  65   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  66  66   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  67  67   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  68  68   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  69  69   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  70  70   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  71  71   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  72  72   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  73  73   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  74  74   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  75  75   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  76  76   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  77  77   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  78  78   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  79  79   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  80  80   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  81  81   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  82  82   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  83  83   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  84  84   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  85  85   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  86  86   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  87  87   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  88  88   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  89  89   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  90  90   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  91  91   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  92  92   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  93  93   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  94  94   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  95  95   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  96  96   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  97  97   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  98  98   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  99  99   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 100 100   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 101 101   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 102 102   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 103 103   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 104 104   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 105 105   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 106 106   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 107 107   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 108 108   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 109 109   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 110 110   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 111 111   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 112 112   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 113 113   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 114 114   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 115 115   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 116 116   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 117 117   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 118 118   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 119 119   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 120 120   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 121 121   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 122 122   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 123 123   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 124 124   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 125 125   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 126 126   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 127 127   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 128 128   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 129 129   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 130 130   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 131 131   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 132 132   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 133 133   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 134 134   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 135 135   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 136 136   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 137 137   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 138 138   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 139 139   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 140 140   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 141 141   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 142 142   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 143 143   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 144 144   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 145 145   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 146 146   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 147 147   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 148 148   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 149 149   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 150 150   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 151 151   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 152 152   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 153 153   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 154 154   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 155 155   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 156 156   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 157 157   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 158 158   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 159 159   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 160 160   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 161 161   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 162 162   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 163 163   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 164 164   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 165 165   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 166 166   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 167 167   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 168 168   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 169 169   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 170 170   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 171 171   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 172 172   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 173 173   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 174 174   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 175 175   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 176 176   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 177 177   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 178 178   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 179 179   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 180 180   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 181 181   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 182 182   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 183 183   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 184 184   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 185 185   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 186 186   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 187 187   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 188 188   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 189 189   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 190 190   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 191 191   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 192 192   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 193 193   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 194 194   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 195 195   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 196 196   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 197 197   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 198 198   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 199 199   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 200 200   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN


==> results/case4/A_2_0_3to200_0_15000/chisquare/8000sim/moments_new.dat <==
   3   0.835670E+03  -0.484953E+00   0.583673E+01  -0.982503E+01   0.897085E+02   0.392523E-16
   4   0.463496E+03   0.498843E+00   0.545083E+01   0.974520E+01   0.785172E+02   0.117757E-15
   5   0.289579E+03  -0.482805E+00   0.511189E+01  -0.892252E+01   0.680312E+02  -0.785046E-16
   6   0.196339E+03   0.460559E+00   0.484016E+01   0.806637E+01   0.596498E+02  -0.785046E-16
   7   0.141742E+03  -0.438271E+00   0.462411E+01  -0.731863E+01   0.531581E+02  -0.196262E-15
   8   0.107116E+03   0.417620E+00   0.445046E+01   0.669097E+01   0.481091E+02  -0.392523E-15
   9   0.840662E+02  -0.398950E+00   0.430878E+01  -0.616688E+01   0.441250E+02   0.392523E-15
  10   0.678771E+02   0.382185E+00   0.419140E+01   0.572676E+01   0.409279E+02   0.667289E-15
  11   0.562308E+02  -0.367129E+00   0.409280E+01  -0.535370E+01   0.383201E+02  -0.902803E-15
  12   0.475633E+02   0.353567E+00   0.400892E+01   0.503428E+01   0.361607E+02   0.137383E-15
  13   0.408721E+02  -0.341299E+00   0.393677E+01  -0.475807E+01   0.343483E+02   0.174673E-14
  14   0.355919E+02   0.330152E+00   0.387409E+01   0.451699E+01   0.328086E+02   0.510280E-15
  15   0.313568E+02  -0.319979E+00   0.381917E+01  -0.430479E+01   0.314864E+02   0.215888E-15
  16   0.279106E+02   0.310653E+00   0.377066E+01   0.411655E+01   0.303401E+02  -0.392523E-16
  17   0.250681E+02  -0.302069E+00   0.372751E+01  -0.394840E+01   0.293377E+02  -0.115794E-14
  18   0.226937E+02   0.294137E+00   0.368890E+01   0.379723E+01   0.284545E+02   0.502430E-14
  19   0.206873E+02  -0.286782E+00   0.365415E+01  -0.366053E+01   0.276708E+02  -0.255140E-14
  20   0.189734E+02   0.279939E+00   0.362271E+01   0.353627E+01   0.269711E+02   0.243364E-14
  21   0.174948E+02  -0.273553E+00   0.359413E+01  -0.342278E+01   0.263428E+02  -0.153084E-14
  22   0.162091E+02   0.267576E+00   0.356805E+01   0.331867E+01   0.257757E+02   0.235514E-15
  23   0.150832E+02  -0.261968E+00   0.354414E+01  -0.322278E+01   0.252616E+02  -0.130514E-13
  24   0.140907E+02   0.256692E+00   0.352216E+01   0.313413E+01   0.247933E+02  -0.137383E-15
  25   0.132105E+02  -0.251718E+00   0.350188E+01  -0.305190E+01   0.243651E+02  -0.427850E-14
  26   0.124253E+02   0.247019E+00   0.348310E+01   0.297538E+01   0.239722E+02  -0.529906E-14
  27   0.117212E+02  -0.242570E+00   0.346568E+01  -0.290397E+01   0.236104E+02  -0.588785E-14
  28   0.110864E+02   0.238350E+00   0.344946E+01   0.283715E+01   0.232762E+02  -0.588785E-16
  29   0.105115E+02  -0.234340E+00   0.343433E+01  -0.277446E+01   0.229667E+02   0.751682E-14
  30   0.998837E+01   0.230525E+00   0.342019E+01   0.271552E+01   0.226791E+02   0.219813E-14
  31   0.951035E+01  -0.226888E+00   0.340693E+01  -0.265998E+01   0.224114E+02  -0.113047E-13
  32   0.907224E+01   0.223416E+00   0.339448E+01   0.260753E+01   0.221614E+02  -0.504392E-14
  33   0.866963E+01  -0.220098E+00   0.338277E+01  -0.255791E+01   0.219276E+02  -0.904766E-14
  34   0.829874E+01   0.216922E+00   0.337173E+01   0.251088E+01   0.217084E+02   0.730093E-14
  35   0.795627E+01  -0.213879E+00   0.336131E+01  -0.246624E+01   0.215025E+02  -0.137776E-13
  36   0.763936E+01   0.210959E+00   0.335146E+01   0.242378E+01   0.213087E+02  -0.971495E-14
  37   0.734552E+01  -0.208155E+00   0.334213E+01  -0.238336E+01   0.211261E+02   0.105785E-13
  38   0.707254E+01   0.205459E+00   0.333328E+01   0.234480E+01   0.209536E+02  -0.777196E-14
  39   0.681849E+01  -0.202865E+00   0.332487E+01  -0.230798E+01   0.207905E+02  -0.172906E-13
  40   0.658167E+01   0.200366E+00   0.331688E+01   0.227278E+01   0.206360E+02  -0.122663E-14
  41   0.636054E+01  -0.197957E+00   0.330927E+01  -0.223907E+01   0.204895E+02  -0.240126E-13
  42   0.615370E+01   0.195632E+00   0.330202E+01   0.220677E+01   0.203503E+02  -0.183505E-14
  43   0.595992E+01  -0.193387E+00   0.329510E+01  -0.217578E+01   0.202180E+02  -0.108827E-13
  44   0.577807E+01   0.191217E+00   0.328849E+01   0.214602E+01   0.200921E+02  -0.105981E-14
  45   0.560716E+01  -0.189118E+00   0.328217E+01  -0.211740E+01   0.199720E+02  -0.691822E-14
  46   0.544628E+01   0.187086E+00   0.327611E+01   0.208986E+01   0.198574E+02   0.107355E-13
  47   0.529465E+01  -0.185119E+00   0.327032E+01  -0.206334E+01   0.197479E+02  -0.353271E-15
  48   0.515154E+01   0.183211E+00   0.326476E+01   0.203777E+01   0.196433E+02   0.192827E-13
  49   0.501629E+01  -0.181362E+00   0.325942E+01  -0.201310E+01   0.195431E+02   0.108631E-13
  50   0.488831E+01   0.179567E+00   0.325430E+01   0.198928E+01   0.194471E+02  -0.261813E-13
  51   0.476707E+01  -0.177824E+00   0.324937E+01  -0.196626E+01   0.193551E+02  -0.224719E-14
  52   0.465208E+01   0.176131E+00   0.324463E+01   0.194400E+01   0.192668E+02  -0.421668E-13
  53   0.454291E+01  -0.174485E+00   0.324007E+01  -0.192246E+01   0.191820E+02  -0.433738E-14
  54   0.443913E+01   0.172884E+00   0.323567E+01   0.190161E+01   0.191005E+02   0.209019E-13
  55   0.434040E+01  -0.171326E+00   0.323143E+01  -0.188140E+01   0.190221E+02  -0.126883E-13
  56   0.424636E+01   0.169810E+00   0.322735E+01   0.186180E+01   0.189466E+02  -0.707523E-14
  57   0.415670E+01  -0.168333E+00   0.322340E+01  -0.184280E+01   0.188739E+02   0.203818E-13
  58   0.407116E+01   0.166894E+00   0.321959E+01   0.182435E+01   0.188038E+02  -0.450813E-13
  59   0.398945E+01  -0.165491E+00   0.321590E+01  -0.180643E+01   0.187361E+02  -0.113145E-13
  60   0.391135E+01   0.164123E+00   0.321234E+01   0.178901E+01   0.186709E+02  -0.149159E-14
  61   0.383664E+01  -0.162788E+00   0.320889E+01  -0.177208E+01   0.186078E+02  -0.683579E-13
  62   0.376511E+01   0.161485E+00   0.320556E+01   0.175562E+01   0.185469E+02   0.356313E-13
  63   0.369658E+01  -0.160212E+00   0.320232E+01  -0.173959E+01   0.184880E+02   0.265051E-13
  64   0.363089E+01   0.158970E+00   0.319919E+01   0.172399E+01   0.184311E+02   0.468476E-13
  65   0.356788E+01  -0.157755E+00   0.319616E+01  -0.170879E+01   0.183759E+02  -0.144547E-13
  66   0.350740E+01   0.156569E+00   0.319321E+01   0.169398E+01   0.183225E+02  -0.308229E-13
  67   0.344932E+01  -0.155408E+00   0.319035E+01  -0.167954E+01   0.182707E+02   0.408911E-13
  68   0.339351E+01   0.154273E+00   0.318758E+01   0.166545E+01   0.182205E+02   0.125019E-13
  69   0.333985E+01  -0.153162E+00   0.318488E+01  -0.165171E+01   0.181719E+02   0.130514E-14
  70   0.328824E+01   0.152075E+00   0.318226E+01   0.163830E+01   0.181247E+02   0.132869E-13
  71   0.323857E+01  -0.151010E+00   0.317971E+01  -0.162521E+01   0.180788E+02   0.642757E-14
  72   0.319074E+01   0.149968E+00   0.317724E+01   0.161241E+01   0.180343E+02   0.191453E-13
  73   0.314468E+01  -0.148947E+00   0.317483E+01  -0.159991E+01   0.179911E+02   0.226093E-13
  74   0.310029E+01   0.147946E+00   0.317249E+01   0.158770E+01   0.179490E+02  -0.781219E-13
  75   0.305750E+01  -0.146966E+00   0.317020E+01  -0.157575E+01   0.179081E+02  -0.107846E-13
  76   0.301624E+01   0.146004E+00   0.316798E+01   0.156407E+01   0.178684E+02   0.736766E-13
  77   0.297644E+01  -0.145061E+00   0.316582E+01  -0.155263E+01   0.178297E+02  -0.224916E-13
  78   0.293804E+01   0.144137E+00   0.316371E+01   0.154145E+01   0.177920E+02   0.222757E-14
  79   0.290097E+01  -0.143229E+00   0.316165E+01  -0.153049E+01   0.177553E+02   0.306659E-13
  80   0.286517E+01   0.142339E+00   0.315964E+01   0.151977E+01   0.177196E+02  -0.530691E-13
  81   0.283060E+01  -0.141464E+00   0.315769E+01  -0.150926E+01   0.176848E+02   0.132781E-12
  82   0.279719E+01   0.140606E+00   0.315578E+01   0.149896E+01   0.176509E+02   0.905158E-13
  83   0.276488E+01  -0.139763E+00   0.315391E+01  -0.148887E+01   0.176178E+02   0.241794E-13
  84   0.273361E+01   0.138936E+00   0.315209E+01   0.147898E+01   0.175855E+02  -0.980523E-13
  85   0.270334E+01  -0.138122E+00   0.315031E+01  -0.146928E+01   0.175540E+02  -0.428635E-13
  86   0.267401E+01   0.137323E+00   0.314858E+01   0.145977E+01   0.175233E+02   0.114911E-13
  87   0.264558E+01  -0.136537E+00   0.314688E+01  -0.145044E+01   0.174932E+02  -0.518916E-13
  88   0.261800E+01   0.135765E+00   0.314522E+01   0.144128E+01   0.174639E+02  -0.986214E-14
  89   0.259124E+01  -0.135006E+00   0.314360E+01  -0.143229E+01   0.174353E+02   0.460233E-14
  90   0.256525E+01   0.134259E+00   0.314202E+01   0.142347E+01   0.174073E+02  -0.387617E-14
  91   0.254000E+01  -0.133525E+00   0.314046E+01  -0.141480E+01   0.173800E+02   0.668369E-13
  92   0.251546E+01   0.132802E+00   0.313895E+01   0.140629E+01   0.173533E+02   0.716747E-13
  93   0.249160E+01  -0.132091E+00   0.313746E+01  -0.139793E+01   0.173272E+02  -0.221677E-13
  94   0.246838E+01   0.131391E+00   0.313601E+01   0.138971E+01   0.173016E+02   0.213955E-12
  95   0.244578E+01  -0.130703E+00   0.313459E+01  -0.138164E+01   0.172766E+02  -0.523037E-13
  96   0.242378E+01   0.130025E+00   0.313319E+01   0.137371E+01   0.172521E+02  -0.982387E-13
  97   0.240234E+01  -0.129357E+00   0.313183E+01  -0.136590E+01   0.172282E+02   0.285462E-13
  98   0.238145E+01   0.128700E+00   0.313049E+01   0.135823E+01   0.172047E+02   0.907710E-14
  99   0.236108E+01  -0.128052E+00   0.312918E+01  -0.135069E+01   0.171818E+02  -0.333350E-13
 100   0.234121E+01   0.127414E+00   0.312789E+01   0.134327E+01   0.171593E+02  -0.309897E-13
 101   0.232183E+01  -0.126786E+00   0.312663E+01  -0.133597E+01   0.171373E+02  -0.346598E-13
 102   0.230291E+01   0.126167E+00   0.312540E+01   0.132878E+01   0.171157E+02  -0.950593E-13
 103   0.228443E+01  -0.125557E+00   0.312419E+01  -0.132171E+01   0.170946E+02  -0.176155E-12
 104   0.226638E+01   0.124955E+00   0.312300E+01   0.131475E+01   0.170738E+02   0.446495E-14
 105   0.224874E+01  -0.124362E+00   0.312184E+01  -0.130790E+01   0.170535E+02  -0.585644E-13
 106   0.223150E+01   0.123778E+00   0.312069E+01   0.130115E+01   0.170336E+02  -0.105618E-12
 107   0.221463E+01  -0.123201E+00   0.311957E+01  -0.129450E+01   0.170140E+02   0.101909E-12
 108   0.219814E+01   0.122633E+00   0.311847E+01   0.128796E+01   0.169948E+02   0.621855E-13
 109   0.218199E+01  -0.122072E+00   0.311739E+01  -0.128151E+01   0.169760E+02  -0.215368E-12
 110   0.216618E+01   0.121519E+00   0.311633E+01   0.127516E+01   0.169575E+02  -0.349346E-14
 111   0.215070E+01  -0.120974E+00   0.311528E+01  -0.126890E+01   0.169394E+02   0.514402E-13
 112   0.213553E+01   0.120436E+00   0.311426E+01   0.126273E+01   0.169216E+02  -0.347187E-13
 113   0.212066E+01  -0.119904E+00   0.311325E+01  -0.125665E+01   0.169042E+02   0.389089E-13
 114   0.210607E+01   0.119380E+00   0.311226E+01   0.125065E+01   0.168870E+02  -0.174810E-12
 115   0.209174E+01  -0.118863E+00   0.311129E+01  -0.124474E+01   0.168702E+02  -0.912027E-13
 116   0.207767E+01   0.118352E+00   0.311034E+01   0.123892E+01   0.168536E+02   0.198911E-13
 117   0.206385E+01  -0.117848E+00   0.310940E+01  -0.123317E+01   0.168373E+02  -0.415388E-13
 118   0.205025E+01   0.117350E+00   0.310848E+01   0.122750E+01   0.168214E+02  -0.479860E-14
 119   0.203688E+01  -0.116859E+00   0.310757E+01  -0.122191E+01   0.168057E+02  -0.670233E-13
 120   0.202372E+01   0.116373E+00   0.310668E+01   0.121639E+01   0.167902E+02   0.549532E-13
 121   0.201075E+01  -0.115894E+00   0.310580E+01  -0.121095E+01   0.167751E+02  -0.618715E-13
 122   0.199798E+01   0.115420E+00   0.310494E+01   0.120558E+01   0.167601E+02   0.128149E-12
 123   0.198539E+01  -0.114952E+00   0.310409E+01  -0.120028E+01   0.167455E+02  -0.187842E-12
 124   0.197297E+01   0.114490E+00   0.310325E+01   0.119505E+01   0.167310E+02  -0.462490E-13
 125   0.196071E+01  -0.114033E+00   0.310243E+01  -0.118988E+01   0.167168E+02  -0.370542E-13
 126   0.194861E+01   0.113582E+00   0.310162E+01   0.118478E+01   0.167029E+02  -0.606154E-13
 127   0.193666E+01  -0.113136E+00   0.310082E+01  -0.117975E+01   0.166892E+02   0.135852E-12
 128   0.192485E+01   0.112696E+00   0.310004E+01   0.117478E+01   0.166756E+02   0.145234E-13
 129   0.191318E+01  -0.112260E+00   0.309927E+01  -0.116987E+01   0.166623E+02  -0.130543E-12
 130   0.190163E+01   0.111829E+00   0.309850E+01   0.116502E+01   0.166492E+02  -0.160660E-12
 131   0.189021E+01  -0.111404E+00   0.309776E+01  -0.116023E+01   0.166364E+02   0.306757E-13
 132   0.187891E+01   0.110983E+00   0.309702E+01   0.115550E+01   0.166237E+02   0.173387E-12
 133   0.186771E+01  -0.110567E+00   0.309629E+01  -0.115083E+01   0.166112E+02   0.664149E-13
 134   0.185662E+01   0.110155E+00   0.309558E+01   0.114621E+01   0.165989E+02   0.103440E-12
 135   0.184563E+01  -0.109748E+00   0.309487E+01  -0.114165E+01   0.165867E+02  -0.528434E-13
 136   0.183473E+01   0.109346E+00   0.309418E+01   0.113714E+01   0.165748E+02   0.275188E-12
 137   0.182392E+01  -0.108948E+00   0.309349E+01  -0.113269E+01   0.165631E+02   0.915658E-13
 138   0.181320E+01   0.108554E+00   0.309282E+01   0.112828E+01   0.165515E+02  -0.425593E-13
 139   0.180256E+01  -0.108164E+00   0.309215E+01  -0.112393E+01   0.165401E+02  -0.449930E-13
 140   0.179199E+01   0.107779E+00   0.309150E+01   0.111962E+01   0.165288E+02   0.668271E-14
 141   0.178150E+01  -0.107398E+00   0.309085E+01  -0.111537E+01   0.165177E+02   0.134665E-12
 142   0.177107E+01   0.107021E+00   0.309021E+01   0.111116E+01   0.165068E+02  -0.145626E-12
 143   0.176071E+01  -0.106647E+00   0.308958E+01  -0.110700E+01   0.164960E+02   0.668172E-13
 144   0.175041E+01   0.106278E+00   0.308896E+01   0.110289E+01   0.164854E+02  -0.110966E-12
 145   0.174016E+01  -0.105912E+00   0.308835E+01  -0.109882E+01   0.164750E+02  -0.192395E-12
 146   0.172997E+01   0.105550E+00   0.308775E+01   0.109479E+01   0.164646E+02   0.231402E-12
 147   0.171984E+01  -0.105192E+00   0.308716E+01  -0.109081E+01   0.164545E+02   0.235808E-13
 148   0.170975E+01   0.104838E+00   0.308657E+01   0.108688E+01   0.164444E+02   0.596537E-13
 149   0.169970E+01  -0.104487E+00   0.308599E+01  -0.108298E+01   0.164345E+02   0.169256E-12
 150   0.168970E+01   0.104139E+00   0.308542E+01   0.107913E+01   0.164248E+02   0.690350E-13
 151   0.167974E+01  -0.103795E+00   0.308485E+01  -0.107531E+01   0.164151E+02  -0.562309E-12
 152   0.166982E+01   0.103454E+00   0.308430E+01   0.107154E+01   0.164056E+02  -0.121309E-12
 153   0.165993E+01  -0.103117E+00   0.308375E+01  -0.106781E+01   0.163963E+02  -0.218439E-12
 154   0.165007E+01   0.102783E+00   0.308321E+01   0.106411E+01   0.163870E+02  -0.141406E-12
 155   0.164025E+01  -0.102452E+00   0.308267E+01  -0.106045E+01   0.163779E+02   0.905747E-13
 156   0.163046E+01   0.102124E+00   0.308214E+01   0.105683E+01   0.163689E+02  -0.134410E-12
 157   0.162070E+01  -0.101800E+00   0.308162E+01  -0.105325E+01   0.163600E+02  -0.269977E-12
 158   0.161096E+01   0.101478E+00   0.308111E+01   0.104970E+01   0.163512E+02   0.245337E-12
 159   0.160125E+01  -0.101160E+00   0.308060E+01  -0.104619E+01   0.163425E+02   0.165841E-13
 160   0.159156E+01   0.100845E+00   0.308010E+01   0.104271E+01   0.163340E+02   0.105010E-12
 161   0.158189E+01  -0.100532E+00   0.307960E+01  -0.103927E+01   0.163255E+02   0.157588E-12
 162   0.157224E+01   0.100222E+00   0.307911E+01   0.103586E+01   0.163172E+02  -0.105913E-12
 163   0.156262E+01  -0.999156E-01   0.307863E+01  -0.103248E+01   0.163090E+02  -0.182131E-13
 164   0.155301E+01   0.996116E-01   0.307815E+01   0.102914E+01   0.163008E+02   0.294034E-12
 165   0.154341E+01  -0.993103E-01   0.307768E+01  -0.102583E+01   0.162928E+02  -0.176586E-12
 166   0.153384E+01   0.990118E-01   0.307721E+01   0.102255E+01   0.162848E+02   0.370591E-13
 167   0.152427E+01  -0.987159E-01   0.307675E+01  -0.101930E+01   0.162770E+02  -0.718808E-14
 168   0.151472E+01   0.984227E-01   0.307630E+01   0.101608E+01   0.162693E+02   0.213302E-12
 169   0.150518E+01  -0.981321E-01   0.307585E+01  -0.101290E+01   0.162616E+02   0.175414E-12
 170   0.149566E+01   0.978440E-01   0.307540E+01   0.100974E+01   0.162541E+02   0.227119E-12
 171   0.148614E+01  -0.975585E-01   0.307496E+01  -0.100661E+01   0.162466E+02   0.153084E-13
 172   0.147663E+01   0.972754E-01   0.307453E+01   0.100351E+01   0.162392E+02   0.691773E-13
 173   0.146713E+01  -0.969948E-01   0.307410E+01  -0.100044E+01   0.162319E+02   0.258560E-12
 174   0.145763E+01   0.967166E-01   0.307367E+01   0.997394E+00   0.162247E+02   0.312399E-12
 175   0.144815E+01  -0.964408E-01   0.307325E+01  -0.994377E+00   0.162176E+02  -0.811394E-13
 176   0.143867E+01   0.961673E-01   0.307284E+01   0.991388E+00   0.162105E+02   0.167622E-12
 177   0.142919E+01  -0.958962E-01   0.307243E+01  -0.988426E+00   0.162036E+02   0.385826E-12
 178   0.141972E+01   0.956273E-01   0.307202E+01   0.985490E+00   0.161967E+02   0.830922E-13
 179   0.141025E+01  -0.953607E-01   0.307162E+01  -0.982580E+00   0.161899E+02  -0.157706E-12
 180   0.140078E+01   0.950962E-01   0.307122E+01   0.979696E+00   0.161832E+02   0.212012E-12
 181   0.139132E+01  -0.948340E-01   0.307083E+01  -0.976836E+00   0.161765E+02   0.228458E-12
 182   0.138186E+01   0.945739E-01   0.307044E+01   0.974002E+00   0.161699E+02   0.404122E-12
 183   0.137239E+01  -0.943160E-01   0.307006E+01  -0.971192E+00   0.161634E+02   0.410044E-12
 184   0.136293E+01   0.940602E-01   0.306968E+01   0.968406E+00   0.161570E+02  -0.226422E-12
 185   0.135347E+01  -0.938064E-01   0.306930E+01  -0.965644E+00   0.161506E+02   0.506021E-12
 186   0.134401E+01   0.935547E-01   0.306893E+01   0.962905E+00   0.161443E+02   0.200830E-12
 187   0.133455E+01  -0.933049E-01   0.306857E+01  -0.960189E+00   0.161381E+02  -0.490261E-13
 188   0.132509E+01   0.930572E-01   0.306820E+01   0.957496E+00   0.161320E+02   0.591729E-13
 189   0.131562E+01  -0.928114E-01   0.306784E+01  -0.954826E+00   0.161259E+02   0.545720E-12
 190   0.130615E+01   0.925676E-01   0.306749E+01   0.952178E+00   0.161199E+02   0.132226E-12
 191   0.129668E+01  -0.923257E-01   0.306713E+01  -0.949551E+00   0.161139E+02   0.250592E-12
 192   0.128720E+01   0.920857E-01   0.306678E+01   0.946946E+00   0.161080E+02  -0.153280E-12
 193   0.127773E+01  -0.918475E-01   0.306644E+01  -0.944363E+00   0.161022E+02  -0.141264E-12
 194   0.126824E+01   0.916112E-01   0.306610E+01   0.941800E+00   0.160964E+02   0.705649E-12
 195   0.125876E+01  -0.913766E-01   0.306576E+01  -0.939258E+00   0.160907E+02   0.133340E-12
 196   0.124927E+01   0.911439E-01   0.306543E+01   0.936736E+00   0.160850E+02   0.430451E-13
 197   0.123977E+01  -0.909130E-01   0.306509E+01  -0.934235E+00   0.160794E+02  -0.671254E-12
 198   0.123027E+01   0.906838E-01   0.306477E+01   0.931754E+00   0.160739E+02  -0.423640E-12
 199   0.122076E+01  -0.904563E-01   0.306444E+01  -0.929292E+00   0.160684E+02  -0.201315E-13
 200   0.121125E+01   0.902305E-01   0.306412E+01   0.926849E+00   0.160630E+02   0.194790E-14


==> results/case4/A_2_0_3to200_0_15000/chisquare/8000sim/real_ALMl1l2.dat <==
   2   2   0.181103E+02   0.181166E+04   0.450882E+00   0.627105E+01   0.112544E+02   0.100471E+03   0.354363E+03   0.273983E+04
   3   3   0.400959E+01   0.811984E+03  -0.399767E+00   0.538233E+01  -0.757614E+01   0.643158E+02  -0.173049E+03   0.118728E+04
   4   4   0.138701E+01   0.465148E+03   0.456916E+00   0.513426E+01   0.734745E+01   0.585325E+02   0.149285E+03   0.102295E+04
   5   5  -0.439060E+00   0.292939E+03  -0.536970E+00   0.512304E+01  -0.993953E+01   0.677011E+02  -0.255651E+03   0.161993E+04
   6   6   0.275785E+00   0.196219E+03   0.420309E+00   0.502538E+01   0.849956E+01   0.732735E+02   0.274910E+03   0.215353E+04
   7   7  -0.116094E+01   0.141767E+03  -0.385904E+00   0.444921E+01  -0.597017E+01   0.472864E+02  -0.121410E+03   0.861674E+03
   8   8   0.204256E+01   0.106159E+03   0.347289E+00   0.406790E+01   0.444543E+01   0.334164E+02   0.630663E+02   0.402784E+03
   9   9   0.944918E+00   0.828807E+02  -0.339433E+00   0.415243E+01  -0.417472E+01   0.350381E+02  -0.560347E+02   0.427448E+03
  10  10  -0.117007E+01   0.685210E+02   0.368030E+00   0.402292E+01   0.439065E+01   0.330747E+02   0.630766E+02   0.428156E+03
  11  11   0.649733E+00   0.568285E+02  -0.372047E+00   0.416270E+01  -0.519553E+01   0.377259E+02  -0.879195E+02   0.547337E+03
  12  12  -0.352399E+00   0.476651E+02   0.367847E+00   0.379188E+01   0.464956E+01   0.296854E+02   0.693038E+02   0.373437E+03
  13  13   0.677719E+00   0.405796E+02  -0.288891E+00   0.372304E+01  -0.378328E+01   0.276923E+02  -0.579694E+02   0.330966E+03
  14  14   0.256912E+00   0.359333E+02   0.333159E+00   0.374905E+01   0.424213E+01   0.283327E+02   0.627928E+02   0.342502E+03
  15  15  -0.229960E+00   0.312792E+02  -0.394196E+00   0.411663E+01  -0.733290E+01   0.454129E+02  -0.172564E+03   0.982750E+03
  16  16   0.336489E+00   0.276198E+02   0.273507E+00   0.355545E+01   0.314147E+01   0.241388E+02   0.404280E+02   0.243168E+03
  17  17  -0.355741E+00   0.253489E+02  -0.356344E+00   0.379030E+01  -0.496425E+01   0.320151E+02  -0.898252E+02   0.489887E+03
  18  18  -0.142965E+00   0.225312E+02   0.299683E+00   0.379817E+01   0.417075E+01   0.311524E+02   0.710912E+02   0.430873E+03
  19  19  -0.140560E-01   0.207441E+02  -0.233014E+00   0.365204E+01  -0.341568E+01   0.282416E+02  -0.632129E+02   0.402980E+03
  20  20   0.306230E+00   0.188534E+02   0.261969E+00   0.356592E+01   0.327555E+01   0.255771E+02   0.491575E+02   0.300190E+03
  21  21  -0.316410E+00   0.173665E+02  -0.270515E+00   0.341761E+01  -0.269900E+01   0.212870E+02  -0.294330E+02   0.192277E+03
  22  22  -0.107024E+00   0.165463E+02   0.329005E+00   0.362661E+01   0.360357E+01   0.255466E+02   0.449383E+02   0.268332E+03
  23  23  -0.126012E+00   0.149989E+02  -0.216470E+00   0.339590E+01  -0.269682E+01   0.228444E+02  -0.398656E+02   0.247806E+03
  24  24  -0.336087E-01   0.141366E+02   0.304118E+00   0.341743E+01   0.328448E+01   0.215343E+02   0.377969E+02   0.199356E+03
  25  25  -0.172844E+00   0.133532E+02  -0.276362E+00   0.352325E+01  -0.323766E+01   0.243068E+02  -0.434420E+02   0.265690E+03
  26  26   0.705532E-01   0.125317E+02   0.259139E+00   0.344049E+01   0.317690E+01   0.228936E+02   0.416146E+02   0.233552E+03
  27  27  -0.842204E-01   0.117944E+02  -0.230461E+00   0.341098E+01  -0.230397E+01   0.207889E+02  -0.242084E+02   0.179438E+03
  28  28   0.841121E-01   0.109787E+02   0.191751E+00   0.337747E+01   0.240069E+01   0.221049E+02   0.364536E+02   0.236857E+03
  29  29   0.223744E+00   0.104255E+02  -0.207968E+00   0.337325E+01  -0.248925E+01   0.213157E+02  -0.322429E+02   0.203954E+03
  30  30  -0.108535E+00   0.989375E+01   0.191704E+00   0.351102E+01   0.249986E+01   0.245204E+02   0.399721E+02   0.287463E+03
  31  31   0.335220E-01   0.948108E+01  -0.202083E+00   0.332244E+01  -0.204687E+01   0.195573E+02  -0.229060E+02   0.168306E+03
  32  32   0.167374E+00   0.894105E+01   0.291280E+00   0.343615E+01   0.339145E+01   0.228276E+02   0.452048E+02   0.242707E+03
  33  33  -0.541801E-01   0.879865E+01  -0.190434E+00   0.353754E+01  -0.241077E+01   0.255837E+02  -0.397693E+02   0.309082E+03
  34  34  -0.320972E-01   0.818591E+01   0.174491E+00   0.323988E+01   0.194556E+01   0.191585E+02   0.234024E+02   0.168479E+03
  35  35   0.333272E-01   0.785167E+01  -0.163223E+00   0.333533E+01  -0.180466E+01   0.202902E+02  -0.218972E+02   0.182127E+03
  36  36  -0.112191E+00   0.770108E+01   0.186524E+00   0.327690E+01   0.212767E+01   0.201450E+02   0.285870E+02   0.201122E+03
  37  37  -0.204092E-01   0.735949E+01  -0.217401E+00   0.330102E+01  -0.206868E+01   0.197333E+02  -0.213137E+02   0.173133E+03
  38  38   0.425409E-01   0.714658E+01   0.305809E+00   0.352954E+01   0.433967E+01   0.291427E+02   0.893888E+02   0.534632E+03
  39  39  -0.840691E-01   0.684351E+01  -0.257111E+00   0.327939E+01  -0.278831E+01   0.199626E+02  -0.360187E+02   0.197593E+03
  40  40   0.103371E+00   0.652262E+01   0.122677E+00   0.320095E+01   0.111195E+01   0.182223E+02   0.108000E+02   0.149688E+03
  41  41  -0.633701E-01   0.637599E+01  -0.221848E+00   0.333953E+01  -0.305461E+01   0.242040E+02  -0.624566E+02   0.393086E+03
  42  42   0.426676E-01   0.614247E+01   0.204682E+00   0.333203E+01   0.212192E+01   0.201013E+02   0.235794E+02   0.180054E+03
  43  43   0.899025E-01   0.588023E+01  -0.186608E+00   0.317776E+01  -0.181362E+01   0.173364E+02  -0.169312E+02   0.133336E+03
  44  44   0.343404E-02   0.574614E+01   0.161620E+00   0.328359E+01   0.151995E+01   0.190512E+02   0.140180E+02   0.155608E+03
  45  45  -0.294192E-01   0.561587E+01  -0.152468E+00   0.308340E+01  -0.151850E+01   0.164317E+02  -0.163276E+02   0.124961E+03
  46  46   0.179361E-01   0.541724E+01   0.189819E+00   0.337361E+01   0.238222E+01   0.224427E+02   0.352967E+02   0.248090E+03
  47  47  -0.159540E-01   0.529673E+01  -0.214734E+00   0.320321E+01  -0.230994E+01   0.186087E+02  -0.283468E+02   0.170284E+03
  48  48   0.244012E-01   0.513491E+01   0.136302E+00   0.327246E+01   0.160437E+01   0.192910E+02   0.205342E+02   0.167820E+03
  49  49   0.428435E-01   0.512747E+01  -0.215698E+00   0.344490E+01  -0.310709E+01   0.258979E+02  -0.592232E+02   0.381328E+03
  50  50   0.565134E-02   0.487999E+01   0.157664E+00   0.325079E+01   0.175068E+01   0.195630E+02   0.225609E+02   0.182508E+03
  51  51  -0.875450E-01   0.476764E+01  -0.201954E+00   0.318194E+01  -0.212988E+01   0.182848E+02  -0.248405E+02   0.158457E+03
  52  52   0.318208E-02   0.465305E+01   0.192107E+00   0.320063E+01   0.178968E+01   0.174355E+02   0.162426E+02   0.129294E+03
  53  53   0.544648E-01   0.451839E+01  -0.146863E+00   0.316598E+01  -0.132090E+01   0.176332E+02  -0.130947E+02   0.140641E+03
  54  54   0.117718E+00   0.445191E+01   0.135828E+00   0.319788E+01   0.160786E+01   0.185113E+02   0.215597E+02   0.162750E+03
  55  55   0.471416E-01   0.434748E+01  -0.168025E+00   0.322672E+01  -0.153808E+01   0.181404E+02  -0.130345E+02   0.143816E+03
  56  56   0.286989E-01   0.420949E+01   0.166820E+00   0.333129E+01   0.218453E+01   0.214718E+02   0.345455E+02   0.230613E+03
  57  57  -0.663932E-01   0.416064E+01  -0.177118E+00   0.325754E+01  -0.199376E+01   0.196669E+02  -0.261957E+02   0.184665E+03
  58  58  -0.319297E-01   0.405791E+01   0.167271E+00   0.321690E+01   0.170457E+01   0.184815E+02   0.180660E+02   0.154138E+03
  59  59   0.160308E-02   0.397761E+01  -0.261249E+00   0.339008E+01  -0.320828E+01   0.220316E+02  -0.421907E+02   0.221104E+03
  60  60   0.902104E-02   0.391606E+01   0.171972E+00   0.319644E+01   0.199838E+01   0.183646E+02   0.242149E+02   0.155067E+03
  61  61  -0.500450E-01   0.386213E+01  -0.152206E+00   0.315341E+01  -0.124687E+01   0.173144E+02  -0.101342E+02   0.136544E+03
  62  62   0.589468E-01   0.379844E+01   0.187777E+00   0.326927E+01   0.196148E+01   0.190937E+02   0.218247E+02   0.159862E+03
  63  63   0.369952E-01   0.370788E+01  -0.202404E+00   0.342319E+01  -0.276337E+01   0.232493E+02  -0.408378E+02   0.255096E+03
  64  64   0.396050E-01   0.364187E+01   0.124331E+00   0.322565E+01   0.147169E+01   0.188864E+02   0.187016E+02   0.167867E+03
  65  65  -0.539753E-01   0.358828E+01  -0.116280E+00   0.308023E+01  -0.109961E+01   0.156727E+02  -0.101177E+02   0.107450E+03
  66  66  -0.209349E-01   0.350385E+01   0.136828E+00   0.319242E+01   0.168474E+01   0.177658E+02   0.199369E+02   0.139155E+03
  67  67   0.423406E-02   0.347899E+01  -0.159048E+00   0.316999E+01  -0.186086E+01   0.186572E+02  -0.250068E+02   0.175396E+03
  68  68  -0.101648E-01   0.334318E+01   0.102932E+00   0.300557E+01   0.104104E+01   0.150042E+02   0.107283E+02   0.103354E+03
  69  69   0.238784E-01   0.334067E+01  -0.173224E+00   0.326061E+01  -0.187234E+01   0.190009E+02  -0.223311E+02   0.162043E+03
  70  70  -0.188843E-01   0.326928E+01   0.205981E+00   0.328338E+01   0.237567E+01   0.196524E+02   0.284835E+02   0.175159E+03
  71  71  -0.496648E-01   0.324731E+01  -0.126031E+00   0.312283E+01  -0.105736E+01   0.164968E+02  -0.101779E+02   0.121926E+03
  72  72  -0.259449E-01   0.316206E+01   0.162258E+00   0.319278E+01   0.183622E+01   0.181959E+02   0.212847E+02   0.149561E+03
  73  73  -0.113066E-01   0.314573E+01  -0.148626E+00   0.312567E+01  -0.174839E+01   0.173009E+02  -0.212959E+02   0.141292E+03
  74  74  -0.259709E-01   0.307735E+01   0.142319E+00   0.304776E+01   0.133593E+01   0.153192E+02   0.124403E+02   0.103472E+03
  75  75  -0.499991E-01   0.305016E+01  -0.186841E+00   0.320810E+01  -0.200986E+01   0.183441E+02  -0.226976E+02   0.150646E+03
  76  76   0.159732E-01   0.297338E+01   0.131937E+00   0.314232E+01   0.141787E+01   0.170786E+02   0.160648E+02   0.131760E+03
  77  77   0.101122E-01   0.299018E+01  -0.679380E-01   0.316292E+01  -0.482764E+00   0.177175E+02  -0.229314E+01   0.147200E+03
  78  78   0.349602E-01   0.295107E+01   0.151577E+00   0.318353E+01   0.171590E+01   0.182283E+02   0.211783E+02   0.156588E+03
  79  79  -0.399362E-01   0.287390E+01  -0.163426E+00   0.318722E+01  -0.173370E+01   0.181484E+02  -0.197639E+02   0.152221E+03
  80  80  -0.924429E-02   0.284175E+01   0.125174E+00   0.312882E+01   0.137248E+01   0.168922E+02   0.155317E+02   0.128527E+03
  81  81  -0.284703E-01   0.283958E+01  -0.207908E+00   0.329922E+01  -0.266169E+01   0.207252E+02  -0.352955E+02   0.202421E+03
  82  82   0.117761E-01   0.279497E+01   0.177117E+00   0.311358E+01   0.204826E+01   0.173583E+02   0.258366E+02   0.153381E+03
  83  83   0.105588E-01   0.275046E+01  -0.159667E+00   0.308658E+01  -0.140748E+01   0.157483E+02  -0.119503E+02   0.109479E+03
  84  84   0.264838E-01   0.274766E+01   0.197415E+00   0.323457E+01   0.223169E+01   0.184675E+02   0.253871E+02   0.150265E+03
  85  85  -0.114500E-01   0.272094E+01  -0.160145E+00   0.312283E+01  -0.194801E+01   0.183777E+02  -0.262007E+02   0.174837E+03
  86  86   0.138504E-02   0.263966E+01   0.167574E+00   0.318216E+01   0.193980E+01   0.186898E+02   0.256583E+02   0.173576E+03
  87  87  -0.971445E-02   0.264473E+01  -0.149721E+00   0.315677E+01  -0.153160E+01   0.174543E+02  -0.170045E+02   0.141413E+03
  88  88   0.163447E-01   0.260381E+01   0.167043E+00   0.323877E+01   0.189600E+01   0.192293E+02   0.236625E+02   0.173735E+03
  89  89  -0.386674E-01   0.256486E+01  -0.124979E+00   0.319728E+01  -0.169099E+01   0.187829E+02  -0.243637E+02   0.170216E+03
  90  90  -0.299707E-01   0.256253E+01   0.159070E+00   0.323123E+01   0.174471E+01   0.185883E+02   0.214326E+02   0.157564E+03
  91  91   0.199954E-01   0.253898E+01  -0.819857E-01   0.307376E+01  -0.727618E+00   0.156256E+02  -0.670890E+01   0.106574E+03
  92  92   0.197484E-01   0.251759E+01   0.897187E-01   0.303537E+01   0.754251E+00   0.151770E+02   0.587582E+01   0.102789E+03
  93  93   0.333830E-01   0.248315E+01  -0.118057E+00   0.301970E+01  -0.118831E+01   0.151342E+02  -0.119695E+02   0.103790E+03
  94  94  -0.112062E-01   0.247217E+01   0.103326E+00   0.307422E+01   0.105632E+01   0.158944E+02   0.105324E+02   0.112569E+03
  95  95   0.619842E-02   0.246108E+01  -0.157953E+00   0.318254E+01  -0.167872E+01   0.186488E+02  -0.210851E+02   0.173175E+03
  96  96  -0.287389E-01   0.242907E+01   0.794695E-01   0.312478E+01   0.788498E+00   0.164713E+02   0.834116E+01   0.118759E+03
  97  97   0.239136E-02   0.241342E+01  -0.137309E+00   0.317796E+01  -0.194520E+01   0.189818E+02  -0.273029E+02   0.178036E+03
  98  98  -0.825256E-02   0.239330E+01   0.185490E+00   0.325610E+01   0.200675E+01   0.192781E+02   0.236492E+02   0.164970E+03
  99  99   0.231046E-01   0.235149E+01  -0.128111E+00   0.316599E+01  -0.125801E+01   0.173890E+02  -0.138620E+02   0.136971E+03
 100 100  -0.314311E-01   0.236449E+01   0.146362E+00   0.315027E+01   0.162327E+01   0.174195E+02   0.195976E+02   0.140186E+03
 101 101   0.985317E-02   0.232884E+01  -0.135668E+00   0.314670E+01  -0.145103E+01   0.170951E+02  -0.158428E+02   0.131013E+03
 102 102   0.323133E-01   0.232613E+01   0.871751E-01   0.318224E+01   0.753666E+00   0.172238E+02   0.521471E+01   0.131416E+03
 103 103   0.195407E-01   0.225759E+01  -0.137097E+00   0.323362E+01  -0.161413E+01   0.193182E+02  -0.211846E+02   0.177765E+03
 104 104   0.259357E-01   0.225710E+01   0.106318E+00   0.312764E+01   0.125378E+01   0.172016E+02   0.159908E+02   0.140844E+03
 105 105  -0.262621E-01   0.226989E+01  -0.799356E-01   0.305461E+01  -0.742209E+00   0.156604E+02  -0.651028E+01   0.112200E+03
 106 106   0.396089E-01   0.225879E+01   0.121298E+00   0.303580E+01   0.106341E+01   0.152105E+02   0.950840E+01   0.104519E+03
 107 107  -0.236578E-01   0.220629E+01  -0.142145E+00   0.312951E+01  -0.146554E+01   0.171231E+02  -0.150018E+02   0.132801E+03
 108 108   0.266140E-01   0.219095E+01   0.169802E+00   0.320788E+01   0.184268E+01   0.190337E+02   0.235034E+02   0.178526E+03
 109 109  -0.854423E-02   0.216365E+01  -0.150289E+00   0.328029E+01  -0.210230E+01   0.204997E+02  -0.341012E+02   0.219702E+03
 110 110   0.193520E-01   0.215767E+01   0.129735E+00   0.303967E+01   0.131996E+01   0.158952E+02   0.148272E+02   0.123255E+03
 111 111  -0.893878E-02   0.214969E+01  -0.104590E+00   0.313204E+01  -0.176025E+01   0.194914E+02  -0.343924E+02   0.232960E+03
 112 112  -0.662134E-02   0.212612E+01   0.128215E+00   0.319063E+01   0.139296E+01   0.188441E+02   0.197875E+02   0.176204E+03
 113 113  -0.252559E-01   0.211611E+01  -0.974638E-01   0.304429E+01  -0.760255E+00   0.156134E+02  -0.537773E+01   0.112057E+03
 114 114   0.534802E-01   0.207399E+01   0.120665E+00   0.319459E+01   0.136688E+01   0.189832E+02   0.185006E+02   0.186421E+03
 115 115  -0.884432E-02   0.209885E+01  -0.141450E+00   0.305183E+01  -0.133139E+01   0.158305E+02  -0.135614E+02   0.115259E+03
 116 116   0.173968E-01   0.208072E+01   0.128534E+00   0.309422E+01   0.161323E+01   0.169458E+02   0.206807E+02   0.141139E+03
 117 117  -0.319968E-01   0.206829E+01  -0.969464E-01   0.308237E+01  -0.104859E+01   0.165235E+02  -0.124540E+02   0.129828E+03
 118 118   0.269594E-03   0.203177E+01   0.630660E-01   0.303333E+01   0.619396E+00   0.152545E+02   0.599782E+01   0.104343E+03
 119 119   0.318975E-01   0.201718E+01  -0.963091E-01   0.312033E+01  -0.977862E+00   0.168211E+02  -0.107149E+02   0.127733E+03
 120 120  -0.121753E-01   0.205881E+01   0.741918E-01   0.302081E+01   0.443767E+00   0.153058E+02   0.194999E+01   0.107153E+03
 121 121  -0.120017E-01   0.200981E+01  -0.102932E+00   0.313284E+01  -0.112181E+01   0.181642E+02  -0.174449E+02   0.175161E+03
 122 122  -0.141920E-01   0.201332E+01   0.116466E+00   0.295933E+01   0.108169E+01   0.142723E+02   0.103626E+02   0.944831E+02
 123 123  -0.301133E-02   0.197679E+01  -0.134328E+00   0.313255E+01  -0.155284E+01   0.175475E+02  -0.189857E+02   0.146057E+03
 124 124  -0.238158E-02   0.196616E+01   0.144694E+00   0.315932E+01   0.153154E+01   0.181139E+02   0.197913E+02   0.162004E+03
 125 125  -0.119108E-01   0.195562E+01  -0.135637E+00   0.311125E+01  -0.146624E+01   0.168424E+02  -0.163187E+02   0.131179E+03
 126 126   0.258432E-02   0.197055E+01   0.967192E-01   0.311495E+01   0.959543E+00   0.168234E+02   0.946996E+01   0.130509E+03
 127 127   0.143975E-01   0.193651E+01  -0.786364E-01   0.311753E+01  -0.123602E+01   0.180019E+02  -0.210895E+02   0.174258E+03
 128 128   0.118939E-01   0.192692E+01   0.181134E+00   0.301391E+01   0.164999E+01   0.150792E+02   0.149987E+02   0.103083E+03
 129 129   0.223400E-02   0.188854E+01  -0.146368E+00   0.320047E+01  -0.201507E+01   0.195292E+02  -0.289438E+02   0.191709E+03
 130 130   0.931606E-02   0.191234E+01   0.145803E+00   0.310840E+01   0.167118E+01   0.173070E+02   0.208141E+02   0.144477E+03
 131 131   0.143924E-01   0.187780E+01  -0.850899E-01   0.315622E+01  -0.107274E+01   0.178098E+02  -0.133436E+02   0.147097E+03
 132 132  -0.153099E-01   0.188156E+01   0.129036E+00   0.319271E+01   0.126940E+01   0.178472E+02   0.127122E+02   0.140911E+03
 133 133   0.957098E-02   0.184533E+01  -0.815901E-01   0.311748E+01  -0.727064E+00   0.166290E+02  -0.676063E+01   0.122843E+03
 134 134   0.348630E-02   0.184780E+01   0.127210E+00   0.317607E+01   0.139543E+01   0.185871E+02   0.155316E+02   0.170640E+03
 135 135  -0.226244E-02   0.183729E+01  -0.149919E+00   0.315590E+01  -0.138330E+01   0.173830E+02  -0.117404E+02   0.142902E+03
 136 136  -0.363870E-01   0.181913E+01   0.123715E+00   0.307293E+01   0.134987E+01   0.158677E+02   0.144757E+02   0.113352E+03
 137 137  -0.166927E-01   0.182252E+01  -0.124894E+00   0.311973E+01  -0.106242E+01   0.171821E+02  -0.102642E+02   0.138779E+03
 138 138   0.125352E-01   0.180257E+01   0.118373E+00   0.308200E+01   0.151135E+01   0.167727E+02   0.193831E+02   0.138244E+03
 139 139   0.987558E-02   0.183231E+01  -0.107377E+00   0.324830E+01  -0.115633E+01   0.184916E+02  -0.133841E+02   0.148311E+03
 140 140  -0.226776E-02   0.178813E+01   0.757828E-01   0.308207E+01   0.541487E+00   0.156802E+02   0.469943E+01   0.108243E+03
 141 141   0.631756E-02   0.178652E+01  -0.820485E-01   0.300785E+01  -0.760108E+00   0.146447E+02  -0.712854E+01   0.942973E+02
 142 142  -0.257292E-01   0.178208E+01   0.126893E+00   0.315818E+01   0.130661E+01   0.174475E+02   0.142650E+02   0.141030E+03
 143 143  -0.462449E-02   0.175933E+01  -0.974142E-01   0.307690E+01  -0.107895E+01   0.160017E+02  -0.126557E+02   0.117528E+03
 144 144  -0.193229E-01   0.174450E+01   0.120340E+00   0.310030E+01   0.111060E+01   0.161985E+02   0.993991E+01   0.117919E+03
 145 145   0.227044E-01   0.174177E+01  -0.121069E+00   0.309291E+01  -0.116813E+01   0.162537E+02  -0.119266E+02   0.120505E+03
 146 146   0.230502E-01   0.172958E+01   0.153303E+00   0.318020E+01   0.185622E+01   0.186571E+02   0.243668E+02   0.171965E+03
 147 147  -0.674770E-02   0.171870E+01  -0.134585E+00   0.313382E+01  -0.147995E+01   0.181043E+02  -0.210457E+02   0.177136E+03
 148 148   0.130188E-01   0.170273E+01   0.132690E+00   0.314080E+01   0.169286E+01   0.184476E+02   0.247213E+02   0.176856E+03
 149 149  -0.303011E-01   0.169078E+01  -0.963756E-01   0.326253E+01  -0.101285E+01   0.192776E+02  -0.124296E+02   0.167737E+03
 150 150  -0.315772E-01   0.166334E+01   0.132164E+00   0.303181E+01   0.136435E+01   0.159074E+02   0.152903E+02   0.124535E+03
 151 151  -0.896971E-02   0.169083E+01  -0.998584E-01   0.307204E+01  -0.101180E+01   0.157878E+02  -0.114033E+02   0.113581E+03
 152 152   0.293897E-01   0.166544E+01   0.106940E+00   0.311820E+01   0.951238E+00   0.164289E+02   0.898032E+01   0.119931E+03
 153 153  -0.120762E-01   0.164003E+01  -0.999236E-01   0.302150E+01  -0.923499E+00   0.149309E+02  -0.929005E+01   0.100142E+03
 154 154   0.312666E-01   0.165546E+01   0.147663E+00   0.311664E+01   0.136948E+01   0.171717E+02   0.156041E+02   0.145609E+03
 155 155   0.563975E-02   0.165321E+01  -0.895792E-01   0.306486E+01  -0.111174E+01   0.159785E+02  -0.131781E+02   0.117268E+03
 156 156  -0.190750E-01   0.161235E+01   0.412390E-01   0.300577E+01   0.386719E+00   0.144092E+02   0.310387E+01   0.901670E+02
 157 157  -0.567919E-02   0.161006E+01  -0.104406E+00   0.301697E+01  -0.105648E+01   0.153521E+02  -0.115066E+02   0.111233E+03
 158 158   0.267276E-01   0.164016E+01   0.100635E+00   0.300764E+01   0.109842E+01   0.155285E+02   0.134202E+02   0.118683E+03
 159 159   0.417108E-02   0.159740E+01  -0.666656E-01   0.305155E+01  -0.666254E+00   0.158059E+02  -0.734621E+01   0.113474E+03
 160 160  -0.814024E-03   0.158277E+01   0.586908E-01   0.313243E+01   0.425075E+00   0.169647E+02   0.228692E+01   0.132475E+03
 161 161  -0.105190E-01   0.154874E+01  -0.105811E+00   0.312813E+01  -0.114780E+01   0.170259E+02  -0.143942E+02   0.138238E+03
 162 162   0.130180E-01   0.155563E+01   0.833533E-01   0.314666E+01   0.109870E+01   0.179401E+02   0.157208E+02   0.157631E+03
 163 163  -0.141300E-02   0.155153E+01  -0.125343E+00   0.306158E+01  -0.125582E+01   0.160993E+02  -0.129307E+02   0.120583E+03
 164 164  -0.451264E-02   0.154605E+01   0.123810E+00   0.297774E+01   0.122324E+01   0.149507E+02   0.129991E+02   0.106070E+03
 165 165  -0.215929E-01   0.153824E+01  -0.624993E-01   0.314566E+01  -0.761961E+00   0.170065E+02  -0.902729E+01   0.131892E+03
 166 166   0.467373E-02   0.154322E+01   0.120018E+00   0.300668E+01   0.107490E+01   0.146990E+02   0.908194E+01   0.965359E+02
 167 167   0.136057E-02   0.153055E+01  -0.917582E-01   0.299448E+01  -0.998944E+00   0.148424E+02  -0.113993E+02   0.101834E+03
 168 168   0.128250E-01   0.151319E+01   0.117756E+00   0.301459E+01   0.126139E+01   0.153383E+02   0.140180E+02   0.111541E+03
 169 169   0.407218E-02   0.151649E+01  -0.104299E+00   0.302313E+01  -0.109401E+01   0.152742E+02  -0.112066E+02   0.107834E+03
 170 170   0.842327E-02   0.149537E+01   0.502654E-01   0.293775E+01   0.596900E+00   0.141089E+02   0.678997E+01   0.947135E+02
 171 171   0.125151E-01   0.147023E+01  -0.724265E-01   0.295815E+01  -0.874430E+00   0.146644E+02  -0.109916E+02   0.104600E+03
 172 172  -0.219035E-01   0.148262E+01   0.824512E-01   0.310736E+01   0.773253E+00   0.167094E+02   0.851035E+01   0.127378E+03
 173 173  -0.993041E-02   0.147339E+01  -0.955744E-01   0.304252E+01  -0.102922E+01   0.156408E+02  -0.122084E+02   0.116211E+03
 174 174  -0.445927E-02   0.145027E+01   0.790185E-01   0.304970E+01   0.104238E+01   0.163856E+02   0.163972E+02   0.143758E+03
 175 175  -0.119592E-01   0.144383E+01  -0.121620E+00   0.309594E+01  -0.120190E+01   0.171511E+02  -0.118678E+02   0.143479E+03
 176 176  -0.657583E-02   0.143290E+01   0.910315E-01   0.308877E+01   0.958862E+00   0.158688E+02   0.100781E+02   0.112139E+03
 177 177   0.543327E-02   0.141256E+01  -0.420711E-01   0.306413E+01  -0.393169E+00   0.155603E+02  -0.410940E+01   0.107473E+03
 178 178  -0.829653E-02   0.140825E+01   0.612881E-01   0.310827E+01   0.712833E+00   0.166746E+02   0.954260E+01   0.129203E+03
 179 179   0.752459E-02   0.140681E+01  -0.118156E+00   0.304745E+01  -0.111675E+01   0.152486E+02  -0.107907E+02   0.103288E+03
 180 180  -0.838516E-02   0.140320E+01   0.780314E-01   0.307867E+01   0.994576E+00   0.165630E+02   0.140163E+02   0.133914E+03
 181 181  -0.376300E-01   0.138629E+01  -0.844672E-01   0.298653E+01  -0.800985E+00   0.143379E+02  -0.733173E+01   0.908655E+02
 182 182  -0.339843E-02   0.137993E+01   0.110979E+00   0.298889E+01   0.964901E+00   0.144922E+02   0.794997E+01   0.937451E+02
 183 183  -0.843474E-02   0.135618E+01  -0.141451E+00   0.300055E+01  -0.108335E+01   0.151344E+02  -0.744774E+01   0.110604E+03
 184 184   0.553484E-02   0.134547E+01   0.779387E-01   0.304492E+01   0.667454E+00   0.158374E+02   0.532721E+01   0.116641E+03
 185 185   0.160082E-01   0.134332E+01  -0.831277E-01   0.311560E+01  -0.803403E+00   0.171994E+02  -0.726141E+01   0.138049E+03
 186 186   0.284122E-02   0.132973E+01   0.140618E+00   0.320348E+01   0.158405E+01   0.186422E+02   0.175378E+02   0.164206E+03
 187 187  -0.133939E-01   0.134170E+01  -0.895910E-01   0.311712E+01  -0.674443E+00   0.160627E+02  -0.489427E+01   0.110555E+03
 188 188   0.364029E-01   0.133036E+01   0.120596E+00   0.311332E+01   0.133278E+01   0.167029E+02   0.147137E+02   0.125565E+03
 189 189   0.772415E-03   0.131084E+01  -0.128564E+00   0.310819E+01  -0.135991E+01   0.169200E+02  -0.148553E+02   0.132746E+03
 190 190   0.297643E-01   0.133351E+01   0.118281E+00   0.313184E+01   0.153390E+01   0.176898E+02   0.207803E+02   0.155065E+03
 191 191  -0.644001E-02   0.130490E+01  -0.640746E-01   0.314507E+01  -0.627553E+00   0.168717E+02  -0.669956E+01   0.127307E+03
 192 192   0.164098E-03   0.129361E+01   0.102682E+00   0.298575E+01   0.748879E+00   0.146798E+02   0.371870E+01   0.101615E+03
 193 193   0.523229E-02   0.128496E+01  -0.123186E+00   0.293588E+01  -0.113996E+01   0.139326E+02  -0.106356E+02   0.891933E+02
 194 194   0.245417E-01   0.124614E+01   0.127005E+00   0.312265E+01   0.145323E+01   0.172425E+02   0.174354E+02   0.139297E+03
 195 195   0.636971E-02   0.127313E+01  -0.128534E+00   0.305300E+01  -0.136921E+01   0.165562E+02  -0.170699E+02   0.138514E+03
 196 196   0.848455E-02   0.122891E+01   0.723345E-01   0.314907E+01   0.925381E+00   0.168289E+02   0.112200E+02   0.124767E+03
 197 197   0.187350E-01   0.122631E+01  -0.998761E-01   0.305169E+01  -0.109922E+01   0.156856E+02  -0.118608E+02   0.111637E+03
 198 198  -0.161885E-02   0.123959E+01   0.403947E-01   0.301903E+01   0.403781E+00   0.157955E+02   0.447494E+01   0.119415E+03
 199 199   0.664098E-02   0.121991E+01  -0.976233E-01   0.312768E+01  -0.102483E+01   0.172507E+02  -0.129501E+02   0.142099E+03
 200 200   0.760372E-02   0.122560E+01   0.995590E-01   0.312265E+01   0.108939E+01   0.168097E+02   0.119900E+02   0.128797E+03


==> results/case4/A_2_0_3to200_0_15000/chisquare/9000sim/chisqrdat.txt <==
1000	8139.81423	1.82042555	11.0197682	410.867858
2000	1945.87323	0.948125006	6.10912177	277.651674
3000	1769.57614	0.66345501	5.3030926	218.180174
4000	2247.12162	0.43801136	2.95441003	135.096523
5000	2272.91655	0.377059097	2.68090999	126.626361
6000	1862.9305	0.302888383	2.33935824	106.008753
7000	656.581381	0.239568748	2.1445737	83.2243263
8000	578.914206	0.224836296	1.91378355	74.1113522
9000	285.3842	0.205102197	1.6283346	65.8849245
10000	376.856207	0.185458665	1.45619199	61.9156425
11000	502.219218	0.171046649	1.2806543	54.5960643
12000	445.183067	0.160811816	1.31040957	53.4291775
13000	237.887198	0.143838478	1.19284373	46.9757843
14000	241.062118	0.138292469	1.0106388	43.745265
15000	329.192086	0.127595066	0.914184136	37.6687882


==> results/case4/A_2_0_3to200_0_15000/chisquare/9000sim/img_ALMl1l2.dat <==
   2   2   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   3   3   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   4   4   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   5   5   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   6   6   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   7   7   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   8   8   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   9   9   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  10  10   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  11  11   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  12  12   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  13  13   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  14  14   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  15  15   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  16  16   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  17  17   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  18  18   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  19  19   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  20  20   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  21  21   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  22  22   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  23  23   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  24  24   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  25  25   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  26  26   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  27  27   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  28  28   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  29  29   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  30  30   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  31  31   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  32  32   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  33  33   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  34  34   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  35  35   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  36  36   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  37  37   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  38  38   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  39  39   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  40  40   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  41  41   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  42  42   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  43  43   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  44  44   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  45  45   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  46  46   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  47  47   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  48  48   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  49  49   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  50  50   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  51  51   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  52  52   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  53  53   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  54  54   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  55  55   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  56  56   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  57  57   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  58  58   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  59  59   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  60  60   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  61  61   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  62  62   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  63  63   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  64  64   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  65  65   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  66  66   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  67  67   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  68  68   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  69  69   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  70  70   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  71  71   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  72  72   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  73  73   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  74  74   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  75  75   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  76  76   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  77  77   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  78  78   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  79  79   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  80  80   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  81  81   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  82  82   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  83  83   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  84  84   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  85  85   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  86  86   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  87  87   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  88  88   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  89  89   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  90  90   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  91  91   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  92  92   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  93  93   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  94  94   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  95  95   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  96  96   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  97  97   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  98  98   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  99  99   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 100 100   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 101 101   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 102 102   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 103 103   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 104 104   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 105 105   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 106 106   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 107 107   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 108 108   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 109 109   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 110 110   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 111 111   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 112 112   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 113 113   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 114 114   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 115 115   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 116 116   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 117 117   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 118 118   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 119 119   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 120 120   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 121 121   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 122 122   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 123 123   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 124 124   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 125 125   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 126 126   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 127 127   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 128 128   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 129 129   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 130 130   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 131 131   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 132 132   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 133 133   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 134 134   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 135 135   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 136 136   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 137 137   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 138 138   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 139 139   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 140 140   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 141 141   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 142 142   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 143 143   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 144 144   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 145 145   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 146 146   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 147 147   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 148 148   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 149 149   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 150 150   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 151 151   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 152 152   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 153 153   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 154 154   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 155 155   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 156 156   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 157 157   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 158 158   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 159 159   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 160 160   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 161 161   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 162 162   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 163 163   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 164 164   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 165 165   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 166 166   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 167 167   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 168 168   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 169 169   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 170 170   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 171 171   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 172 172   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 173 173   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 174 174   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 175 175   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 176 176   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 177 177   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 178 178   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 179 179   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 180 180   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 181 181   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 182 182   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 183 183   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 184 184   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 185 185   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 186 186   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 187 187   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 188 188   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 189 189   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 190 190   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 191 191   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 192 192   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 193 193   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 194 194   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 195 195   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 196 196   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 197 197   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 198 198   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 199 199   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 200 200   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN


==> results/case4/A_2_0_3to200_0_15000/chisquare/9000sim/moments_new.dat <==
   3   0.835670E+03  -0.484953E+00   0.583673E+01  -0.982503E+01   0.897085E+02   0.392523E-16
   4   0.463496E+03   0.498843E+00   0.545083E+01   0.974520E+01   0.785172E+02   0.117757E-15
   5   0.289579E+03  -0.482805E+00   0.511189E+01  -0.892252E+01   0.680312E+02  -0.785046E-16
   6   0.196339E+03   0.460559E+00   0.484016E+01   0.806637E+01   0.596498E+02  -0.785046E-16
   7   0.141742E+03  -0.438271E+00   0.462411E+01  -0.731863E+01   0.531581E+02  -0.196262E-15
   8   0.107116E+03   0.417620E+00   0.445046E+01   0.669097E+01   0.481091E+02  -0.392523E-15
   9   0.840662E+02  -0.398950E+00   0.430878E+01  -0.616688E+01   0.441250E+02   0.392523E-15
  10   0.678771E+02   0.382185E+00   0.419140E+01   0.572676E+01   0.409279E+02   0.667289E-15
  11   0.562308E+02  -0.367129E+00   0.409280E+01  -0.535370E+01   0.383201E+02  -0.902803E-15
  12   0.475633E+02   0.353567E+00   0.400892E+01   0.503428E+01   0.361607E+02   0.137383E-15
  13   0.408721E+02  -0.341299E+00   0.393677E+01  -0.475807E+01   0.343483E+02   0.174673E-14
  14   0.355919E+02   0.330152E+00   0.387409E+01   0.451699E+01   0.328086E+02   0.510280E-15
  15   0.313568E+02  -0.319979E+00   0.381917E+01  -0.430479E+01   0.314864E+02   0.215888E-15
  16   0.279106E+02   0.310653E+00   0.377066E+01   0.411655E+01   0.303401E+02  -0.392523E-16
  17   0.250681E+02  -0.302069E+00   0.372751E+01  -0.394840E+01   0.293377E+02  -0.115794E-14
  18   0.226937E+02   0.294137E+00   0.368890E+01   0.379723E+01   0.284545E+02   0.502430E-14
  19   0.206873E+02  -0.286782E+00   0.365415E+01  -0.366053E+01   0.276708E+02  -0.255140E-14
  20   0.189734E+02   0.279939E+00   0.362271E+01   0.353627E+01   0.269711E+02   0.243364E-14
  21   0.174948E+02  -0.273553E+00   0.359413E+01  -0.342278E+01   0.263428E+02  -0.153084E-14
  22   0.162091E+02   0.267576E+00   0.356805E+01   0.331867E+01   0.257757E+02   0.235514E-15
  23   0.150832E+02  -0.261968E+00   0.354414E+01  -0.322278E+01   0.252616E+02  -0.130514E-13
  24   0.140907E+02   0.256692E+00   0.352216E+01   0.313413E+01   0.247933E+02  -0.137383E-15
  25   0.132105E+02  -0.251718E+00   0.350188E+01  -0.305190E+01   0.243651E+02  -0.427850E-14
  26   0.124253E+02   0.247019E+00   0.348310E+01   0.297538E+01   0.239722E+02  -0.529906E-14
  27   0.117212E+02  -0.242570E+00   0.346568E+01  -0.290397E+01   0.236104E+02  -0.588785E-14
  28   0.110864E+02   0.238350E+00   0.344946E+01   0.283715E+01   0.232762E+02  -0.588785E-16
  29   0.105115E+02  -0.234340E+00   0.343433E+01  -0.277446E+01   0.229667E+02   0.751682E-14
  30   0.998837E+01   0.230525E+00   0.342019E+01   0.271552E+01   0.226791E+02   0.219813E-14
  31   0.951035E+01  -0.226888E+00   0.340693E+01  -0.265998E+01   0.224114E+02  -0.113047E-13
  32   0.907224E+01   0.223416E+00   0.339448E+01   0.260753E+01   0.221614E+02  -0.504392E-14
  33   0.866963E+01  -0.220098E+00   0.338277E+01  -0.255791E+01   0.219276E+02  -0.904766E-14
  34   0.829874E+01   0.216922E+00   0.337173E+01   0.251088E+01   0.217084E+02   0.730093E-14
  35   0.795627E+01  -0.213879E+00   0.336131E+01  -0.246624E+01   0.215025E+02  -0.137776E-13
  36   0.763936E+01   0.210959E+00   0.335146E+01   0.242378E+01   0.213087E+02  -0.971495E-14
  37   0.734552E+01  -0.208155E+00   0.334213E+01  -0.238336E+01   0.211261E+02   0.105785E-13
  38   0.707254E+01   0.205459E+00   0.333328E+01   0.234480E+01   0.209536E+02  -0.777196E-14
  39   0.681849E+01  -0.202865E+00   0.332487E+01  -0.230798E+01   0.207905E+02  -0.172906E-13
  40   0.658167E+01   0.200366E+00   0.331688E+01   0.227278E+01   0.206360E+02  -0.122663E-14
  41   0.636054E+01  -0.197957E+00   0.330927E+01  -0.223907E+01   0.204895E+02  -0.240126E-13
  42   0.615370E+01   0.195632E+00   0.330202E+01   0.220677E+01   0.203503E+02  -0.183505E-14
  43   0.595992E+01  -0.193387E+00   0.329510E+01  -0.217578E+01   0.202180E+02  -0.108827E-13
  44   0.577807E+01   0.191217E+00   0.328849E+01   0.214602E+01   0.200921E+02  -0.105981E-14
  45   0.560716E+01  -0.189118E+00   0.328217E+01  -0.211740E+01   0.199720E+02  -0.691822E-14
  46   0.544628E+01   0.187086E+00   0.327611E+01   0.208986E+01   0.198574E+02   0.107355E-13
  47   0.529465E+01  -0.185119E+00   0.327032E+01  -0.206334E+01   0.197479E+02  -0.353271E-15
  48   0.515154E+01   0.183211E+00   0.326476E+01   0.203777E+01   0.196433E+02   0.192827E-13
  49   0.501629E+01  -0.181362E+00   0.325942E+01  -0.201310E+01   0.195431E+02   0.108631E-13
  50   0.488831E+01   0.179567E+00   0.325430E+01   0.198928E+01   0.194471E+02  -0.261813E-13
  51   0.476707E+01  -0.177824E+00   0.324937E+01  -0.196626E+01   0.193551E+02  -0.224719E-14
  52   0.465208E+01   0.176131E+00   0.324463E+01   0.194400E+01   0.192668E+02  -0.421668E-13
  53   0.454291E+01  -0.174485E+00   0.324007E+01  -0.192246E+01   0.191820E+02  -0.433738E-14
  54   0.443913E+01   0.172884E+00   0.323567E+01   0.190161E+01   0.191005E+02   0.209019E-13
  55   0.434040E+01  -0.171326E+00   0.323143E+01  -0.188140E+01   0.190221E+02  -0.126883E-13
  56   0.424636E+01   0.169810E+00   0.322735E+01   0.186180E+01   0.189466E+02  -0.707523E-14
  57   0.415670E+01  -0.168333E+00   0.322340E+01  -0.184280E+01   0.188739E+02   0.203818E-13
  58   0.407116E+01   0.166894E+00   0.321959E+01   0.182435E+01   0.188038E+02  -0.450813E-13
  59   0.398945E+01  -0.165491E+00   0.321590E+01  -0.180643E+01   0.187361E+02  -0.113145E-13
  60   0.391135E+01   0.164123E+00   0.321234E+01   0.178901E+01   0.186709E+02  -0.149159E-14
  61   0.383664E+01  -0.162788E+00   0.320889E+01  -0.177208E+01   0.186078E+02  -0.683579E-13
  62   0.376511E+01   0.161485E+00   0.320556E+01   0.175562E+01   0.185469E+02   0.356313E-13
  63   0.369658E+01  -0.160212E+00   0.320232E+01  -0.173959E+01   0.184880E+02   0.265051E-13
  64   0.363089E+01   0.158970E+00   0.319919E+01   0.172399E+01   0.184311E+02   0.468476E-13
  65   0.356788E+01  -0.157755E+00   0.319616E+01  -0.170879E+01   0.183759E+02  -0.144547E-13
  66   0.350740E+01   0.156569E+00   0.319321E+01   0.169398E+01   0.183225E+02  -0.308229E-13
  67   0.344932E+01  -0.155408E+00   0.319035E+01  -0.167954E+01   0.182707E+02   0.408911E-13
  68   0.339351E+01   0.154273E+00   0.318758E+01   0.166545E+01   0.182205E+02   0.125019E-13
  69   0.333985E+01  -0.153162E+00   0.318488E+01  -0.165171E+01   0.181719E+02   0.130514E-14
  70   0.328824E+01   0.152075E+00   0.318226E+01   0.163830E+01   0.181247E+02   0.132869E-13
  71   0.323857E+01  -0.151010E+00   0.317971E+01  -0.162521E+01   0.180788E+02   0.642757E-14
  72   0.319074E+01   0.149968E+00   0.317724E+01   0.161241E+01   0.180343E+02   0.191453E-13
  73   0.314468E+01  -0.148947E+00   0.317483E+01  -0.159991E+01   0.179911E+02   0.226093E-13
  74   0.310029E+01   0.147946E+00   0.317249E+01   0.158770E+01   0.179490E+02  -0.781219E-13
  75   0.305750E+01  -0.146966E+00   0.317020E+01  -0.157575E+01   0.179081E+02  -0.107846E-13
  76   0.301624E+01   0.146004E+00   0.316798E+01   0.156407E+01   0.178684E+02   0.736766E-13
  77   0.297644E+01  -0.145061E+00   0.316582E+01  -0.155263E+01   0.178297E+02  -0.224916E-13
  78   0.293804E+01   0.144137E+00   0.316371E+01   0.154145E+01   0.177920E+02   0.222757E-14
  79   0.290097E+01  -0.143229E+00   0.316165E+01  -0.153049E+01   0.177553E+02   0.306659E-13
  80   0.286517E+01   0.142339E+00   0.315964E+01   0.151977E+01   0.177196E+02  -0.530691E-13
  81   0.283060E+01  -0.141464E+00   0.315769E+01  -0.150926E+01   0.176848E+02   0.132781E-12
  82   0.279719E+01   0.140606E+00   0.315578E+01   0.149896E+01   0.176509E+02   0.905158E-13
  83   0.276488E+01  -0.139763E+00   0.315391E+01  -0.148887E+01   0.176178E+02   0.241794E-13
  84   0.273361E+01   0.138936E+00   0.315209E+01   0.147898E+01   0.175855E+02  -0.980523E-13
  85   0.270334E+01  -0.138122E+00   0.315031E+01  -0.146928E+01   0.175540E+02  -0.428635E-13
  86   0.267401E+01   0.137323E+00   0.314858E+01   0.145977E+01   0.175233E+02   0.114911E-13
  87   0.264558E+01  -0.136537E+00   0.314688E+01  -0.145044E+01   0.174932E+02  -0.518916E-13
  88   0.261800E+01   0.135765E+00   0.314522E+01   0.144128E+01   0.174639E+02  -0.986214E-14
  89   0.259124E+01  -0.135006E+00   0.314360E+01  -0.143229E+01   0.174353E+02   0.460233E-14
  90   0.256525E+01   0.134259E+00   0.314202E+01   0.142347E+01   0.174073E+02  -0.387617E-14
  91   0.254000E+01  -0.133525E+00   0.314046E+01  -0.141480E+01   0.173800E+02   0.668369E-13
  92   0.251546E+01   0.132802E+00   0.313895E+01   0.140629E+01   0.173533E+02   0.716747E-13
  93   0.249160E+01  -0.132091E+00   0.313746E+01  -0.139793E+01   0.173272E+02  -0.221677E-13
  94   0.246838E+01   0.131391E+00   0.313601E+01   0.138971E+01   0.173016E+02   0.213955E-12
  95   0.244578E+01  -0.130703E+00   0.313459E+01  -0.138164E+01   0.172766E+02  -0.523037E-13
  96   0.242378E+01   0.130025E+00   0.313319E+01   0.137371E+01   0.172521E+02  -0.982387E-13
  97   0.240234E+01  -0.129357E+00   0.313183E+01  -0.136590E+01   0.172282E+02   0.285462E-13
  98   0.238145E+01   0.128700E+00   0.313049E+01   0.135823E+01   0.172047E+02   0.907710E-14
  99   0.236108E+01  -0.128052E+00   0.312918E+01  -0.135069E+01   0.171818E+02  -0.333350E-13
 100   0.234121E+01   0.127414E+00   0.312789E+01   0.134327E+01   0.171593E+02  -0.309897E-13
 101   0.232183E+01  -0.126786E+00   0.312663E+01  -0.133597E+01   0.171373E+02  -0.346598E-13
 102   0.230291E+01   0.126167E+00   0.312540E+01   0.132878E+01   0.171157E+02  -0.950593E-13
 103   0.228443E+01  -0.125557E+00   0.312419E+01  -0.132171E+01   0.170946E+02  -0.176155E-12
 104   0.226638E+01   0.124955E+00   0.312300E+01   0.131475E+01   0.170738E+02   0.446495E-14
 105   0.224874E+01  -0.124362E+00   0.312184E+01  -0.130790E+01   0.170535E+02  -0.585644E-13
 106   0.223150E+01   0.123778E+00   0.312069E+01   0.130115E+01   0.170336E+02  -0.105618E-12
 107   0.221463E+01  -0.123201E+00   0.311957E+01  -0.129450E+01   0.170140E+02   0.101909E-12
 108   0.219814E+01   0.122633E+00   0.311847E+01   0.128796E+01   0.169948E+02   0.621855E-13
 109   0.218199E+01  -0.122072E+00   0.311739E+01  -0.128151E+01   0.169760E+02  -0.215368E-12
 110   0.216618E+01   0.121519E+00   0.311633E+01   0.127516E+01   0.169575E+02  -0.349346E-14
 111   0.215070E+01  -0.120974E+00   0.311528E+01  -0.126890E+01   0.169394E+02   0.514402E-13
 112   0.213553E+01   0.120436E+00   0.311426E+01   0.126273E+01   0.169216E+02  -0.347187E-13
 113   0.212066E+01  -0.119904E+00   0.311325E+01  -0.125665E+01   0.169042E+02   0.389089E-13
 114   0.210607E+01   0.119380E+00   0.311226E+01   0.125065E+01   0.168870E+02  -0.174810E-12
 115   0.209174E+01  -0.118863E+00   0.311129E+01  -0.124474E+01   0.168702E+02  -0.912027E-13
 116   0.207767E+01   0.118352E+00   0.311034E+01   0.123892E+01   0.168536E+02   0.198911E-13
 117   0.206385E+01  -0.117848E+00   0.310940E+01  -0.123317E+01   0.168373E+02  -0.415388E-13
 118   0.205025E+01   0.117350E+00   0.310848E+01   0.122750E+01   0.168214E+02  -0.479860E-14
 119   0.203688E+01  -0.116859E+00   0.310757E+01  -0.122191E+01   0.168057E+02  -0.670233E-13
 120   0.202372E+01   0.116373E+00   0.310668E+01   0.121639E+01   0.167902E+02   0.549532E-13
 121   0.201075E+01  -0.115894E+00   0.310580E+01  -0.121095E+01   0.167751E+02  -0.618715E-13
 122   0.199798E+01   0.115420E+00   0.310494E+01   0.120558E+01   0.167601E+02   0.128149E-12
 123   0.198539E+01  -0.114952E+00   0.310409E+01  -0.120028E+01   0.167455E+02  -0.187842E-12
 124   0.197297E+01   0.114490E+00   0.310325E+01   0.119505E+01   0.167310E+02  -0.462490E-13
 125   0.196071E+01  -0.114033E+00   0.310243E+01  -0.118988E+01   0.167168E+02  -0.370542E-13
 126   0.194861E+01   0.113582E+00   0.310162E+01   0.118478E+01   0.167029E+02  -0.606154E-13
 127   0.193666E+01  -0.113136E+00   0.310082E+01  -0.117975E+01   0.166892E+02   0.135852E-12
 128   0.192485E+01   0.112696E+00   0.310004E+01   0.117478E+01   0.166756E+02   0.145234E-13
 129   0.191318E+01  -0.112260E+00   0.309927E+01  -0.116987E+01   0.166623E+02  -0.130543E-12
 130   0.190163E+01   0.111829E+00   0.309850E+01   0.116502E+01   0.166492E+02  -0.160660E-12
 131   0.189021E+01  -0.111404E+00   0.309776E+01  -0.116023E+01   0.166364E+02   0.306757E-13
 132   0.187891E+01   0.110983E+00   0.309702E+01   0.115550E+01   0.166237E+02   0.173387E-12
 133   0.186771E+01  -0.110567E+00   0.309629E+01  -0.115083E+01   0.166112E+02   0.664149E-13
 134   0.185662E+01   0.110155E+00   0.309558E+01   0.114621E+01   0.165989E+02   0.103440E-12
 135   0.184563E+01  -0.109748E+00   0.309487E+01  -0.114165E+01   0.165867E+02  -0.528434E-13
 136   0.183473E+01   0.109346E+00   0.309418E+01   0.113714E+01   0.165748E+02   0.275188E-12
 137   0.182392E+01  -0.108948E+00   0.309349E+01  -0.113269E+01   0.165631E+02   0.915658E-13
 138   0.181320E+01   0.108554E+00   0.309282E+01   0.112828E+01   0.165515E+02  -0.425593E-13
 139   0.180256E+01  -0.108164E+00   0.309215E+01  -0.112393E+01   0.165401E+02  -0.449930E-13
 140   0.179199E+01   0.107779E+00   0.309150E+01   0.111962E+01   0.165288E+02   0.668271E-14
 141   0.178150E+01  -0.107398E+00   0.309085E+01  -0.111537E+01   0.165177E+02   0.134665E-12
 142   0.177107E+01   0.107021E+00   0.309021E+01   0.111116E+01   0.165068E+02  -0.145626E-12
 143   0.176071E+01  -0.106647E+00   0.308958E+01  -0.110700E+01   0.164960E+02   0.668172E-13
 144   0.175041E+01   0.106278E+00   0.308896E+01   0.110289E+01   0.164854E+02  -0.110966E-12
 145   0.174016E+01  -0.105912E+00   0.308835E+01  -0.109882E+01   0.164750E+02  -0.192395E-12
 146   0.172997E+01   0.105550E+00   0.308775E+01   0.109479E+01   0.164646E+02   0.231402E-12
 147   0.171984E+01  -0.105192E+00   0.308716E+01  -0.109081E+01   0.164545E+02   0.235808E-13
 148   0.170975E+01   0.104838E+00   0.308657E+01   0.108688E+01   0.164444E+02   0.596537E-13
 149   0.169970E+01  -0.104487E+00   0.308599E+01  -0.108298E+01   0.164345E+02   0.169256E-12
 150   0.168970E+01   0.104139E+00   0.308542E+01   0.107913E+01   0.164248E+02   0.690350E-13
 151   0.167974E+01  -0.103795E+00   0.308485E+01  -0.107531E+01   0.164151E+02  -0.562309E-12
 152   0.166982E+01   0.103454E+00   0.308430E+01   0.107154E+01   0.164056E+02  -0.121309E-12
 153   0.165993E+01  -0.103117E+00   0.308375E+01  -0.106781E+01   0.163963E+02  -0.218439E-12
 154   0.165007E+01   0.102783E+00   0.308321E+01   0.106411E+01   0.163870E+02  -0.141406E-12
 155   0.164025E+01  -0.102452E+00   0.308267E+01  -0.106045E+01   0.163779E+02   0.905747E-13
 156   0.163046E+01   0.102124E+00   0.308214E+01   0.105683E+01   0.163689E+02  -0.134410E-12
 157   0.162070E+01  -0.101800E+00   0.308162E+01  -0.105325E+01   0.163600E+02  -0.269977E-12
 158   0.161096E+01   0.101478E+00   0.308111E+01   0.104970E+01   0.163512E+02   0.245337E-12
 159   0.160125E+01  -0.101160E+00   0.308060E+01  -0.104619E+01   0.163425E+02   0.165841E-13
 160   0.159156E+01   0.100845E+00   0.308010E+01   0.104271E+01   0.163340E+02   0.105010E-12
 161   0.158189E+01  -0.100532E+00   0.307960E+01  -0.103927E+01   0.163255E+02   0.157588E-12
 162   0.157224E+01   0.100222E+00   0.307911E+01   0.103586E+01   0.163172E+02  -0.105913E-12
 163   0.156262E+01  -0.999156E-01   0.307863E+01  -0.103248E+01   0.163090E+02  -0.182131E-13
 164   0.155301E+01   0.996116E-01   0.307815E+01   0.102914E+01   0.163008E+02   0.294034E-12
 165   0.154341E+01  -0.993103E-01   0.307768E+01  -0.102583E+01   0.162928E+02  -0.176586E-12
 166   0.153384E+01   0.990118E-01   0.307721E+01   0.102255E+01   0.162848E+02   0.370591E-13
 167   0.152427E+01  -0.987159E-01   0.307675E+01  -0.101930E+01   0.162770E+02  -0.718808E-14
 168   0.151472E+01   0.984227E-01   0.307630E+01   0.101608E+01   0.162693E+02   0.213302E-12
 169   0.150518E+01  -0.981321E-01   0.307585E+01  -0.101290E+01   0.162616E+02   0.175414E-12
 170   0.149566E+01   0.978440E-01   0.307540E+01   0.100974E+01   0.162541E+02   0.227119E-12
 171   0.148614E+01  -0.975585E-01   0.307496E+01  -0.100661E+01   0.162466E+02   0.153084E-13
 172   0.147663E+01   0.972754E-01   0.307453E+01   0.100351E+01   0.162392E+02   0.691773E-13
 173   0.146713E+01  -0.969948E-01   0.307410E+01  -0.100044E+01   0.162319E+02   0.258560E-12
 174   0.145763E+01   0.967166E-01   0.307367E+01   0.997394E+00   0.162247E+02   0.312399E-12
 175   0.144815E+01  -0.964408E-01   0.307325E+01  -0.994377E+00   0.162176E+02  -0.811394E-13
 176   0.143867E+01   0.961673E-01   0.307284E+01   0.991388E+00   0.162105E+02   0.167622E-12
 177   0.142919E+01  -0.958962E-01   0.307243E+01  -0.988426E+00   0.162036E+02   0.385826E-12
 178   0.141972E+01   0.956273E-01   0.307202E+01   0.985490E+00   0.161967E+02   0.830922E-13
 179   0.141025E+01  -0.953607E-01   0.307162E+01  -0.982580E+00   0.161899E+02  -0.157706E-12
 180   0.140078E+01   0.950962E-01   0.307122E+01   0.979696E+00   0.161832E+02   0.212012E-12
 181   0.139132E+01  -0.948340E-01   0.307083E+01  -0.976836E+00   0.161765E+02   0.228458E-12
 182   0.138186E+01   0.945739E-01   0.307044E+01   0.974002E+00   0.161699E+02   0.404122E-12
 183   0.137239E+01  -0.943160E-01   0.307006E+01  -0.971192E+00   0.161634E+02   0.410044E-12
 184   0.136293E+01   0.940602E-01   0.306968E+01   0.968406E+00   0.161570E+02  -0.226422E-12
 185   0.135347E+01  -0.938064E-01   0.306930E+01  -0.965644E+00   0.161506E+02   0.506021E-12
 186   0.134401E+01   0.935547E-01   0.306893E+01   0.962905E+00   0.161443E+02   0.200830E-12
 187   0.133455E+01  -0.933049E-01   0.306857E+01  -0.960189E+00   0.161381E+02  -0.490261E-13
 188   0.132509E+01   0.930572E-01   0.306820E+01   0.957496E+00   0.161320E+02   0.591729E-13
 189   0.131562E+01  -0.928114E-01   0.306784E+01  -0.954826E+00   0.161259E+02   0.545720E-12
 190   0.130615E+01   0.925676E-01   0.306749E+01   0.952178E+00   0.161199E+02   0.132226E-12
 191   0.129668E+01  -0.923257E-01   0.306713E+01  -0.949551E+00   0.161139E+02   0.250592E-12
 192   0.128720E+01   0.920857E-01   0.306678E+01   0.946946E+00   0.161080E+02  -0.153280E-12
 193   0.127773E+01  -0.918475E-01   0.306644E+01  -0.944363E+00   0.161022E+02  -0.141264E-12
 194   0.126824E+01   0.916112E-01   0.306610E+01   0.941800E+00   0.160964E+02   0.705649E-12
 195   0.125876E+01  -0.913766E-01   0.306576E+01  -0.939258E+00   0.160907E+02   0.133340E-12
 196   0.124927E+01   0.911439E-01   0.306543E+01   0.936736E+00   0.160850E+02   0.430451E-13
 197   0.123977E+01  -0.909130E-01   0.306509E+01  -0.934235E+00   0.160794E+02  -0.671254E-12
 198   0.123027E+01   0.906838E-01   0.306477E+01   0.931754E+00   0.160739E+02  -0.423640E-12
 199   0.122076E+01  -0.904563E-01   0.306444E+01  -0.929292E+00   0.160684E+02  -0.201315E-13
 200   0.121125E+01   0.902305E-01   0.306412E+01   0.926849E+00   0.160630E+02   0.194790E-14


==> results/case4/A_2_0_3to200_0_15000/chisquare/9000sim/real_ALMl1l2.dat <==
   2   2   0.386245E+01   0.181181E+04   0.437091E+00   0.650047E+01   0.125705E+02   0.116660E+03   0.469303E+03   0.373714E+04
   3   3  -0.193906E+00   0.819227E+03  -0.404076E+00   0.547863E+01  -0.734839E+01   0.659368E+02  -0.160506E+03   0.120086E+04
   4   4   0.340721E+01   0.465550E+03   0.455050E+00   0.513232E+01   0.718315E+01   0.579502E+02   0.142864E+03   0.993387E+03
   5   5  -0.107817E+01   0.291868E+03  -0.529187E+00   0.510808E+01  -0.983938E+01   0.669416E+02  -0.250452E+03   0.157707E+04
   6   6   0.311650E+00   0.196813E+03   0.403122E+00   0.502147E+01   0.785132E+01   0.712563E+02   0.243831E+03   0.199748E+04
   7   7  -0.804445E+00   0.142295E+03  -0.381425E+00   0.446440E+01  -0.577781E+01   0.466629E+02  -0.113433E+03   0.817458E+03
   8   8   0.174060E+01   0.105767E+03   0.318341E+00   0.402403E+01   0.410259E+01   0.324666E+02   0.584284E+02   0.385289E+03
   9   9   0.121921E+01   0.829056E+02  -0.339267E+00   0.413214E+01  -0.423343E+01   0.344287E+02  -0.575735E+02   0.416909E+03
  10  10  -0.864227E+00   0.686791E+02   0.398104E+00   0.418207E+01   0.536680E+01   0.381617E+02   0.927265E+02   0.583312E+03
  11  11   0.750581E+00   0.569682E+02  -0.384471E+00   0.421344E+01  -0.558754E+01   0.389032E+02  -0.963494E+02   0.572795E+03
  12  12  -0.295302E+00   0.473456E+02   0.344683E+00   0.377759E+01   0.446356E+01   0.293248E+02   0.672453E+02   0.366451E+03
  13  13   0.625265E+00   0.405710E+02  -0.292407E+00   0.377088E+01  -0.396545E+01   0.286394E+02  -0.614492E+02   0.346292E+03
  14  14   0.249884E+00   0.359200E+02   0.320733E+00   0.372051E+01   0.413591E+01   0.279506E+02   0.619492E+02   0.338416E+03
  15  15  -0.384781E+00   0.313530E+02  -0.385141E+00   0.409343E+01  -0.679541E+01   0.434186E+02  -0.154197E+03   0.893109E+03
  16  16   0.119916E+00   0.277818E+02   0.300400E+00   0.367183E+01   0.392047E+01   0.277843E+02   0.614406E+02   0.348701E+03
  17  17  -0.255603E+00   0.253310E+02  -0.333901E+00   0.373770E+01  -0.457922E+01   0.306442E+02  -0.818130E+02   0.455491E+03
  18  18   0.720148E-01   0.226845E+02   0.284939E+00   0.378150E+01   0.387681E+01   0.304326E+02   0.652707E+02   0.408356E+03
  19  19  -0.344386E-01   0.207628E+02  -0.238664E+00   0.364215E+01  -0.336239E+01   0.276145E+02  -0.597768E+02   0.379050E+03
  20  20   0.287637E+00   0.189020E+02   0.277863E+00   0.360571E+01   0.343640E+01   0.257136E+02   0.495239E+02   0.292738E+03
  21  21  -0.140692E+00   0.173862E+02  -0.250102E+00   0.342054E+01  -0.252205E+01   0.212234E+02  -0.277948E+02   0.189465E+03
  22  22  -0.146643E-01   0.165881E+02   0.297372E+00   0.359646E+01   0.326448E+01   0.249133E+02   0.404643E+02   0.255765E+03
  23  23  -0.153590E+00   0.150183E+02  -0.221900E+00   0.347311E+01  -0.286681E+01   0.242128E+02  -0.433482E+02   0.268450E+03
  24  24  -0.568302E-01   0.141420E+02   0.291779E+00   0.339766E+01   0.310683E+01   0.211036E+02   0.353264E+02   0.191653E+03
  25  25  -0.178104E+00   0.133639E+02  -0.261040E+00   0.350185E+01  -0.295069E+01   0.241646E+02  -0.376144E+02   0.266135E+03
  26  26   0.910753E-01   0.124685E+02   0.245063E+00   0.342050E+01   0.300062E+01   0.223987E+02   0.392559E+02   0.224759E+03
  27  27  -0.182368E+00   0.117550E+02  -0.240767E+00   0.340264E+01  -0.241171E+01   0.206961E+02  -0.251534E+02   0.178298E+03
  28  28   0.582696E-01   0.109698E+02   0.212741E+00   0.341643E+01   0.273154E+01   0.229282E+02   0.415534E+02   0.252403E+03
  29  29   0.168280E+00   0.104311E+02  -0.216527E+00   0.333611E+01  -0.251165E+01   0.206954E+02  -0.313987E+02   0.193463E+03
  30  30  -0.766171E-01   0.989543E+01   0.198808E+00   0.346748E+01   0.243199E+01   0.236054E+02   0.371465E+02   0.267834E+03
  31  31   0.736659E-01   0.948700E+01  -0.220006E+00   0.336434E+01  -0.237512E+01   0.205199E+02  -0.281247E+02   0.185756E+03
  32  32   0.167452E+00   0.900936E+01   0.297505E+00   0.341631E+01   0.335733E+01   0.221556E+02   0.428704E+02   0.225666E+03
  33  33  -0.612149E-01   0.883809E+01  -0.197580E+00   0.350521E+01  -0.248416E+01   0.248211E+02  -0.391834E+02   0.290217E+03
  34  34  -0.940114E-02   0.818521E+01   0.169616E+00   0.323628E+01   0.189799E+01   0.190048E+02   0.226599E+02   0.164801E+03
  35  35   0.461205E-01   0.788270E+01  -0.180236E+00   0.337182E+01  -0.206474E+01   0.208467E+02  -0.255811E+02   0.190663E+03
  36  36  -0.978368E-01   0.769249E+01   0.170908E+00   0.329879E+01   0.188352E+01   0.204247E+02   0.250458E+02   0.202656E+03
  37  37  -0.389628E-01   0.738332E+01  -0.201432E+00   0.328574E+01  -0.188664E+01   0.194532E+02  -0.191006E+02   0.167694E+03
  38  38  -0.831867E-03   0.711660E+01   0.283049E+00   0.351305E+01   0.401601E+01   0.284360E+02   0.829196E+02   0.508694E+03
  39  39  -0.394691E-01   0.683929E+01  -0.253770E+00   0.324419E+01  -0.274816E+01   0.193975E+02  -0.348707E+02   0.188166E+03
  40  40   0.140479E+00   0.655947E+01   0.140975E+00   0.323689E+01   0.125665E+01   0.186996E+02   0.117088E+02   0.154726E+03
  41  41  -0.310907E-02   0.634363E+01  -0.230782E+00   0.337014E+01  -0.317221E+01   0.244499E+02  -0.624971E+02   0.387730E+03
  42  42   0.433321E-01   0.612922E+01   0.202419E+00   0.331725E+01   0.215189E+01   0.199687E+02   0.243036E+02   0.178717E+03
  43  43   0.806832E-01   0.589735E+01  -0.191039E+00   0.317488E+01  -0.185678E+01   0.172691E+02  -0.176001E+02   0.132338E+03
  44  44   0.403671E-02   0.576262E+01   0.165632E+00   0.324756E+01   0.154631E+01   0.184307E+02   0.140584E+02   0.146485E+03
  45  45  -0.244577E-01   0.563854E+01  -0.169192E+00   0.312925E+01  -0.176855E+01   0.172498E+02  -0.202140E+02   0.138646E+03
  46  46   0.137100E-01   0.542096E+01   0.179655E+00   0.333259E+01   0.222816E+01   0.216876E+02   0.327614E+02   0.233353E+03
  47  47  -0.201403E-01   0.530081E+01  -0.202344E+00   0.320846E+01  -0.221442E+01   0.187096E+02  -0.272551E+02   0.170628E+03
  48  48  -0.577216E-02   0.512363E+01   0.124253E+00   0.326517E+01   0.146622E+01   0.192082E+02   0.189402E+02   0.166389E+03
  49  49   0.432663E-01   0.510604E+01  -0.213267E+00   0.343386E+01  -0.297619E+01   0.254219E+02  -0.555223E+02   0.364859E+03
  50  50  -0.774267E-02   0.488171E+01   0.150671E+00   0.324146E+01   0.163377E+01   0.193085E+02   0.208361E+02   0.176297E+03
  51  51  -0.765720E-01   0.474937E+01  -0.186300E+00   0.316772E+01  -0.196600E+01   0.179660E+02  -0.228398E+02   0.153516E+03
  52  52  -0.229651E-01   0.463818E+01   0.198162E+00   0.322902E+01   0.203143E+01   0.186726E+02   0.233124E+02   0.164418E+03
  53  53   0.587434E-01   0.450180E+01  -0.150991E+00   0.314959E+01  -0.134433E+01   0.173271E+02  -0.130660E+02   0.136233E+03
  54  54   0.125141E+00   0.443802E+01   0.138958E+00   0.323870E+01   0.171245E+01   0.191559E+02   0.233088E+02   0.171366E+03
  55  55   0.681084E-01   0.435119E+01  -0.175447E+00   0.322103E+01  -0.162372E+01   0.180100E+02  -0.141449E+02   0.141135E+03
  56  56   0.438513E-01   0.420717E+01   0.149395E+00   0.331045E+01   0.188720E+01   0.209164E+02   0.295766E+02   0.218258E+03
  57  57  -0.485660E-01   0.416886E+01  -0.177420E+00   0.320610E+01  -0.193497E+01   0.187808E+02  -0.245123E+02   0.170618E+03
  58  58  -0.218616E-01   0.406698E+01   0.154221E+00   0.317969E+01   0.160240E+01   0.179732E+02   0.172670E+02   0.147390E+03
  59  59  -0.896529E-02   0.395965E+01  -0.252466E+00   0.336266E+01  -0.309632E+01   0.216658E+02  -0.411098E+02   0.217383E+03
  60  60   0.113511E-01   0.391609E+01   0.180905E+00   0.319556E+01   0.202222E+01   0.181928E+02   0.238719E+02   0.150916E+03
  61  61  -0.320820E-01   0.386755E+01  -0.157501E+00   0.313959E+01  -0.134116E+01   0.170959E+02  -0.114644E+02   0.133353E+03
  62  62   0.568719E-01   0.378559E+01   0.188580E+00   0.323779E+01   0.191654E+01   0.185880E+02   0.208431E+02   0.153045E+03
  63  63   0.422945E-01   0.372429E+01  -0.205174E+00   0.338419E+01  -0.266758E+01   0.222231E+02  -0.376266E+02   0.233471E+03
  64  64   0.247497E-01   0.364042E+01   0.125014E+00   0.318497E+01   0.145973E+01   0.182458E+02   0.181308E+02   0.158538E+03
  65  65  -0.294475E-01   0.358389E+01  -0.116318E+00   0.309970E+01  -0.110961E+01   0.159464E+02  -0.101290E+02   0.110554E+03
  66  66  -0.193962E-01   0.351079E+01   0.135846E+00   0.317067E+01   0.162582E+01   0.173420E+02   0.186494E+02   0.132500E+03
  67  67  -0.277605E-02   0.347752E+01  -0.165218E+00   0.317208E+01  -0.190134E+01   0.184923E+02  -0.247761E+02   0.170028E+03
  68  68   0.814644E-03   0.335562E+01   0.990941E-01   0.307480E+01   0.950895E+00   0.160034E+02   0.903630E+01   0.115560E+03
  69  69   0.232607E-01   0.335693E+01  -0.193737E+00   0.325081E+01  -0.199178E+01   0.187831E+02  -0.224170E+02   0.157256E+03
  70  70  -0.127801E-01   0.326554E+01   0.203523E+00   0.328808E+01   0.230463E+01   0.195447E+02   0.272162E+02   0.171280E+03
  71  71  -0.409268E-01   0.325176E+01  -0.121349E+00   0.312523E+01  -0.105287E+01   0.165515E+02  -0.102756E+02   0.122467E+03
  72  72  -0.199548E-01   0.316260E+01   0.149065E+00   0.320241E+01   0.165904E+01   0.183708E+02   0.189654E+02   0.152067E+03
  73  73  -0.165661E-01   0.313881E+01  -0.138588E+00   0.310390E+01  -0.157431E+01   0.168989E+02  -0.190241E+02   0.135158E+03
  74  74  -0.144264E-01   0.307970E+01   0.141766E+00   0.306734E+01   0.128972E+01   0.155971E+02   0.115433E+02   0.106654E+03
  75  75  -0.441392E-01   0.304188E+01  -0.174607E+00   0.320044E+01  -0.190459E+01   0.181935E+02  -0.217112E+02   0.148084E+03
  76  76   0.195574E-01   0.298260E+01   0.128088E+00   0.314656E+01   0.136852E+01   0.169954E+02   0.152488E+02   0.128837E+03
  77  77   0.309659E-02   0.298889E+01  -0.665707E-01   0.317248E+01  -0.480821E+00   0.178140E+02  -0.226095E+01   0.147077E+03
  78  78   0.277960E-01   0.293796E+01   0.144883E+00   0.317716E+01   0.161946E+01   0.180644E+02   0.199218E+02   0.153680E+03
  79  79  -0.428300E-01   0.287422E+01  -0.168532E+00   0.317500E+01  -0.174025E+01   0.179995E+02  -0.194271E+02   0.149280E+03
  80  80  -0.108563E-01   0.284668E+01   0.106438E+00   0.311335E+01   0.116029E+01   0.165189E+02   0.131764E+02   0.122443E+03
  81  81  -0.155754E-01   0.283070E+01  -0.193586E+00   0.327665E+01  -0.248808E+01   0.202339E+02  -0.329807E+02   0.194033E+03
  82  82   0.215490E-01   0.279789E+01   0.193486E+00   0.315612E+01   0.219524E+01   0.178567E+02   0.269725E+02   0.157821E+03
  83  83   0.203297E-02   0.275898E+01  -0.171560E+00   0.309667E+01  -0.158356E+01   0.158955E+02  -0.139646E+02   0.111064E+03
  84  84   0.236893E-01   0.274998E+01   0.187198E+00   0.322446E+01   0.206138E+01   0.182985E+02   0.230565E+02   0.147542E+03
  85  85  -0.220730E-01   0.271750E+01  -0.162863E+00   0.310820E+01  -0.189700E+01   0.178549E+02  -0.244816E+02   0.164046E+03
  86  86  -0.253528E-02   0.264608E+01   0.172749E+00   0.315547E+01   0.191682E+01   0.180462E+02   0.242109E+02   0.161369E+03
  87  87  -0.177794E-01   0.264346E+01  -0.156970E+00   0.313539E+01  -0.157829E+01   0.172745E+02  -0.173492E+02   0.139753E+03
  88  88   0.159722E-01   0.260231E+01   0.161998E+00   0.320458E+01   0.179099E+01   0.187193E+02   0.219299E+02   0.166014E+03
  89  89  -0.314877E-01   0.257172E+01  -0.116818E+00   0.318270E+01  -0.155827E+01   0.184292E+02  -0.220888E+02   0.163031E+03
  90  90  -0.188077E-01   0.255994E+01   0.162552E+00   0.322164E+01   0.171793E+01   0.183406E+02   0.203912E+02   0.152560E+03
  91  91   0.245316E-01   0.254383E+01  -0.114745E+00   0.310134E+01  -0.116120E+01   0.163788E+02  -0.125968E+02   0.121446E+03
  92  92   0.116717E-01   0.251617E+01   0.934445E-01   0.302277E+01   0.747011E+00   0.149281E+02   0.564130E+01   0.994939E+02
  93  93   0.279041E-01   0.247497E+01  -0.117786E+00   0.301151E+01  -0.113907E+01   0.149474E+02  -0.112024E+02   0.101108E+03
  94  94  -0.143611E-01   0.248134E+01   0.105107E+00   0.311261E+01   0.110534E+01   0.164776E+02   0.115811E+02   0.120321E+03
  95  95  -0.126352E-02   0.246314E+01  -0.160803E+00   0.313432E+01  -0.166664E+01   0.178740E+02  -0.200441E+02   0.160684E+03
  96  96  -0.188782E-01   0.243106E+01   0.807800E-01   0.312187E+01   0.766736E+00   0.163299E+02   0.785706E+01   0.116074E+03
  97  97   0.571310E-03   0.241005E+01  -0.132184E+00   0.315574E+01  -0.182201E+01   0.184895E+02  -0.251912E+02   0.169156E+03
  98  98  -0.153283E-01   0.239510E+01   0.171480E+00   0.324842E+01   0.186143E+01   0.192422E+02   0.223091E+02   0.165633E+03
  99  99   0.225097E-01   0.234781E+01  -0.109488E+00   0.316468E+01  -0.106646E+01   0.174484E+02  -0.116002E+02   0.137689E+03
 100 100  -0.348345E-01   0.235968E+01   0.146504E+00   0.317408E+01   0.162186E+01   0.176591E+02   0.194156E+02   0.141654E+03
 101 101   0.100441E-01   0.233092E+01  -0.132190E+00   0.317653E+01  -0.135759E+01   0.174369E+02  -0.146472E+02   0.134287E+03
 102 102   0.222066E-01   0.233435E+01   0.793258E-01   0.319721E+01   0.590699E+00   0.174306E+02   0.314000E+01   0.133995E+03
 103 103   0.834526E-02   0.225594E+01  -0.134964E+00   0.321284E+01  -0.157784E+01   0.188667E+02  -0.201959E+02   0.169540E+03
 104 104   0.164761E-01   0.225590E+01   0.114087E+00   0.310553E+01   0.129374E+01   0.168709E+02   0.158743E+02   0.135758E+03
 105 105  -0.288431E-01   0.226809E+01  -0.981684E-01   0.304957E+01  -0.850646E+00   0.154678E+02  -0.712030E+01   0.108707E+03
 106 106   0.352189E-01   0.224609E+01   0.114746E+00   0.300939E+01   0.101690E+01   0.148942E+02   0.912792E+01   0.101337E+03
 107 107  -0.274142E-01   0.220193E+01  -0.122869E+00   0.311886E+01  -0.131487E+01   0.169081E+02  -0.137829E+02   0.129353E+03
 108 108   0.290153E-01   0.219901E+01   0.177705E+00   0.323657E+01   0.192826E+01   0.192948E+02   0.240855E+02   0.178384E+03
 109 109  -0.102263E-01   0.216422E+01  -0.138948E+00   0.326821E+01  -0.194346E+01   0.201933E+02  -0.314052E+02   0.211080E+03
 110 110   0.206689E-01   0.215802E+01   0.116070E+00   0.307048E+01   0.123497E+01   0.162517E+02   0.142274E+02   0.126090E+03
 111 111  -0.135541E-01   0.214806E+01  -0.973670E-01   0.312314E+01  -0.155166E+01   0.191405E+02  -0.296851E+02   0.221618E+03
 112 112  -0.245793E-03   0.212517E+01   0.135037E+00   0.317265E+01   0.140118E+01   0.184108E+02   0.188070E+02   0.167460E+03
 113 113  -0.166042E-01   0.212404E+01  -0.956091E-01   0.305801E+01  -0.615502E+00   0.158894E+02  -0.258661E+01   0.117624E+03
 114 114   0.426954E-01   0.207324E+01   0.120853E+00   0.320460E+01   0.139307E+01   0.190992E+02   0.187921E+02   0.185820E+03
 115 115   0.289857E-02   0.209316E+01  -0.154528E+00   0.304506E+01  -0.141455E+01   0.156664E+02  -0.139448E+02   0.112936E+03
 116 116   0.275423E-01   0.209433E+01   0.134614E+00   0.310072E+01   0.162207E+01   0.168462E+02   0.196635E+02   0.136250E+03
 117 117  -0.333413E-01   0.207190E+01  -0.905454E-01   0.306808E+01  -0.998369E+00   0.162284E+02  -0.117340E+02   0.124564E+03
 118 118  -0.560528E-02   0.204088E+01   0.566803E-01   0.303729E+01   0.533009E+00   0.152365E+02   0.487993E+01   0.103556E+03
 119 119   0.332346E-01   0.202051E+01  -0.111154E+00   0.310926E+01  -0.114265E+01   0.167189E+02  -0.124453E+02   0.126646E+03
 120 120  -0.136754E-02   0.205296E+01   0.818426E-01   0.303871E+01   0.552161E+00   0.157246E+02   0.376370E+01   0.115047E+03
 121 121  -0.129998E-01   0.201803E+01  -0.113083E+00   0.315208E+01  -0.126501E+01   0.184437E+02  -0.191215E+02   0.176528E+03
 122 122  -0.177502E-01   0.200913E+01   0.115851E+00   0.298442E+01   0.112085E+01   0.145865E+02   0.111748E+02   0.983814E+02
 123 123  -0.279559E-02   0.196942E+01  -0.131931E+00   0.310986E+01  -0.146507E+01   0.171238E+02  -0.175978E+02   0.139909E+03
 124 124  -0.285138E-02   0.196538E+01   0.128525E+00   0.316591E+01   0.129374E+01   0.180888E+02   0.164536E+02   0.159368E+03
 125 125   0.315565E-02   0.195761E+01  -0.146289E+00   0.310765E+01  -0.152910E+01   0.167409E+02  -0.167768E+02   0.129666E+03
 126 126   0.118598E-02   0.197002E+01   0.965436E-01   0.311872E+01   0.970120E+00   0.168670E+02   0.990299E+01   0.131224E+03
 127 127   0.252191E-01   0.193272E+01  -0.794107E-01   0.308450E+01  -0.121782E+01   0.174606E+02  -0.201903E+02   0.165186E+03
 128 128   0.602016E-02   0.192765E+01   0.172776E+00   0.301772E+01   0.158459E+01   0.150643E+02   0.143249E+02   0.102190E+03
 129 129  -0.272354E-02   0.189368E+01  -0.129300E+00   0.319036E+01  -0.169854E+01   0.193322E+02  -0.237870E+02   0.186293E+03
 130 130  -0.673721E-03   0.190856E+01   0.136720E+00   0.307894E+01   0.152315E+01   0.167822E+02   0.189205E+02   0.137003E+03
 131 131   0.862001E-02   0.188565E+01  -0.909881E-01   0.316636E+01  -0.112526E+01   0.178862E+02  -0.138593E+02   0.146562E+03
 132 132  -0.825524E-02   0.187241E+01   0.108471E+00   0.320791E+01   0.105219E+01   0.179948E+02   0.105781E+02   0.142395E+03
 133 133   0.905392E-02   0.184257E+01  -0.735169E-01   0.313795E+01  -0.621171E+00   0.169360E+02  -0.568459E+01   0.127251E+03
 134 134   0.284066E-02   0.184182E+01   0.107692E+00   0.316481E+01   0.120898E+01   0.182692E+02   0.138959E+02   0.164372E+03
 135 135  -0.548714E-02   0.184229E+01  -0.156189E+00   0.313897E+01  -0.148114E+01   0.171162E+02  -0.129444E+02   0.137945E+03
 136 136  -0.315206E-01   0.181148E+01   0.127246E+00   0.308149E+01   0.132577E+01   0.159791E+02   0.136056E+02   0.114644E+03
 137 137  -0.230259E-01   0.181380E+01  -0.118609E+00   0.310978E+01  -0.102073E+01   0.169318E+02  -0.979257E+01   0.134696E+03
 138 138   0.180305E-01   0.180292E+01   0.127208E+00   0.313879E+01   0.160215E+01   0.176361E+02   0.209713E+02   0.150883E+03
 139 139   0.768270E-02   0.183401E+01  -0.117284E+00   0.323455E+01  -0.122319E+01   0.181541E+02  -0.136045E+02   0.142755E+03
 140 140  -0.358528E-02   0.178583E+01   0.819985E-01   0.309925E+01   0.713157E+00   0.161396E+02   0.753345E+01   0.116301E+03
 141 141   0.178225E-01   0.178260E+01  -0.834945E-01   0.296741E+01  -0.762064E+00   0.141931E+02  -0.702017E+01   0.900599E+02
 142 142  -0.258016E-01   0.177697E+01   0.112937E+00   0.312403E+01   0.116344E+01   0.169784E+02   0.127498E+02   0.134918E+03
 143 143  -0.126215E-01   0.175231E+01  -0.101020E+00   0.308891E+01  -0.111375E+01   0.162413E+02  -0.131156E+02   0.121145E+03
 144 144  -0.163911E-01   0.174082E+01   0.107666E+00   0.310749E+01   0.107848E+01   0.164783E+02   0.106044E+02   0.123085E+03
 145 145   0.299936E-01   0.174593E+01  -0.120090E+00   0.305043E+01  -0.112503E+01   0.156154E+02  -0.111307E+02   0.112339E+03
 146 146   0.180280E-01   0.173399E+01   0.146012E+00   0.318710E+01   0.181358E+01   0.188291E+02   0.242586E+02   0.174035E+03
 147 147  -0.121151E-01   0.171689E+01  -0.126298E+00   0.311386E+01  -0.134856E+01   0.176705E+02  -0.188654E+02   0.167814E+03
 148 148   0.172135E-01   0.170126E+01   0.118891E+00   0.313033E+01   0.153281E+01   0.180219E+02   0.223942E+02   0.167293E+03
 149 149  -0.226421E-01   0.169080E+01  -0.812674E-01   0.325340E+01  -0.763998E+00   0.193390E+02  -0.806918E+01   0.172693E+03
 150 150  -0.318549E-01   0.167404E+01   0.126260E+00   0.301831E+01   0.131762E+01   0.156054E+02   0.145873E+02   0.118321E+03
 151 151  -0.580879E-02   0.169258E+01  -0.991325E-01   0.306201E+01  -0.104204E+01   0.156866E+02  -0.118053E+02   0.112277E+03
 152 152   0.332029E-01   0.167093E+01   0.115626E+00   0.312975E+01   0.112488E+01   0.168146E+02   0.116753E+02   0.127591E+03
 153 153  -0.126236E-01   0.164151E+01  -0.113589E+00   0.305147E+01  -0.113606E+01   0.155405E+02  -0.126804E+02   0.112452E+03
 154 154   0.228162E-01   0.165014E+01   0.145345E+00   0.313117E+01   0.137895E+01   0.174137E+02   0.161627E+02   0.148989E+03
 155 155   0.548289E-02   0.165869E+01  -0.816712E-01   0.302288E+01  -0.988892E+00   0.153913E+02  -0.114808E+02   0.109939E+03
 156 156  -0.178085E-01   0.161790E+01   0.359180E-01   0.301591E+01   0.334930E+00   0.145303E+02   0.258872E+01   0.911576E+02
 157 157  -0.300699E-02   0.161548E+01  -0.111676E+00   0.302277E+01  -0.113062E+01   0.153634E+02  -0.120824E+02   0.110052E+03
 158 158   0.247045E-01   0.163373E+01   0.884628E-01   0.309456E+01   0.855361E+00   0.169855E+02   0.944047E+01   0.140452E+03
 159 159   0.262908E-02   0.158995E+01  -0.690302E-01   0.303571E+01  -0.638106E+00   0.156027E+02  -0.670927E+01   0.111283E+03
 160 160  -0.785105E-02   0.157736E+01   0.594813E-01   0.310865E+01   0.448948E+00   0.166224E+02   0.273145E+01   0.127924E+03
 161 161  -0.128958E-01   0.155235E+01  -0.969324E-01   0.315356E+01  -0.111975E+01   0.179256E+02  -0.163517E+02   0.160142E+03
 162 162   0.765508E-02   0.155810E+01   0.837106E-01   0.312398E+01   0.105771E+01   0.174940E+02   0.145789E+02   0.149547E+03
 163 163  -0.786518E-02   0.155922E+01  -0.131287E+00   0.305762E+01  -0.131861E+01   0.159756E+02  -0.133431E+02   0.117753E+03
 164 164  -0.232867E-02   0.154568E+01   0.114958E+00   0.296108E+01   0.111683E+01   0.147504E+02   0.119153E+02   0.103532E+03
 165 165  -0.299589E-01   0.153531E+01  -0.522175E-01   0.312660E+01  -0.655203E+00   0.167544E+02  -0.799124E+01   0.128425E+03
 166 166  -0.168005E-02   0.153923E+01   0.125659E+00   0.300059E+01   0.112095E+01   0.146654E+02   0.956223E+01   0.964663E+02
 167 167  -0.141857E-02   0.152610E+01  -0.971291E-01   0.299227E+01  -0.101218E+01   0.148158E+02  -0.113813E+02   0.101777E+03
 168 168   0.931826E-02   0.150258E+01   0.111081E+00   0.300931E+01   0.121022E+01   0.153130E+02   0.135946E+02   0.111435E+03
 169 169   0.573483E-02   0.151335E+01  -0.111004E+00   0.301235E+01  -0.113532E+01   0.151346E+02  -0.113658E+02   0.106120E+03
 170 170   0.324664E-02   0.150061E+01   0.548949E-01   0.290799E+01   0.619821E+00   0.137103E+02   0.672937E+01   0.897511E+02
 171 171   0.823894E-02   0.147451E+01  -0.850808E-01   0.298023E+01  -0.101433E+01   0.149294E+02  -0.122006E+02   0.106909E+03
 172 172  -0.216028E-01   0.148237E+01   0.716097E-01   0.308844E+01   0.662744E+00   0.163975E+02   0.737579E+01   0.123066E+03
 173 173  -0.818741E-02   0.147168E+01  -0.104239E+00   0.304730E+01  -0.118814E+01   0.158628E+02  -0.144504E+02   0.120973E+03
 174 174   0.643736E-02   0.145522E+01   0.963965E-01   0.302373E+01   0.111969E+01   0.159244E+02   0.159002E+02   0.134697E+03
 175 175  -0.185325E-01   0.144239E+01  -0.127223E+00   0.306603E+01  -0.122612E+01   0.166493E+02  -0.117149E+02   0.135739E+03
 176 176  -0.819206E-02   0.143645E+01   0.949664E-01   0.307325E+01   0.971732E+00   0.157439E+02   0.100433E+02   0.110677E+03
 177 177   0.547948E-02   0.141457E+01  -0.603265E-01   0.305442E+01  -0.557317E+00   0.154147E+02  -0.559069E+01   0.105515E+03
 178 178  -0.235926E-02   0.140909E+01   0.581944E-01   0.310354E+01   0.691329E+00   0.164945E+02   0.901163E+01   0.125309E+03
 179 179   0.187667E-01   0.139892E+01  -0.125554E+00   0.305539E+01  -0.119651E+01   0.153930E+02  -0.114773E+02   0.105190E+03
 180 180  -0.899442E-02   0.140310E+01   0.727365E-01   0.305495E+01   0.888958E+00   0.161494E+02   0.122272E+02   0.127334E+03
 181 181  -0.273956E-01   0.139299E+01  -0.775102E-01   0.301017E+01  -0.799809E+00   0.148031E+02  -0.820411E+01   0.987498E+02
 182 182   0.292015E-02   0.137763E+01   0.102966E+00   0.301129E+01   0.890296E+00   0.147127E+02   0.723935E+01   0.956688E+02
 183 183  -0.482583E-02   0.135712E+01  -0.146601E+00   0.298748E+01  -0.115306E+01   0.150225E+02  -0.855827E+01   0.109193E+03
 184 184  -0.444447E-02   0.135380E+01   0.847601E-01   0.305550E+01   0.712260E+00   0.158346E+02   0.571936E+01   0.114615E+03
 185 185   0.942591E-02   0.134713E+01  -0.108437E+00   0.309880E+01  -0.103278E+01   0.169936E+02  -0.969963E+01   0.136060E+03
 186 186  -0.967939E-03   0.132783E+01   0.143272E+00   0.320695E+01   0.163245E+01   0.186542E+02   0.181810E+02   0.163102E+03
 187 187  -0.143326E-01   0.133607E+01  -0.670133E-01   0.309514E+01  -0.461847E+00   0.158635E+02  -0.296215E+01   0.109314E+03
 188 188   0.387294E-01   0.133358E+01   0.116819E+00   0.307984E+01   0.122986E+01   0.162099E+02   0.129953E+02   0.119163E+03
 189 189  -0.811128E-03   0.130927E+01  -0.123376E+00   0.309331E+01  -0.129002E+01   0.166660E+02  -0.138319E+02   0.128695E+03
 190 190   0.280509E-01   0.133389E+01   0.116773E+00   0.310854E+01   0.145637E+01   0.173295E+02   0.193210E+02   0.148968E+03
 191 191  -0.454904E-02   0.130279E+01  -0.756548E-01   0.314595E+01  -0.750092E+00   0.168495E+02  -0.811969E+01   0.127054E+03
 192 192   0.105021E-01   0.129778E+01   0.111243E+00   0.298229E+01   0.851097E+00   0.146996E+02   0.513970E+01   0.102086E+03
 193 193   0.489488E-02   0.128012E+01  -0.114219E+00   0.293513E+01  -0.102460E+01   0.139174E+02  -0.940080E+01   0.888588E+02
 194 194   0.190069E-01   0.124541E+01   0.108236E+00   0.308833E+01   0.126917E+01   0.167037E+02   0.154911E+02   0.131879E+03
 195 195   0.223190E-02   0.127068E+01  -0.125993E+00   0.307279E+01  -0.141845E+01   0.168321E+02  -0.177599E+02   0.140716E+03
 196 196   0.282354E-02   0.123026E+01   0.655404E-01   0.310762E+01   0.862301E+00   0.163031E+02   0.104856E+02   0.118655E+03
 197 197   0.186568E-01   0.122963E+01  -0.979452E-01   0.307688E+01  -0.112609E+01   0.161791E+02  -0.131093E+02   0.120408E+03
 198 198  -0.127206E-01   0.123304E+01   0.375722E-01   0.301055E+01   0.327573E+00   0.157253E+02   0.340570E+01   0.119350E+03
 199 199   0.105987E-01   0.122182E+01  -0.101558E+00   0.313316E+01  -0.106574E+01   0.173612E+02  -0.129431E+02   0.142920E+03
 200 200   0.419456E-02   0.121931E+01   0.114400E+00   0.312336E+01   0.126256E+01   0.169550E+02   0.138834E+02   0.131377E+03


==> results/case4/A_2_0_3to200_0_15000/chisquare/moments_new.dat <==
   3   0.835670E+03  -0.484953E+00   0.583673E+01  -0.982503E+01   0.897085E+02   0.392523E-16
   4   0.463496E+03   0.498843E+00   0.545083E+01   0.974520E+01   0.785172E+02   0.117757E-15
   5   0.289579E+03  -0.482805E+00   0.511189E+01  -0.892252E+01   0.680312E+02  -0.785046E-16
   6   0.196339E+03   0.460559E+00   0.484016E+01   0.806637E+01   0.596498E+02  -0.785046E-16
   7   0.141742E+03  -0.438271E+00   0.462411E+01  -0.731863E+01   0.531581E+02  -0.196262E-15
   8   0.107116E+03   0.417620E+00   0.445046E+01   0.669097E+01   0.481091E+02  -0.392523E-15
   9   0.840662E+02  -0.398950E+00   0.430878E+01  -0.616688E+01   0.441250E+02   0.392523E-15
  10   0.678771E+02   0.382185E+00   0.419140E+01   0.572676E+01   0.409279E+02   0.667289E-15
  11   0.562308E+02  -0.367129E+00   0.409280E+01  -0.535370E+01   0.383201E+02  -0.902803E-15
  12   0.475633E+02   0.353567E+00   0.400892E+01   0.503428E+01   0.361607E+02   0.137383E-15
  13   0.408721E+02  -0.341299E+00   0.393677E+01  -0.475807E+01   0.343483E+02   0.174673E-14
  14   0.355919E+02   0.330152E+00   0.387409E+01   0.451699E+01   0.328086E+02   0.510280E-15
  15   0.313568E+02  -0.319979E+00   0.381917E+01  -0.430479E+01   0.314864E+02   0.215888E-15
  16   0.279106E+02   0.310653E+00   0.377066E+01   0.411655E+01   0.303401E+02  -0.392523E-16
  17   0.250681E+02  -0.302069E+00   0.372751E+01  -0.394840E+01   0.293377E+02  -0.115794E-14
  18   0.226937E+02   0.294137E+00   0.368890E+01   0.379723E+01   0.284545E+02   0.502430E-14
  19   0.206873E+02  -0.286782E+00   0.365415E+01  -0.366053E+01   0.276708E+02  -0.255140E-14
  20   0.189734E+02   0.279939E+00   0.362271E+01   0.353627E+01   0.269711E+02   0.243364E-14
  21   0.174948E+02  -0.273553E+00   0.359413E+01  -0.342278E+01   0.263428E+02  -0.153084E-14
  22   0.162091E+02   0.267576E+00   0.356805E+01   0.331867E+01   0.257757E+02   0.235514E-15
  23   0.150832E+02  -0.261968E+00   0.354414E+01  -0.322278E+01   0.252616E+02  -0.130514E-13
  24   0.140907E+02   0.256692E+00   0.352216E+01   0.313413E+01   0.247933E+02  -0.137383E-15
  25   0.132105E+02  -0.251718E+00   0.350188E+01  -0.305190E+01   0.243651E+02  -0.427850E-14
  26   0.124253E+02   0.247019E+00   0.348310E+01   0.297538E+01   0.239722E+02  -0.529906E-14
  27   0.117212E+02  -0.242570E+00   0.346568E+01  -0.290397E+01   0.236104E+02  -0.588785E-14
  28   0.110864E+02   0.238350E+00   0.344946E+01   0.283715E+01   0.232762E+02  -0.588785E-16
  29   0.105115E+02  -0.234340E+00   0.343433E+01  -0.277446E+01   0.229667E+02   0.751682E-14
  30   0.998837E+01   0.230525E+00   0.342019E+01   0.271552E+01   0.226791E+02   0.219813E-14
  31   0.951035E+01  -0.226888E+00   0.340693E+01  -0.265998E+01   0.224114E+02  -0.113047E-13
  32   0.907224E+01   0.223416E+00   0.339448E+01   0.260753E+01   0.221614E+02  -0.504392E-14
  33   0.866963E+01  -0.220098E+00   0.338277E+01  -0.255791E+01   0.219276E+02  -0.904766E-14
  34   0.829874E+01   0.216922E+00   0.337173E+01   0.251088E+01   0.217084E+02   0.730093E-14
  35   0.795627E+01  -0.213879E+00   0.336131E+01  -0.246624E+01   0.215025E+02  -0.137776E-13
  36   0.763936E+01   0.210959E+00   0.335146E+01   0.242378E+01   0.213087E+02  -0.971495E-14
  37   0.734552E+01  -0.208155E+00   0.334213E+01  -0.238336E+01   0.211261E+02   0.105785E-13
  38   0.707254E+01   0.205459E+00   0.333328E+01   0.234480E+01   0.209536E+02  -0.777196E-14
  39   0.681849E+01  -0.202865E+00   0.332487E+01  -0.230798E+01   0.207905E+02  -0.172906E-13
  40   0.658167E+01   0.200366E+00   0.331688E+01   0.227278E+01   0.206360E+02  -0.122663E-14
  41   0.636054E+01  -0.197957E+00   0.330927E+01  -0.223907E+01   0.204895E+02  -0.240126E-13
  42   0.615370E+01   0.195632E+00   0.330202E+01   0.220677E+01   0.203503E+02  -0.183505E-14
  43   0.595992E+01  -0.193387E+00   0.329510E+01  -0.217578E+01   0.202180E+02  -0.108827E-13
  44   0.577807E+01   0.191217E+00   0.328849E+01   0.214602E+01   0.200921E+02  -0.105981E-14
  45   0.560716E+01  -0.189118E+00   0.328217E+01  -0.211740E+01   0.199720E+02  -0.691822E-14
  46   0.544628E+01   0.187086E+00   0.327611E+01   0.208986E+01   0.198574E+02   0.107355E-13
  47   0.529465E+01  -0.185119E+00   0.327032E+01  -0.206334E+01   0.197479E+02  -0.353271E-15
  48   0.515154E+01   0.183211E+00   0.326476E+01   0.203777E+01   0.196433E+02   0.192827E-13
  49   0.501629E+01  -0.181362E+00   0.325942E+01  -0.201310E+01   0.195431E+02   0.108631E-13
  50   0.488831E+01   0.179567E+00   0.325430E+01   0.198928E+01   0.194471E+02  -0.261813E-13
  51   0.476707E+01  -0.177824E+00   0.324937E+01  -0.196626E+01   0.193551E+02  -0.224719E-14
  52   0.465208E+01   0.176131E+00   0.324463E+01   0.194400E+01   0.192668E+02  -0.421668E-13
  53   0.454291E+01  -0.174485E+00   0.324007E+01  -0.192246E+01   0.191820E+02  -0.433738E-14
  54   0.443913E+01   0.172884E+00   0.323567E+01   0.190161E+01   0.191005E+02   0.209019E-13
  55   0.434040E+01  -0.171326E+00   0.323143E+01  -0.188140E+01   0.190221E+02  -0.126883E-13
  56   0.424636E+01   0.169810E+00   0.322735E+01   0.186180E+01   0.189466E+02  -0.707523E-14
  57   0.415670E+01  -0.168333E+00   0.322340E+01  -0.184280E+01   0.188739E+02   0.203818E-13
  58   0.407116E+01   0.166894E+00   0.321959E+01   0.182435E+01   0.188038E+02  -0.450813E-13
  59   0.398945E+01  -0.165491E+00   0.321590E+01  -0.180643E+01   0.187361E+02  -0.113145E-13
  60   0.391135E+01   0.164123E+00   0.321234E+01   0.178901E+01   0.186709E+02  -0.149159E-14
  61   0.383664E+01  -0.162788E+00   0.320889E+01  -0.177208E+01   0.186078E+02  -0.683579E-13
  62   0.376511E+01   0.161485E+00   0.320556E+01   0.175562E+01   0.185469E+02   0.356313E-13
  63   0.369658E+01  -0.160212E+00   0.320232E+01  -0.173959E+01   0.184880E+02   0.265051E-13
  64   0.363089E+01   0.158970E+00   0.319919E+01   0.172399E+01   0.184311E+02   0.468476E-13
  65   0.356788E+01  -0.157755E+00   0.319616E+01  -0.170879E+01   0.183759E+02  -0.144547E-13
  66   0.350740E+01   0.156569E+00   0.319321E+01   0.169398E+01   0.183225E+02  -0.308229E-13
  67   0.344932E+01  -0.155408E+00   0.319035E+01  -0.167954E+01   0.182707E+02   0.408911E-13
  68   0.339351E+01   0.154273E+00   0.318758E+01   0.166545E+01   0.182205E+02   0.125019E-13
  69   0.333985E+01  -0.153162E+00   0.318488E+01  -0.165171E+01   0.181719E+02   0.130514E-14
  70   0.328824E+01   0.152075E+00   0.318226E+01   0.163830E+01   0.181247E+02   0.132869E-13
  71   0.323857E+01  -0.151010E+00   0.317971E+01  -0.162521E+01   0.180788E+02   0.642757E-14
  72   0.319074E+01   0.149968E+00   0.317724E+01   0.161241E+01   0.180343E+02   0.191453E-13
  73   0.314468E+01  -0.148947E+00   0.317483E+01  -0.159991E+01   0.179911E+02   0.226093E-13
  74   0.310029E+01   0.147946E+00   0.317249E+01   0.158770E+01   0.179490E+02  -0.781219E-13
  75   0.305750E+01  -0.146966E+00   0.317020E+01  -0.157575E+01   0.179081E+02  -0.107846E-13
  76   0.301624E+01   0.146004E+00   0.316798E+01   0.156407E+01   0.178684E+02   0.736766E-13
  77   0.297644E+01  -0.145061E+00   0.316582E+01  -0.155263E+01   0.178297E+02  -0.224916E-13
  78   0.293804E+01   0.144137E+00   0.316371E+01   0.154145E+01   0.177920E+02   0.222757E-14
  79   0.290097E+01  -0.143229E+00   0.316165E+01  -0.153049E+01   0.177553E+02   0.306659E-13
  80   0.286517E+01   0.142339E+00   0.315964E+01   0.151977E+01   0.177196E+02  -0.530691E-13
  81   0.283060E+01  -0.141464E+00   0.315769E+01  -0.150926E+01   0.176848E+02   0.132781E-12
  82   0.279719E+01   0.140606E+00   0.315578E+01   0.149896E+01   0.176509E+02   0.905158E-13
  83   0.276488E+01  -0.139763E+00   0.315391E+01  -0.148887E+01   0.176178E+02   0.241794E-13
  84   0.273361E+01   0.138936E+00   0.315209E+01   0.147898E+01   0.175855E+02  -0.980523E-13
  85   0.270334E+01  -0.138122E+00   0.315031E+01  -0.146928E+01   0.175540E+02  -0.428635E-13
  86   0.267401E+01   0.137323E+00   0.314858E+01   0.145977E+01   0.175233E+02   0.114911E-13
  87   0.264558E+01  -0.136537E+00   0.314688E+01  -0.145044E+01   0.174932E+02  -0.518916E-13
  88   0.261800E+01   0.135765E+00   0.314522E+01   0.144128E+01   0.174639E+02  -0.986214E-14
  89   0.259124E+01  -0.135006E+00   0.314360E+01  -0.143229E+01   0.174353E+02   0.460233E-14
  90   0.256525E+01   0.134259E+00   0.314202E+01   0.142347E+01   0.174073E+02  -0.387617E-14
  91   0.254000E+01  -0.133525E+00   0.314046E+01  -0.141480E+01   0.173800E+02   0.668369E-13
  92   0.251546E+01   0.132802E+00   0.313895E+01   0.140629E+01   0.173533E+02   0.716747E-13
  93   0.249160E+01  -0.132091E+00   0.313746E+01  -0.139793E+01   0.173272E+02  -0.221677E-13
  94   0.246838E+01   0.131391E+00   0.313601E+01   0.138971E+01   0.173016E+02   0.213955E-12
  95   0.244578E+01  -0.130703E+00   0.313459E+01  -0.138164E+01   0.172766E+02  -0.523037E-13
  96   0.242378E+01   0.130025E+00   0.313319E+01   0.137371E+01   0.172521E+02  -0.982387E-13
  97   0.240234E+01  -0.129357E+00   0.313183E+01  -0.136590E+01   0.172282E+02   0.285462E-13
  98   0.238145E+01   0.128700E+00   0.313049E+01   0.135823E+01   0.172047E+02   0.907710E-14
  99   0.236108E+01  -0.128052E+00   0.312918E+01  -0.135069E+01   0.171818E+02  -0.333350E-13
 100   0.234121E+01   0.127414E+00   0.312789E+01   0.134327E+01   0.171593E+02  -0.309897E-13
 101   0.232183E+01  -0.126786E+00   0.312663E+01  -0.133597E+01   0.171373E+02  -0.346598E-13
 102   0.230291E+01   0.126167E+00   0.312540E+01   0.132878E+01   0.171157E+02  -0.950593E-13
 103   0.228443E+01  -0.125557E+00   0.312419E+01  -0.132171E+01   0.170946E+02  -0.176155E-12
 104   0.226638E+01   0.124955E+00   0.312300E+01   0.131475E+01   0.170738E+02   0.446495E-14
 105   0.224874E+01  -0.124362E+00   0.312184E+01  -0.130790E+01   0.170535E+02  -0.585644E-13
 106   0.223150E+01   0.123778E+00   0.312069E+01   0.130115E+01   0.170336E+02  -0.105618E-12
 107   0.221463E+01  -0.123201E+00   0.311957E+01  -0.129450E+01   0.170140E+02   0.101909E-12
 108   0.219814E+01   0.122633E+00   0.311847E+01   0.128796E+01   0.169948E+02   0.621855E-13
 109   0.218199E+01  -0.122072E+00   0.311739E+01  -0.128151E+01   0.169760E+02  -0.215368E-12
 110   0.216618E+01   0.121519E+00   0.311633E+01   0.127516E+01   0.169575E+02  -0.349346E-14
 111   0.215070E+01  -0.120974E+00   0.311528E+01  -0.126890E+01   0.169394E+02   0.514402E-13
 112   0.213553E+01   0.120436E+00   0.311426E+01   0.126273E+01   0.169216E+02  -0.347187E-13
 113   0.212066E+01  -0.119904E+00   0.311325E+01  -0.125665E+01   0.169042E+02   0.389089E-13
 114   0.210607E+01   0.119380E+00   0.311226E+01   0.125065E+01   0.168870E+02  -0.174810E-12
 115   0.209174E+01  -0.118863E+00   0.311129E+01  -0.124474E+01   0.168702E+02  -0.912027E-13
 116   0.207767E+01   0.118352E+00   0.311034E+01   0.123892E+01   0.168536E+02   0.198911E-13
 117   0.206385E+01  -0.117848E+00   0.310940E+01  -0.123317E+01   0.168373E+02  -0.415388E-13
 118   0.205025E+01   0.117350E+00   0.310848E+01   0.122750E+01   0.168214E+02  -0.479860E-14
 119   0.203688E+01  -0.116859E+00   0.310757E+01  -0.122191E+01   0.168057E+02  -0.670233E-13
 120   0.202372E+01   0.116373E+00   0.310668E+01   0.121639E+01   0.167902E+02   0.549532E-13
 121   0.201075E+01  -0.115894E+00   0.310580E+01  -0.121095E+01   0.167751E+02  -0.618715E-13
 122   0.199798E+01   0.115420E+00   0.310494E+01   0.120558E+01   0.167601E+02   0.128149E-12
 123   0.198539E+01  -0.114952E+00   0.310409E+01  -0.120028E+01   0.167455E+02  -0.187842E-12
 124   0.197297E+01   0.114490E+00   0.310325E+01   0.119505E+01   0.167310E+02  -0.462490E-13
 125   0.196071E+01  -0.114033E+00   0.310243E+01  -0.118988E+01   0.167168E+02  -0.370542E-13
 126   0.194861E+01   0.113582E+00   0.310162E+01   0.118478E+01   0.167029E+02  -0.606154E-13
 127   0.193666E+01  -0.113136E+00   0.310082E+01  -0.117975E+01   0.166892E+02   0.135852E-12
 128   0.192485E+01   0.112696E+00   0.310004E+01   0.117478E+01   0.166756E+02   0.145234E-13
 129   0.191318E+01  -0.112260E+00   0.309927E+01  -0.116987E+01   0.166623E+02  -0.130543E-12
 130   0.190163E+01   0.111829E+00   0.309850E+01   0.116502E+01   0.166492E+02  -0.160660E-12
 131   0.189021E+01  -0.111404E+00   0.309776E+01  -0.116023E+01   0.166364E+02   0.306757E-13
 132   0.187891E+01   0.110983E+00   0.309702E+01   0.115550E+01   0.166237E+02   0.173387E-12
 133   0.186771E+01  -0.110567E+00   0.309629E+01  -0.115083E+01   0.166112E+02   0.664149E-13
 134   0.185662E+01   0.110155E+00   0.309558E+01   0.114621E+01   0.165989E+02   0.103440E-12
 135   0.184563E+01  -0.109748E+00   0.309487E+01  -0.114165E+01   0.165867E+02  -0.528434E-13
 136   0.183473E+01   0.109346E+00   0.309418E+01   0.113714E+01   0.165748E+02   0.275188E-12
 137   0.182392E+01  -0.108948E+00   0.309349E+01  -0.113269E+01   0.165631E+02   0.915658E-13
 138   0.181320E+01   0.108554E+00   0.309282E+01   0.112828E+01   0.165515E+02  -0.425593E-13
 139   0.180256E+01  -0.108164E+00   0.309215E+01  -0.112393E+01   0.165401E+02  -0.449930E-13
 140   0.179199E+01   0.107779E+00   0.309150E+01   0.111962E+01   0.165288E+02   0.668271E-14
 141   0.178150E+01  -0.107398E+00   0.309085E+01  -0.111537E+01   0.165177E+02   0.134665E-12
 142   0.177107E+01   0.107021E+00   0.309021E+01   0.111116E+01   0.165068E+02  -0.145626E-12
 143   0.176071E+01  -0.106647E+00   0.308958E+01  -0.110700E+01   0.164960E+02   0.668172E-13
 144   0.175041E+01   0.106278E+00   0.308896E+01   0.110289E+01   0.164854E+02  -0.110966E-12
 145   0.174016E+01  -0.105912E+00   0.308835E+01  -0.109882E+01   0.164750E+02  -0.192395E-12
 146   0.172997E+01   0.105550E+00   0.308775E+01   0.109479E+01   0.164646E+02   0.231402E-12
 147   0.171984E+01  -0.105192E+00   0.308716E+01  -0.109081E+01   0.164545E+02   0.235808E-13
 148   0.170975E+01   0.104838E+00   0.308657E+01   0.108688E+01   0.164444E+02   0.596537E-13
 149   0.169970E+01  -0.104487E+00   0.308599E+01  -0.108298E+01   0.164345E+02   0.169256E-12
 150   0.168970E+01   0.104139E+00   0.308542E+01   0.107913E+01   0.164248E+02   0.690350E-13
 151   0.167974E+01  -0.103795E+00   0.308485E+01  -0.107531E+01   0.164151E+02  -0.562309E-12
 152   0.166982E+01   0.103454E+00   0.308430E+01   0.107154E+01   0.164056E+02  -0.121309E-12
 153   0.165993E+01  -0.103117E+00   0.308375E+01  -0.106781E+01   0.163963E+02  -0.218439E-12
 154   0.165007E+01   0.102783E+00   0.308321E+01   0.106411E+01   0.163870E+02  -0.141406E-12
 155   0.164025E+01  -0.102452E+00   0.308267E+01  -0.106045E+01   0.163779E+02   0.905747E-13
 156   0.163046E+01   0.102124E+00   0.308214E+01   0.105683E+01   0.163689E+02  -0.134410E-12
 157   0.162070E+01  -0.101800E+00   0.308162E+01  -0.105325E+01   0.163600E+02  -0.269977E-12
 158   0.161096E+01   0.101478E+00   0.308111E+01   0.104970E+01   0.163512E+02   0.245337E-12
 159   0.160125E+01  -0.101160E+00   0.308060E+01  -0.104619E+01   0.163425E+02   0.165841E-13
 160   0.159156E+01   0.100845E+00   0.308010E+01   0.104271E+01   0.163340E+02   0.105010E-12
 161   0.158189E+01  -0.100532E+00   0.307960E+01  -0.103927E+01   0.163255E+02   0.157588E-12
 162   0.157224E+01   0.100222E+00   0.307911E+01   0.103586E+01   0.163172E+02  -0.105913E-12
 163   0.156262E+01  -0.999156E-01   0.307863E+01  -0.103248E+01   0.163090E+02  -0.182131E-13
 164   0.155301E+01   0.996116E-01   0.307815E+01   0.102914E+01   0.163008E+02   0.294034E-12
 165   0.154341E+01  -0.993103E-01   0.307768E+01  -0.102583E+01   0.162928E+02  -0.176586E-12
 166   0.153384E+01   0.990118E-01   0.307721E+01   0.102255E+01   0.162848E+02   0.370591E-13
 167   0.152427E+01  -0.987159E-01   0.307675E+01  -0.101930E+01   0.162770E+02  -0.718808E-14
 168   0.151472E+01   0.984227E-01   0.307630E+01   0.101608E+01   0.162693E+02   0.213302E-12
 169   0.150518E+01  -0.981321E-01   0.307585E+01  -0.101290E+01   0.162616E+02   0.175414E-12
 170   0.149566E+01   0.978440E-01   0.307540E+01   0.100974E+01   0.162541E+02   0.227119E-12
 171   0.148614E+01  -0.975585E-01   0.307496E+01  -0.100661E+01   0.162466E+02   0.153084E-13
 172   0.147663E+01   0.972754E-01   0.307453E+01   0.100351E+01   0.162392E+02   0.691773E-13
 173   0.146713E+01  -0.969948E-01   0.307410E+01  -0.100044E+01   0.162319E+02   0.258560E-12
 174   0.145763E+01   0.967166E-01   0.307367E+01   0.997394E+00   0.162247E+02   0.312399E-12
 175   0.144815E+01  -0.964408E-01   0.307325E+01  -0.994377E+00   0.162176E+02  -0.811394E-13
 176   0.143867E+01   0.961673E-01   0.307284E+01   0.991388E+00   0.162105E+02   0.167622E-12
 177   0.142919E+01  -0.958962E-01   0.307243E+01  -0.988426E+00   0.162036E+02   0.385826E-12
 178   0.141972E+01   0.956273E-01   0.307202E+01   0.985490E+00   0.161967E+02   0.830922E-13
 179   0.141025E+01  -0.953607E-01   0.307162E+01  -0.982580E+00   0.161899E+02  -0.157706E-12
 180   0.140078E+01   0.950962E-01   0.307122E+01   0.979696E+00   0.161832E+02   0.212012E-12
 181   0.139132E+01  -0.948340E-01   0.307083E+01  -0.976836E+00   0.161765E+02   0.228458E-12
 182   0.138186E+01   0.945739E-01   0.307044E+01   0.974002E+00   0.161699E+02   0.404122E-12
 183   0.137239E+01  -0.943160E-01   0.307006E+01  -0.971192E+00   0.161634E+02   0.410044E-12
 184   0.136293E+01   0.940602E-01   0.306968E+01   0.968406E+00   0.161570E+02  -0.226422E-12
 185   0.135347E+01  -0.938064E-01   0.306930E+01  -0.965644E+00   0.161506E+02   0.506021E-12
 186   0.134401E+01   0.935547E-01   0.306893E+01   0.962905E+00   0.161443E+02   0.200830E-12
 187   0.133455E+01  -0.933049E-01   0.306857E+01  -0.960189E+00   0.161381E+02  -0.490261E-13
 188   0.132509E+01   0.930572E-01   0.306820E+01   0.957496E+00   0.161320E+02   0.591729E-13
 189   0.131562E+01  -0.928114E-01   0.306784E+01  -0.954826E+00   0.161259E+02   0.545720E-12
 190   0.130615E+01   0.925676E-01   0.306749E+01   0.952178E+00   0.161199E+02   0.132226E-12
 191   0.129668E+01  -0.923257E-01   0.306713E+01  -0.949551E+00   0.161139E+02   0.250592E-12
 192   0.128720E+01   0.920857E-01   0.306678E+01   0.946946E+00   0.161080E+02  -0.153280E-12
 193   0.127773E+01  -0.918475E-01   0.306644E+01  -0.944363E+00   0.161022E+02  -0.141264E-12
 194   0.126824E+01   0.916112E-01   0.306610E+01   0.941800E+00   0.160964E+02   0.705649E-12
 195   0.125876E+01  -0.913766E-01   0.306576E+01  -0.939258E+00   0.160907E+02   0.133340E-12
 196   0.124927E+01   0.911439E-01   0.306543E+01   0.936736E+00   0.160850E+02   0.430451E-13
 197   0.123977E+01  -0.909130E-01   0.306509E+01  -0.934235E+00   0.160794E+02  -0.671254E-12
 198   0.123027E+01   0.906838E-01   0.306477E+01   0.931754E+00   0.160739E+02  -0.423640E-12
 199   0.122076E+01  -0.904563E-01   0.306444E+01  -0.929292E+00   0.160684E+02  -0.201315E-13
 200   0.121125E+01   0.902305E-01   0.306412E+01   0.926849E+00   0.160630E+02   0.194790E-14


==> results/case4/A_2_0_3to200_0_15000/even_3_5.dat <==
  3. -0.399892002 -6.84435987
  5. -0.498142004 -9.25162983
  7. -0.436524987 -7.13675022
  9. -0.406466007 -5.57936001
  11. -0.409857988 -6.61192989
  13. -0.31476599 -4.49829006
  15. -0.366420001 -5.83761978
  17. -0.354591012 -5.05490017
  19. -0.289283991 -3.67912006
  21. -0.249183998 -2.41433001
  23. -0.249497995 -3.40078998
  25. -0.255730987 -2.94694996
  27. -0.227244005 -2.46457005
  29. -0.243415996 -3.11560011
  31. -0.22202 -2.89221001
  33. -0.180245996 -2.17406988
  35. -0.167409003 -1.71118999
  37. -0.217535004 -2.19411993
  39. -0.226622999 -2.37199998
  41. -0.224794 -2.79405999
  43. -0.191080004 -2.07581997
  45. -0.172339007 -1.81431997
  47. -0.205409005 -2.16169
  49. -0.202015996 -2.59986997
  51. -0.178203002 -1.89115
  53. -0.173433006 -1.79639006
  55. -0.164515004 -1.84382999
  57. -0.186938003 -2.15182996
  59. -0.196043998 -2.2256
  61. -0.145978004 -1.32729995
  63. -0.188405007 -2.41627002
  65. -0.153658003 -1.44402003
  67. -0.159294993 -1.72335994
  69. -0.179723993 -1.93216002
  71. -0.103051998 -0.911796987
  73. -0.167447999 -1.79888999
  75. -0.166514993 -1.70913994
  77. -0.0831390992 -0.783106029
  79. -0.163280994 -1.80667996
  81. -0.183523998 -2.15306997
  83. -0.152105004 -1.40892994
  85. -0.159863994 -1.76046002
  87. -0.138421997 -1.36544001
  89. -0.157772005 -1.84827995
  91. -0.118827999 -1.26268005
  93. -0.107398003 -1.16287994
  95. -0.149046004 -1.62687004
  97. -0.119185999 -1.47051001
  99. -0.113775 -1.10446
  101. -0.115993999 -1.20437002
  103. -0.143929005 -1.59973001
  105. -0.106499001 -0.963542998
  107. -0.146229997 -1.56894004
  109. -0.113052003 -1.43833995
  111. -0.109265998 -1.49650002
  113. -0.106748 -0.898804009
  115. -0.165873006 -1.69550002
  117. -0.0949145034 -0.991181016
  119. -0.116478004 -1.23324001
  121. -0.114671998 -1.29234004
  123. -0.123833001 -1.25724995
  125. -0.133256003 -1.44143999
  127. -0.0947865993 -1.27858996
  129. -0.112585001 -1.26780999
  131. -0.113133997 -1.24395001
  133. -0.0729959011 -0.637804985
  135. -0.148837 -1.51303005
  137. -0.0912894011 -0.793492019
  139. -0.108337 -1.14587998
  141. -0.0979894027 -1.01557004
  143. -0.112871997 -1.22224998
  145. -0.116400003 -1.22889996
  147. -0.0946799964 -0.971939027
  149. -0.0641622022 -0.698441982
  151. -0.0950056016 -0.994745016
  153. -0.107854001 -1.02373004
  155. -0.0947522968 -1.06145
  157. -0.102537997 -1.17961001
  159. -0.105608001 -1.00974
  161. -0.0975034982 -1.19598997
  163. -0.101891004 -1.02780998
  165. -0.0612558983 -0.648907006
  167. -0.0963945985 -0.935889006
  169. -0.110992 -1.14804995
  171. -0.0720561966 -0.762556016
  173. -0.116034999 -1.19336998
  175. -0.127593994 -1.23342001
  177. -0.0640935972 -0.417874008
  179. -0.119689003 -1.12939
  181. -0.0848477036 -0.825697005
  183. -0.141190007 -1.40616
  185. -0.102162004 -0.945210993
  187. -0.0822708979 -0.692398012
  189. -0.109265 -1.15177
  191. -0.072443001 -0.685952008
  193. -0.116575003 -1.18798006
  195. -0.110146999 -1.21121001
  197. -0.0910585001 -0.943265021
  199. -0.093211703 -0.970122993
  201. -0.110298 -1.14446998
  203. -0.0988816991 -1.09937
  205. -0.0893364027 -1.01549995
  207. -0.0661991015 -0.732164979
  209. -0.0793474019 -0.930100977
  211. -0.0672568977 -0.754037023
  213. -0.0924765989 -0.803246021
  215. -0.0909034014 -0.846587002
  217. -0.0860631019 -0.953631997
  219. -0.0753391013 -0.612522006
  221. -0.0805594027 -0.768738985
  223. -0.0964867994 -0.925522029
  225. -0.109979004 -1.04979002
  227. -0.0558492988 -0.398142993
  229. -0.0918323025 -0.963146985
  231. -0.0402714014 -0.395056993
  233. -0.0510842986 -0.585316002
  235. -0.0531448983 -0.520404994
  237. -0.0908477977 -1.00190997
  239. -0.049757801 -0.451613009
  241. -0.0765039995 -0.644710004
  243. -0.0710470974 -0.749460995
  245. -0.0767216012 -0.85878098
  247. -0.095559001 -0.860283017
  249. -0.0819007978 -0.920921028
  251. -0.103340998 -1.02926004
  253. -0.0582678989 -0.542464972
  255. -0.0612627007 -0.507937014
  257. -0.0836246014 -0.835802019
  259. -0.144419 -1.58977997
  261. -0.0800506994 -0.817912996
  263. -0.107055999 -1.06307006
  265. -0.0902628005 -0.804503977
  267. -0.0779827982 -0.722365975
  269. -0.0534580015 -0.418776989
  271. -0.0895849019 -1.32293999
  273. -0.0872453973 -1.09349
  275. -0.103049003 -1.08824003
  277. -0.0817324966 -0.921509981
  279. -0.0679484978 -0.67296201
  281. -0.139532998 -1.37696004
  283. -0.0555218011 -0.648769975
  285. -0.116791002 -0.988256991
  287. -0.051102899 -0.58842802
  289. -0.106629997 -0.877954006
  291. -0.0733024031 -0.828031003
  293. -0.0582524985 -0.466836989
  295. -0.0742589012 -0.636747003
  297. -0.0455842018 -0.411006987
  299. -0.0855059996 -0.745495975
  301. -0.0748391002 -0.673690975


==> results/case4/A_2_0_3to200_0_15000/img_ALMl1l2.dat <==
   2   2   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   3   3   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   4   4   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   5   5   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   6   6   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   7   7   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   8   8   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   9   9   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  10  10   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  11  11   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  12  12   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  13  13   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  14  14   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  15  15   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  16  16   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  17  17   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  18  18   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  19  19   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  20  20   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  21  21   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  22  22   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  23  23   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  24  24   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  25  25   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  26  26   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  27  27   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  28  28   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  29  29   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  30  30   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  31  31   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  32  32   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  33  33   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  34  34   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  35  35   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  36  36   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  37  37   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  38  38   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  39  39   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  40  40   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  41  41   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  42  42   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  43  43   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  44  44   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  45  45   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  46  46   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  47  47   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  48  48   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  49  49   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  50  50   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  51  51   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  52  52   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  53  53   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  54  54   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  55  55   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  56  56   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  57  57   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  58  58   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  59  59   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  60  60   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  61  61   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  62  62   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  63  63   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  64  64   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  65  65   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  66  66   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  67  67   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  68  68   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  69  69   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  70  70   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  71  71   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  72  72   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  73  73   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  74  74   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  75  75   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  76  76   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  77  77   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  78  78   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  79  79   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  80  80   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  81  81   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  82  82   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  83  83   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  84  84   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  85  85   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  86  86   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  87  87   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  88  88   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  89  89   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  90  90   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  91  91   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  92  92   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  93  93   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  94  94   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  95  95   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  96  96   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  97  97   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  98  98   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  99  99   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 100 100   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 101 101   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 102 102   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 103 103   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 104 104   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 105 105   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 106 106   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 107 107   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 108 108   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 109 109   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 110 110   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 111 111   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 112 112   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 113 113   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 114 114   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 115 115   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 116 116   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 117 117   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 118 118   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 119 119   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 120 120   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 121 121   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 122 122   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 123 123   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 124 124   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 125 125   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 126 126   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 127 127   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 128 128   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 129 129   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 130 130   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 131 131   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 132 132   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 133 133   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 134 134   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 135 135   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 136 136   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 137 137   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 138 138   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 139 139   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 140 140   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 141 141   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 142 142   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 143 143   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 144 144   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 145 145   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 146 146   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 147 147   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 148 148   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 149 149   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 150 150   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 151 151   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 152 152   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 153 153   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 154 154   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 155 155   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 156 156   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 157 157   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 158 158   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 159 159   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 160 160   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 161 161   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 162 162   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 163 163   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 164 164   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 165 165   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 166 166   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 167 167   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 168 168   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 169 169   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 170 170   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 171 171   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 172 172   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 173 173   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 174 174   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 175 175   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 176 176   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 177 177   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 178 178   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 179 179   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 180 180   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 181 181   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 182 182   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 183 183   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 184 184   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 185 185   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 186 186   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 187 187   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 188 188   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 189 189   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 190 190   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 191 191   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 192 192   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 193 193   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 194 194   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 195 195   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 196 196   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 197 197   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 198 198   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 199 199   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 200 200   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 201 201   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 202 202   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 203 203   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 204 204   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 205 205   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 206 206   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 207 207   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 208 208   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 209 209   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 210 210   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 211 211   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 212 212   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 213 213   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 214 214   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 215 215   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 216 216   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 217 217   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 218 218   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 219 219   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 220 220   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 221 221   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 222 222   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 223 223   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 224 224   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 225 225   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 226 226   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 227 227   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 228 228   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 229 229   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 230 230   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 231 231   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 232 232   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 233 233   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 234 234   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 235 235   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 236 236   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 237 237   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 238 238   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 239 239   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 240 240   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 241 241   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 242 242   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 243 243   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 244 244   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 245 245   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 246 246   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 247 247   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 248 248   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 249 249   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 250 250   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 251 251   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 252 252   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 253 253   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 254 254   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 255 255   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 256 256   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 257 257   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 258 258   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 259 259   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 260 260   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 261 261   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 262 262   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 263 263   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 264 264   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 265 265   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 266 266   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 267 267   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 268 268   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 269 269   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 270 270   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 271 271   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 272 272   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 273 273   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 274 274   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 275 275   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 276 276   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 277 277   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 278 278   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 279 279   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 280 280   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 281 281   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 282 282   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 283 283   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 284 284   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 285 285   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 286 286   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 287 287   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 288 288   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 289 289   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 290 290   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 291 291   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 292 292   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 293 293   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 294 294   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 295 295   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 296 296   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 297 297   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 298 298   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 299 299   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 300 300   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 301 301   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 302 302   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 303 303   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 304 304   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 305 305   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 306 306   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 307 307   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 308 308   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 309 309   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 310 310   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 311 311   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 312 312   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 313 313   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 314 314   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 315 315   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 316 316   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 317 317   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 318 318   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 319 319   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 320 320   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 321 321   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 322 322   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 323 323   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 324 324   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 325 325   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 326 326   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 327 327   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 328 328   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 329 329   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 330 330   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 331 331   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 332 332   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 333 333   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 334 334   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 335 335   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 336 336   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 337 337   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 338 338   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 339 339   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 340 340   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 341 341   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 342 342   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 343 343   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 344 344   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 345 345   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 346 346   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 347 347   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 348 348   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 349 349   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 350 350   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN


==> results/case4/A_2_0_3to200_0_15000/moments_new.dat <==
   2   0.180869E+04   0.323970E+00   0.606122E+01   0.601658E+01   0.959038E+02   0.000000E+00
   3   0.835670E+03  -0.484953E+00   0.583673E+01  -0.982503E+01   0.897085E+02   0.656039E-13
   4   0.463496E+03   0.498843E+00   0.545083E+01   0.974520E+01   0.785172E+02   0.545799E-13
   5   0.289579E+03  -0.482805E+00   0.511189E+01  -0.892252E+01   0.680312E+02  -0.681998E-13
   6   0.196339E+03   0.460559E+00   0.484016E+01   0.806637E+01   0.596498E+02   0.308270E-13
   7   0.141742E+03  -0.438271E+00   0.462411E+01  -0.731863E+01   0.531581E+02   0.166911E-13
   8   0.107116E+03   0.417620E+00   0.445046E+01   0.669097E+01   0.481091E+02  -0.882957E-13
   9   0.840662E+02  -0.398950E+00   0.430878E+01  -0.616688E+01   0.441250E+02   0.593963E-13
  10   0.678771E+02   0.382185E+00   0.419140E+01   0.572676E+01   0.409279E+02   0.905874E-13
  11   0.562308E+02  -0.367129E+00   0.409280E+01  -0.535370E+01   0.383201E+02  -0.882876E-14
  12   0.475633E+02   0.353567E+00   0.400892E+01   0.503428E+01   0.361607E+02  -0.336055E-13
  13   0.408721E+02  -0.341299E+00   0.393677E+01  -0.475807E+01   0.343483E+02  -0.104281E-12
  14   0.355919E+02   0.330152E+00   0.387409E+01   0.451699E+01   0.328086E+02   0.129228E-12
  15   0.313568E+02  -0.319979E+00   0.381917E+01  -0.430479E+01   0.314864E+02   0.738496E-14
  16   0.279106E+02   0.310653E+00   0.377066E+01   0.411655E+01   0.303401E+02   0.766890E-14
  17   0.250681E+02  -0.302069E+00   0.372751E+01  -0.394840E+01   0.293377E+02  -0.250915E-13
  18   0.226937E+02   0.294137E+00   0.368890E+01   0.379723E+01   0.284545E+02   0.970951E-13
  19   0.206873E+02  -0.286782E+00   0.365415E+01  -0.366053E+01   0.276708E+02   0.121804E-14
  20   0.189734E+02   0.279939E+00   0.362271E+01   0.353627E+01   0.269711E+02   0.741025E-13
  21   0.174948E+02  -0.273553E+00   0.359413E+01  -0.342278E+01   0.263428E+02   0.216314E-13
  22   0.162091E+02   0.267576E+00   0.356805E+01   0.331867E+01   0.257757E+02   0.337209E-13
  23   0.150832E+02  -0.261968E+00   0.354414E+01  -0.322278E+01   0.252616E+02  -0.988721E-13
  24   0.140907E+02   0.256692E+00   0.352216E+01   0.313413E+01   0.247933E+02   0.103981E-12
  25   0.132105E+02  -0.251718E+00   0.350188E+01  -0.305190E+01   0.243651E+02  -0.394091E-13
  26   0.124253E+02   0.247019E+00   0.348310E+01   0.297538E+01   0.239722E+02   0.682811E-13
  27   0.117212E+02  -0.242570E+00   0.346568E+01  -0.290397E+01   0.236104E+02  -0.512992E-13
  28   0.110864E+02   0.238350E+00   0.344946E+01   0.283715E+01   0.232762E+02   0.485212E-13
  29   0.105115E+02  -0.234340E+00   0.343433E+01  -0.277446E+01   0.229667E+02  -0.680792E-14
  30   0.998837E+01   0.230525E+00   0.342019E+01   0.271552E+01   0.226791E+02   0.127030E-12
  31   0.951035E+01  -0.226888E+00   0.340693E+01  -0.265998E+01   0.224114E+02  -0.406901E-13
  32   0.907224E+01   0.223416E+00   0.339448E+01   0.260753E+01   0.221614E+02  -0.299129E-13
  33   0.866963E+01  -0.220098E+00   0.338277E+01  -0.255791E+01   0.219276E+02  -0.544485E-13
  34   0.829874E+01   0.216922E+00   0.337173E+01   0.251088E+01   0.217084E+02  -0.607514E-13
  35   0.795627E+01  -0.213879E+00   0.336131E+01  -0.246624E+01   0.215025E+02  -0.902553E-13
  36   0.763936E+01   0.210959E+00   0.335146E+01   0.242378E+01   0.213087E+02   0.106151E-12
  37   0.734552E+01  -0.208155E+00   0.334213E+01  -0.238336E+01   0.211261E+02  -0.108556E-12
  38   0.707254E+01   0.205459E+00   0.333328E+01   0.234480E+01   0.209536E+02   0.531630E-13
  39   0.681849E+01  -0.202865E+00   0.332487E+01  -0.230798E+01   0.207905E+02  -0.334552E-13
  40   0.658167E+01   0.200366E+00   0.331688E+01   0.227278E+01   0.206360E+02  -0.482460E-13
  41   0.636054E+01  -0.197957E+00   0.330927E+01  -0.223907E+01   0.204895E+02   0.593580E-13
  42   0.615370E+01   0.195632E+00   0.330202E+01   0.220677E+01   0.203503E+02   0.814618E-13
  43   0.595992E+01  -0.193387E+00   0.329510E+01  -0.217578E+01   0.202180E+02  -0.429281E-13
  44   0.577807E+01   0.191217E+00   0.328849E+01   0.214602E+01   0.200921E+02  -0.225725E-12
  45   0.560716E+01  -0.189118E+00   0.328217E+01  -0.211740E+01   0.199720E+02  -0.797290E-13
  46   0.544628E+01   0.187086E+00   0.327611E+01   0.208986E+01   0.198574E+02   0.647751E-13
  47   0.529465E+01  -0.185119E+00   0.327032E+01  -0.206334E+01   0.197479E+02   0.294595E-13
  48   0.515154E+01   0.183211E+00   0.326476E+01   0.203777E+01   0.196433E+02   0.305842E-13
  49   0.501629E+01  -0.181362E+00   0.325942E+01  -0.201310E+01   0.195431E+02   0.868825E-13
  50   0.488831E+01   0.179567E+00   0.325430E+01   0.198928E+01   0.194471E+02   0.288296E-13
  51   0.476707E+01  -0.177824E+00   0.324937E+01  -0.196626E+01   0.193551E+02   0.131030E-12
  52   0.465208E+01   0.176131E+00   0.324463E+01   0.194400E+01   0.192668E+02  -0.696182E-13
  53   0.454291E+01  -0.174485E+00   0.324007E+01  -0.192246E+01   0.191820E+02   0.219155E-12
  54   0.443913E+01   0.172884E+00   0.323567E+01   0.190161E+01   0.191005E+02   0.578498E-13
  55   0.434040E+01  -0.171326E+00   0.323143E+01  -0.188140E+01   0.190221E+02  -0.178889E-13
  56   0.424636E+01   0.169810E+00   0.322735E+01   0.186180E+01   0.189466E+02   0.731722E-13
  57   0.415670E+01  -0.168333E+00   0.322340E+01  -0.184280E+01   0.188739E+02   0.108502E-12
  58   0.407116E+01   0.166894E+00   0.321959E+01   0.182435E+01   0.188038E+02  -0.549720E-13
  59   0.398945E+01  -0.165491E+00   0.321590E+01  -0.180643E+01   0.187361E+02   0.771623E-13
  60   0.391135E+01   0.164123E+00   0.321234E+01   0.178901E+01   0.186709E+02  -0.297464E-13
  61   0.383664E+01  -0.162788E+00   0.320889E+01  -0.177208E+01   0.186078E+02  -0.714959E-13
  62   0.376511E+01   0.161485E+00   0.320556E+01   0.175562E+01   0.185469E+02  -0.453713E-13
  63   0.369658E+01  -0.160212E+00   0.320232E+01  -0.173959E+01   0.184880E+02  -0.155873E-12
  64   0.363089E+01   0.158970E+00   0.319919E+01   0.172399E+01   0.184311E+02   0.221299E-12
  65   0.356788E+01  -0.157755E+00   0.319616E+01  -0.170879E+01   0.183759E+02  -0.269346E-12
  66   0.350740E+01   0.156569E+00   0.319321E+01   0.169398E+01   0.183225E+02  -0.117436E-12
  67   0.344932E+01  -0.155408E+00   0.319035E+01  -0.167954E+01   0.182707E+02   0.142434E-12
  68   0.339351E+01   0.154273E+00   0.318758E+01   0.166545E+01   0.182205E+02  -0.192811E-12
  69   0.333985E+01  -0.153162E+00   0.318488E+01  -0.165171E+01   0.181719E+02   0.672199E-13
  70   0.328824E+01   0.152075E+00   0.318226E+01   0.163830E+01   0.181247E+02   0.320741E-13
  71   0.323857E+01  -0.151010E+00   0.317971E+01  -0.162521E+01   0.180788E+02   0.106051E-12
  72   0.319074E+01   0.149968E+00   0.317724E+01   0.161241E+01   0.180343E+02   0.139866E-12
  73   0.314468E+01  -0.148947E+00   0.317483E+01  -0.159991E+01   0.179911E+02   0.257672E-13
  74   0.310029E+01   0.147946E+00   0.317249E+01   0.158770E+01   0.179490E+02  -0.122910E-12
  75   0.305750E+01  -0.146966E+00   0.317020E+01  -0.157575E+01   0.179081E+02   0.314527E-12
  76   0.301624E+01   0.146004E+00   0.316798E+01   0.156407E+01   0.178684E+02  -0.105460E-12
  77   0.297644E+01  -0.145061E+00   0.316582E+01  -0.155263E+01   0.178297E+02   0.124514E-12
  78   0.293804E+01   0.144137E+00   0.316371E+01   0.154145E+01   0.177920E+02  -0.688777E-13
  79   0.290097E+01  -0.143229E+00   0.316165E+01  -0.153049E+01   0.177553E+02   0.725919E-13
  80   0.286517E+01   0.142339E+00   0.315964E+01   0.151977E+01   0.177196E+02  -0.105914E-12
  81   0.283060E+01  -0.141464E+00   0.315769E+01  -0.150926E+01   0.176848E+02   0.200549E-12
  82   0.279719E+01   0.140606E+00   0.315578E+01   0.149896E+01   0.176509E+02   0.440008E-13
  83   0.276488E+01  -0.139763E+00   0.315391E+01  -0.148887E+01   0.176178E+02   0.760779E-13
  84   0.273361E+01   0.138936E+00   0.315209E+01   0.147898E+01   0.175855E+02  -0.221414E-12
  85   0.270334E+01  -0.138122E+00   0.315031E+01  -0.146928E+01   0.175540E+02   0.853142E-13
  86   0.267401E+01   0.137323E+00   0.314858E+01   0.145977E+01   0.175233E+02  -0.978761E-14
  87   0.264558E+01  -0.136537E+00   0.314688E+01  -0.145044E+01   0.174932E+02  -0.328410E-13
  88   0.261800E+01   0.135765E+00   0.314522E+01   0.144128E+01   0.174639E+02  -0.228826E-12
  89   0.259124E+01  -0.135006E+00   0.314360E+01  -0.143229E+01   0.174353E+02  -0.109925E-12
  90   0.256525E+01   0.134259E+00   0.314202E+01   0.142347E+01   0.174073E+02  -0.121409E-12
  91   0.254000E+01  -0.133525E+00   0.314046E+01  -0.141480E+01   0.173800E+02   0.415678E-12
  92   0.251546E+01   0.132802E+00   0.313895E+01   0.140629E+01   0.173533E+02  -0.281402E-14
  93   0.249160E+01  -0.132091E+00   0.313746E+01  -0.139793E+01   0.173272E+02   0.148853E-12
  94   0.246838E+01   0.131391E+00   0.313601E+01   0.138971E+01   0.173016E+02  -0.155895E-12
  95   0.244578E+01  -0.130703E+00   0.313459E+01  -0.138164E+01   0.172766E+02  -0.467292E-13
  96   0.242378E+01   0.130025E+00   0.313319E+01   0.137371E+01   0.172521E+02   0.936879E-13
  97   0.240234E+01  -0.129357E+00   0.313183E+01  -0.136590E+01   0.172282E+02   0.111342E-12
  98   0.238145E+01   0.128700E+00   0.313049E+01   0.135823E+01   0.172047E+02   0.129373E-12
  99   0.236108E+01  -0.128052E+00   0.312918E+01  -0.135069E+01   0.171818E+02  -0.330234E-12
 100   0.234121E+01   0.127414E+00   0.312789E+01   0.134327E+01   0.171593E+02   0.519913E-13
 101   0.232183E+01  -0.126786E+00   0.312663E+01  -0.133597E+01   0.171373E+02   0.690820E-13
 102   0.230291E+01   0.126167E+00   0.312540E+01   0.132878E+01   0.171157E+02  -0.503610E-12
 103   0.228443E+01  -0.125557E+00   0.312419E+01  -0.132171E+01   0.170946E+02  -0.259704E-12
 104   0.226638E+01   0.124955E+00   0.312300E+01   0.131475E+01   0.170738E+02  -0.871592E-13
 105   0.224874E+01  -0.124362E+00   0.312184E+01  -0.130790E+01   0.170535E+02   0.607065E-13
 106   0.223150E+01   0.123778E+00   0.312069E+01   0.130115E+01   0.170336E+02   0.698104E-13
 107   0.221463E+01  -0.123201E+00   0.311957E+01  -0.129450E+01   0.170140E+02   0.212999E-12
 108   0.219814E+01   0.122633E+00   0.311847E+01   0.128796E+01   0.169948E+02   0.266029E-12
 109   0.218199E+01  -0.122072E+00   0.311739E+01  -0.128151E+01   0.169760E+02  -0.165429E-12
 110   0.216618E+01   0.121519E+00   0.311633E+01   0.127516E+01   0.169575E+02   0.353439E-12
 111   0.215070E+01  -0.120974E+00   0.311528E+01  -0.126890E+01   0.169394E+02   0.718625E-13
 112   0.213553E+01   0.120436E+00   0.311426E+01   0.126273E+01   0.169216E+02   0.306798E-12
 113   0.212066E+01  -0.119904E+00   0.311325E+01  -0.125665E+01   0.169042E+02   0.844477E-13
 114   0.210607E+01   0.119380E+00   0.311226E+01   0.125065E+01   0.168870E+02  -0.119455E-13
 115   0.209174E+01  -0.118863E+00   0.311129E+01  -0.124474E+01   0.168702E+02  -0.205736E-12
 116   0.207767E+01   0.118352E+00   0.311034E+01   0.123892E+01   0.168536E+02   0.607553E-12
 117   0.206385E+01  -0.117848E+00   0.310940E+01  -0.123317E+01   0.168373E+02   0.169373E-12
 118   0.205025E+01   0.117350E+00   0.310848E+01   0.122750E+01   0.168214E+02  -0.154818E-12
 119   0.203688E+01  -0.116859E+00   0.310757E+01  -0.122191E+01   0.168057E+02  -0.544655E-12
 120   0.202372E+01   0.116373E+00   0.310668E+01   0.121639E+01   0.167902E+02   0.635485E-13
 121   0.201075E+01  -0.115894E+00   0.310580E+01  -0.121095E+01   0.167751E+02  -0.488596E-12
 122   0.199798E+01   0.115420E+00   0.310494E+01   0.120558E+01   0.167601E+02  -0.622109E-13
 123   0.198539E+01  -0.114952E+00   0.310409E+01  -0.120028E+01   0.167455E+02   0.255516E-12
 124   0.197297E+01   0.114490E+00   0.310325E+01   0.119505E+01   0.167310E+02  -0.178449E-12
 125   0.196071E+01  -0.114033E+00   0.310243E+01  -0.118988E+01   0.167168E+02   0.519516E-12
 126   0.194861E+01   0.113582E+00   0.310162E+01   0.118478E+01   0.167029E+02   0.111328E-12
 127   0.193666E+01  -0.113136E+00   0.310082E+01  -0.117975E+01   0.166892E+02  -0.338358E-12
 128   0.192485E+01   0.112696E+00   0.310004E+01   0.117478E+01   0.166756E+02   0.663372E-13
 129   0.191318E+01  -0.112260E+00   0.309927E+01  -0.116987E+01   0.166623E+02  -0.438152E-12
 130   0.190163E+01   0.111829E+00   0.309850E+01   0.116502E+01   0.166492E+02   0.191871E-12
 131   0.189021E+01  -0.111404E+00   0.309776E+01  -0.116023E+01   0.166364E+02  -0.184542E-12
 132   0.187891E+01   0.110983E+00   0.309702E+01   0.115550E+01   0.166237E+02  -0.133582E-12
 133   0.186771E+01  -0.110567E+00   0.309629E+01  -0.115083E+01   0.166112E+02  -0.156393E-12
 134   0.185662E+01   0.110155E+00   0.309558E+01   0.114621E+01   0.165989E+02   0.395392E-12
 135   0.184563E+01  -0.109748E+00   0.309487E+01  -0.114165E+01   0.165867E+02  -0.234179E-12
 136   0.183473E+01   0.109346E+00   0.309418E+01   0.113714E+01   0.165748E+02  -0.156638E-13
 137   0.182392E+01  -0.108948E+00   0.309349E+01  -0.113269E+01   0.165631E+02   0.115050E-12
 138   0.181320E+01   0.108554E+00   0.309282E+01   0.112828E+01   0.165515E+02   0.111687E-12
 139   0.180256E+01  -0.108164E+00   0.309215E+01  -0.112393E+01   0.165401E+02  -0.485553E-13
 140   0.179199E+01   0.107779E+00   0.309150E+01   0.111962E+01   0.165288E+02  -0.270193E-12
 141   0.178150E+01  -0.107398E+00   0.309085E+01  -0.111537E+01   0.165177E+02   0.320847E-12
 142   0.177107E+01   0.107021E+00   0.309021E+01   0.111116E+01   0.165068E+02  -0.264345E-12
 143   0.176071E+01  -0.106647E+00   0.308958E+01  -0.110700E+01   0.164960E+02   0.460838E-12
 144   0.175041E+01   0.106278E+00   0.308896E+01   0.110289E+01   0.164854E+02  -0.378922E-13
 145   0.174016E+01  -0.105912E+00   0.308835E+01  -0.109882E+01   0.164750E+02   0.133588E-12
 146   0.172997E+01   0.105550E+00   0.308775E+01   0.109479E+01   0.164646E+02   0.159578E-14
 147   0.171984E+01  -0.105192E+00   0.308716E+01  -0.109081E+01   0.164545E+02  -0.467321E-13
 148   0.170975E+01   0.104838E+00   0.308657E+01   0.108688E+01   0.164444E+02  -0.259269E-12
 149   0.169970E+01  -0.104487E+00   0.308599E+01  -0.108298E+01   0.164345E+02   0.118356E-12
 150   0.168970E+01   0.104139E+00   0.308542E+01   0.107913E+01   0.164248E+02  -0.137574E-12
 151   0.167974E+01  -0.103795E+00   0.308485E+01  -0.107531E+01   0.164151E+02  -0.827269E-12
 152   0.166982E+01   0.103454E+00   0.308430E+01   0.107154E+01   0.164056E+02  -0.304911E-12
 153   0.165993E+01  -0.103117E+00   0.308375E+01  -0.106781E+01   0.163963E+02  -0.884004E-13
 154   0.165007E+01   0.102783E+00   0.308321E+01   0.106411E+01   0.163870E+02  -0.212880E-12
 155   0.164025E+01  -0.102452E+00   0.308267E+01  -0.106045E+01   0.163779E+02   0.890426E-13
 156   0.163046E+01   0.102124E+00   0.308214E+01   0.105683E+01   0.163689E+02  -0.718152E-12
 157   0.162070E+01  -0.101800E+00   0.308162E+01  -0.105325E+01   0.163600E+02  -0.400257E-12
 158   0.161096E+01   0.101478E+00   0.308111E+01   0.104970E+01   0.163512E+02   0.714701E-13
 159   0.160125E+01  -0.101160E+00   0.308060E+01  -0.104619E+01   0.163425E+02   0.179130E-14
 160   0.159156E+01   0.100845E+00   0.308010E+01   0.104271E+01   0.163340E+02   0.900757E-12
 161   0.158189E+01  -0.100532E+00   0.307960E+01  -0.103927E+01   0.163255E+02  -0.334083E-12
 162   0.157224E+01   0.100222E+00   0.307911E+01   0.103586E+01   0.163172E+02   0.767008E-12
 163   0.156262E+01  -0.999156E-01   0.307863E+01  -0.103248E+01   0.163090E+02   0.987592E-13
 164   0.155301E+01   0.996116E-01   0.307815E+01   0.102914E+01   0.163008E+02   0.748053E-12
 165   0.154341E+01  -0.993103E-01   0.307768E+01  -0.102583E+01   0.162928E+02  -0.950919E-13
 166   0.153384E+01   0.990118E-01   0.307721E+01   0.102255E+01   0.162848E+02   0.362745E-13
 167   0.152427E+01  -0.987159E-01   0.307675E+01  -0.101930E+01   0.162770E+02   0.584656E-12
 168   0.151472E+01   0.984227E-01   0.307630E+01   0.101608E+01   0.162693E+02   0.359153E-12
 169   0.150518E+01  -0.981321E-01   0.307585E+01  -0.101290E+01   0.162616E+02   0.369912E-12
 170   0.149566E+01   0.978440E-01   0.307540E+01   0.100974E+01   0.162541E+02   0.145537E-12
 171   0.148614E+01  -0.975585E-01   0.307496E+01  -0.100661E+01   0.162466E+02   0.455482E-12
 172   0.147663E+01   0.972754E-01   0.307453E+01   0.100351E+01   0.162392E+02  -0.340550E-12
 173   0.146713E+01  -0.969948E-01   0.307410E+01  -0.100044E+01   0.162319E+02  -0.487332E-12
 174   0.145763E+01   0.967166E-01   0.307367E+01   0.997394E+00   0.162247E+02   0.382307E-12
 175   0.144815E+01  -0.964408E-01   0.307325E+01  -0.994377E+00   0.162176E+02   0.234243E-12
 176   0.143867E+01   0.961673E-01   0.307284E+01   0.991388E+00   0.162105E+02   0.156509E-12
 177   0.142919E+01  -0.958962E-01   0.307243E+01  -0.988426E+00   0.162036E+02  -0.600925E-12
 178   0.141972E+01   0.956273E-01   0.307202E+01   0.985490E+00   0.161967E+02   0.240874E-12
 179   0.141025E+01  -0.953607E-01   0.307162E+01  -0.982580E+00   0.161899E+02  -0.214108E-12
 180   0.140078E+01   0.950962E-01   0.307122E+01   0.979696E+00   0.161832E+02   0.471776E-12
 181   0.139132E+01  -0.948340E-01   0.307083E+01  -0.976836E+00   0.161765E+02  -0.795089E-13
 182   0.138186E+01   0.945739E-01   0.307044E+01   0.974002E+00   0.161699E+02   0.277951E-12
 183   0.137239E+01  -0.943160E-01   0.307006E+01  -0.971192E+00   0.161634E+02   0.255288E-12
 184   0.136293E+01   0.940602E-01   0.306968E+01   0.968406E+00   0.161570E+02  -0.286477E-12
 185   0.135347E+01  -0.938064E-01   0.306930E+01  -0.965644E+00   0.161506E+02   0.421018E-12
 186   0.134401E+01   0.935547E-01   0.306893E+01   0.962905E+00   0.161443E+02   0.106316E-12
 187   0.133455E+01  -0.933049E-01   0.306857E+01  -0.960189E+00   0.161381E+02  -0.366146E-12
 188   0.132509E+01   0.930572E-01   0.306820E+01   0.957496E+00   0.161320E+02  -0.418539E-12
 189   0.131562E+01  -0.928114E-01   0.306784E+01  -0.954826E+00   0.161259E+02   0.516617E-12
 190   0.130615E+01   0.925676E-01   0.306749E+01   0.952178E+00   0.161199E+02  -0.276015E-12
 191   0.129668E+01  -0.923257E-01   0.306713E+01  -0.949551E+00   0.161139E+02   0.486709E-13
 192   0.128720E+01   0.920857E-01   0.306678E+01   0.946946E+00   0.161080E+02   0.654473E-12
 193   0.127773E+01  -0.918475E-01   0.306644E+01  -0.944363E+00   0.161022E+02   0.812490E-14
 194   0.126824E+01   0.916112E-01   0.306610E+01   0.941800E+00   0.160964E+02   0.775117E-12
 195   0.125876E+01  -0.913766E-01   0.306576E+01  -0.939258E+00   0.160907E+02  -0.564623E-13
 196   0.124927E+01   0.911439E-01   0.306543E+01   0.936736E+00   0.160850E+02   0.498739E-12
 197   0.123977E+01  -0.909130E-01   0.306509E+01  -0.934235E+00   0.160794E+02  -0.755129E-12
 198   0.123027E+01   0.906838E-01   0.306477E+01   0.931754E+00   0.160739E+02  -0.885570E-12
 199   0.122076E+01  -0.904563E-01   0.306444E+01  -0.929292E+00   0.160684E+02  -0.154594E-12
 200   0.121125E+01   0.902305E-01   0.306412E+01   0.926849E+00   0.160630E+02   0.186486E-12
 201   0.120173E+01  -0.900064E-01   0.306380E+01  -0.924426E+00   0.160576E+02   0.464342E-12
 202   0.119221E+01   0.897839E-01   0.306349E+01   0.922021E+00   0.160523E+02   0.164514E-12
 203   0.118268E+01  -0.895631E-01   0.306318E+01  -0.919635E+00   0.160470E+02   0.735775E-12
 204   0.117315E+01   0.893440E-01   0.306287E+01   0.917267E+00   0.160418E+02   0.264373E-12
 205   0.116363E+01  -0.891264E-01   0.306256E+01  -0.914918E+00   0.160366E+02   0.262935E-12
 206   0.115411E+01   0.889104E-01   0.306226E+01   0.912587E+00   0.160315E+02   0.512471E-14
 207   0.114459E+01  -0.886960E-01   0.306196E+01  -0.910273E+00   0.160265E+02   0.281095E-12
 208   0.113507E+01   0.884831E-01   0.306166E+01   0.907976E+00   0.160215E+02  -0.383060E-12
 209   0.112556E+01  -0.882717E-01   0.306137E+01  -0.905697E+00   0.160165E+02   0.104427E-12
 210   0.111606E+01   0.880619E-01   0.306107E+01   0.903435E+00   0.160116E+02  -0.805198E-12
 211   0.110657E+01  -0.878535E-01   0.306079E+01  -0.901190E+00   0.160067E+02  -0.298278E-12
 212   0.109709E+01   0.876466E-01   0.306050E+01   0.898961E+00   0.160019E+02   0.268425E-12
 213   0.108763E+01  -0.874411E-01   0.306022E+01  -0.896749E+00   0.159971E+02   0.195214E-12
 214   0.107817E+01   0.872371E-01   0.305994E+01   0.894553E+00   0.159924E+02   0.114091E-12
 215   0.106873E+01  -0.870346E-01   0.305966E+01  -0.892373E+00   0.159877E+02   0.402458E-12
 216   0.105930E+01   0.868334E-01   0.305938E+01   0.890209E+00   0.159831E+02   0.717069E-12
 217   0.104989E+01  -0.866336E-01   0.305911E+01  -0.888060E+00   0.159785E+02  -0.111464E-12
 218   0.104050E+01   0.864352E-01   0.305884E+01   0.885927E+00   0.159739E+02  -0.676934E-12
 219   0.103112E+01  -0.862381E-01   0.305857E+01  -0.883809E+00   0.159694E+02  -0.124437E-12
 220   0.102176E+01   0.860424E-01   0.305831E+01   0.881706E+00   0.159649E+02  -0.245307E-12
 221   0.101243E+01  -0.858480E-01   0.305804E+01  -0.879619E+00   0.159605E+02  -0.391385E-12
 222   0.100311E+01   0.856549E-01   0.305778E+01   0.877545E+00   0.159561E+02  -0.574550E-12
 223   0.993811E+00  -0.854631E-01   0.305752E+01  -0.875487E+00   0.159518E+02  -0.253064E-12
 224   0.984536E+00   0.852726E-01   0.305727E+01   0.873443E+00   0.159475E+02  -0.232862E-12
 225   0.975284E+00  -0.850834E-01   0.305701E+01  -0.871413E+00   0.159432E+02  -0.284929E-12
 226   0.966055E+00   0.848954E-01   0.305676E+01   0.869397E+00   0.159390E+02  -0.904863E-12
 227   0.956850E+00  -0.847087E-01   0.305651E+01  -0.867395E+00   0.159348E+02   0.951171E-14
 228   0.947670E+00   0.845232E-01   0.305626E+01   0.865407E+00   0.159306E+02  -0.278089E-12
 229   0.938514E+00  -0.843389E-01   0.305602E+01  -0.863432E+00   0.159265E+02   0.195642E-12
 230   0.929385E+00   0.841558E-01   0.305578E+01   0.861471E+00   0.159224E+02  -0.131106E-12
 231   0.920281E+00  -0.839739E-01   0.305554E+01  -0.859523E+00   0.159184E+02  -0.112659E-13
 232   0.911205E+00   0.837931E-01   0.305530E+01   0.857588E+00   0.159143E+02  -0.132217E-12
 233   0.902156E+00  -0.836135E-01   0.305506E+01  -0.855666E+00   0.159104E+02   0.155342E-12
 234   0.893134E+00   0.834351E-01   0.305482E+01   0.853757E+00   0.159064E+02  -0.442865E-12
 235   0.884141E+00  -0.832578E-01   0.305459E+01  -0.851861E+00   0.159025E+02   0.341293E-12
 236   0.875176E+00   0.830817E-01   0.305436E+01   0.849977E+00   0.158986E+02   0.443510E-12
 237   0.866241E+00  -0.829066E-01   0.305413E+01  -0.848105E+00   0.158948E+02  -0.237478E-12
 238   0.857335E+00   0.827327E-01   0.305391E+01   0.846246E+00   0.158910E+02   0.277094E-12
 239   0.848458E+00  -0.825598E-01   0.305368E+01  -0.844399E+00   0.158872E+02  -0.344837E-12
 240   0.839612E+00   0.823880E-01   0.305346E+01   0.842564E+00   0.158835E+02   0.210165E-12
 241   0.830797E+00  -0.822173E-01   0.305324E+01  -0.840741E+00   0.158798E+02  -0.482435E-13
 242   0.822012E+00   0.820477E-01   0.305302E+01   0.838930E+00   0.158761E+02   0.774252E-12
 243   0.813259E+00  -0.818790E-01   0.305280E+01  -0.837130E+00   0.158724E+02   0.977540E-13
 244   0.804537E+00   0.817115E-01   0.305258E+01   0.835342E+00   0.158688E+02   0.823881E-12
 245   0.795846E+00  -0.815449E-01   0.305237E+01  -0.833566E+00   0.158652E+02  -0.315239E-12
 246   0.787188E+00   0.813794E-01   0.305216E+01   0.831800E+00   0.158616E+02  -0.133136E-13
 247   0.778562E+00  -0.812148E-01   0.305195E+01  -0.830046E+00   0.158581E+02  -0.548868E-12
 248   0.769968E+00   0.810513E-01   0.305174E+01   0.828302E+00   0.158546E+02   0.277315E-12
 249   0.761407E+00  -0.808888E-01   0.305153E+01  -0.826570E+00   0.158511E+02   0.395674E-12
 250   0.752879E+00   0.807272E-01   0.305132E+01   0.824848E+00   0.158477E+02  -0.268748E-12
 251   0.744384E+00  -0.805666E-01   0.305112E+01  -0.823138E+00   0.158443E+02  -0.339873E-12
 252   0.735924E+00   0.804069E-01   0.305092E+01   0.821437E+00   0.158409E+02  -0.281829E-12
 253   0.727499E+00  -0.802482E-01   0.305072E+01  -0.819747E+00   0.158375E+02  -0.253074E-12
 254   0.719111E+00   0.800904E-01   0.305052E+01   0.818068E+00   0.158342E+02  -0.574027E-13
 255   0.710762E+00  -0.799335E-01   0.305032E+01  -0.816399E+00   0.158308E+02  -0.521943E-12
 256   0.702452E+00   0.797776E-01   0.305012E+01   0.814740E+00   0.158276E+02  -0.682463E-13
 257   0.694183E+00  -0.796226E-01   0.304993E+01  -0.813091E+00   0.158243E+02   0.504002E-12
 258   0.685956E+00   0.794685E-01   0.304974E+01   0.811452E+00   0.158211E+02   0.460454E-12
 259   0.677772E+00  -0.793152E-01   0.304954E+01  -0.809823E+00   0.158179E+02  -0.445200E-12
 260   0.669632E+00   0.791629E-01   0.304935E+01   0.808203E+00   0.158147E+02  -0.114798E-13
 261   0.661536E+00  -0.790114E-01   0.304916E+01  -0.806593E+00   0.158115E+02   0.901796E-13
 262   0.653487E+00   0.788608E-01   0.304898E+01   0.804993E+00   0.158084E+02  -0.566949E-12
 263   0.645484E+00  -0.787110E-01   0.304879E+01  -0.803403E+00   0.158053E+02  -0.306739E-12
 264   0.637530E+00   0.785621E-01   0.304861E+01   0.801821E+00   0.158022E+02  -0.457010E-13
 265   0.629623E+00  -0.784141E-01   0.304842E+01  -0.800249E+00   0.157991E+02   0.303490E-13
 266   0.621766E+00   0.782668E-01   0.304824E+01   0.798686E+00   0.157961E+02   0.863903E-13
 267   0.613960E+00  -0.781204E-01   0.304806E+01  -0.797133E+00   0.157931E+02   0.495805E-12
 268   0.606204E+00   0.779748E-01   0.304788E+01   0.795588E+00   0.157901E+02  -0.165904E-12
 269   0.598500E+00  -0.778301E-01   0.304771E+01  -0.794052E+00   0.157871E+02  -0.313807E-12
 270   0.590848E+00   0.776861E-01   0.304753E+01   0.792525E+00   0.157841E+02   0.616659E-12
 271   0.583249E+00  -0.775429E-01   0.304735E+01  -0.791007E+00   0.157812E+02   0.249583E-12
 272   0.575704E+00   0.774005E-01   0.304718E+01   0.789497E+00   0.157783E+02  -0.610844E-12
 273   0.568213E+00  -0.772589E-01   0.304701E+01  -0.787997E+00   0.157754E+02   0.442976E-12
 274   0.560777E+00   0.771181E-01   0.304684E+01   0.786504E+00   0.157726E+02  -0.270302E-12
 275   0.553396E+00  -0.769780E-01   0.304667E+01  -0.785020E+00   0.157697E+02   0.440035E-13
 276   0.546072E+00   0.768387E-01   0.304650E+01   0.783545E+00   0.157669E+02  -0.998262E-13
 277   0.538804E+00  -0.767002E-01   0.304633E+01  -0.782077E+00   0.157641E+02   0.242773E-12
 278   0.531592E+00   0.765624E-01   0.304616E+01   0.780618E+00   0.157613E+02  -0.287654E-12
 279   0.524438E+00  -0.764253E-01   0.304600E+01  -0.779167E+00   0.157586E+02  -0.260385E-12
 280   0.517342E+00   0.762890E-01   0.304583E+01   0.777724E+00   0.157558E+02  -0.216649E-12
 281   0.510305E+00  -0.761534E-01   0.304567E+01  -0.776289E+00   0.157531E+02   0.772233E-12
 282   0.503325E+00   0.760185E-01   0.304551E+01   0.774862E+00   0.157504E+02  -0.362955E-13
 283   0.496405E+00  -0.758843E-01   0.304535E+01  -0.773443E+00   0.157477E+02   0.245560E-13
 284   0.489545E+00   0.757509E-01   0.304519E+01   0.772031E+00   0.157450E+02   0.537520E-12
 285   0.482744E+00  -0.756181E-01   0.304503E+01  -0.770627E+00   0.157424E+02  -0.189867E-12
 286   0.476003E+00   0.754861E-01   0.304487E+01   0.769231E+00   0.157398E+02   0.102646E-13
 287   0.469322E+00  -0.753547E-01   0.304472E+01  -0.767843E+00   0.157372E+02   0.125933E-12
 288   0.462703E+00   0.752240E-01   0.304456E+01   0.766462E+00   0.157346E+02  -0.122318E-12
 289   0.456144E+00  -0.750940E-01   0.304441E+01  -0.765088E+00   0.157320E+02  -0.548750E-12
 290   0.449646E+00   0.749646E-01   0.304426E+01   0.763721E+00   0.157295E+02   0.277219E-12
 291   0.443210E+00  -0.748360E-01   0.304411E+01  -0.762362E+00   0.157269E+02   0.431620E-12
 292   0.436835E+00   0.747080E-01   0.304395E+01   0.761010E+00   0.157244E+02  -0.246056E-13
 293   0.430522E+00  -0.745806E-01   0.304380E+01  -0.759666E+00   0.157219E+02   0.434556E-12
 294   0.424272E+00   0.744539E-01   0.304366E+01   0.758328E+00   0.157194E+02   0.126258E-12
 295   0.418083E+00  -0.743278E-01   0.304351E+01  -0.756997E+00   0.157170E+02  -0.173310E-12
 296   0.411957E+00   0.742024E-01   0.304336E+01   0.755674E+00   0.157145E+02  -0.323850E-13
 297   0.405894E+00  -0.740776E-01   0.304322E+01  -0.754357E+00   0.157121E+02   0.104739E-12
 298   0.399893E+00   0.739534E-01   0.304307E+01   0.753047E+00   0.157097E+02  -0.397179E-12
 299   0.393956E+00  -0.738299E-01   0.304293E+01  -0.751744E+00   0.157073E+02   0.299404E-12
 300   0.388081E+00   0.737070E-01   0.304278E+01   0.750448E+00   0.157049E+02  -0.139150E-12


==> results/case4/A_2_0_3to200_0_15000/odd_3_5.dat <==
  2.  0.415372998  9.85865021
  4.  0.49932  8.80185032
  6.  0.380742013  7.24100018
  8.  0.388473004  6.28088999
  10.  0.325497001  4.4476099
  12.  0.378145993  4.96945
  14.  0.32702899  4.2046299
  16.  0.311625987  4.26778984
  18.  0.244181007  2.96161008
  20.  0.29290399  4.16619015
  22.  0.307844996  3.34561992
  24.  0.263642997  2.86244011
  26.  0.220338002  2.71834993
  28.  0.203200996  2.39143991
  30.  0.204008996  2.37243009
  32.  0.285593987  3.48546004
  34.  0.189670995  2.12979007
  36.  0.183365002  2.06322002
  38.  0.272989005  3.43118
  40.  0.163115993  1.74896002
  42.  0.186377004  1.84349
  44.  0.184294  1.84767997
  46.  0.164753005  1.88609004
  48.  0.147200003  1.62463999
  50.  0.150152996  1.61847997
  52.  0.191226006  1.85655999
  54.  0.155558005  1.81420004
  56.  0.128108993  1.59006
  58.  0.172603995  1.7665
  60.  0.163908005  1.58591998
  62.  0.178056002  1.90279996
  64.  0.110991001  1.24363995
  66.  0.124857999  1.28630996
  68.  0.116402999  1.13259995
  70.  0.161844  1.74600005
  72.  0.165686995  1.92281997
  74.  0.141391993  1.27927005
  76.  0.132790998  1.29709995
  78.  0.163571998  1.88590002
  80.  0.121941  1.38657999
  82.  0.184605002  1.99669003
  84.  0.152245  1.64541996
  86.  0.145603999  1.50504005
  88.  0.162364006  1.81788003
  90.  0.168559  1.82429004
  92.  0.111134999  1.09421003
  94.  0.101240002  0.985572994
  96.  0.106429003  1.07489002
  98.  0.177386999  1.94630003
  100.  0.150018007  1.68651998
  102.  0.0963611975  0.97746402
  104.  0.131329  1.50662005
  106.  0.111731999  1.18886006
  108.  0.135741994  1.63136005
  110.  0.109134004  1.11846006
  112.  0.129540995  1.48355997
  114.  0.127905995  1.56615996
  116.  0.128261  1.58475995
  118.  0.075414598  0.749894977
  120.  0.0970382988  0.769246995
  122.  0.129749998  1.44266999
  124.  0.137943998  1.42680001
  126.  0.0978405029  1.07413006
  128.  0.132544994  1.12285995
  130.  0.139751002  1.50811005
  132.  0.133470997  1.33019996
  134.  0.126491994  1.49197996
  136.  0.136646003  1.35951996
  138.  0.119754001  1.39576995
  140.  0.115400001  1.18921006
  142.  0.0992674008  1.03123999
  144.  0.104456  1.04656994
  146.  0.116189003  1.34528995
  148.  0.128886998  1.46659994
  150.  0.109171003  1.21465003
  152.  0.102798  1.07132006
  154.  0.132376999  1.28302002
  156.  0.0693999007  0.771143019
  158.  0.104345001  1.07449996
  160.  0.107064001  1.12475002
  162.  0.0983204991  1.20652997
  164.  0.111645997  1.21115005
  166.  0.114021003  1.15030003
  168.  0.0805165991  0.799645007
  170.  0.0614132993  0.593518019
  172.  0.112236999  1.24299002
  174.  0.0733359978  0.814137995
  176.  0.074363403  0.861630976
  178.  0.0795473009  0.826124012
  180.  0.106666997  1.28102005
  182.  0.0944805965  1.03613997
  184.  0.0859827027  0.730181992
  186.  0.123337999  1.36974001
  188.  0.120187998  1.24344003
  190.  0.13109  1.49423003
  192.  0.119776003  0.935046971
  194.  0.106643997  1.22880006
  196.  0.0557418019  0.697112978
  198.  0.0569274016  0.597283006
  200.  0.10249  1.11729002
  202.  0.0697375014  0.744166017
  204.  0.078337498  0.942565978
  206.  0.0709671974  0.748826981
  208.  0.0911943018  1.05865002
  210.  0.0982512981  0.949311018
  212.  0.0759596974  0.848348022
  214.  0.113007002  1.03521001
  216.  0.0473900996  0.381639987
  218.  0.110973999  0.986122012
  220.  0.110642999  1.09720004
  222.  0.0784227997  0.830187976
  224.  0.0581506006  0.833711982
  226.  0.0775941983  0.745671988
  228.  0.0728871003  0.951313019
  230.  0.0955381989  0.878386974
  232.  0.0791476965  0.779731989
  234.  0.101842001  0.988470972
  236.  0.0875921026  0.848284006
  238.  0.102790996  0.969238997
  240.  0.0585206002  0.525170982
  242.  0.0865221992  0.874593973
  244.  0.0625659972  0.663060009
  246.  0.0823701993  0.811020017
  248.  0.0909982994  0.861051023
  250.  0.0481720008  0.607577026
  252.  0.0546797998  0.562439978
  254.  0.100497  0.973154008
  256.  0.042552501  0.74357599
  258.  0.0479701012  0.52017498
  260.  0.0654177964  0.636343002
  262.  0.0867204964  0.910081029
  264.  0.0895880014  1.23811996
  266.  0.0731254965  0.625014007
  268.  0.0683711991  0.694504976
  270.  0.0727488995  0.769267976
  272.  0.0873574987  1.00162995
  274.  0.0864693969  1.05059004
  276.  0.0903140977  1.00671005
  278.  0.0676738024  0.601320028
  280.  0.0471727997  0.642705977
  282.  0.070953697  0.434989989
  284.  0.0137903001  0.0992019996
  286.  0.0693489984  0.898756981
  288.  0.0593883991  0.656153023
  290.  0.0904166028  0.863071978
  292.  0.0408064015  0.287214994
  294.  0.0877002031  0.707551003
  296.  0.0473859012  0.446776003
  298.  0.0813049003  0.859849989
  300.  0.0688937977  0.780600011


==> results/case4/A_2_0_3to200_0_15000/old_l_200/even_3_5.dat <==
  4.  0.49932  8.80185032
  6.  0.380742013  7.24100018
  8.  0.388473004  6.28088999
  10.  0.325497001  4.4476099
  12.  0.378145993  4.96945
  14.  0.32702899  4.2046299
  16.  0.311625987  4.26778984
  18.  0.244181007  2.96161008
  20.  0.29290399  4.16619015
  22.  0.307844996  3.34561992
  24.  0.263642997  2.86244011
  26.  0.220338002  2.71834993
  28.  0.203200996  2.39143991
  30.  0.204008996  2.37243009
  32.  0.285593987  3.48546004
  34.  0.189670995  2.12979007
  36.  0.183365002  2.06322002
  38.  0.272989005  3.43118
  40.  0.163115993  1.74896002
  42.  0.186377004  1.84349
  44.  0.184294  1.84767997
  46.  0.164753005  1.88609004
  48.  0.147200003  1.62463999
  50.  0.150152996  1.61847997
  52.  0.191226006  1.85655999
  54.  0.155558005  1.81420004
  56.  0.128108993  1.59006
  58.  0.172603995  1.7665
  60.  0.163908005  1.58591998
  62.  0.178056002  1.90279996
  64.  0.110991001  1.24363995
  66.  0.124857999  1.28630996
  68.  0.116402999  1.13259995
  70.  0.161844  1.74600005
  72.  0.165686995  1.92281997
  74.  0.141391993  1.27927005
  76.  0.132790998  1.29709995
  78.  0.163571998  1.88590002
  80.  0.121941  1.38657999
  82.  0.184605002  1.99669003
  84.  0.152245  1.64541996
  86.  0.145603999  1.50504005
  88.  0.162364006  1.81788003
  90.  0.168559  1.82429004
  92.  0.111134999  1.09421003
  94.  0.101240002  0.985572994
  96.  0.106429003  1.07489002
  98.  0.177386999  1.94630003
  100.  0.150018007  1.68651998
  102.  0.0963611975  0.97746402
  104.  0.131329  1.50662005
  106.  0.111731999  1.18886006
  108.  0.135741994  1.63136005
  110.  0.109134004  1.11846006
  112.  0.129540995  1.48355997
  114.  0.127905995  1.56615996
  116.  0.128261  1.58475995
  118.  0.075414598  0.749894977
  120.  0.0970382988  0.769246995
  122.  0.129749998  1.44266999
  124.  0.137943998  1.42680001
  126.  0.0978405029  1.07413006
  128.  0.132544994  1.12285995
  130.  0.139751002  1.50811005
  132.  0.133470997  1.33019996
  134.  0.126491994  1.49197996
  136.  0.136646003  1.35951996
  138.  0.119754001  1.39576995
  140.  0.115400001  1.18921006
  142.  0.0992674008  1.03123999
  144.  0.104456  1.04656994
  146.  0.116189003  1.34528995
  148.  0.128886998  1.46659994
  150.  0.109171003  1.21465003
  152.  0.102798  1.07132006
  154.  0.132376999  1.28302002
  156.  0.0693999007  0.771143019
  158.  0.104345001  1.07449996
  160.  0.107064001  1.12475002
  162.  0.0983204991  1.20652997
  164.  0.111645997  1.21115005
  166.  0.114021003  1.15030003
  168.  0.0805165991  0.799645007
  170.  0.0614132993  0.593518019
  172.  0.112236999  1.24299002
  174.  0.0733359978  0.814137995
  176.  0.074363403  0.861630976
  178.  0.0795473009  0.826124012
  180.  0.106666997  1.28102005
  182.  0.0944805965  1.03613997
  184.  0.0859827027  0.730181992
  186.  0.123337999  1.36974001
  188.  0.120187998  1.24344003
  190.  0.13109  1.49423003
  192.  0.119776003  0.935046971
  194.  0.106643997  1.22880006
  196.  0.0557418019  0.697112978
  198.  0.0569274016  0.597283006
  200.  0.10249  1.11729002


==> results/case4/A_2_0_3to200_0_15000/old_l_200/img_ALMl1l2.dat <==
   3   3   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   4   4   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   5   5   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   6   6   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   7   7   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   8   8   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   9   9   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  10  10   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  11  11   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  12  12   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  13  13   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  14  14   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  15  15   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  16  16   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  17  17   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  18  18   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  19  19   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  20  20   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  21  21   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  22  22   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  23  23   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  24  24   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  25  25   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  26  26   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  27  27   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  28  28   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  29  29   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  30  30   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  31  31   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  32  32   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  33  33   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  34  34   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  35  35   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  36  36   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  37  37   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  38  38   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  39  39   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  40  40   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  41  41   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  42  42   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  43  43   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  44  44   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  45  45   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  46  46   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  47  47   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  48  48   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  49  49   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  50  50   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  51  51   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  52  52   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  53  53   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  54  54   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  55  55   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  56  56   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  57  57   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  58  58   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  59  59   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  60  60   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  61  61   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  62  62   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  63  63   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  64  64   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  65  65   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  66  66   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  67  67   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  68  68   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  69  69   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  70  70   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  71  71   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  72  72   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  73  73   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  74  74   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  75  75   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  76  76   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  77  77   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  78  78   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  79  79   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  80  80   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  81  81   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  82  82   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  83  83   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  84  84   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  85  85   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  86  86   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  87  87   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  88  88   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  89  89   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  90  90   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  91  91   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  92  92   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  93  93   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  94  94   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  95  95   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  96  96   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  97  97   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  98  98   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  99  99   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 100 100   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 101 101   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 102 102   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 103 103   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 104 104   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 105 105   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 106 106   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 107 107   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 108 108   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 109 109   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 110 110   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 111 111   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 112 112   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 113 113   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 114 114   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 115 115   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 116 116   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 117 117   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 118 118   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 119 119   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 120 120   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 121 121   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 122 122   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 123 123   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 124 124   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 125 125   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 126 126   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 127 127   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 128 128   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 129 129   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 130 130   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 131 131   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 132 132   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 133 133   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 134 134   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 135 135   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 136 136   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 137 137   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 138 138   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 139 139   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 140 140   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 141 141   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 142 142   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 143 143   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 144 144   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 145 145   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 146 146   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 147 147   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 148 148   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 149 149   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 150 150   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 151 151   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 152 152   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 153 153   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 154 154   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 155 155   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 156 156   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 157 157   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 158 158   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 159 159   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 160 160   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 161 161   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 162 162   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 163 163   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 164 164   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 165 165   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 166 166   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 167 167   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 168 168   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 169 169   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 170 170   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 171 171   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 172 172   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 173 173   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 174 174   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 175 175   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 176 176   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 177 177   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 178 178   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 179 179   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 180 180   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 181 181   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 182 182   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 183 183   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 184 184   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 185 185   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 186 186   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 187 187   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 188 188   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 189 189   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 190 190   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 191 191   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 192 192   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 193 193   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 194 194   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 195 195   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 196 196   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 197 197   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 198 198   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 199 199   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 200 200   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN


==> results/case4/A_2_0_3to200_0_15000/old_l_200/moments_check.dat <==
   3   0.835670E+03  -0.484953E+00   0.583673E+01  -0.982503E+01   0.897085E+02   0.111022E-15
   4   0.463496E+03   0.498843E+00   0.545083E+01   0.974520E+01   0.785172E+02   0.166533E-15
   5   0.289579E+03  -0.482805E+00   0.511189E+01  -0.892252E+01   0.680312E+02  -0.333067E-15
   6   0.196339E+03   0.460559E+00   0.484016E+01   0.806637E+01   0.596498E+02   0.222045E-15
   7   0.141742E+03  -0.438271E+00   0.462411E+01  -0.731863E+01   0.531581E+02   0.166533E-15
   8   0.107116E+03   0.417620E+00   0.445046E+01   0.669097E+01   0.481091E+02  -0.116573E-14
   9   0.840662E+02  -0.398950E+00   0.430878E+01  -0.616688E+01   0.441250E+02   0.999201E-15
  10   0.678771E+02   0.382185E+00   0.419140E+01   0.572676E+01   0.409279E+02   0.188738E-14
  11   0.562308E+02  -0.367129E+00   0.409280E+01  -0.535370E+01   0.383201E+02  -0.222045E-15
  12   0.475633E+02   0.353567E+00   0.400892E+01   0.503428E+01   0.361607E+02  -0.999201E-15
  13   0.408721E+02  -0.341299E+00   0.393677E+01  -0.475807E+01   0.343483E+02  -0.360822E-14
  14   0.355919E+02   0.330152E+00   0.387409E+01   0.451699E+01   0.328086E+02   0.513478E-14
  15   0.313568E+02  -0.319979E+00   0.381917E+01  -0.430479E+01   0.314864E+02   0.333067E-15
  16   0.279106E+02   0.310653E+00   0.377066E+01   0.411655E+01   0.303401E+02   0.388578E-15
  17   0.250681E+02  -0.302069E+00   0.372751E+01  -0.394840E+01   0.293377E+02  -0.141553E-14
  18   0.226937E+02   0.294137E+00   0.368890E+01   0.379723E+01   0.284545E+02   0.605072E-14
  19   0.206873E+02  -0.286782E+00   0.365415E+01  -0.366053E+01   0.276708E+02   0.832667E-16
  20   0.189734E+02   0.279939E+00   0.362271E+01   0.353627E+01   0.269711E+02   0.552336E-14
  21   0.174948E+02  -0.273553E+00   0.359413E+01  -0.342278E+01   0.263428E+02   0.174860E-14
  22   0.162091E+02   0.267576E+00   0.356805E+01   0.331867E+01   0.257757E+02   0.294209E-14
  23   0.150832E+02  -0.261968E+00   0.354414E+01  -0.322278E+01   0.252616E+02  -0.927036E-14
  24   0.140907E+02   0.256692E+00   0.352216E+01   0.313413E+01   0.247933E+02   0.104361E-13
  25   0.132105E+02  -0.251718E+00   0.350188E+01  -0.305190E+01   0.243651E+02  -0.421885E-14
  26   0.124253E+02   0.247019E+00   0.348310E+01   0.297538E+01   0.239722E+02   0.777156E-14
  27   0.117212E+02  -0.242570E+00   0.346568E+01  -0.290397E+01   0.236104E+02  -0.618949E-14
  28   0.110864E+02   0.238350E+00   0.344946E+01   0.283715E+01   0.232762E+02   0.618949E-14
  29   0.105115E+02  -0.234340E+00   0.343433E+01  -0.277446E+01   0.229667E+02  -0.915934E-15
  30   0.998837E+01   0.230525E+00   0.342019E+01   0.271552E+01   0.226791E+02   0.179856E-13
  31   0.951035E+01  -0.226888E+00   0.340693E+01  -0.265998E+01   0.224114E+02  -0.605072E-14
  32   0.907224E+01   0.223416E+00   0.339448E+01   0.260753E+01   0.221614E+02  -0.466294E-14
  33   0.866963E+01  -0.220098E+00   0.338277E+01  -0.255791E+01   0.219276E+02  -0.888178E-14
  34   0.829874E+01   0.216922E+00   0.337173E+01   0.251088E+01   0.217084E+02  -0.103528E-13
  35   0.795627E+01  -0.213879E+00   0.336131E+01  -0.246624E+01   0.215025E+02  -0.160427E-13
  36   0.763936E+01   0.210959E+00   0.335146E+01   0.242378E+01   0.213087E+02   0.196509E-13
  37   0.734552E+01  -0.208155E+00   0.334213E+01  -0.238336E+01   0.211261E+02  -0.208999E-13
  38   0.707254E+01   0.205459E+00   0.333328E+01   0.234480E+01   0.209536E+02   0.106304E-13
  39   0.681849E+01  -0.202865E+00   0.332487E+01  -0.230798E+01   0.207905E+02  -0.693889E-14
  40   0.658167E+01   0.200366E+00   0.331688E+01   0.227278E+01   0.206360E+02  -0.103667E-13
  41   0.636054E+01  -0.197957E+00   0.330927E+01  -0.223907E+01   0.204895E+02   0.131978E-13
  42   0.615370E+01   0.195632E+00   0.330202E+01   0.220677E+01   0.203503E+02   0.187211E-13
  43   0.595992E+01  -0.193387E+00   0.329510E+01  -0.217578E+01   0.202180E+02  -0.101863E-13
  44   0.577807E+01   0.191217E+00   0.328849E+01   0.214602E+01   0.200921E+02  -0.552475E-13
  45   0.560716E+01  -0.189118E+00   0.328217E+01  -0.211740E+01   0.199720E+02  -0.201089E-13
  46   0.544628E+01   0.187086E+00   0.327611E+01   0.208986E+01   0.198574E+02   0.168199E-13
  47   0.529465E+01  -0.185119E+00   0.327032E+01  -0.206334E+01   0.197479E+02   0.786871E-14
  48   0.515154E+01   0.183211E+00   0.326476E+01   0.203777E+01   0.196433E+02   0.839606E-14
  49   0.501629E+01  -0.181362E+00   0.325942E+01  -0.201310E+01   0.195431E+02   0.244943E-13
  50   0.488831E+01   0.179567E+00   0.325430E+01   0.198928E+01   0.194471E+02   0.834055E-14
  51   0.476707E+01  -0.177824E+00   0.324937E+01  -0.196626E+01   0.193551E+02   0.388717E-13
  52   0.465208E+01   0.176131E+00   0.324463E+01   0.194400E+01   0.192668E+02  -0.211636E-13
  53   0.454291E+01  -0.174485E+00   0.324007E+01  -0.192246E+01   0.191820E+02   0.682232E-13
  54   0.443913E+01   0.172884E+00   0.323567E+01   0.190161E+01   0.191005E+02   0.184297E-13
  55   0.434040E+01  -0.171326E+00   0.323143E+01  -0.188140E+01   0.190221E+02  -0.582867E-14
  56   0.424636E+01   0.169810E+00   0.322735E+01   0.186180E+01   0.189466E+02   0.243694E-13
  57   0.415670E+01  -0.168333E+00   0.322340E+01  -0.184280E+01   0.188739E+02   0.369149E-13
  58   0.407116E+01   0.166894E+00   0.321959E+01   0.182435E+01   0.188038E+02  -0.190958E-13
  59   0.398945E+01  -0.165491E+00   0.321590E+01  -0.180643E+01   0.187361E+02   0.273531E-13
  60   0.391135E+01   0.164123E+00   0.321234E+01   0.178901E+01   0.186709E+02  -0.107553E-13
  61   0.383664E+01  -0.162788E+00   0.320889E+01  -0.177208E+01   0.186078E+02  -0.263539E-13
  62   0.376511E+01   0.161485E+00   0.320556E+01   0.175562E+01   0.185469E+02  -0.170419E-13
  63   0.369658E+01  -0.160212E+00   0.320232E+01  -0.173959E+01   0.184880E+02  -0.596329E-13
  64   0.363089E+01   0.158970E+00   0.319919E+01   0.172399E+01   0.184311E+02   0.861949E-13
  65   0.356788E+01  -0.157755E+00   0.319616E+01  -0.170879E+01   0.183759E+02  -0.106762E-12
  66   0.350740E+01   0.156569E+00   0.319321E+01   0.169398E+01   0.183225E+02  -0.473510E-13
  67   0.344932E+01  -0.155408E+00   0.319035E+01  -0.167954E+01   0.182707E+02   0.583977E-13
  68   0.339351E+01   0.154273E+00   0.318758E+01   0.166545E+01   0.182205E+02  -0.803524E-13
  69   0.333985E+01  -0.153162E+00   0.318488E+01  -0.165171E+01   0.181719E+02   0.284633E-13
  70   0.328824E+01   0.152075E+00   0.318226E+01   0.163830E+01   0.181247E+02   0.137945E-13
  71   0.323857E+01  -0.151010E+00   0.317971E+01  -0.162521E+01   0.180788E+02   0.463102E-13
  72   0.319074E+01   0.149968E+00   0.317724E+01   0.161241E+01   0.180343E+02   0.619921E-13
  73   0.314468E+01  -0.148947E+00   0.317483E+01  -0.159991E+01   0.179911E+02   0.115880E-13
  74   0.310029E+01   0.147946E+00   0.317249E+01   0.158770E+01   0.179490E+02  -0.560663E-13
  75   0.305750E+01  -0.146966E+00   0.317020E+01  -0.157575E+01   0.179081E+02   0.145481E-12
  76   0.301624E+01   0.146004E+00   0.316798E+01   0.156407E+01   0.178684E+02  -0.494466E-13
  77   0.297644E+01  -0.145061E+00   0.316582E+01  -0.155263E+01   0.178297E+02   0.591610E-13
  78   0.293804E+01   0.144137E+00   0.316371E+01   0.154145E+01   0.177920E+02  -0.331540E-13
  79   0.290097E+01  -0.143229E+00   0.316165E+01  -0.153049E+01   0.177553E+02   0.353884E-13
  80   0.286517E+01   0.142339E+00   0.315964E+01   0.151977E+01   0.177196E+02  -0.522776E-13
  81   0.283060E+01  -0.141464E+00   0.315769E+01  -0.150926E+01   0.176848E+02   0.100198E-12
  82   0.279719E+01   0.140606E+00   0.315578E+01   0.149896E+01   0.176509E+02   0.222461E-13
  83   0.276488E+01  -0.139763E+00   0.315391E+01  -0.148887E+01   0.176178E+02   0.389133E-13
  84   0.273361E+01   0.138936E+00   0.315209E+01   0.147898E+01   0.175855E+02  -0.114547E-12
  85   0.270334E+01  -0.138122E+00   0.315031E+01  -0.146928E+01   0.175540E+02   0.446310E-13
  86   0.267401E+01   0.137323E+00   0.314858E+01   0.145977E+01   0.175233E+02  -0.517641E-14
  87   0.264558E+01  -0.136537E+00   0.314688E+01  -0.145044E+01   0.174932E+02  -0.175554E-13
  88   0.261800E+01   0.135765E+00   0.314522E+01   0.144128E+01   0.174639E+02  -0.123609E-12
  89   0.259124E+01  -0.135006E+00   0.314360E+01  -0.143229E+01   0.174353E+02  -0.599937E-13
  90   0.256525E+01   0.134259E+00   0.314202E+01   0.142347E+01   0.174073E+02  -0.669326E-13
  91   0.254000E+01  -0.133525E+00   0.314046E+01  -0.141480E+01   0.173800E+02   0.231440E-12
  92   0.251546E+01   0.132802E+00   0.313895E+01   0.140629E+01   0.173533E+02  -0.158207E-14
  93   0.249160E+01  -0.132091E+00   0.313746E+01  -0.139793E+01   0.173272E+02   0.844880E-13
  94   0.246838E+01   0.131391E+00   0.313601E+01   0.138971E+01   0.173016E+02  -0.893174E-13
  95   0.244578E+01  -0.130703E+00   0.313459E+01  -0.138164E+01   0.172766E+02  -0.270201E-13
  96   0.242378E+01   0.130025E+00   0.313319E+01   0.137371E+01   0.172521E+02   0.546646E-13
  97   0.240234E+01  -0.129357E+00   0.313183E+01  -0.136590E+01   0.172282E+02   0.655448E-13
  98   0.238145E+01   0.128700E+00   0.313049E+01   0.135823E+01   0.172047E+02   0.768274E-13
  99   0.236108E+01  -0.128052E+00   0.312918E+01  -0.135069E+01   0.171818E+02  -0.197800E-12
 100   0.234121E+01   0.127414E+00   0.312789E+01   0.134327E+01   0.171593E+02   0.314054E-13
 101   0.232183E+01  -0.126786E+00   0.312663E+01  -0.133597E+01   0.171373E+02   0.420775E-13
 102   0.230291E+01   0.126167E+00   0.312540E+01   0.132878E+01   0.171157E+02  -0.309267E-12
 103   0.228443E+01  -0.125557E+00   0.312419E+01  -0.132171E+01   0.170946E+02  -0.160774E-12
 104   0.226638E+01   0.124955E+00   0.312300E+01   0.131475E+01   0.170738E+02  -0.543871E-13
 105   0.224874E+01  -0.124362E+00   0.312184E+01  -0.130790E+01   0.170535E+02   0.381778E-13
 106   0.223150E+01   0.123778E+00   0.312069E+01   0.130115E+01   0.170336E+02   0.442424E-13
 107   0.221463E+01  -0.123201E+00   0.311957E+01  -0.129450E+01   0.170140E+02   0.136016E-12
 108   0.219814E+01   0.122633E+00   0.311847E+01   0.128796E+01   0.169948E+02   0.171155E-12
 109   0.218199E+01  -0.122072E+00   0.311739E+01  -0.128151E+01   0.169760E+02  -0.107220E-12
 110   0.216618E+01   0.121519E+00   0.311633E+01   0.127516E+01   0.169575E+02   0.230746E-12
 111   0.215070E+01  -0.120974E+00   0.311528E+01  -0.126890E+01   0.169394E+02   0.472539E-13
 112   0.213553E+01   0.120436E+00   0.311426E+01   0.126273E+01   0.169216E+02   0.203171E-12
 113   0.212066E+01  -0.119904E+00   0.311325E+01  -0.125665E+01   0.169042E+02   0.563161E-13
 114   0.210607E+01   0.119380E+00   0.311226E+01   0.125065E+01   0.168870E+02  -0.802136E-14
 115   0.209174E+01  -0.118863E+00   0.311129E+01  -0.124474E+01   0.168702E+02  -0.139097E-12
 116   0.207767E+01   0.118352E+00   0.311034E+01   0.123892E+01   0.168536E+02   0.413544E-12
 117   0.206385E+01  -0.117848E+00   0.310940E+01  -0.123317E+01   0.168373E+02   0.116060E-12
 118   0.205025E+01   0.117350E+00   0.310848E+01   0.122750E+01   0.168214E+02  -0.106790E-12
 119   0.203688E+01  -0.116859E+00   0.310757E+01  -0.122191E+01   0.168057E+02  -0.378156E-12
 120   0.202372E+01   0.116373E+00   0.310668E+01   0.121639E+01   0.167902E+02   0.444089E-13
 121   0.201075E+01  -0.115894E+00   0.310580E+01  -0.121095E+01   0.167751E+02  -0.343642E-12
 122   0.199798E+01   0.115420E+00   0.310494E+01   0.120558E+01   0.167601E+02  -0.440342E-13
 123   0.198539E+01  -0.114952E+00   0.310409E+01  -0.120028E+01   0.167455E+02   0.182007E-12
 124   0.197297E+01   0.114490E+00   0.310325E+01   0.119505E+01   0.167310E+02  -0.127912E-12
 125   0.196071E+01  -0.114033E+00   0.310243E+01  -0.118988E+01   0.167168E+02   0.374714E-12
 126   0.194861E+01   0.113582E+00   0.310162E+01   0.118478E+01   0.167029E+02   0.807965E-13
 127   0.193666E+01  -0.113136E+00   0.310082E+01  -0.117975E+01   0.166892E+02  -0.247080E-12
 128   0.192485E+01   0.112696E+00   0.310004E+01   0.117478E+01   0.166756E+02   0.487388E-13
 129   0.191318E+01  -0.112260E+00   0.309927E+01  -0.116987E+01   0.166623E+02  -0.323880E-12
 130   0.190163E+01   0.111829E+00   0.309850E+01   0.116502E+01   0.166492E+02   0.142691E-12
 131   0.189021E+01  -0.111404E+00   0.309776E+01  -0.116023E+01   0.166364E+02  -0.138070E-12
 132   0.187891E+01   0.110983E+00   0.309702E+01   0.115550E+01   0.166237E+02  -0.100545E-12
 133   0.186771E+01  -0.110567E+00   0.309629E+01  -0.115083E+01   0.166112E+02  -0.118419E-12
 134   0.185662E+01   0.110155E+00   0.309558E+01   0.114621E+01   0.165989E+02   0.301176E-12
 135   0.184563E+01  -0.109748E+00   0.309487E+01  -0.114165E+01   0.165867E+02  -0.179440E-12
 136   0.183473E+01   0.109346E+00   0.309418E+01   0.113714E+01   0.165748E+02  -0.120737E-13
 137   0.182392E+01  -0.108948E+00   0.309349E+01  -0.113269E+01   0.165631E+02   0.892064E-13
 138   0.181320E+01   0.108554E+00   0.309282E+01   0.112828E+01   0.165515E+02   0.871109E-13
 139   0.180256E+01  -0.108164E+00   0.309215E+01  -0.112393E+01   0.165401E+02  -0.380945E-13
 140   0.179199E+01   0.107779E+00   0.309150E+01   0.111962E+01   0.165288E+02  -0.213232E-12
 141   0.178150E+01  -0.107398E+00   0.309085E+01  -0.111537E+01   0.165177E+02   0.254699E-12
 142   0.177107E+01   0.107021E+00   0.309021E+01   0.111116E+01   0.165068E+02  -0.211081E-12
 143   0.176071E+01  -0.106647E+00   0.308958E+01  -0.110700E+01   0.164960E+02   0.370148E-12
 144   0.175041E+01   0.106278E+00   0.308896E+01   0.110289E+01   0.164854E+02  -0.306144E-13
 145   0.174016E+01  -0.105912E+00   0.308835E+01  -0.109882E+01   0.164750E+02   0.108566E-12
 146   0.172997E+01   0.105550E+00   0.308775E+01   0.109479E+01   0.164646E+02   0.130451E-14
 147   0.171984E+01  -0.105192E+00   0.308716E+01  -0.109081E+01   0.164545E+02  -0.384276E-13
 148   0.170975E+01   0.104838E+00   0.308657E+01   0.108688E+01   0.164444E+02  -0.214453E-12
 149   0.169970E+01  -0.104487E+00   0.308599E+01  -0.108298E+01   0.164345E+02   0.984768E-13
 150   0.168970E+01   0.104139E+00   0.308542E+01   0.107913E+01   0.164248E+02  -0.115144E-12
 151   0.167974E+01  -0.103795E+00   0.308485E+01  -0.107531E+01   0.164151E+02  -0.696498E-12
 152   0.166982E+01   0.103454E+00   0.308430E+01   0.107154E+01   0.164056E+02  -0.258238E-12
 153   0.165993E+01  -0.103117E+00   0.308375E+01  -0.106781E+01   0.163963E+02  -0.753148E-13
 154   0.165007E+01   0.102783E+00   0.308321E+01   0.106411E+01   0.163870E+02  -0.182451E-12
 155   0.164025E+01  -0.102452E+00   0.308267E+01  -0.106045E+01   0.163779E+02   0.767719E-13
 156   0.163046E+01   0.102124E+00   0.308214E+01   0.105683E+01   0.163689E+02  -0.622905E-12
 157   0.162070E+01  -0.101800E+00   0.308162E+01  -0.105325E+01   0.163600E+02  -0.349262E-12
 158   0.161096E+01   0.101478E+00   0.308111E+01   0.104970E+01   0.163512E+02   0.627415E-13
 159   0.160125E+01  -0.101160E+00   0.308060E+01  -0.104619E+01   0.163425E+02   0.158207E-14
 160   0.159156E+01   0.100845E+00   0.308010E+01   0.104271E+01   0.163340E+02   0.800388E-12
 161   0.158189E+01  -0.100532E+00   0.307960E+01  -0.103927E+01   0.163255E+02  -0.298671E-12
 162   0.157224E+01   0.100222E+00   0.307911E+01   0.103586E+01   0.163172E+02   0.689913E-12
 163   0.156262E+01  -0.999156E-01   0.307863E+01  -0.103248E+01   0.163090E+02   0.893799E-13
 164   0.155301E+01   0.996116E-01   0.307815E+01   0.102914E+01   0.163008E+02   0.681198E-12
 165   0.154341E+01  -0.993103E-01   0.307768E+01  -0.102583E+01   0.162928E+02  -0.871317E-13
 166   0.153384E+01   0.990118E-01   0.307721E+01   0.102255E+01   0.162848E+02   0.334455E-13
 167   0.152427E+01  -0.987159E-01   0.307675E+01  -0.101930E+01   0.162770E+02   0.542441E-12
 168   0.151472E+01   0.984227E-01   0.307630E+01   0.101608E+01   0.162693E+02   0.335322E-12
 169   0.150518E+01  -0.981321E-01   0.307585E+01  -0.101290E+01   0.162616E+02   0.347555E-12
 170   0.149566E+01   0.978440E-01   0.307540E+01   0.100974E+01   0.162541E+02   0.137612E-12
 171   0.148614E+01  -0.975585E-01   0.307496E+01  -0.100661E+01   0.162466E+02   0.433438E-12
 172   0.147663E+01   0.972754E-01   0.307453E+01   0.100351E+01   0.162392E+02  -0.326156E-12
 173   0.146713E+01  -0.969948E-01   0.307410E+01  -0.100044E+01   0.162319E+02  -0.469756E-12
 174   0.145763E+01   0.967166E-01   0.307367E+01   0.997394E+00   0.162247E+02   0.370919E-12
 175   0.144815E+01  -0.964408E-01   0.307325E+01  -0.994377E+00   0.162176E+02   0.228755E-12
 176   0.143867E+01   0.961673E-01   0.307284E+01   0.991388E+00   0.162105E+02   0.153849E-12
 177   0.142919E+01  -0.958962E-01   0.307243E+01  -0.988426E+00   0.162036E+02  -0.594629E-12
 178   0.141972E+01   0.956273E-01   0.307202E+01   0.985490E+00   0.161967E+02   0.239940E-12
 179   0.141025E+01  -0.953607E-01   0.307162E+01  -0.982580E+00   0.161899E+02  -0.214710E-12
 180   0.140078E+01   0.950962E-01   0.307122E+01   0.979696E+00   0.161832E+02   0.476300E-12
 181   0.139132E+01  -0.948340E-01   0.307083E+01  -0.976836E+00   0.161765E+02  -0.808173E-13
 182   0.138186E+01   0.945739E-01   0.307044E+01   0.974002E+00   0.161699E+02   0.284460E-12
 183   0.137239E+01  -0.943160E-01   0.307006E+01  -0.971192E+00   0.161634E+02   0.263067E-12
 184   0.136293E+01   0.940602E-01   0.306968E+01   0.968406E+00   0.161570E+02  -0.297255E-12
 185   0.135347E+01  -0.938064E-01   0.306930E+01  -0.965644E+00   0.161506E+02   0.439912E-12
 186   0.134401E+01   0.935547E-01   0.306893E+01   0.962905E+00   0.161443E+02   0.111869E-12
 187   0.133455E+01  -0.933049E-01   0.306857E+01  -0.960189E+00   0.161381E+02  -0.388002E-12
 188   0.132509E+01   0.930572E-01   0.306820E+01   0.957496E+00   0.161320E+02  -0.446691E-12
 189   0.131562E+01  -0.928114E-01   0.306784E+01  -0.954826E+00   0.161259E+02   0.555334E-12
 190   0.130615E+01   0.925676E-01   0.306749E+01   0.952178E+00   0.161199E+02  -0.298851E-12
 191   0.129668E+01  -0.923257E-01   0.306713E+01  -0.949551E+00   0.161139E+02   0.530825E-13
 192   0.128720E+01   0.920857E-01   0.306678E+01   0.946946E+00   0.161080E+02   0.719050E-12
 193   0.127773E+01  -0.918475E-01   0.306644E+01  -0.944363E+00   0.161022E+02   0.899281E-14
 194   0.126824E+01   0.916112E-01   0.306610E+01   0.941800E+00   0.160964E+02   0.864329E-12
 195   0.125876E+01  -0.913766E-01   0.306576E+01  -0.939258E+00   0.160907E+02  -0.634354E-13
 196   0.124927E+01   0.911439E-01   0.306543E+01   0.936736E+00   0.160850E+02   0.564590E-12
 197   0.123977E+01  -0.909130E-01   0.306509E+01  -0.934235E+00   0.160794E+02  -0.861380E-12
 198   0.123027E+01   0.906838E-01   0.306477E+01   0.931754E+00   0.160739E+02  -0.101798E-11
 199   0.122076E+01  -0.904563E-01   0.306444E+01  -0.929292E+00   0.160684E+02  -0.179093E-12
 200   0.121125E+01   0.902305E-01   0.306412E+01   0.926849E+00   0.160630E+02   0.217736E-12


==> results/case4/A_2_0_3to200_0_15000/old_l_200/moments_new.dat <==
   3   0.835670E+03  -0.484953E+00   0.583673E+01  -0.982503E+01   0.897085E+02   0.392523E-16
   4   0.463496E+03   0.498843E+00   0.545083E+01   0.974520E+01   0.785172E+02   0.117757E-15
   5   0.289579E+03  -0.482805E+00   0.511189E+01  -0.892252E+01   0.680312E+02  -0.785046E-16
   6   0.196339E+03   0.460559E+00   0.484016E+01   0.806637E+01   0.596498E+02  -0.785046E-16
   7   0.141742E+03  -0.438271E+00   0.462411E+01  -0.731863E+01   0.531581E+02  -0.196262E-15
   8   0.107116E+03   0.417620E+00   0.445046E+01   0.669097E+01   0.481091E+02  -0.392523E-15
   9   0.840662E+02  -0.398950E+00   0.430878E+01  -0.616688E+01   0.441250E+02   0.392523E-15
  10   0.678771E+02   0.382185E+00   0.419140E+01   0.572676E+01   0.409279E+02   0.667289E-15
  11   0.562308E+02  -0.367129E+00   0.409280E+01  -0.535370E+01   0.383201E+02  -0.902803E-15
  12   0.475633E+02   0.353567E+00   0.400892E+01   0.503428E+01   0.361607E+02   0.137383E-15
  13   0.408721E+02  -0.341299E+00   0.393677E+01  -0.475807E+01   0.343483E+02   0.174673E-14
  14   0.355919E+02   0.330152E+00   0.387409E+01   0.451699E+01   0.328086E+02   0.510280E-15
  15   0.313568E+02  -0.319979E+00   0.381917E+01  -0.430479E+01   0.314864E+02   0.215888E-15
  16   0.279106E+02   0.310653E+00   0.377066E+01   0.411655E+01   0.303401E+02  -0.392523E-16
  17   0.250681E+02  -0.302069E+00   0.372751E+01  -0.394840E+01   0.293377E+02  -0.115794E-14
  18   0.226937E+02   0.294137E+00   0.368890E+01   0.379723E+01   0.284545E+02   0.502430E-14
  19   0.206873E+02  -0.286782E+00   0.365415E+01  -0.366053E+01   0.276708E+02  -0.255140E-14
  20   0.189734E+02   0.279939E+00   0.362271E+01   0.353627E+01   0.269711E+02   0.243364E-14
  21   0.174948E+02  -0.273553E+00   0.359413E+01  -0.342278E+01   0.263428E+02  -0.153084E-14
  22   0.162091E+02   0.267576E+00   0.356805E+01   0.331867E+01   0.257757E+02   0.235514E-15
  23   0.150832E+02  -0.261968E+00   0.354414E+01  -0.322278E+01   0.252616E+02  -0.130514E-13
  24   0.140907E+02   0.256692E+00   0.352216E+01   0.313413E+01   0.247933E+02  -0.137383E-15
  25   0.132105E+02  -0.251718E+00   0.350188E+01  -0.305190E+01   0.243651E+02  -0.427850E-14
  26   0.124253E+02   0.247019E+00   0.348310E+01   0.297538E+01   0.239722E+02  -0.529906E-14
  27   0.117212E+02  -0.242570E+00   0.346568E+01  -0.290397E+01   0.236104E+02  -0.588785E-14
  28   0.110864E+02   0.238350E+00   0.344946E+01   0.283715E+01   0.232762E+02  -0.588785E-16
  29   0.105115E+02  -0.234340E+00   0.343433E+01  -0.277446E+01   0.229667E+02   0.751682E-14
  30   0.998837E+01   0.230525E+00   0.342019E+01   0.271552E+01   0.226791E+02   0.219813E-14
  31   0.951035E+01  -0.226888E+00   0.340693E+01  -0.265998E+01   0.224114E+02  -0.113047E-13
  32   0.907224E+01   0.223416E+00   0.339448E+01   0.260753E+01   0.221614E+02  -0.504392E-14
  33   0.866963E+01  -0.220098E+00   0.338277E+01  -0.255791E+01   0.219276E+02  -0.904766E-14
  34   0.829874E+01   0.216922E+00   0.337173E+01   0.251088E+01   0.217084E+02   0.730093E-14
  35   0.795627E+01  -0.213879E+00   0.336131E+01  -0.246624E+01   0.215025E+02  -0.137776E-13
  36   0.763936E+01   0.210959E+00   0.335146E+01   0.242378E+01   0.213087E+02  -0.971495E-14
  37   0.734552E+01  -0.208155E+00   0.334213E+01  -0.238336E+01   0.211261E+02   0.105785E-13
  38   0.707254E+01   0.205459E+00   0.333328E+01   0.234480E+01   0.209536E+02  -0.777196E-14
  39   0.681849E+01  -0.202865E+00   0.332487E+01  -0.230798E+01   0.207905E+02  -0.172906E-13
  40   0.658167E+01   0.200366E+00   0.331688E+01   0.227278E+01   0.206360E+02  -0.122663E-14
  41   0.636054E+01  -0.197957E+00   0.330927E+01  -0.223907E+01   0.204895E+02  -0.240126E-13
  42   0.615370E+01   0.195632E+00   0.330202E+01   0.220677E+01   0.203503E+02  -0.183505E-14
  43   0.595992E+01  -0.193387E+00   0.329510E+01  -0.217578E+01   0.202180E+02  -0.108827E-13
  44   0.577807E+01   0.191217E+00   0.328849E+01   0.214602E+01   0.200921E+02  -0.105981E-14
  45   0.560716E+01  -0.189118E+00   0.328217E+01  -0.211740E+01   0.199720E+02  -0.691822E-14
  46   0.544628E+01   0.187086E+00   0.327611E+01   0.208986E+01   0.198574E+02   0.107355E-13
  47   0.529465E+01  -0.185119E+00   0.327032E+01  -0.206334E+01   0.197479E+02  -0.353271E-15
  48   0.515154E+01   0.183211E+00   0.326476E+01   0.203777E+01   0.196433E+02   0.192827E-13
  49   0.501629E+01  -0.181362E+00   0.325942E+01  -0.201310E+01   0.195431E+02   0.108631E-13
  50   0.488831E+01   0.179567E+00   0.325430E+01   0.198928E+01   0.194471E+02  -0.261813E-13
  51   0.476707E+01  -0.177824E+00   0.324937E+01  -0.196626E+01   0.193551E+02  -0.224719E-14
  52   0.465208E+01   0.176131E+00   0.324463E+01   0.194400E+01   0.192668E+02  -0.421668E-13
  53   0.454291E+01  -0.174485E+00   0.324007E+01  -0.192246E+01   0.191820E+02  -0.433738E-14
  54   0.443913E+01   0.172884E+00   0.323567E+01   0.190161E+01   0.191005E+02   0.209019E-13
  55   0.434040E+01  -0.171326E+00   0.323143E+01  -0.188140E+01   0.190221E+02  -0.126883E-13
  56   0.424636E+01   0.169810E+00   0.322735E+01   0.186180E+01   0.189466E+02  -0.707523E-14
  57   0.415670E+01  -0.168333E+00   0.322340E+01  -0.184280E+01   0.188739E+02   0.203818E-13
  58   0.407116E+01   0.166894E+00   0.321959E+01   0.182435E+01   0.188038E+02  -0.450813E-13
  59   0.398945E+01  -0.165491E+00   0.321590E+01  -0.180643E+01   0.187361E+02  -0.113145E-13
  60   0.391135E+01   0.164123E+00   0.321234E+01   0.178901E+01   0.186709E+02  -0.149159E-14
  61   0.383664E+01  -0.162788E+00   0.320889E+01  -0.177208E+01   0.186078E+02  -0.683579E-13
  62   0.376511E+01   0.161485E+00   0.320556E+01   0.175562E+01   0.185469E+02   0.356313E-13
  63   0.369658E+01  -0.160212E+00   0.320232E+01  -0.173959E+01   0.184880E+02   0.265051E-13
  64   0.363089E+01   0.158970E+00   0.319919E+01   0.172399E+01   0.184311E+02   0.468476E-13
  65   0.356788E+01  -0.157755E+00   0.319616E+01  -0.170879E+01   0.183759E+02  -0.144547E-13
  66   0.350740E+01   0.156569E+00   0.319321E+01   0.169398E+01   0.183225E+02  -0.308229E-13
  67   0.344932E+01  -0.155408E+00   0.319035E+01  -0.167954E+01   0.182707E+02   0.408911E-13
  68   0.339351E+01   0.154273E+00   0.318758E+01   0.166545E+01   0.182205E+02   0.125019E-13
  69   0.333985E+01  -0.153162E+00   0.318488E+01  -0.165171E+01   0.181719E+02   0.130514E-14
  70   0.328824E+01   0.152075E+00   0.318226E+01   0.163830E+01   0.181247E+02   0.132869E-13
  71   0.323857E+01  -0.151010E+00   0.317971E+01  -0.162521E+01   0.180788E+02   0.642757E-14
  72   0.319074E+01   0.149968E+00   0.317724E+01   0.161241E+01   0.180343E+02   0.191453E-13
  73   0.314468E+01  -0.148947E+00   0.317483E+01  -0.159991E+01   0.179911E+02   0.226093E-13
  74   0.310029E+01   0.147946E+00   0.317249E+01   0.158770E+01   0.179490E+02  -0.781219E-13
  75   0.305750E+01  -0.146966E+00   0.317020E+01  -0.157575E+01   0.179081E+02  -0.107846E-13
  76   0.301624E+01   0.146004E+00   0.316798E+01   0.156407E+01   0.178684E+02   0.736766E-13
  77   0.297644E+01  -0.145061E+00   0.316582E+01  -0.155263E+01   0.178297E+02  -0.224916E-13
  78   0.293804E+01   0.144137E+00   0.316371E+01   0.154145E+01   0.177920E+02   0.222757E-14
  79   0.290097E+01  -0.143229E+00   0.316165E+01  -0.153049E+01   0.177553E+02   0.306659E-13
  80   0.286517E+01   0.142339E+00   0.315964E+01   0.151977E+01   0.177196E+02  -0.530691E-13
  81   0.283060E+01  -0.141464E+00   0.315769E+01  -0.150926E+01   0.176848E+02   0.132781E-12
  82   0.279719E+01   0.140606E+00   0.315578E+01   0.149896E+01   0.176509E+02   0.905158E-13
  83   0.276488E+01  -0.139763E+00   0.315391E+01  -0.148887E+01   0.176178E+02   0.241794E-13
  84   0.273361E+01   0.138936E+00   0.315209E+01   0.147898E+01   0.175855E+02  -0.980523E-13
  85   0.270334E+01  -0.138122E+00   0.315031E+01  -0.146928E+01   0.175540E+02  -0.428635E-13
  86   0.267401E+01   0.137323E+00   0.314858E+01   0.145977E+01   0.175233E+02   0.114911E-13
  87   0.264558E+01  -0.136537E+00   0.314688E+01  -0.145044E+01   0.174932E+02  -0.518916E-13
  88   0.261800E+01   0.135765E+00   0.314522E+01   0.144128E+01   0.174639E+02  -0.986214E-14
  89   0.259124E+01  -0.135006E+00   0.314360E+01  -0.143229E+01   0.174353E+02   0.460233E-14
  90   0.256525E+01   0.134259E+00   0.314202E+01   0.142347E+01   0.174073E+02  -0.387617E-14
  91   0.254000E+01  -0.133525E+00   0.314046E+01  -0.141480E+01   0.173800E+02   0.668369E-13
  92   0.251546E+01   0.132802E+00   0.313895E+01   0.140629E+01   0.173533E+02   0.716747E-13
  93   0.249160E+01  -0.132091E+00   0.313746E+01  -0.139793E+01   0.173272E+02  -0.221677E-13
  94   0.246838E+01   0.131391E+00   0.313601E+01   0.138971E+01   0.173016E+02   0.213955E-12
  95   0.244578E+01  -0.130703E+00   0.313459E+01  -0.138164E+01   0.172766E+02  -0.523037E-13
  96   0.242378E+01   0.130025E+00   0.313319E+01   0.137371E+01   0.172521E+02  -0.982387E-13
  97   0.240234E+01  -0.129357E+00   0.313183E+01  -0.136590E+01   0.172282E+02   0.285462E-13
  98   0.238145E+01   0.128700E+00   0.313049E+01   0.135823E+01   0.172047E+02   0.907710E-14
  99   0.236108E+01  -0.128052E+00   0.312918E+01  -0.135069E+01   0.171818E+02  -0.333350E-13
 100   0.234121E+01   0.127414E+00   0.312789E+01   0.134327E+01   0.171593E+02  -0.309897E-13
 101   0.232183E+01  -0.126786E+00   0.312663E+01  -0.133597E+01   0.171373E+02  -0.346598E-13
 102   0.230291E+01   0.126167E+00   0.312540E+01   0.132878E+01   0.171157E+02  -0.950593E-13
 103   0.228443E+01  -0.125557E+00   0.312419E+01  -0.132171E+01   0.170946E+02  -0.176155E-12
 104   0.226638E+01   0.124955E+00   0.312300E+01   0.131475E+01   0.170738E+02   0.446495E-14
 105   0.224874E+01  -0.124362E+00   0.312184E+01  -0.130790E+01   0.170535E+02  -0.585644E-13
 106   0.223150E+01   0.123778E+00   0.312069E+01   0.130115E+01   0.170336E+02  -0.105618E-12
 107   0.221463E+01  -0.123201E+00   0.311957E+01  -0.129450E+01   0.170140E+02   0.101909E-12
 108   0.219814E+01   0.122633E+00   0.311847E+01   0.128796E+01   0.169948E+02   0.621855E-13
 109   0.218199E+01  -0.122072E+00   0.311739E+01  -0.128151E+01   0.169760E+02  -0.215368E-12
 110   0.216618E+01   0.121519E+00   0.311633E+01   0.127516E+01   0.169575E+02  -0.349346E-14
 111   0.215070E+01  -0.120974E+00   0.311528E+01  -0.126890E+01   0.169394E+02   0.514402E-13
 112   0.213553E+01   0.120436E+00   0.311426E+01   0.126273E+01   0.169216E+02  -0.347187E-13
 113   0.212066E+01  -0.119904E+00   0.311325E+01  -0.125665E+01   0.169042E+02   0.389089E-13
 114   0.210607E+01   0.119380E+00   0.311226E+01   0.125065E+01   0.168870E+02  -0.174810E-12
 115   0.209174E+01  -0.118863E+00   0.311129E+01  -0.124474E+01   0.168702E+02  -0.912027E-13
 116   0.207767E+01   0.118352E+00   0.311034E+01   0.123892E+01   0.168536E+02   0.198911E-13
 117   0.206385E+01  -0.117848E+00   0.310940E+01  -0.123317E+01   0.168373E+02  -0.415388E-13
 118   0.205025E+01   0.117350E+00   0.310848E+01   0.122750E+01   0.168214E+02  -0.479860E-14
 119   0.203688E+01  -0.116859E+00   0.310757E+01  -0.122191E+01   0.168057E+02  -0.670233E-13
 120   0.202372E+01   0.116373E+00   0.310668E+01   0.121639E+01   0.167902E+02   0.549532E-13
 121   0.201075E+01  -0.115894E+00   0.310580E+01  -0.121095E+01   0.167751E+02  -0.618715E-13
 122   0.199798E+01   0.115420E+00   0.310494E+01   0.120558E+01   0.167601E+02   0.128149E-12
 123   0.198539E+01  -0.114952E+00   0.310409E+01  -0.120028E+01   0.167455E+02  -0.187842E-12
 124   0.197297E+01   0.114490E+00   0.310325E+01   0.119505E+01   0.167310E+02  -0.462490E-13
 125   0.196071E+01  -0.114033E+00   0.310243E+01  -0.118988E+01   0.167168E+02  -0.370542E-13
 126   0.194861E+01   0.113582E+00   0.310162E+01   0.118478E+01   0.167029E+02  -0.606154E-13
 127   0.193666E+01  -0.113136E+00   0.310082E+01  -0.117975E+01   0.166892E+02   0.135852E-12
 128   0.192485E+01   0.112696E+00   0.310004E+01   0.117478E+01   0.166756E+02   0.145234E-13
 129   0.191318E+01  -0.112260E+00   0.309927E+01  -0.116987E+01   0.166623E+02  -0.130543E-12
 130   0.190163E+01   0.111829E+00   0.309850E+01   0.116502E+01   0.166492E+02  -0.160660E-12
 131   0.189021E+01  -0.111404E+00   0.309776E+01  -0.116023E+01   0.166364E+02   0.306757E-13
 132   0.187891E+01   0.110983E+00   0.309702E+01   0.115550E+01   0.166237E+02   0.173387E-12
 133   0.186771E+01  -0.110567E+00   0.309629E+01  -0.115083E+01   0.166112E+02   0.664149E-13
 134   0.185662E+01   0.110155E+00   0.309558E+01   0.114621E+01   0.165989E+02   0.103440E-12
 135   0.184563E+01  -0.109748E+00   0.309487E+01  -0.114165E+01   0.165867E+02  -0.528434E-13
 136   0.183473E+01   0.109346E+00   0.309418E+01   0.113714E+01   0.165748E+02   0.275188E-12
 137   0.182392E+01  -0.108948E+00   0.309349E+01  -0.113269E+01   0.165631E+02   0.915658E-13
 138   0.181320E+01   0.108554E+00   0.309282E+01   0.112828E+01   0.165515E+02  -0.425593E-13
 139   0.180256E+01  -0.108164E+00   0.309215E+01  -0.112393E+01   0.165401E+02  -0.449930E-13
 140   0.179199E+01   0.107779E+00   0.309150E+01   0.111962E+01   0.165288E+02   0.668271E-14
 141   0.178150E+01  -0.107398E+00   0.309085E+01  -0.111537E+01   0.165177E+02   0.134665E-12
 142   0.177107E+01   0.107021E+00   0.309021E+01   0.111116E+01   0.165068E+02  -0.145626E-12
 143   0.176071E+01  -0.106647E+00   0.308958E+01  -0.110700E+01   0.164960E+02   0.668172E-13
 144   0.175041E+01   0.106278E+00   0.308896E+01   0.110289E+01   0.164854E+02  -0.110966E-12
 145   0.174016E+01  -0.105912E+00   0.308835E+01  -0.109882E+01   0.164750E+02  -0.192395E-12
 146   0.172997E+01   0.105550E+00   0.308775E+01   0.109479E+01   0.164646E+02   0.231402E-12
 147   0.171984E+01  -0.105192E+00   0.308716E+01  -0.109081E+01   0.164545E+02   0.235808E-13
 148   0.170975E+01   0.104838E+00   0.308657E+01   0.108688E+01   0.164444E+02   0.596537E-13
 149   0.169970E+01  -0.104487E+00   0.308599E+01  -0.108298E+01   0.164345E+02   0.169256E-12
 150   0.168970E+01   0.104139E+00   0.308542E+01   0.107913E+01   0.164248E+02   0.690350E-13
 151   0.167974E+01  -0.103795E+00   0.308485E+01  -0.107531E+01   0.164151E+02  -0.562309E-12
 152   0.166982E+01   0.103454E+00   0.308430E+01   0.107154E+01   0.164056E+02  -0.121309E-12
 153   0.165993E+01  -0.103117E+00   0.308375E+01  -0.106781E+01   0.163963E+02  -0.218439E-12
 154   0.165007E+01   0.102783E+00   0.308321E+01   0.106411E+01   0.163870E+02  -0.141406E-12
 155   0.164025E+01  -0.102452E+00   0.308267E+01  -0.106045E+01   0.163779E+02   0.905747E-13
 156   0.163046E+01   0.102124E+00   0.308214E+01   0.105683E+01   0.163689E+02  -0.134410E-12
 157   0.162070E+01  -0.101800E+00   0.308162E+01  -0.105325E+01   0.163600E+02  -0.269977E-12
 158   0.161096E+01   0.101478E+00   0.308111E+01   0.104970E+01   0.163512E+02   0.245337E-12
 159   0.160125E+01  -0.101160E+00   0.308060E+01  -0.104619E+01   0.163425E+02   0.165841E-13
 160   0.159156E+01   0.100845E+00   0.308010E+01   0.104271E+01   0.163340E+02   0.105010E-12
 161   0.158189E+01  -0.100532E+00   0.307960E+01  -0.103927E+01   0.163255E+02   0.157588E-12
 162   0.157224E+01   0.100222E+00   0.307911E+01   0.103586E+01   0.163172E+02  -0.105913E-12
 163   0.156262E+01  -0.999156E-01   0.307863E+01  -0.103248E+01   0.163090E+02  -0.182131E-13
 164   0.155301E+01   0.996116E-01   0.307815E+01   0.102914E+01   0.163008E+02   0.294034E-12
 165   0.154341E+01  -0.993103E-01   0.307768E+01  -0.102583E+01   0.162928E+02  -0.176586E-12
 166   0.153384E+01   0.990118E-01   0.307721E+01   0.102255E+01   0.162848E+02   0.370591E-13
 167   0.152427E+01  -0.987159E-01   0.307675E+01  -0.101930E+01   0.162770E+02  -0.718808E-14
 168   0.151472E+01   0.984227E-01   0.307630E+01   0.101608E+01   0.162693E+02   0.213302E-12
 169   0.150518E+01  -0.981321E-01   0.307585E+01  -0.101290E+01   0.162616E+02   0.175414E-12
 170   0.149566E+01   0.978440E-01   0.307540E+01   0.100974E+01   0.162541E+02   0.227119E-12
 171   0.148614E+01  -0.975585E-01   0.307496E+01  -0.100661E+01   0.162466E+02   0.153084E-13
 172   0.147663E+01   0.972754E-01   0.307453E+01   0.100351E+01   0.162392E+02   0.691773E-13
 173   0.146713E+01  -0.969948E-01   0.307410E+01  -0.100044E+01   0.162319E+02   0.258560E-12
 174   0.145763E+01   0.967166E-01   0.307367E+01   0.997394E+00   0.162247E+02   0.312399E-12
 175   0.144815E+01  -0.964408E-01   0.307325E+01  -0.994377E+00   0.162176E+02  -0.811394E-13
 176   0.143867E+01   0.961673E-01   0.307284E+01   0.991388E+00   0.162105E+02   0.167622E-12
 177   0.142919E+01  -0.958962E-01   0.307243E+01  -0.988426E+00   0.162036E+02   0.385826E-12
 178   0.141972E+01   0.956273E-01   0.307202E+01   0.985490E+00   0.161967E+02   0.830922E-13
 179   0.141025E+01  -0.953607E-01   0.307162E+01  -0.982580E+00   0.161899E+02  -0.157706E-12
 180   0.140078E+01   0.950962E-01   0.307122E+01   0.979696E+00   0.161832E+02   0.212012E-12
 181   0.139132E+01  -0.948340E-01   0.307083E+01  -0.976836E+00   0.161765E+02   0.228458E-12
 182   0.138186E+01   0.945739E-01   0.307044E+01   0.974002E+00   0.161699E+02   0.404122E-12
 183   0.137239E+01  -0.943160E-01   0.307006E+01  -0.971192E+00   0.161634E+02   0.410044E-12
 184   0.136293E+01   0.940602E-01   0.306968E+01   0.968406E+00   0.161570E+02  -0.226422E-12
 185   0.135347E+01  -0.938064E-01   0.306930E+01  -0.965644E+00   0.161506E+02   0.506021E-12
 186   0.134401E+01   0.935547E-01   0.306893E+01   0.962905E+00   0.161443E+02   0.200830E-12
 187   0.133455E+01  -0.933049E-01   0.306857E+01  -0.960189E+00   0.161381E+02  -0.490261E-13
 188   0.132509E+01   0.930572E-01   0.306820E+01   0.957496E+00   0.161320E+02   0.591729E-13
 189   0.131562E+01  -0.928114E-01   0.306784E+01  -0.954826E+00   0.161259E+02   0.545720E-12
 190   0.130615E+01   0.925676E-01   0.306749E+01   0.952178E+00   0.161199E+02   0.132226E-12
 191   0.129668E+01  -0.923257E-01   0.306713E+01  -0.949551E+00   0.161139E+02   0.250592E-12
 192   0.128720E+01   0.920857E-01   0.306678E+01   0.946946E+00   0.161080E+02  -0.153280E-12
 193   0.127773E+01  -0.918475E-01   0.306644E+01  -0.944363E+00   0.161022E+02  -0.141264E-12
 194   0.126824E+01   0.916112E-01   0.306610E+01   0.941800E+00   0.160964E+02   0.705649E-12
 195   0.125876E+01  -0.913766E-01   0.306576E+01  -0.939258E+00   0.160907E+02   0.133340E-12
 196   0.124927E+01   0.911439E-01   0.306543E+01   0.936736E+00   0.160850E+02   0.430451E-13
 197   0.123977E+01  -0.909130E-01   0.306509E+01  -0.934235E+00   0.160794E+02  -0.671254E-12
 198   0.123027E+01   0.906838E-01   0.306477E+01   0.931754E+00   0.160739E+02  -0.423640E-12
 199   0.122076E+01  -0.904563E-01   0.306444E+01  -0.929292E+00   0.160684E+02  -0.201315E-13
 200   0.121125E+01   0.902305E-01   0.306412E+01   0.926849E+00   0.160630E+02   0.194790E-14


==> results/case4/A_2_0_3to200_0_15000/old_l_200/odd_3_5.dat <==
  3. -0.399892002 -6.84435987
  5. -0.498142004 -9.25162983
  7. -0.436524987 -7.13675022
  9. -0.406466007 -5.57936001
  11. -0.409857988 -6.61192989
  13. -0.31476599 -4.49829006
  15. -0.366420001 -5.83761978
  17. -0.354591012 -5.05490017
  19. -0.289283991 -3.67912006
  21. -0.249183998 -2.41433001
  23. -0.249497995 -3.40078998
  25. -0.255730987 -2.94694996
  27. -0.227244005 -2.46457005
  29. -0.243415996 -3.11560011
  31. -0.22202 -2.89221001
  33. -0.180245996 -2.17406988
  35. -0.167409003 -1.71118999
  37. -0.217535004 -2.19411993
  39. -0.226622999 -2.37199998
  41. -0.224794 -2.79405999
  43. -0.191080004 -2.07581997
  45. -0.172339007 -1.81431997
  47. -0.205409005 -2.16169
  49. -0.202015996 -2.59986997
  51. -0.178203002 -1.89115
  53. -0.173433006 -1.79639006
  55. -0.164515004 -1.84382999
  57. -0.186938003 -2.15182996
  59. -0.196043998 -2.2256
  61. -0.145978004 -1.32729995
  63. -0.188405007 -2.41627002
  65. -0.153658003 -1.44402003
  67. -0.159294993 -1.72335994
  69. -0.179723993 -1.93216002
  71. -0.103051998 -0.911796987
  73. -0.167447999 -1.79888999
  75. -0.166514993 -1.70913994
  77. -0.0831390992 -0.783106029
  79. -0.163280994 -1.80667996
  81. -0.183523998 -2.15306997
  83. -0.152105004 -1.40892994
  85. -0.159863994 -1.76046002
  87. -0.138421997 -1.36544001
  89. -0.157772005 -1.84827995
  91. -0.118827999 -1.26268005
  93. -0.107398003 -1.16287994
  95. -0.149046004 -1.62687004
  97. -0.119185999 -1.47051001
  99. -0.113775 -1.10446
  101. -0.115993999 -1.20437002
  103. -0.143929005 -1.59973001
  105. -0.106499001 -0.963542998
  107. -0.146229997 -1.56894004
  109. -0.113052003 -1.43833995
  111. -0.109265998 -1.49650002
  113. -0.106748 -0.898804009
  115. -0.165873006 -1.69550002
  117. -0.0949145034 -0.991181016
  119. -0.116478004 -1.23324001
  121. -0.114671998 -1.29234004
  123. -0.123833001 -1.25724995
  125. -0.133256003 -1.44143999
  127. -0.0947865993 -1.27858996
  129. -0.112585001 -1.26780999
  131. -0.113133997 -1.24395001
  133. -0.0729959011 -0.637804985
  135. -0.148837 -1.51303005
  137. -0.0912894011 -0.793492019
  139. -0.108337 -1.14587998
  141. -0.0979894027 -1.01557004
  143. -0.112871997 -1.22224998
  145. -0.116400003 -1.22889996
  147. -0.0946799964 -0.971939027
  149. -0.0641622022 -0.698441982
  151. -0.0950056016 -0.994745016
  153. -0.107854001 -1.02373004
  155. -0.0947522968 -1.06145
  157. -0.102537997 -1.17961001
  159. -0.105608001 -1.00974
  161. -0.0975034982 -1.19598997
  163. -0.101891004 -1.02780998
  165. -0.0612558983 -0.648907006
  167. -0.0963945985 -0.935889006
  169. -0.110992 -1.14804995
  171. -0.0720561966 -0.762556016
  173. -0.116034999 -1.19336998
  175. -0.127593994 -1.23342001
  177. -0.0640935972 -0.417874008
  179. -0.119689003 -1.12939
  181. -0.0848477036 -0.825697005
  183. -0.141190007 -1.40616
  185. -0.102162004 -0.945210993
  187. -0.0822708979 -0.692398012
  189. -0.109265 -1.15177
  191. -0.072443001 -0.685952008
  193. -0.116575003 -1.18798006
  195. -0.110146999 -1.21121001
  197. -0.0910585001 -0.943265021
  199. -0.093211703 -0.970122993


==> results/case4/A_2_0_3to200_0_15000/old_l_200/real_ALMl1l2.dat <==
   3   3  -0.535069E+01   0.817724E+03  -0.399892E+00   0.535724E+01  -0.684436E+01   0.616277E+02  -0.139122E+03   0.105440E+04
   4   4   0.264689E+01   0.465779E+03   0.499320E+00   0.536520E+01   0.880185E+01   0.684875E+02   0.195382E+03   0.138497E+04
   5   5  -0.116674E+01   0.289615E+03  -0.498142E+00   0.508923E+01  -0.925163E+01   0.653680E+02  -0.235578E+03   0.151201E+04
   6   6  -0.951760E+00   0.196762E+03   0.380742E+00   0.490848E+01   0.724100E+01   0.654913E+02   0.217922E+03   0.173582E+04
   7   7  -0.279610E+00   0.141997E+03  -0.436525E+00   0.454689E+01  -0.713675E+01   0.506622E+02  -0.153753E+03   0.979105E+03
   8   8   0.892923E+00   0.106742E+03   0.388473E+00   0.433308E+01   0.628089E+01   0.436618E+02   0.127464E+03   0.755248E+03
   9   9   0.100387E+01   0.830979E+02  -0.406466E+00   0.422857E+01  -0.557936E+01   0.385345E+02  -0.920171E+02   0.559667E+03
  10  10  -0.121607E+01   0.680343E+02   0.325497E+00   0.409259E+01   0.444761E+01   0.363557E+02   0.769802E+02   0.534324E+03
  11  11   0.599661E+00   0.567042E+02  -0.409858E+00   0.430628E+01  -0.661193E+01   0.447008E+02  -0.139188E+03   0.835000E+03
  12  12   0.183682E+00   0.476014E+02   0.378146E+00   0.387582E+01   0.496945E+01   0.315504E+02   0.757662E+02   0.410983E+03
  13  13   0.453918E+00   0.407937E+02  -0.314766E+00   0.379734E+01  -0.449829E+01   0.312431E+02  -0.819895E+02   0.473864E+03
  14  14  -0.422101E-01   0.356993E+02   0.327029E+00   0.379132E+01   0.420463E+01   0.292602E+02   0.631224E+02   0.358915E+03
  15  15  -0.204256E+00   0.313405E+02  -0.366420E+00   0.396236E+01  -0.583762E+01   0.385533E+02  -0.121590E+03   0.716321E+03
  16  16  -0.119475E+00   0.276174E+02   0.311626E+00   0.374931E+01   0.426779E+01   0.306602E+02   0.751448E+02   0.441699E+03
  17  17  -0.258573E+00   0.251957E+02  -0.354591E+00   0.381508E+01  -0.505490E+01   0.327774E+02  -0.938471E+02   0.521592E+03
  18  18  -0.437737E-01   0.226367E+02   0.244181E+00   0.363655E+01   0.296161E+01   0.266789E+02   0.453929E+02   0.318963E+03
  19  19  -0.854802E-01   0.208475E+02  -0.289284E+00   0.361964E+01  -0.367912E+01   0.262476E+02  -0.558751E+02   0.320075E+03
  20  20   0.809322E-01   0.188469E+02   0.292904E+00   0.369770E+01   0.416619E+01   0.296928E+02   0.742208E+02   0.434251E+03
  21  21  -0.238500E-01   0.173740E+02  -0.249184E+00   0.347181E+01  -0.241433E+01   0.221540E+02  -0.243733E+02   0.205152E+03
  22  22   0.842736E-01   0.164103E+02   0.307845E+00   0.359210E+01   0.334562E+01   0.248712E+02   0.401641E+02   0.255091E+03
  23  23   0.159631E-02   0.151418E+02  -0.249498E+00   0.359019E+01  -0.340079E+01   0.268901E+02  -0.566149E+02   0.336750E+03
  24  24   0.173537E-01   0.140864E+02   0.263643E+00   0.341846E+01   0.286244E+01   0.212474E+02   0.330025E+02   0.192229E+03
  25  25  -0.132975E+00   0.133314E+02  -0.255731E+00   0.354186E+01  -0.294695E+01   0.244579E+02  -0.378522E+02   0.260581E+03
  26  26   0.227638E-01   0.124661E+02   0.220338E+00   0.341530E+01   0.271835E+01   0.224389E+02   0.371465E+02   0.231389E+03
  27  27  -0.215065E-01   0.116912E+02  -0.227244E+00   0.337313E+01  -0.246457E+01   0.209107E+02  -0.294374E+02   0.193996E+03
  28  28  -0.116396E-01   0.109515E+02   0.203201E+00   0.334253E+01   0.239144E+01   0.213449E+02   0.338066E+02   0.219506E+03
  29  29   0.332406E-01   0.104387E+02  -0.243416E+00   0.345804E+01  -0.311560E+01   0.235630E+02  -0.447584E+02   0.254891E+03
  30  30  -0.600656E-01   0.992268E+01   0.204009E+00   0.339822E+01   0.237243E+01   0.219342E+02   0.330613E+02   0.227697E+03
  31  31   0.138188E+00   0.948854E+01  -0.222020E+00   0.347002E+01  -0.289221E+01   0.251296E+02  -0.521414E+02   0.353313E+03
  32  32   0.232449E+00   0.901831E+01   0.285594E+00   0.345380E+01   0.348546E+01   0.238180E+02   0.503456E+02   0.277893E+03
  33  33  -0.126342E+00   0.878062E+01  -0.180246E+00   0.341053E+01  -0.217407E+01   0.227275E+02  -0.317466E+02   0.244468E+03
  34  34  -0.106101E-02   0.825185E+01   0.189671E+00   0.333398E+01   0.212979E+01   0.204109E+02   0.248983E+02   0.183324E+03
  35  35   0.536845E-01   0.789149E+01  -0.167409E+00   0.332235E+01  -0.171119E+01   0.200744E+02  -0.192174E+02   0.177561E+03
  36  36  -0.420376E-01   0.771794E+01   0.183365E+00   0.334053E+01   0.206322E+01   0.207322E+02   0.271887E+02   0.200686E+03
  37  37  -0.225986E-02   0.734543E+01  -0.217535E+00   0.326803E+01  -0.219412E+01   0.196815E+02  -0.252569E+02   0.180915E+03
  38  38   0.425608E-02   0.710844E+01   0.272989E+00   0.341724E+01   0.343118E+01   0.249809E+02   0.613787E+02   0.379734E+03
  39  39  -0.381927E-01   0.684441E+01  -0.226623E+00   0.321501E+01  -0.237200E+01   0.185108E+02  -0.281571E+02   0.164848E+03
  40  40   0.128506E+00   0.658461E+01   0.163116E+00   0.332330E+01   0.174896E+01   0.209859E+02   0.235427E+02   0.213703E+03
  41  41  -0.230694E-01   0.632185E+01  -0.224794E+00   0.337498E+01  -0.279406E+01   0.226291E+02  -0.473077E+02   0.299089E+03
  42  42   0.402209E-01   0.611770E+01   0.186377E+00   0.325531E+01   0.184349E+01   0.190121E+02   0.196873E+02   0.163993E+03
  43  43   0.580964E-01   0.589765E+01  -0.191080E+00   0.323832E+01  -0.207582E+01   0.186240E+02  -0.237143E+02   0.158076E+03
  44  44  -0.934349E-02   0.571452E+01   0.184294E+00   0.328124E+01   0.184768E+01   0.194859E+02   0.185353E+02   0.170454E+03
  45  45   0.499284E-02   0.559441E+01  -0.172339E+00   0.323126E+01  -0.181432E+01   0.187916E+02  -0.213747E+02   0.161320E+03
  46  46  -0.350045E-01   0.542156E+01   0.164753E+00   0.330464E+01   0.188609E+01   0.205377E+02   0.255617E+02   0.202939E+03
  47  47  -0.651397E-01   0.534191E+01  -0.205409E+00   0.323306E+01  -0.216169E+01   0.186482E+02  -0.250432E+02   0.160743E+03
  48  48   0.221421E-01   0.513213E+01   0.147200E+00   0.324004E+01   0.162464E+01   0.189606E+02   0.199442E+02   0.164924E+03
  49  49   0.170476E-02   0.509039E+01  -0.202016E+00   0.336251E+01  -0.259987E+01   0.228452E+02  -0.426617E+02   0.283950E+03
  50  50   0.105056E-01   0.490210E+01   0.150153E+00   0.328720E+01   0.161848E+01   0.200111E+02   0.209502E+02   0.185329E+03
  51  51  -0.360538E-01   0.474312E+01  -0.178203E+00   0.321202E+01  -0.189115E+01   0.183834E+02  -0.209288E+02   0.153985E+03
  52  52  -0.152918E-01   0.461982E+01   0.191226E+00   0.323157E+01   0.185656E+01   0.184146E+02   0.196973E+02   0.154681E+03
  53  53   0.649294E-01   0.450940E+01  -0.173433E+00   0.321985E+01  -0.179639E+01   0.186444E+02  -0.206106E+02   0.159172E+03
  54  54   0.115935E+00   0.446029E+01   0.155558E+00   0.323306E+01   0.181420E+01   0.189620E+02   0.239177E+02   0.168929E+03
  55  55   0.899729E-02   0.433063E+01  -0.164515E+00   0.323340E+01  -0.184383E+01   0.199212E+02  -0.288573E+02   0.230528E+03
  56  56   0.521151E-01   0.423443E+01   0.128109E+00   0.323662E+01   0.159006E+01   0.192201E+02   0.227566E+02   0.179208E+03
  57  57  -0.149132E-01   0.416692E+01  -0.186938E+00   0.325244E+01  -0.215183E+01   0.198692E+02  -0.277152E+02   0.191422E+03
  58  58  -0.584530E-02   0.405313E+01   0.172604E+00   0.320541E+01   0.176650E+01   0.186743E+02   0.193749E+02   0.161902E+03
  59  59  -0.195631E-01   0.395052E+01  -0.196044E+00   0.324127E+01  -0.222560E+01   0.194249E+02  -0.275287E+02   0.178112E+03
  60  60   0.954955E-02   0.392159E+01   0.163908E+00   0.319051E+01   0.158592E+01   0.178079E+02   0.165124E+02   0.143148E+03
  61  61  -0.465230E-01   0.386478E+01  -0.145978E+00   0.319645E+01  -0.132730E+01   0.183327E+02  -0.129344E+02   0.155623E+03
  62  62   0.488386E-01   0.381060E+01   0.178056E+00   0.325643E+01   0.190280E+01   0.194449E+02   0.229548E+02   0.174366E+03
  63  63   0.162915E-01   0.372636E+01  -0.188405E+00   0.332994E+01  -0.241627E+01   0.215290E+02  -0.356458E+02   0.228484E+03
  64  64   0.742288E-02   0.362985E+01   0.110991E+00   0.321241E+01   0.124364E+01   0.186120E+02   0.153795E+02   0.161015E+03
  65  65  -0.124360E-01   0.357179E+01  -0.153658E+00   0.311617E+01  -0.144402E+01   0.165171E+02  -0.141849E+02   0.123118E+03
  66  66   0.102156E-01   0.351039E+01   0.124858E+00   0.316771E+01   0.128631E+01   0.170617E+02   0.136559E+02   0.126160E+03
  67  67  -0.926438E-02   0.347592E+01  -0.159295E+00   0.316194E+01  -0.172336E+01   0.180531E+02  -0.205064E+02   0.156878E+03
  68  68   0.398187E-02   0.338419E+01   0.116403E+00   0.305353E+01   0.113260E+01   0.155853E+02   0.107395E+02   0.108690E+03
  69  69   0.149198E-01   0.335989E+01  -0.179724E+00   0.321951E+01  -0.193216E+01   0.184667E+02  -0.228152E+02   0.156277E+03
  70  70   0.150741E-01   0.325345E+01   0.161844E+00   0.321088E+01   0.174600E+01   0.184964E+02   0.196024E+02   0.158241E+03
  71  71  -0.222464E-01   0.323460E+01  -0.103052E+00   0.314443E+01  -0.911797E+00   0.172084E+02  -0.954955E+01   0.135706E+03
  72  72  -0.505179E-01   0.315778E+01   0.165687E+00   0.322226E+01   0.192282E+01   0.189207E+02   0.235691E+02   0.164739E+03
  73  73  -0.109803E-01   0.313917E+01  -0.167448E+00   0.315864E+01  -0.179889E+01   0.177548E+02  -0.214956E+02   0.149490E+03
  74  74   0.946180E-02   0.309215E+01   0.141392E+00   0.307884E+01   0.127927E+01   0.158986E+02   0.115379E+02   0.111820E+03
  75  75  -0.390996E-01   0.305128E+01  -0.166515E+00   0.319648E+01  -0.170914E+01   0.177161E+02  -0.182124E+02   0.137950E+03
  76  76  -0.248277E-02   0.300074E+01   0.132791E+00   0.316578E+01   0.129710E+01   0.172233E+02   0.134733E+02   0.131559E+03
  77  77  -0.235257E-02   0.297653E+01  -0.831391E-01   0.314870E+01  -0.783106E+00   0.175103E+02  -0.753782E+01   0.144316E+03
  78  78  -0.436715E-02   0.291972E+01   0.163572E+00   0.320326E+01   0.188590E+01   0.187119E+02   0.246606E+02   0.169426E+03
  79  79  -0.197154E-01   0.290070E+01  -0.163281E+00   0.319864E+01  -0.180668E+01   0.183110E+02  -0.214949E+02   0.154034E+03
  80  80  -0.116905E-01   0.284357E+01   0.121941E+00   0.313707E+01   0.138658E+01   0.172504E+02   0.168425E+02   0.138141E+03
  81  81  -0.210759E-02   0.282715E+01  -0.183524E+00   0.321332E+01  -0.215307E+01   0.190274E+02  -0.275190E+02   0.174645E+03
  82  82   0.250121E-01   0.281201E+01   0.184605E+00   0.314748E+01   0.199669E+01   0.178178E+02   0.239936E+02   0.156495E+03
  83  83   0.923922E-02   0.273593E+01  -0.152105E+00   0.308561E+01  -0.140893E+01   0.158619E+02  -0.127318E+02   0.111005E+03
  84  84  -0.207353E-01   0.275348E+01   0.152245E+00   0.315227E+01   0.164542E+01   0.173219E+02   0.183276E+02   0.136535E+03
  85  85   0.593706E-02   0.272398E+01  -0.159864E+00   0.315044E+01  -0.176046E+01   0.181460E+02  -0.216042E+02   0.161042E+03
  86  86   0.423784E-02   0.264786E+01   0.145604E+00   0.315993E+01   0.150504E+01   0.179973E+02   0.173352E+02   0.156939E+03
  87  87   0.164478E-02   0.266367E+01  -0.138422E+00   0.309876E+01  -0.136544E+01   0.169021E+02  -0.149380E+02   0.136086E+03
  88  88   0.246134E-01   0.260439E+01   0.162364E+00   0.324436E+01   0.181788E+01   0.196212E+02   0.221415E+02   0.184146E+03
  89  89  -0.425094E-01   0.258357E+01  -0.157772E+00   0.322015E+01  -0.184828E+01   0.187315E+02  -0.228535E+02   0.161972E+03
  90  90  -0.101833E-01   0.256138E+01   0.168559E+00   0.322377E+01   0.182429E+01   0.183857E+02   0.211225E+02   0.152314E+03
  91  91  -0.401322E-02   0.252082E+01  -0.118828E+00   0.310572E+01  -0.126268E+01   0.167083E+02  -0.150172E+02   0.130660E+03
  92  92  -0.854598E-03   0.251456E+01   0.111135E+00   0.308559E+01   0.109421E+01   0.163541E+02   0.114272E+02   0.124853E+03
  93  93   0.230813E-01   0.248121E+01  -0.107398E+00   0.305499E+01  -0.116288E+01   0.160147E+02  -0.130868E+02   0.120705E+03
  94  94  -0.210853E-02   0.248811E+01   0.101240E+00   0.311293E+01   0.985573E+00   0.165724E+02   0.959587E+01   0.123085E+03
  95  95   0.210734E-01   0.245204E+01  -0.149046E+00   0.315147E+01  -0.162687E+01   0.184947E+02  -0.216538E+02   0.176694E+03
  96  96  -0.585327E-04   0.242207E+01   0.106429E+00   0.310659E+01   0.107489E+01   0.162769E+02   0.116197E+02   0.118296E+03
  97  97   0.684438E-02   0.239817E+01  -0.119186E+00   0.308347E+01  -0.147051E+01   0.169514E+02  -0.192831E+02   0.142485E+03
  98  98   0.171781E-02   0.237259E+01   0.177387E+00   0.323331E+01   0.194630E+01   0.188333E+02   0.228939E+02   0.160104E+03
  99  99   0.320173E-02   0.236742E+01  -0.113775E+00   0.317617E+01  -0.110446E+01   0.179655E+02  -0.129018E+02   0.150877E+03
 100 100  -0.331836E-01   0.235638E+01   0.150018E+00   0.314943E+01   0.168652E+01   0.174372E+02   0.206172E+02   0.141395E+03
 101 101   0.164619E-01   0.232884E+01  -0.115994E+00   0.312698E+01  -0.120437E+01   0.167137E+02  -0.127656E+02   0.125042E+03
 102 102   0.117682E-01   0.231552E+01   0.963612E-01   0.322581E+01   0.977464E+00   0.189247E+02   0.112318E+02   0.173479E+03
 103 103   0.112145E-01   0.225743E+01  -0.143929E+00   0.318721E+01  -0.159973E+01   0.180592E+02  -0.190526E+02   0.152533E+03
 104 104   0.126713E-01   0.225328E+01   0.131329E+00   0.316620E+01   0.150662E+01   0.178387E+02   0.181961E+02   0.149231E+03
 105 105  -0.354475E-01   0.227363E+01  -0.106499E+00   0.304318E+01  -0.963543E+00   0.155338E+02  -0.855804E+01   0.110925E+03
 106 106   0.217191E-01   0.224148E+01   0.111732E+00   0.303307E+01   0.118886E+01   0.154977E+02   0.130399E+02   0.112538E+03
 107 107  -0.177845E-01   0.221010E+01  -0.146230E+00   0.314884E+01  -0.156894E+01   0.176167E+02  -0.172919E+02   0.142499E+03
 108 108   0.128777E-01   0.219612E+01   0.135742E+00   0.317062E+01   0.163136E+01   0.187448E+02   0.231131E+02   0.177856E+03
 109 109  -0.150798E-01   0.217049E+01  -0.113052E+00   0.318233E+01  -0.143834E+01   0.182297E+02  -0.210230E+02   0.167424E+03
 110 110  -0.158634E-02   0.215834E+01   0.109134E+00   0.312963E+01   0.111846E+01   0.175853E+02   0.108058E+02   0.154297E+03
 111 111  -0.172367E-01   0.215400E+01  -0.109266E+00   0.312947E+01  -0.149650E+01   0.189431E+02  -0.253779E+02   0.204243E+03
 112 112  -0.452745E-02   0.211914E+01   0.129541E+00   0.316179E+01   0.148356E+01   0.181672E+02   0.205628E+02   0.164348E+03
 113 113   0.177449E-01   0.212393E+01  -0.106748E+00   0.309067E+01  -0.898804E+00   0.165607E+02  -0.817231E+01   0.130340E+03
 114 114   0.369176E-01   0.208341E+01   0.127906E+00   0.319228E+01   0.156616E+01   0.190354E+02   0.230018E+02   0.190310E+03
 115 115  -0.256928E-01   0.210405E+01  -0.165873E+00   0.310071E+01  -0.169550E+01   0.167792E+02  -0.192225E+02   0.133738E+03
 116 116   0.295382E-01   0.209676E+01   0.128261E+00   0.310674E+01   0.158476E+01   0.171764E+02   0.202455E+02   0.144805E+03
 117 117  -0.311444E-01   0.205913E+01  -0.949145E-01   0.309207E+01  -0.991181E+00   0.167322E+02  -0.114641E+02   0.134418E+03
 118 118  -0.820293E-03   0.204403E+01   0.754146E-01   0.301911E+01   0.749895E+00   0.152156E+02   0.750980E+01   0.105781E+03
 119 119   0.437036E-01   0.202294E+01  -0.116478E+00   0.307790E+01  -0.123324E+01   0.164737E+02  -0.144678E+02   0.128132E+03
 120 120  -0.247494E-02   0.203291E+01   0.970383E-01   0.304110E+01   0.769247E+00   0.156264E+02   0.670461E+01   0.112903E+03
 121 121   0.371156E-02   0.201905E+01  -0.114672E+00   0.315262E+01  -0.129234E+01   0.178707E+02  -0.176301E+02   0.157145E+03
 122 122   0.114498E-01   0.200526E+01   0.129750E+00   0.308329E+01   0.144267E+01   0.167572E+02   0.179656E+02   0.139718E+03
 123 123   0.858117E-02   0.197728E+01  -0.123833E+00   0.310150E+01  -0.125725E+01   0.167113E+02  -0.140660E+02   0.131009E+03
 124 124  -0.387836E-02   0.195941E+01   0.137944E+00   0.312816E+01   0.142680E+01   0.173884E+02   0.172634E+02   0.147021E+03
 125 125  -0.143093E-01   0.196875E+01  -0.133256E+00   0.310956E+01  -0.144144E+01   0.167151E+02  -0.160744E+02   0.128653E+03
 126 126  -0.624645E-02   0.196915E+01   0.978405E-01   0.313577E+01   0.107413E+01   0.173557E+02   0.134451E+02   0.144739E+03
 127 127   0.113294E-01   0.192199E+01  -0.947866E-01   0.310444E+01  -0.127859E+01   0.171806E+02  -0.182803E+02   0.149531E+03
 128 128   0.123495E-01   0.191866E+01   0.132545E+00   0.303555E+01   0.112286E+01   0.154830E+02   0.924705E+01   0.108758E+03
 129 129   0.114809E-01   0.190602E+01  -0.112585E+00   0.313091E+01  -0.126781E+01   0.176744E+02  -0.158288E+02   0.152052E+03
 130 130   0.699960E-02   0.190921E+01   0.139751E+00   0.308775E+01   0.150811E+01   0.167885E+02   0.181185E+02   0.135318E+03
 131 131  -0.566415E-02   0.188388E+01  -0.113134E+00   0.314479E+01  -0.124395E+01   0.172340E+02  -0.139513E+02   0.134479E+03
 132 132  -0.127732E-01   0.187372E+01   0.133471E+00   0.315274E+01   0.133020E+01   0.172064E+02   0.140853E+02   0.134976E+03
 133 133  -0.330627E-02   0.185645E+01  -0.729959E-01   0.306122E+01  -0.637805E+00   0.158457E+02  -0.603462E+01   0.114256E+03
 134 134   0.475243E-02   0.184777E+01   0.126492E+00   0.316790E+01   0.149198E+01   0.183581E+02   0.189374E+02   0.166824E+03
 135 135  -0.734647E-02   0.183330E+01  -0.148837E+00   0.311308E+01  -0.151303E+01   0.166761E+02  -0.146962E+02   0.130069E+03
 136 136  -0.305969E-01   0.181980E+01   0.136646E+00   0.309751E+01   0.135952E+01   0.161929E+02   0.133612E+02   0.116761E+03
 137 137  -0.182632E-01   0.181814E+01  -0.912894E-01   0.308100E+01  -0.793492E+00   0.163430E+02  -0.772842E+01   0.124922E+03
 138 138  -0.423009E-02   0.179025E+01   0.119754E+00   0.311743E+01   0.139577E+01   0.171101E+02   0.175866E+02   0.140644E+03
 139 139   0.338585E-02   0.182838E+01  -0.108337E+00   0.317752E+01  -0.114588E+01   0.173406E+02  -0.127488E+02   0.132892E+03
 140 140  -0.388068E-02   0.179526E+01   0.115400E+00   0.312066E+01   0.118921E+01   0.168332E+02   0.140908E+02   0.131516E+03
 141 141   0.127553E-01   0.178709E+01  -0.979894E-01   0.306455E+01  -0.101557E+01   0.159193E+02  -0.102706E+02   0.115540E+03
 142 142  -0.112606E-01   0.177699E+01   0.992674E-01   0.311604E+01   0.103124E+01   0.169441E+02   0.114668E+02   0.133758E+03
 143 143   0.442847E-02   0.174904E+01  -0.112872E+00   0.310149E+01  -0.122225E+01   0.162415E+02  -0.137848E+02   0.119511E+03
 144 144  -0.236638E-02   0.175325E+01   0.104456E+00   0.304966E+01   0.104657E+01   0.155253E+02   0.101901E+02   0.109436E+03
 145 145   0.178462E-01   0.173632E+01  -0.116400E+00   0.307697E+01  -0.122890E+01   0.162260E+02  -0.141116E+02   0.124928E+03
 146 146   0.258291E-01   0.172918E+01   0.116189E+00   0.314322E+01   0.134529E+01   0.175864E+02   0.171305E+02   0.148371E+03
 147 147  -0.266748E-02   0.171729E+01  -0.946800E-01   0.312066E+01  -0.971939E+00   0.173735E+02  -0.125280E+02   0.152850E+03
 148 148   0.245658E-01   0.170970E+01   0.128887E+00   0.312863E+01   0.146660E+01   0.174736E+02   0.184440E+02   0.148950E+03
 149 149  -0.200771E-01   0.169258E+01  -0.641622E-01   0.320949E+01  -0.698442E+00   0.185846E+02  -0.832578E+01   0.161555E+03
 150 150  -0.480908E-01   0.167213E+01   0.109171E+00   0.305953E+01   0.121465E+01   0.160185E+02   0.137825E+02   0.120926E+03
 151 151  -0.315457E-02   0.168472E+01  -0.950056E-01   0.307891E+01  -0.994745E+00   0.158643E+02  -0.111780E+02   0.112915E+03
 152 152   0.122497E-01   0.166382E+01   0.102798E+00   0.308793E+01   0.107132E+01   0.162314E+02   0.112323E+02   0.119939E+03
 153 153  -0.995781E-02   0.164588E+01  -0.107854E+00   0.301067E+01  -0.102373E+01   0.150451E+02  -0.101682E+02   0.105292E+03
 154 154   0.292516E-01   0.164815E+01   0.132377E+00   0.307941E+01   0.128302E+01   0.165992E+02   0.146093E+02   0.135772E+03
 155 155   0.997609E-02   0.165463E+01  -0.947523E-01   0.303244E+01  -0.106145E+01   0.154385E+02  -0.114594E+02   0.109150E+03
 156 156  -0.499686E-02   0.163409E+01   0.693999E-01   0.301912E+01   0.771143E+00   0.150011E+02   0.825381E+01   0.101315E+03
 157 157   0.434322E-02   0.162209E+01  -0.102538E+00   0.307441E+01  -0.117961E+01   0.163074E+02  -0.142711E+02   0.125419E+03
 158 158   0.177023E-01   0.161887E+01   0.104345E+00   0.313473E+01   0.107450E+01   0.176548E+02   0.128135E+02   0.149194E+03
 159 159   0.557597E-02   0.159515E+01  -0.105608E+00   0.307087E+01  -0.100974E+01   0.160004E+02  -0.103690E+02   0.115149E+03
 160 160   0.126884E-01   0.158631E+01   0.107064E+00   0.315887E+01   0.112475E+01   0.176971E+02   0.127060E+02   0.146678E+03
 161 161  -0.135726E-01   0.155916E+01  -0.975035E-01   0.313756E+01  -0.119599E+01   0.175363E+02  -0.163411E+02   0.148751E+03
 162 162   0.744019E-02   0.155891E+01   0.983205E-01   0.315200E+01   0.120653E+01   0.177629E+02   0.159714E+02   0.150112E+03
 163 163  -0.967712E-02   0.155759E+01  -0.101891E+00   0.301499E+01  -0.102781E+01   0.152640E+02  -0.100908E+02   0.107715E+03
 164 164  -0.111978E-01   0.154960E+01   0.111646E+00   0.302289E+01   0.121115E+01   0.157912E+02   0.146860E+02   0.123326E+03
 165 165  -0.340171E-01   0.154475E+01  -0.612559E-01   0.309837E+01  -0.648907E+00   0.163424E+02  -0.697637E+01   0.122121E+03
 166 166  -0.863753E-02   0.152687E+01   0.114021E+00   0.304999E+01   0.115030E+01   0.155967E+02   0.118482E+02   0.112970E+03
 167 167  -0.110276E-01   0.153118E+01  -0.963946E-01   0.300497E+01  -0.935889E+00   0.148222E+02  -0.982196E+01   0.994031E+02
 168 168   0.935231E-03   0.151248E+01   0.805166E-01   0.298940E+01   0.799645E+00   0.147476E+02   0.842432E+01   0.100477E+03
 169 169  -0.914966E-02   0.151328E+01  -0.110992E+00   0.300779E+01  -0.114805E+01   0.151230E+02  -0.117305E+02   0.106304E+03
 170 170   0.981469E-02   0.150327E+01   0.614133E-01   0.293387E+01   0.593518E+00   0.139225E+02   0.551932E+01   0.901046E+02
 171 171   0.141955E-01   0.147314E+01  -0.720562E-01   0.295303E+01  -0.762556E+00   0.145042E+02  -0.900323E+01   0.100845E+03
 172 172  -0.412636E-02   0.148173E+01   0.112237E+00   0.318791E+01   0.124299E+01   0.182353E+02   0.169678E+02   0.159800E+03
 173 173  -0.536527E-02   0.147747E+01  -0.116035E+00   0.303242E+01  -0.119337E+01   0.154963E+02  -0.128140E+02   0.112136E+03
 174 174   0.807591E-02   0.145966E+01   0.733360E-01   0.311313E+01   0.814138E+00   0.169413E+02   0.112645E+02   0.140371E+03
 175 175  -0.656332E-02   0.144200E+01  -0.127594E+00   0.306667E+01  -0.123342E+01   0.162741E+02  -0.117750E+02   0.126685E+03
 176 176  -0.207674E-03   0.144247E+01   0.743634E-01   0.307823E+01   0.861631E+00   0.159303E+02   0.952184E+01   0.114053E+03
 177 177  -0.157386E-02   0.142554E+01  -0.640936E-01   0.307931E+01  -0.417874E+00   0.164198E+02  -0.898320E+00   0.129835E+03
 178 178  -0.702063E-02   0.141665E+01   0.795473E-01   0.309285E+01   0.826124E+00   0.161435E+02   0.940789E+01   0.118074E+03
 179 179   0.172399E-01   0.140288E+01  -0.119689E+00   0.302143E+01  -0.112939E+01   0.151742E+02  -0.106463E+02   0.105072E+03
 180 180   0.132021E-02   0.140411E+01   0.106667E+00   0.309637E+01   0.128102E+01   0.167339E+02   0.159743E+02   0.132386E+03
 181 181   0.706238E-02   0.139188E+01  -0.848477E-01   0.302459E+01  -0.825697E+00   0.152393E+02  -0.840659E+01   0.107584E+03
 182 182   0.115662E-01   0.138311E+01   0.944806E-01   0.311900E+01   0.103614E+01   0.170122E+02   0.124445E+02   0.136452E+03
 183 183   0.839278E-02   0.136460E+01  -0.141190E+00   0.304584E+01  -0.140616E+01   0.164157E+02  -0.161084E+02   0.138784E+03
 184 184  -0.338498E-02   0.135218E+01   0.859827E-01   0.308679E+01   0.730182E+00   0.162841E+02   0.629094E+01   0.120352E+03
 185 185   0.387341E-02   0.133869E+01  -0.102162E+00   0.305607E+01  -0.945211E+00   0.160794E+02  -0.845786E+01   0.121088E+03
 186 186   0.411061E-02   0.133569E+01   0.123338E+00   0.315380E+01   0.136974E+01   0.176830E+02   0.151390E+02   0.146654E+03
 187 187  -0.246862E-01   0.133382E+01  -0.822709E-01   0.303653E+01  -0.692398E+00   0.153544E+02  -0.631764E+01   0.107191E+03
 188 188   0.236386E-01   0.132645E+01   0.120188E+00   0.310141E+01   0.124344E+01   0.165930E+02   0.133450E+02   0.126961E+03
 189 189  -0.471269E-02   0.132287E+01  -0.109265E+00   0.308066E+01  -0.115177E+01   0.162800E+02  -0.127569E+02   0.123174E+03
 190 190   0.995041E-02   0.132253E+01   0.131090E+00   0.312348E+01   0.149423E+01   0.172480E+02   0.181330E+02   0.142291E+03
 191 191   0.125447E-01   0.130302E+01  -0.724430E-01   0.308990E+01  -0.685952E+00   0.160317E+02  -0.692061E+01   0.115265E+03
 192 192   0.686224E-02   0.129540E+01   0.119776E+00   0.298209E+01   0.935047E+00   0.146427E+02   0.630642E+01   0.997990E+02
 193 193   0.398332E-03   0.127299E+01  -0.116575E+00   0.304854E+01  -0.118798E+01   0.156684E+02  -0.126246E+02   0.112083E+03
 194 194   0.556497E-02   0.124938E+01   0.106644E+00   0.309863E+01   0.122880E+01   0.168240E+02   0.149989E+02   0.134793E+03
 195 195   0.235650E-02   0.126717E+01  -0.110147E+00   0.305257E+01  -0.121121E+01   0.163675E+02  -0.146423E+02   0.130838E+03
 196 196  -0.153766E-02   0.123467E+01   0.557418E-01   0.304010E+01   0.697113E+00   0.154905E+02   0.808728E+01   0.109493E+03
 197 197   0.990104E-02   0.123358E+01  -0.910585E-01   0.302593E+01  -0.943265E+00   0.153736E+02  -0.101225E+02   0.108677E+03
 198 198  -0.658479E-02   0.122883E+01   0.569274E-01   0.301151E+01   0.597283E+00   0.156377E+02   0.664791E+01   0.117111E+03
 199 199   0.110126E-01   0.122062E+01  -0.932117E-01   0.309485E+01  -0.970123E+00   0.166621E+02  -0.112109E+02   0.131021E+03
 200 200   0.169158E-02   0.121818E+01   0.102490E+00   0.309211E+01   0.111729E+01   0.163219E+02   0.122716E+02   0.121838E+03


==> results/case4/A_2_0_3to200_0_15000/old_l_200/split_3_5.dat <==
 -0.399892002  0.49932 -6.84435987  8.80185032
 -0.498142004  0.380742013 -9.25162983  7.24100018
 -0.436524987  0.388473004 -7.13675022  6.28088999
 -0.406466007  0.325497001 -5.57936001  4.4476099
 -0.409857988  0.378145993 -6.61192989  4.96945
 -0.31476599  0.32702899 -4.49829006  4.2046299
 -0.366420001  0.311625987 -5.83761978  4.26778984
 -0.354591012  0.244181007 -5.05490017  2.96161008
 -0.289283991  0.29290399 -3.67912006  4.16619015
 -0.249183998  0.307844996 -2.41433001  3.34561992
 -0.249497995  0.263642997 -3.40078998  2.86244011
 -0.255730987  0.220338002 -2.94694996  2.71834993
 -0.227244005  0.203200996 -2.46457005  2.39143991
 -0.243415996  0.204008996 -3.11560011  2.37243009
 -0.22202  0.285593987 -2.89221001  3.48546004
 -0.180245996  0.189670995 -2.17406988  2.12979007
 -0.167409003  0.183365002 -1.71118999  2.06322002
 -0.217535004  0.272989005 -2.19411993  3.43118
 -0.226622999  0.163115993 -2.37199998  1.74896002
 -0.224794  0.186377004 -2.79405999  1.84349
 -0.191080004  0.184294 -2.07581997  1.84767997
 -0.172339007  0.164753005 -1.81431997  1.88609004
 -0.205409005  0.147200003 -2.16169  1.62463999
 -0.202015996  0.150152996 -2.59986997  1.61847997
 -0.178203002  0.191226006 -1.89115  1.85655999
 -0.173433006  0.155558005 -1.79639006  1.81420004
 -0.164515004  0.128108993 -1.84382999  1.59006
 -0.186938003  0.172603995 -2.15182996  1.7665
 -0.196043998  0.163908005 -2.2256  1.58591998
 -0.145978004  0.178056002 -1.32729995  1.90279996
 -0.188405007  0.110991001 -2.41627002  1.24363995
 -0.153658003  0.124857999 -1.44402003  1.28630996
 -0.159294993  0.116402999 -1.72335994  1.13259995
 -0.179723993  0.161844 -1.93216002  1.74600005
 -0.103051998  0.165686995 -0.911796987  1.92281997
 -0.167447999  0.141391993 -1.79888999  1.27927005
 -0.166514993  0.132790998 -1.70913994  1.29709995
 -0.0831390992  0.163571998 -0.783106029  1.88590002
 -0.163280994  0.121941 -1.80667996  1.38657999
 -0.183523998  0.184605002 -2.15306997  1.99669003
 -0.152105004  0.152245 -1.40892994  1.64541996
 -0.159863994  0.145603999 -1.76046002  1.50504005
 -0.138421997  0.162364006 -1.36544001  1.81788003
 -0.157772005  0.168559 -1.84827995  1.82429004
 -0.118827999  0.111134999 -1.26268005  1.09421003
 -0.107398003  0.101240002 -1.16287994  0.985572994
 -0.149046004  0.106429003 -1.62687004  1.07489002
 -0.119185999  0.177386999 -1.47051001  1.94630003
 -0.113775  0.150018007 -1.10446  1.68651998
 -0.115993999  0.0963611975 -1.20437002  0.97746402
 -0.143929005  0.131329 -1.59973001  1.50662005
 -0.106499001  0.111731999 -0.963542998  1.18886006
 -0.146229997  0.135741994 -1.56894004  1.63136005
 -0.113052003  0.109134004 -1.43833995  1.11846006
 -0.109265998  0.129540995 -1.49650002  1.48355997
 -0.106748  0.127905995 -0.898804009  1.56615996
 -0.165873006  0.128261 -1.69550002  1.58475995
 -0.0949145034  0.075414598 -0.991181016  0.749894977
 -0.116478004  0.0970382988 -1.23324001  0.769246995
 -0.114671998  0.129749998 -1.29234004  1.44266999
 -0.123833001  0.137943998 -1.25724995  1.42680001
 -0.133256003  0.0978405029 -1.44143999  1.07413006
 -0.0947865993  0.132544994 -1.27858996  1.12285995
 -0.112585001  0.139751002 -1.26780999  1.50811005
 -0.113133997  0.133470997 -1.24395001  1.33019996
 -0.0729959011  0.126491994 -0.637804985  1.49197996
 -0.148837  0.136646003 -1.51303005  1.35951996
 -0.0912894011  0.119754001 -0.793492019  1.39576995
 -0.108337  0.115400001 -1.14587998  1.18921006
 -0.0979894027  0.0992674008 -1.01557004  1.03123999
 -0.112871997  0.104456 -1.22224998  1.04656994
 -0.116400003  0.116189003 -1.22889996  1.34528995
 -0.0946799964  0.128886998 -0.971939027  1.46659994
 -0.0641622022  0.109171003 -0.698441982  1.21465003
 -0.0950056016  0.102798 -0.994745016  1.07132006
 -0.107854001  0.132376999 -1.02373004  1.28302002
 -0.0947522968  0.0693999007 -1.06145  0.771143019
 -0.102537997  0.104345001 -1.17961001  1.07449996
 -0.105608001  0.107064001 -1.00974  1.12475002
 -0.0975034982  0.0983204991 -1.19598997  1.20652997
 -0.101891004  0.111645997 -1.02780998  1.21115005
 -0.0612558983  0.114021003 -0.648907006  1.15030003
 -0.0963945985  0.0805165991 -0.935889006  0.799645007
 -0.110992  0.0614132993 -1.14804995  0.593518019
 -0.0720561966  0.112236999 -0.762556016  1.24299002
 -0.116034999  0.0733359978 -1.19336998  0.814137995
 -0.127593994  0.074363403 -1.23342001  0.861630976
 -0.0640935972  0.0795473009 -0.417874008  0.826124012
 -0.119689003  0.106666997 -1.12939  1.28102005
 -0.0848477036  0.0944805965 -0.825697005  1.03613997
 -0.141190007  0.0859827027 -1.40616  0.730181992
 -0.102162004  0.123337999 -0.945210993  1.36974001
 -0.0822708979  0.120187998 -0.692398012  1.24344003
 -0.109265  0.13109 -1.15177  1.49423003
 -0.072443001  0.119776003 -0.685952008  0.935046971
 -0.116575003  0.106643997 -1.18798006  1.22880006
 -0.110146999  0.0557418019 -1.21121001  0.697112978
 -0.0910585001  0.0569274016 -0.943265021  0.597283006
 -0.093211703  0.10249 -0.970122993  1.11729002


==> results/case4/A_2_0_3to200_0_15000/real_ALMl1l2.dat <==
   2   2   0.127311E+02   0.180289E+04   0.415373E+00   0.612729E+01   0.985865E+01   0.988647E+02   0.326006E+03   0.286072E+04
   3   3  -0.535069E+01   0.817724E+03  -0.399892E+00   0.535724E+01  -0.684436E+01   0.616277E+02  -0.139122E+03   0.105440E+04
   4   4   0.264689E+01   0.465779E+03   0.499320E+00   0.536520E+01   0.880185E+01   0.684875E+02   0.195382E+03   0.138497E+04
   5   5  -0.116674E+01   0.289615E+03  -0.498142E+00   0.508923E+01  -0.925163E+01   0.653680E+02  -0.235578E+03   0.151201E+04
   6   6  -0.951760E+00   0.196762E+03   0.380742E+00   0.490848E+01   0.724100E+01   0.654913E+02   0.217922E+03   0.173582E+04
   7   7  -0.279610E+00   0.141997E+03  -0.436525E+00   0.454689E+01  -0.713675E+01   0.506622E+02  -0.153753E+03   0.979105E+03
   8   8   0.892923E+00   0.106742E+03   0.388473E+00   0.433308E+01   0.628089E+01   0.436618E+02   0.127464E+03   0.755248E+03
   9   9   0.100387E+01   0.830979E+02  -0.406466E+00   0.422857E+01  -0.557936E+01   0.385345E+02  -0.920171E+02   0.559667E+03
  10  10  -0.121607E+01   0.680343E+02   0.325497E+00   0.409259E+01   0.444761E+01   0.363557E+02   0.769802E+02   0.534324E+03
  11  11   0.599661E+00   0.567042E+02  -0.409858E+00   0.430628E+01  -0.661193E+01   0.447008E+02  -0.139188E+03   0.835000E+03
  12  12   0.183682E+00   0.476014E+02   0.378146E+00   0.387582E+01   0.496945E+01   0.315504E+02   0.757662E+02   0.410983E+03
  13  13   0.453918E+00   0.407937E+02  -0.314766E+00   0.379734E+01  -0.449829E+01   0.312431E+02  -0.819895E+02   0.473864E+03
  14  14  -0.422101E-01   0.356993E+02   0.327029E+00   0.379132E+01   0.420463E+01   0.292602E+02   0.631224E+02   0.358915E+03
  15  15  -0.204256E+00   0.313405E+02  -0.366420E+00   0.396236E+01  -0.583762E+01   0.385533E+02  -0.121590E+03   0.716321E+03
  16  16  -0.119475E+00   0.276174E+02   0.311626E+00   0.374931E+01   0.426779E+01   0.306602E+02   0.751448E+02   0.441699E+03
  17  17  -0.258573E+00   0.251957E+02  -0.354591E+00   0.381508E+01  -0.505490E+01   0.327774E+02  -0.938471E+02   0.521592E+03
  18  18  -0.437737E-01   0.226367E+02   0.244181E+00   0.363655E+01   0.296161E+01   0.266789E+02   0.453929E+02   0.318963E+03
  19  19  -0.854802E-01   0.208475E+02  -0.289284E+00   0.361964E+01  -0.367912E+01   0.262476E+02  -0.558751E+02   0.320075E+03
  20  20   0.809322E-01   0.188469E+02   0.292904E+00   0.369770E+01   0.416619E+01   0.296928E+02   0.742208E+02   0.434251E+03
  21  21  -0.238500E-01   0.173740E+02  -0.249184E+00   0.347181E+01  -0.241433E+01   0.221540E+02  -0.243733E+02   0.205152E+03
  22  22   0.842736E-01   0.164103E+02   0.307845E+00   0.359210E+01   0.334562E+01   0.248712E+02   0.401641E+02   0.255091E+03
  23  23   0.159631E-02   0.151418E+02  -0.249498E+00   0.359019E+01  -0.340079E+01   0.268901E+02  -0.566149E+02   0.336750E+03
  24  24   0.173537E-01   0.140864E+02   0.263643E+00   0.341846E+01   0.286244E+01   0.212474E+02   0.330025E+02   0.192229E+03
  25  25  -0.132975E+00   0.133314E+02  -0.255731E+00   0.354186E+01  -0.294695E+01   0.244579E+02  -0.378522E+02   0.260581E+03
  26  26   0.227638E-01   0.124661E+02   0.220338E+00   0.341530E+01   0.271835E+01   0.224389E+02   0.371465E+02   0.231389E+03
  27  27  -0.215065E-01   0.116912E+02  -0.227244E+00   0.337313E+01  -0.246457E+01   0.209107E+02  -0.294374E+02   0.193996E+03
  28  28  -0.116396E-01   0.109515E+02   0.203201E+00   0.334253E+01   0.239144E+01   0.213449E+02   0.338066E+02   0.219506E+03
  29  29   0.332406E-01   0.104387E+02  -0.243416E+00   0.345804E+01  -0.311560E+01   0.235630E+02  -0.447584E+02   0.254891E+03
  30  30  -0.600656E-01   0.992268E+01   0.204009E+00   0.339822E+01   0.237243E+01   0.219342E+02   0.330613E+02   0.227697E+03
  31  31   0.138188E+00   0.948854E+01  -0.222020E+00   0.347002E+01  -0.289221E+01   0.251296E+02  -0.521414E+02   0.353313E+03
  32  32   0.232449E+00   0.901831E+01   0.285594E+00   0.345380E+01   0.348546E+01   0.238180E+02   0.503456E+02   0.277893E+03
  33  33  -0.126342E+00   0.878062E+01  -0.180246E+00   0.341053E+01  -0.217407E+01   0.227275E+02  -0.317466E+02   0.244468E+03
  34  34  -0.106101E-02   0.825185E+01   0.189671E+00   0.333398E+01   0.212979E+01   0.204109E+02   0.248983E+02   0.183324E+03
  35  35   0.536845E-01   0.789149E+01  -0.167409E+00   0.332235E+01  -0.171119E+01   0.200744E+02  -0.192174E+02   0.177561E+03
  36  36  -0.420376E-01   0.771794E+01   0.183365E+00   0.334053E+01   0.206322E+01   0.207322E+02   0.271887E+02   0.200686E+03
  37  37  -0.225986E-02   0.734543E+01  -0.217535E+00   0.326803E+01  -0.219412E+01   0.196815E+02  -0.252569E+02   0.180915E+03
  38  38   0.425608E-02   0.710844E+01   0.272989E+00   0.341724E+01   0.343118E+01   0.249809E+02   0.613787E+02   0.379734E+03
  39  39  -0.381927E-01   0.684441E+01  -0.226623E+00   0.321501E+01  -0.237200E+01   0.185108E+02  -0.281571E+02   0.164848E+03
  40  40   0.128506E+00   0.658461E+01   0.163116E+00   0.332330E+01   0.174896E+01   0.209859E+02   0.235427E+02   0.213703E+03
  41  41  -0.230694E-01   0.632185E+01  -0.224794E+00   0.337498E+01  -0.279406E+01   0.226291E+02  -0.473077E+02   0.299089E+03
  42  42   0.402209E-01   0.611770E+01   0.186377E+00   0.325531E+01   0.184349E+01   0.190121E+02   0.196873E+02   0.163993E+03
  43  43   0.580964E-01   0.589765E+01  -0.191080E+00   0.323832E+01  -0.207582E+01   0.186240E+02  -0.237143E+02   0.158076E+03
  44  44  -0.934349E-02   0.571452E+01   0.184294E+00   0.328124E+01   0.184768E+01   0.194859E+02   0.185353E+02   0.170454E+03
  45  45   0.499284E-02   0.559441E+01  -0.172339E+00   0.323126E+01  -0.181432E+01   0.187916E+02  -0.213747E+02   0.161320E+03
  46  46  -0.350045E-01   0.542156E+01   0.164753E+00   0.330464E+01   0.188609E+01   0.205377E+02   0.255617E+02   0.202939E+03
  47  47  -0.651397E-01   0.534191E+01  -0.205409E+00   0.323306E+01  -0.216169E+01   0.186482E+02  -0.250432E+02   0.160743E+03
  48  48   0.221421E-01   0.513213E+01   0.147200E+00   0.324004E+01   0.162464E+01   0.189606E+02   0.199442E+02   0.164924E+03
  49  49   0.170476E-02   0.509039E+01  -0.202016E+00   0.336251E+01  -0.259987E+01   0.228452E+02  -0.426617E+02   0.283950E+03
  50  50   0.105056E-01   0.490210E+01   0.150153E+00   0.328720E+01   0.161848E+01   0.200111E+02   0.209502E+02   0.185329E+03
  51  51  -0.360538E-01   0.474312E+01  -0.178203E+00   0.321202E+01  -0.189115E+01   0.183834E+02  -0.209288E+02   0.153985E+03
  52  52  -0.152918E-01   0.461982E+01   0.191226E+00   0.323157E+01   0.185656E+01   0.184146E+02   0.196973E+02   0.154681E+03
  53  53   0.649294E-01   0.450940E+01  -0.173433E+00   0.321985E+01  -0.179639E+01   0.186444E+02  -0.206106E+02   0.159172E+03
  54  54   0.115935E+00   0.446029E+01   0.155558E+00   0.323306E+01   0.181420E+01   0.189620E+02   0.239177E+02   0.168929E+03
  55  55   0.899729E-02   0.433063E+01  -0.164515E+00   0.323340E+01  -0.184383E+01   0.199212E+02  -0.288573E+02   0.230528E+03
  56  56   0.521151E-01   0.423443E+01   0.128109E+00   0.323662E+01   0.159006E+01   0.192201E+02   0.227566E+02   0.179208E+03
  57  57  -0.149132E-01   0.416692E+01  -0.186938E+00   0.325244E+01  -0.215183E+01   0.198692E+02  -0.277152E+02   0.191422E+03
  58  58  -0.584530E-02   0.405313E+01   0.172604E+00   0.320541E+01   0.176650E+01   0.186743E+02   0.193749E+02   0.161902E+03
  59  59  -0.195631E-01   0.395052E+01  -0.196044E+00   0.324127E+01  -0.222560E+01   0.194249E+02  -0.275287E+02   0.178112E+03
  60  60   0.954955E-02   0.392159E+01   0.163908E+00   0.319051E+01   0.158592E+01   0.178079E+02   0.165124E+02   0.143148E+03
  61  61  -0.465230E-01   0.386478E+01  -0.145978E+00   0.319645E+01  -0.132730E+01   0.183327E+02  -0.129344E+02   0.155623E+03
  62  62   0.488386E-01   0.381060E+01   0.178056E+00   0.325643E+01   0.190280E+01   0.194449E+02   0.229548E+02   0.174366E+03
  63  63   0.162915E-01   0.372636E+01  -0.188405E+00   0.332994E+01  -0.241627E+01   0.215290E+02  -0.356458E+02   0.228484E+03
  64  64   0.742288E-02   0.362985E+01   0.110991E+00   0.321241E+01   0.124364E+01   0.186120E+02   0.153795E+02   0.161015E+03
  65  65  -0.124360E-01   0.357179E+01  -0.153658E+00   0.311617E+01  -0.144402E+01   0.165171E+02  -0.141849E+02   0.123118E+03
  66  66   0.102156E-01   0.351039E+01   0.124858E+00   0.316771E+01   0.128631E+01   0.170617E+02   0.136559E+02   0.126160E+03
  67  67  -0.926438E-02   0.347592E+01  -0.159295E+00   0.316194E+01  -0.172336E+01   0.180531E+02  -0.205064E+02   0.156878E+03
  68  68   0.398187E-02   0.338419E+01   0.116403E+00   0.305353E+01   0.113260E+01   0.155853E+02   0.107395E+02   0.108690E+03
  69  69   0.149198E-01   0.335989E+01  -0.179724E+00   0.321951E+01  -0.193216E+01   0.184667E+02  -0.228152E+02   0.156277E+03
  70  70   0.150741E-01   0.325345E+01   0.161844E+00   0.321088E+01   0.174600E+01   0.184964E+02   0.196024E+02   0.158241E+03
  71  71  -0.222464E-01   0.323460E+01  -0.103052E+00   0.314443E+01  -0.911797E+00   0.172084E+02  -0.954955E+01   0.135706E+03
  72  72  -0.505179E-01   0.315778E+01   0.165687E+00   0.322226E+01   0.192282E+01   0.189207E+02   0.235691E+02   0.164739E+03
  73  73  -0.109803E-01   0.313917E+01  -0.167448E+00   0.315864E+01  -0.179889E+01   0.177548E+02  -0.214956E+02   0.149490E+03
  74  74   0.946180E-02   0.309215E+01   0.141392E+00   0.307884E+01   0.127927E+01   0.158986E+02   0.115379E+02   0.111820E+03
  75  75  -0.390996E-01   0.305128E+01  -0.166515E+00   0.319648E+01  -0.170914E+01   0.177161E+02  -0.182124E+02   0.137950E+03
  76  76  -0.248277E-02   0.300074E+01   0.132791E+00   0.316578E+01   0.129710E+01   0.172233E+02   0.134733E+02   0.131559E+03
  77  77  -0.235257E-02   0.297653E+01  -0.831391E-01   0.314870E+01  -0.783106E+00   0.175103E+02  -0.753782E+01   0.144316E+03
  78  78  -0.436715E-02   0.291972E+01   0.163572E+00   0.320326E+01   0.188590E+01   0.187119E+02   0.246606E+02   0.169426E+03
  79  79  -0.197154E-01   0.290070E+01  -0.163281E+00   0.319864E+01  -0.180668E+01   0.183110E+02  -0.214949E+02   0.154034E+03
  80  80  -0.116905E-01   0.284357E+01   0.121941E+00   0.313707E+01   0.138658E+01   0.172504E+02   0.168425E+02   0.138141E+03
  81  81  -0.210759E-02   0.282715E+01  -0.183524E+00   0.321332E+01  -0.215307E+01   0.190274E+02  -0.275190E+02   0.174645E+03
  82  82   0.250121E-01   0.281201E+01   0.184605E+00   0.314748E+01   0.199669E+01   0.178178E+02   0.239936E+02   0.156495E+03
  83  83   0.923922E-02   0.273593E+01  -0.152105E+00   0.308561E+01  -0.140893E+01   0.158619E+02  -0.127318E+02   0.111005E+03
  84  84  -0.207353E-01   0.275348E+01   0.152245E+00   0.315227E+01   0.164542E+01   0.173219E+02   0.183276E+02   0.136535E+03
  85  85   0.593706E-02   0.272398E+01  -0.159864E+00   0.315044E+01  -0.176046E+01   0.181460E+02  -0.216042E+02   0.161042E+03
  86  86   0.423784E-02   0.264786E+01   0.145604E+00   0.315993E+01   0.150504E+01   0.179973E+02   0.173352E+02   0.156939E+03
  87  87   0.164478E-02   0.266367E+01  -0.138422E+00   0.309876E+01  -0.136544E+01   0.169021E+02  -0.149380E+02   0.136086E+03
  88  88   0.246134E-01   0.260439E+01   0.162364E+00   0.324436E+01   0.181788E+01   0.196212E+02   0.221415E+02   0.184146E+03
  89  89  -0.425094E-01   0.258357E+01  -0.157772E+00   0.322015E+01  -0.184828E+01   0.187315E+02  -0.228535E+02   0.161972E+03
  90  90  -0.101833E-01   0.256138E+01   0.168559E+00   0.322377E+01   0.182429E+01   0.183857E+02   0.211225E+02   0.152314E+03
  91  91  -0.401322E-02   0.252082E+01  -0.118828E+00   0.310572E+01  -0.126268E+01   0.167083E+02  -0.150172E+02   0.130660E+03
  92  92  -0.854598E-03   0.251456E+01   0.111135E+00   0.308559E+01   0.109421E+01   0.163541E+02   0.114272E+02   0.124853E+03
  93  93   0.230813E-01   0.248121E+01  -0.107398E+00   0.305499E+01  -0.116288E+01   0.160147E+02  -0.130868E+02   0.120705E+03
  94  94  -0.210853E-02   0.248811E+01   0.101240E+00   0.311293E+01   0.985573E+00   0.165724E+02   0.959587E+01   0.123085E+03
  95  95   0.210734E-01   0.245204E+01  -0.149046E+00   0.315147E+01  -0.162687E+01   0.184947E+02  -0.216538E+02   0.176694E+03
  96  96  -0.585327E-04   0.242207E+01   0.106429E+00   0.310659E+01   0.107489E+01   0.162769E+02   0.116197E+02   0.118296E+03
  97  97   0.684438E-02   0.239817E+01  -0.119186E+00   0.308347E+01  -0.147051E+01   0.169514E+02  -0.192831E+02   0.142485E+03
  98  98   0.171781E-02   0.237259E+01   0.177387E+00   0.323331E+01   0.194630E+01   0.188333E+02   0.228939E+02   0.160104E+03
  99  99   0.320173E-02   0.236742E+01  -0.113775E+00   0.317617E+01  -0.110446E+01   0.179655E+02  -0.129018E+02   0.150877E+03
 100 100  -0.331836E-01   0.235638E+01   0.150018E+00   0.314943E+01   0.168652E+01   0.174372E+02   0.206172E+02   0.141395E+03
 101 101   0.164619E-01   0.232884E+01  -0.115994E+00   0.312698E+01  -0.120437E+01   0.167137E+02  -0.127656E+02   0.125042E+03
 102 102   0.117682E-01   0.231552E+01   0.963612E-01   0.322581E+01   0.977464E+00   0.189247E+02   0.112318E+02   0.173479E+03
 103 103   0.112145E-01   0.225743E+01  -0.143929E+00   0.318721E+01  -0.159973E+01   0.180592E+02  -0.190526E+02   0.152533E+03
 104 104   0.126713E-01   0.225328E+01   0.131329E+00   0.316620E+01   0.150662E+01   0.178387E+02   0.181961E+02   0.149231E+03
 105 105  -0.354475E-01   0.227363E+01  -0.106499E+00   0.304318E+01  -0.963543E+00   0.155338E+02  -0.855804E+01   0.110925E+03
 106 106   0.217191E-01   0.224148E+01   0.111732E+00   0.303307E+01   0.118886E+01   0.154977E+02   0.130399E+02   0.112538E+03
 107 107  -0.177845E-01   0.221010E+01  -0.146230E+00   0.314884E+01  -0.156894E+01   0.176167E+02  -0.172919E+02   0.142499E+03
 108 108   0.128777E-01   0.219612E+01   0.135742E+00   0.317062E+01   0.163136E+01   0.187448E+02   0.231131E+02   0.177856E+03
 109 109  -0.150798E-01   0.217049E+01  -0.113052E+00   0.318233E+01  -0.143834E+01   0.182297E+02  -0.210230E+02   0.167424E+03
 110 110  -0.158634E-02   0.215834E+01   0.109134E+00   0.312963E+01   0.111846E+01   0.175853E+02   0.108058E+02   0.154297E+03
 111 111  -0.172367E-01   0.215400E+01  -0.109266E+00   0.312947E+01  -0.149650E+01   0.189431E+02  -0.253779E+02   0.204243E+03
 112 112  -0.452745E-02   0.211914E+01   0.129541E+00   0.316179E+01   0.148356E+01   0.181672E+02   0.205628E+02   0.164348E+03
 113 113   0.177449E-01   0.212393E+01  -0.106748E+00   0.309067E+01  -0.898804E+00   0.165607E+02  -0.817231E+01   0.130340E+03
 114 114   0.369176E-01   0.208341E+01   0.127906E+00   0.319228E+01   0.156616E+01   0.190354E+02   0.230018E+02   0.190310E+03
 115 115  -0.256928E-01   0.210405E+01  -0.165873E+00   0.310071E+01  -0.169550E+01   0.167792E+02  -0.192225E+02   0.133738E+03
 116 116   0.295382E-01   0.209676E+01   0.128261E+00   0.310674E+01   0.158476E+01   0.171764E+02   0.202455E+02   0.144805E+03
 117 117  -0.311444E-01   0.205913E+01  -0.949145E-01   0.309207E+01  -0.991181E+00   0.167322E+02  -0.114641E+02   0.134418E+03
 118 118  -0.820293E-03   0.204403E+01   0.754146E-01   0.301911E+01   0.749895E+00   0.152156E+02   0.750980E+01   0.105781E+03
 119 119   0.437036E-01   0.202294E+01  -0.116478E+00   0.307790E+01  -0.123324E+01   0.164737E+02  -0.144678E+02   0.128132E+03
 120 120  -0.247494E-02   0.203291E+01   0.970383E-01   0.304110E+01   0.769247E+00   0.156264E+02   0.670461E+01   0.112903E+03
 121 121   0.371156E-02   0.201905E+01  -0.114672E+00   0.315262E+01  -0.129234E+01   0.178707E+02  -0.176301E+02   0.157145E+03
 122 122   0.114498E-01   0.200526E+01   0.129750E+00   0.308329E+01   0.144267E+01   0.167572E+02   0.179656E+02   0.139718E+03
 123 123   0.858117E-02   0.197728E+01  -0.123833E+00   0.310150E+01  -0.125725E+01   0.167113E+02  -0.140660E+02   0.131009E+03
 124 124  -0.387836E-02   0.195941E+01   0.137944E+00   0.312816E+01   0.142680E+01   0.173884E+02   0.172634E+02   0.147021E+03
 125 125  -0.143093E-01   0.196875E+01  -0.133256E+00   0.310956E+01  -0.144144E+01   0.167151E+02  -0.160744E+02   0.128653E+03
 126 126  -0.624645E-02   0.196915E+01   0.978405E-01   0.313577E+01   0.107413E+01   0.173557E+02   0.134451E+02   0.144739E+03
 127 127   0.113294E-01   0.192199E+01  -0.947866E-01   0.310444E+01  -0.127859E+01   0.171806E+02  -0.182803E+02   0.149531E+03
 128 128   0.123495E-01   0.191866E+01   0.132545E+00   0.303555E+01   0.112286E+01   0.154830E+02   0.924705E+01   0.108758E+03
 129 129   0.114809E-01   0.190602E+01  -0.112585E+00   0.313091E+01  -0.126781E+01   0.176744E+02  -0.158288E+02   0.152052E+03
 130 130   0.699960E-02   0.190921E+01   0.139751E+00   0.308775E+01   0.150811E+01   0.167885E+02   0.181185E+02   0.135318E+03
 131 131  -0.566415E-02   0.188388E+01  -0.113134E+00   0.314479E+01  -0.124395E+01   0.172340E+02  -0.139513E+02   0.134479E+03
 132 132  -0.127732E-01   0.187372E+01   0.133471E+00   0.315274E+01   0.133020E+01   0.172064E+02   0.140853E+02   0.134976E+03
 133 133  -0.330627E-02   0.185645E+01  -0.729959E-01   0.306122E+01  -0.637805E+00   0.158457E+02  -0.603462E+01   0.114256E+03
 134 134   0.475243E-02   0.184777E+01   0.126492E+00   0.316790E+01   0.149198E+01   0.183581E+02   0.189374E+02   0.166824E+03
 135 135  -0.734647E-02   0.183330E+01  -0.148837E+00   0.311308E+01  -0.151303E+01   0.166761E+02  -0.146962E+02   0.130069E+03
 136 136  -0.305969E-01   0.181980E+01   0.136646E+00   0.309751E+01   0.135952E+01   0.161929E+02   0.133612E+02   0.116761E+03
 137 137  -0.182632E-01   0.181814E+01  -0.912894E-01   0.308100E+01  -0.793492E+00   0.163430E+02  -0.772842E+01   0.124922E+03
 138 138  -0.423009E-02   0.179025E+01   0.119754E+00   0.311743E+01   0.139577E+01   0.171101E+02   0.175866E+02   0.140644E+03
 139 139   0.338585E-02   0.182838E+01  -0.108337E+00   0.317752E+01  -0.114588E+01   0.173406E+02  -0.127488E+02   0.132892E+03
 140 140  -0.388068E-02   0.179526E+01   0.115400E+00   0.312066E+01   0.118921E+01   0.168332E+02   0.140908E+02   0.131516E+03
 141 141   0.127553E-01   0.178709E+01  -0.979894E-01   0.306455E+01  -0.101557E+01   0.159193E+02  -0.102706E+02   0.115540E+03
 142 142  -0.112606E-01   0.177699E+01   0.992674E-01   0.311604E+01   0.103124E+01   0.169441E+02   0.114668E+02   0.133758E+03
 143 143   0.442847E-02   0.174904E+01  -0.112872E+00   0.310149E+01  -0.122225E+01   0.162415E+02  -0.137848E+02   0.119511E+03
 144 144  -0.236638E-02   0.175325E+01   0.104456E+00   0.304966E+01   0.104657E+01   0.155253E+02   0.101901E+02   0.109436E+03
 145 145   0.178462E-01   0.173632E+01  -0.116400E+00   0.307697E+01  -0.122890E+01   0.162260E+02  -0.141116E+02   0.124928E+03
 146 146   0.258291E-01   0.172918E+01   0.116189E+00   0.314322E+01   0.134529E+01   0.175864E+02   0.171305E+02   0.148371E+03
 147 147  -0.266748E-02   0.171729E+01  -0.946800E-01   0.312066E+01  -0.971939E+00   0.173735E+02  -0.125280E+02   0.152850E+03
 148 148   0.245658E-01   0.170970E+01   0.128887E+00   0.312863E+01   0.146660E+01   0.174736E+02   0.184440E+02   0.148950E+03
 149 149  -0.200771E-01   0.169258E+01  -0.641622E-01   0.320949E+01  -0.698442E+00   0.185846E+02  -0.832578E+01   0.161555E+03
 150 150  -0.480908E-01   0.167213E+01   0.109171E+00   0.305953E+01   0.121465E+01   0.160185E+02   0.137825E+02   0.120926E+03
 151 151  -0.315457E-02   0.168472E+01  -0.950056E-01   0.307891E+01  -0.994745E+00   0.158643E+02  -0.111780E+02   0.112915E+03
 152 152   0.122497E-01   0.166382E+01   0.102798E+00   0.308793E+01   0.107132E+01   0.162314E+02   0.112323E+02   0.119939E+03
 153 153  -0.995781E-02   0.164588E+01  -0.107854E+00   0.301067E+01  -0.102373E+01   0.150451E+02  -0.101682E+02   0.105292E+03
 154 154   0.292516E-01   0.164815E+01   0.132377E+00   0.307941E+01   0.128302E+01   0.165992E+02   0.146093E+02   0.135772E+03
 155 155   0.997609E-02   0.165463E+01  -0.947523E-01   0.303244E+01  -0.106145E+01   0.154385E+02  -0.114594E+02   0.109150E+03
 156 156  -0.499686E-02   0.163409E+01   0.693999E-01   0.301912E+01   0.771143E+00   0.150011E+02   0.825381E+01   0.101315E+03
 157 157   0.434322E-02   0.162209E+01  -0.102538E+00   0.307441E+01  -0.117961E+01   0.163074E+02  -0.142711E+02   0.125419E+03
 158 158   0.177023E-01   0.161887E+01   0.104345E+00   0.313473E+01   0.107450E+01   0.176548E+02   0.128135E+02   0.149194E+03
 159 159   0.557597E-02   0.159515E+01  -0.105608E+00   0.307087E+01  -0.100974E+01   0.160004E+02  -0.103690E+02   0.115149E+03
 160 160   0.126884E-01   0.158631E+01   0.107064E+00   0.315887E+01   0.112475E+01   0.176971E+02   0.127060E+02   0.146678E+03
 161 161  -0.135726E-01   0.155916E+01  -0.975035E-01   0.313756E+01  -0.119599E+01   0.175363E+02  -0.163411E+02   0.148751E+03
 162 162   0.744019E-02   0.155891E+01   0.983205E-01   0.315200E+01   0.120653E+01   0.177629E+02   0.159714E+02   0.150112E+03
 163 163  -0.967712E-02   0.155759E+01  -0.101891E+00   0.301499E+01  -0.102781E+01   0.152640E+02  -0.100908E+02   0.107715E+03
 164 164  -0.111978E-01   0.154960E+01   0.111646E+00   0.302289E+01   0.121115E+01   0.157912E+02   0.146860E+02   0.123326E+03
 165 165  -0.340171E-01   0.154475E+01  -0.612559E-01   0.309837E+01  -0.648907E+00   0.163424E+02  -0.697637E+01   0.122121E+03
 166 166  -0.863753E-02   0.152687E+01   0.114021E+00   0.304999E+01   0.115030E+01   0.155967E+02   0.118482E+02   0.112970E+03
 167 167  -0.110276E-01   0.153118E+01  -0.963946E-01   0.300497E+01  -0.935889E+00   0.148222E+02  -0.982196E+01   0.994031E+02
 168 168   0.935231E-03   0.151248E+01   0.805166E-01   0.298940E+01   0.799645E+00   0.147476E+02   0.842432E+01   0.100477E+03
 169 169  -0.914966E-02   0.151328E+01  -0.110992E+00   0.300779E+01  -0.114805E+01   0.151230E+02  -0.117305E+02   0.106304E+03
 170 170   0.981469E-02   0.150327E+01   0.614133E-01   0.293387E+01   0.593518E+00   0.139225E+02   0.551932E+01   0.901046E+02
 171 171   0.141955E-01   0.147314E+01  -0.720562E-01   0.295303E+01  -0.762556E+00   0.145042E+02  -0.900323E+01   0.100845E+03
 172 172  -0.412636E-02   0.148173E+01   0.112237E+00   0.318791E+01   0.124299E+01   0.182353E+02   0.169678E+02   0.159800E+03
 173 173  -0.536527E-02   0.147747E+01  -0.116035E+00   0.303242E+01  -0.119337E+01   0.154963E+02  -0.128140E+02   0.112136E+03
 174 174   0.807591E-02   0.145966E+01   0.733360E-01   0.311313E+01   0.814138E+00   0.169413E+02   0.112645E+02   0.140371E+03
 175 175  -0.656332E-02   0.144200E+01  -0.127594E+00   0.306667E+01  -0.123342E+01   0.162741E+02  -0.117750E+02   0.126685E+03
 176 176  -0.207674E-03   0.144247E+01   0.743634E-01   0.307823E+01   0.861631E+00   0.159303E+02   0.952184E+01   0.114053E+03
 177 177  -0.157386E-02   0.142554E+01  -0.640936E-01   0.307931E+01  -0.417874E+00   0.164198E+02  -0.898320E+00   0.129835E+03
 178 178  -0.702063E-02   0.141665E+01   0.795473E-01   0.309285E+01   0.826124E+00   0.161435E+02   0.940789E+01   0.118074E+03
 179 179   0.172399E-01   0.140288E+01  -0.119689E+00   0.302143E+01  -0.112939E+01   0.151742E+02  -0.106463E+02   0.105072E+03
 180 180   0.132021E-02   0.140411E+01   0.106667E+00   0.309637E+01   0.128102E+01   0.167339E+02   0.159743E+02   0.132386E+03
 181 181   0.706238E-02   0.139188E+01  -0.848477E-01   0.302459E+01  -0.825697E+00   0.152393E+02  -0.840659E+01   0.107584E+03
 182 182   0.115662E-01   0.138311E+01   0.944806E-01   0.311900E+01   0.103614E+01   0.170122E+02   0.124445E+02   0.136452E+03
 183 183   0.839278E-02   0.136460E+01  -0.141190E+00   0.304584E+01  -0.140616E+01   0.164157E+02  -0.161084E+02   0.138784E+03
 184 184  -0.338498E-02   0.135218E+01   0.859827E-01   0.308679E+01   0.730182E+00   0.162841E+02   0.629094E+01   0.120352E+03
 185 185   0.387341E-02   0.133869E+01  -0.102162E+00   0.305607E+01  -0.945211E+00   0.160794E+02  -0.845786E+01   0.121088E+03
 186 186   0.411061E-02   0.133569E+01   0.123338E+00   0.315380E+01   0.136974E+01   0.176830E+02   0.151390E+02   0.146654E+03
 187 187  -0.246862E-01   0.133382E+01  -0.822709E-01   0.303653E+01  -0.692398E+00   0.153544E+02  -0.631764E+01   0.107191E+03
 188 188   0.236386E-01   0.132645E+01   0.120188E+00   0.310141E+01   0.124344E+01   0.165930E+02   0.133450E+02   0.126961E+03
 189 189  -0.471269E-02   0.132287E+01  -0.109265E+00   0.308066E+01  -0.115177E+01   0.162800E+02  -0.127569E+02   0.123174E+03
 190 190   0.995041E-02   0.132253E+01   0.131090E+00   0.312348E+01   0.149423E+01   0.172480E+02   0.181330E+02   0.142291E+03
 191 191   0.125447E-01   0.130302E+01  -0.724430E-01   0.308990E+01  -0.685952E+00   0.160317E+02  -0.692061E+01   0.115265E+03
 192 192   0.686224E-02   0.129540E+01   0.119776E+00   0.298209E+01   0.935047E+00   0.146427E+02   0.630642E+01   0.997990E+02
 193 193   0.398332E-03   0.127299E+01  -0.116575E+00   0.304854E+01  -0.118798E+01   0.156684E+02  -0.126246E+02   0.112083E+03
 194 194   0.556497E-02   0.124938E+01   0.106644E+00   0.309863E+01   0.122880E+01   0.168240E+02   0.149989E+02   0.134793E+03
 195 195   0.235650E-02   0.126717E+01  -0.110147E+00   0.305257E+01  -0.121121E+01   0.163675E+02  -0.146423E+02   0.130838E+03
 196 196  -0.153766E-02   0.123467E+01   0.557418E-01   0.304010E+01   0.697113E+00   0.154905E+02   0.808728E+01   0.109493E+03
 197 197   0.990104E-02   0.123358E+01  -0.910585E-01   0.302593E+01  -0.943265E+00   0.153736E+02  -0.101225E+02   0.108677E+03
 198 198  -0.658479E-02   0.122883E+01   0.569274E-01   0.301151E+01   0.597283E+00   0.156377E+02   0.664791E+01   0.117111E+03
 199 199   0.110126E-01   0.122062E+01  -0.932117E-01   0.309485E+01  -0.970123E+00   0.166621E+02  -0.112109E+02   0.131021E+03
 200 200   0.169158E-02   0.121818E+01   0.102490E+00   0.309211E+01   0.111729E+01   0.163219E+02   0.122716E+02   0.121838E+03
 201 201  -0.119545E-02   0.120671E+01  -0.110298E+00   0.311442E+01  -0.114447E+01   0.164057E+02  -0.121946E+02   0.120107E+03
 202 202   0.168286E-02   0.118986E+01   0.697375E-01   0.307687E+01   0.744166E+00   0.162868E+02   0.771134E+01   0.121271E+03
 203 203  -0.694251E-02   0.117450E+01  -0.988817E-01   0.306800E+01  -0.109937E+01   0.165298E+02  -0.136286E+02   0.132248E+03
 204 204  -0.183832E-01   0.117783E+01   0.783375E-01   0.306063E+01   0.942566E+00   0.159800E+02   0.117917E+02   0.120786E+03
 205 205  -0.410910E-02   0.116698E+01  -0.893364E-01   0.311581E+01  -0.101550E+01   0.172531E+02  -0.125041E+02   0.141366E+03
 206 206  -0.137505E-01   0.114752E+01   0.709672E-01   0.298947E+01   0.748827E+00   0.150656E+02   0.824388E+01   0.107750E+03
 207 207   0.239404E-01   0.114030E+01  -0.661991E-01   0.308780E+01  -0.732165E+00   0.162498E+02  -0.847443E+01   0.119669E+03
 208 208   0.812931E-02   0.113793E+01   0.911943E-01   0.311864E+01   0.105865E+01   0.167885E+02   0.123366E+02   0.128279E+03
 209 209  -0.424413E-02   0.112259E+01  -0.793474E-01   0.310681E+01  -0.930101E+00   0.168025E+02  -0.108920E+02   0.131148E+03
 210 210   0.181425E-01   0.110865E+01   0.982513E-01   0.305015E+01   0.949311E+00   0.156186E+02   0.945575E+01   0.110144E+03
 211 211  -0.113830E-01   0.111434E+01  -0.672569E-01   0.308457E+01  -0.754037E+00   0.164666E+02  -0.878632E+01   0.124963E+03
 212 212  -0.410306E-02   0.109069E+01   0.759597E-01   0.300506E+01   0.848348E+00   0.152671E+02   0.973695E+01   0.108954E+03
 213 213   0.341212E-03   0.108872E+01  -0.924766E-01   0.299488E+01  -0.803246E+00   0.149418E+02  -0.776664E+01   0.103246E+03
 214 214   0.312196E-02   0.108178E+01   0.113007E+00   0.313695E+01   0.103521E+01   0.171933E+02   0.100903E+02   0.135389E+03
 215 215  -0.859382E-02   0.105895E+01  -0.909034E-01   0.309678E+01  -0.846587E+00   0.162860E+02  -0.862781E+01   0.118678E+03
 216 216   0.503365E-02   0.105486E+01   0.473901E-01   0.304156E+01   0.381640E+00   0.152383E+02   0.274398E+01   0.104268E+03
 217 217   0.105384E-01   0.105043E+01  -0.860631E-01   0.306073E+01  -0.953632E+00   0.161627E+02  -0.134084E+02   0.132558E+03
 218 218   0.426485E-02   0.103153E+01   0.110974E+00   0.301945E+01   0.986122E+00   0.151844E+02   0.911230E+01   0.105014E+03
 219 219  -0.944669E-02   0.103764E+01  -0.753391E-01   0.306864E+01  -0.612522E+00   0.154926E+02  -0.538423E+01   0.104460E+03
 220 220  -0.191497E-01   0.103460E+01   0.110643E+00   0.305814E+01   0.109720E+01   0.158858E+02   0.115866E+02   0.115406E+03
 221 221   0.723689E-02   0.101381E+01  -0.805594E-01   0.300806E+01  -0.768739E+00   0.150488E+02  -0.784647E+01   0.106027E+03
 222 222   0.124984E-01   0.100803E+01   0.784228E-01   0.308536E+01   0.830188E+00   0.163676E+02   0.978146E+01   0.123011E+03
 223 223  -0.275454E-02   0.991274E+00  -0.964868E-01   0.307962E+01  -0.925522E+00   0.161032E+02  -0.854513E+01   0.117373E+03
 224 224   0.194253E-01   0.982927E+00   0.581506E-01   0.313719E+01   0.833712E+00   0.177711E+02   0.140478E+02   0.158717E+03
 225 225   0.821002E-02   0.975848E+00  -0.109979E+00   0.304989E+01  -0.104979E+01   0.157799E+02  -0.101001E+02   0.114320E+03
 226 226  -0.992377E-02   0.963848E+00   0.775942E-01   0.308842E+01   0.745672E+00   0.167976E+02   0.850359E+01   0.134415E+03
 227 227  -0.135532E-02   0.958512E+00  -0.558493E-01   0.302430E+01  -0.398143E+00   0.153442E+02  -0.195273E+01   0.110754E+03
 228 228  -0.659767E-02   0.945047E+00   0.728871E-01   0.304683E+01   0.951313E+00   0.160391E+02   0.124846E+02   0.124416E+03
 229 229   0.907140E-02   0.934504E+00  -0.918323E-01   0.313140E+01  -0.963147E+00   0.174111E+02  -0.116214E+02   0.147760E+03
 230 230  -0.593777E-02   0.929772E+00   0.955382E-01   0.312950E+01   0.878387E+00   0.173119E+02   0.813099E+01   0.139526E+03
 231 231  -0.696006E-02   0.923998E+00  -0.402714E-01   0.305478E+01  -0.395057E+00   0.157756E+02  -0.452713E+01   0.114407E+03
 232 232   0.808214E-03   0.906509E+00   0.791477E-01   0.301702E+01   0.779732E+00   0.155171E+02   0.797898E+01   0.113494E+03
 233 233   0.107580E-01   0.902778E+00  -0.510843E-01   0.300708E+01  -0.585316E+00   0.152178E+02  -0.701930E+01   0.106941E+03
 234 234   0.138076E-01   0.892488E+00   0.101842E+00   0.304749E+01   0.988471E+00   0.156766E+02   0.110079E+02   0.114640E+03
 235 235   0.283857E-03   0.882673E+00  -0.531449E-01   0.304762E+01  -0.520405E+00   0.158417E+02  -0.500876E+01   0.116162E+03
 236 236   0.151848E-01   0.881743E+00   0.875921E-01   0.308129E+01   0.848284E+00   0.160641E+02   0.822842E+01   0.116049E+03
 237 237   0.318056E-02   0.877042E+00  -0.908478E-01   0.311337E+01  -0.100191E+01   0.170841E+02  -0.127426E+02   0.142312E+03
 238 238  -0.230258E-02   0.854570E+00   0.102791E+00   0.308339E+01   0.969239E+00   0.163526E+02   0.983424E+01   0.122955E+03
 239 239   0.238905E-02   0.842104E+00  -0.497578E-01   0.303829E+01  -0.451613E+00   0.153512E+02  -0.440065E+01   0.106778E+03
 240 240  -0.436939E-02   0.838051E+00   0.585206E-01   0.308496E+01   0.525171E+00   0.163333E+02   0.602313E+01   0.124094E+03
 241 241   0.538307E-02   0.826063E+00  -0.765040E-01   0.303636E+01  -0.644710E+00   0.152882E+02  -0.547590E+01   0.104835E+03
 242 242   0.885966E-02   0.819507E+00   0.865222E-01   0.300843E+01   0.874594E+00   0.150730E+02   0.893201E+01   0.104148E+03
 243 243  -0.525372E-02   0.816684E+00  -0.710471E-01   0.307399E+01  -0.749461E+00   0.167121E+02  -0.925465E+01   0.138419E+03
 244 244  -0.720672E-02   0.804771E+00   0.625660E-01   0.302784E+01   0.663060E+00   0.151689E+02   0.658076E+01   0.103620E+03
 245 245   0.601452E-02   0.798706E+00  -0.767216E-01   0.306635E+01  -0.858781E+00   0.159817E+02  -0.104031E+02   0.119195E+03
 246 246   0.474805E-02   0.784809E+00   0.823702E-01   0.304815E+01   0.811020E+00   0.156380E+02   0.913168E+01   0.112921E+03
 247 247  -0.101003E-01   0.782302E+00  -0.955590E-01   0.305778E+01  -0.860283E+00   0.159503E+02  -0.831644E+01   0.118634E+03
 248 248   0.136514E-01   0.768274E+00   0.909983E-01   0.299216E+01   0.861051E+00   0.150484E+02   0.904139E+01   0.106013E+03
 249 249   0.485023E-02   0.768121E+00  -0.819008E-01   0.304535E+01  -0.920921E+00   0.160797E+02  -0.116459E+02   0.125444E+03
 250 250   0.193937E-03   0.755886E+00   0.481720E-01   0.309642E+01   0.607577E+00   0.169181E+02   0.759509E+01   0.137142E+03
 251 251   0.535910E-03   0.746556E+00  -0.103341E+00   0.299487E+01  -0.102926E+01   0.149308E+02  -0.107289E+02   0.105242E+03
 252 252   0.277494E-03   0.738968E+00   0.546798E-01   0.297760E+01   0.562440E+00   0.146677E+02   0.585361E+01   0.998115E+02
 253 253  -0.275644E-02   0.731191E+00  -0.582679E-01   0.308063E+01  -0.542465E+00   0.162038E+02  -0.481033E+01   0.120030E+03
 254 254   0.813814E-02   0.715655E+00   0.100497E+00   0.309445E+01   0.973154E+00   0.162782E+02   0.951804E+01   0.120347E+03
 255 255  -0.924650E-02   0.708539E+00  -0.612627E-01   0.303789E+01  -0.507937E+00   0.155434E+02  -0.429144E+01   0.112245E+03
 256 256  -0.489025E-02   0.706984E+00   0.425525E-01   0.312822E+01   0.743576E+00   0.175524E+02   0.103985E+02   0.151586E+03
 257 257  -0.344576E-03   0.696598E+00  -0.836246E-01   0.302787E+01  -0.835802E+00   0.151866E+02  -0.785461E+01   0.103577E+03
 258 258  -0.987009E-04   0.690706E+00   0.479701E-01   0.302859E+01   0.520175E+00   0.156021E+02   0.609867E+01   0.115091E+03
 259 259  -0.323969E-02   0.679410E+00  -0.144419E+00   0.314016E+01  -0.158978E+01   0.173534E+02  -0.184591E+02   0.141409E+03
 260 260  -0.519867E-02   0.669930E+00   0.654178E-01   0.304824E+01   0.636343E+00   0.155038E+02   0.603008E+01   0.108476E+03
 261 261  -0.125330E-02   0.666667E+00  -0.800507E-01   0.304351E+01  -0.817913E+00   0.154814E+02  -0.790120E+01   0.107985E+03
 262 262   0.566954E-03   0.653795E+00   0.867205E-01   0.303183E+01   0.910081E+00   0.154270E+02   0.912910E+01   0.108403E+03
 263 263   0.100166E-01   0.644523E+00  -0.107056E+00   0.314404E+01  -0.106307E+01   0.170158E+02  -0.110636E+02   0.130830E+03
 264 264  -0.397644E-02   0.635826E+00   0.895880E-01   0.308150E+01   0.123812E+01   0.166208E+02   0.168655E+02   0.135270E+03
 265 265  -0.341197E-03   0.637430E+00  -0.902628E-01   0.308617E+01  -0.804504E+00   0.160527E+02  -0.622793E+01   0.118208E+03
 266 266  -0.807014E-02   0.618817E+00   0.731255E-01   0.305757E+01   0.625014E+00   0.157839E+02   0.550121E+01   0.113486E+03
 267 267  -0.242499E-02   0.612623E+00  -0.779828E-01   0.305850E+01  -0.722366E+00   0.159727E+02  -0.661742E+01   0.121206E+03
 268 268   0.109235E-01   0.602582E+00   0.683712E-01   0.300392E+01   0.694505E+00   0.151955E+02   0.690369E+01   0.107853E+03
 269 269   0.339634E-02   0.603612E+00  -0.534580E-01   0.308577E+01  -0.418777E+00   0.162117E+02  -0.316582E+01   0.119511E+03
 270 270   0.334955E-02   0.589347E+00   0.727489E-01   0.304256E+01   0.769268E+00   0.154692E+02   0.786654E+01   0.108827E+03
 271 271  -0.208091E-02   0.586624E+00  -0.895849E-01   0.306276E+01  -0.132294E+01   0.171865E+02  -0.212848E+02   0.162912E+03
 272 272   0.589360E-02   0.579804E+00   0.873575E-01   0.310573E+01   0.100163E+01   0.172871E+02   0.152250E+02   0.152129E+03
 273 273  -0.127561E-03   0.568404E+00  -0.872454E-01   0.305275E+01  -0.109349E+01   0.161319E+02  -0.136229E+02   0.127478E+03
 274 274   0.230450E-03   0.561052E+00   0.864694E-01   0.303307E+01   0.105059E+01   0.158571E+02   0.135241E+02   0.120626E+03
 275 275  -0.481055E-02   0.554672E+00  -0.103049E+00   0.309361E+01  -0.108824E+01   0.167550E+02  -0.121571E+02   0.133735E+03
 276 276   0.381803E-03   0.547119E+00   0.903141E-01   0.303459E+01   0.100671E+01   0.154032E+02   0.109109E+02   0.109653E+03
 277 277  -0.327525E-02   0.534960E+00  -0.817325E-01   0.307906E+01  -0.921510E+00   0.164691E+02  -0.107305E+02   0.129706E+03
 278 278  -0.111924E-01   0.529176E+00   0.676738E-01   0.296239E+01   0.601320E+00   0.143175E+02   0.532675E+01   0.935643E+02
 279 279   0.541855E-02   0.522180E+00  -0.679485E-01   0.300140E+01  -0.672962E+00   0.150119E+02  -0.647288E+01   0.104539E+03
 280 280   0.336313E-02   0.519947E+00   0.471728E-01   0.312270E+01   0.642706E+00   0.167391E+02   0.844157E+01   0.129018E+03
 281 281   0.209932E-02   0.514778E+00  -0.139533E+00   0.309598E+01  -0.137696E+01   0.160328E+02  -0.134854E+02   0.113566E+03
 282 282  -0.736165E-02   0.502574E+00   0.709537E-01   0.305181E+01   0.434990E+00   0.156323E+02   0.178310E+01   0.112719E+03
 283 283  -0.159860E-02   0.496793E+00  -0.555218E-01   0.305906E+01  -0.648770E+00   0.155168E+02  -0.815104E+01   0.110953E+03
 284 284  -0.838221E-04   0.487721E+00   0.137903E-01   0.293691E+01   0.992020E-01   0.145197E+02   0.299903E+00   0.106869E+03
 285 285  -0.369983E-02   0.483997E+00  -0.116791E+00   0.304341E+01  -0.988257E+00   0.157626E+02  -0.778917E+01   0.115623E+03
 286 286   0.307368E-02   0.477702E+00   0.693490E-01   0.307205E+01   0.898757E+00   0.166327E+02   0.133551E+02   0.138447E+03
 287 287   0.565528E-02   0.465217E+00  -0.511029E-01   0.293037E+01  -0.588428E+00   0.141981E+02  -0.662930E+01   0.961938E+02
 288 288  -0.141792E-02   0.459672E+00   0.593884E-01   0.313137E+01   0.656153E+00   0.176011E+02   0.805036E+01   0.149128E+03
 289 289   0.140734E-02   0.459093E+00  -0.106630E+00   0.301682E+01  -0.877954E+00   0.152507E+02  -0.759848E+01   0.106677E+03
 290 290  -0.549864E-02   0.447777E+00   0.904166E-01   0.299424E+01   0.863072E+00   0.147996E+02   0.845369E+01   0.101097E+03
 291 291   0.185115E-02   0.446716E+00  -0.733024E-01   0.301991E+01  -0.828031E+00   0.153606E+02  -0.950497E+01   0.110193E+03
 292 292   0.422193E-02   0.438588E+00   0.408064E-01   0.294073E+01   0.287215E+00   0.141796E+02   0.224392E+01   0.940755E+02
 293 293   0.951942E-02   0.431458E+00  -0.582525E-01   0.302431E+01  -0.466837E+00   0.153356E+02  -0.422300E+01   0.107808E+03
 294 294   0.358841E-02   0.421495E+00   0.877002E-01   0.302960E+01   0.707551E+00   0.154238E+02   0.508546E+01   0.108952E+03
 295 295  -0.105897E-02   0.416165E+00  -0.742589E-01   0.297969E+01  -0.636747E+00   0.145614E+02  -0.621714E+01   0.964014E+02
 296 296   0.158447E-02   0.412380E+00   0.473859E-01   0.308055E+01   0.446776E+00   0.158208E+02   0.399378E+01   0.112484E+03
 297 297  -0.541974E-03   0.403737E+00  -0.455842E-01   0.310063E+01  -0.411007E+00   0.166496E+02  -0.369983E+01   0.128810E+03
 298 298   0.967198E-02   0.400123E+00   0.813049E-01   0.305890E+01   0.859850E+00   0.154868E+02   0.888677E+01   0.106676E+03
 299 299  -0.160188E-02   0.393383E+00  -0.855060E-01   0.305356E+01  -0.745496E+00   0.159754E+02  -0.688750E+01   0.121583E+03
 300 300  -0.139363E-02   0.386884E+00   0.688938E-01   0.305936E+01   0.780600E+00   0.162947E+02   0.909954E+01   0.128241E+03


==> results/case4/A_60_0_30to200_0_15000/img_ALMl1l2.dat <==
  30  30   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  31  31   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  32  32   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  33  33   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  34  34   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  35  35   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  36  36   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  37  37   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  38  38   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  39  39   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  40  40   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  41  41   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  42  42   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  43  43   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  44  44   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  45  45   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  46  46   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  47  47   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  48  48   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  49  49   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  50  50   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  51  51   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  52  52   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  53  53   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  54  54   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  55  55   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  56  56   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  57  57   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  58  58   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  59  59   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  60  60   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  61  61   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  62  62   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  63  63   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  64  64   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  65  65   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  66  66   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  67  67   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  68  68   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  69  69   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  70  70   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  71  71   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  72  72   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  73  73   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  74  74   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  75  75   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  76  76   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  77  77   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  78  78   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  79  79   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  80  80   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  81  81   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  82  82   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  83  83   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  84  84   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  85  85   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  86  86   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  87  87   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  88  88   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  89  89   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  90  90   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  91  91   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  92  92   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  93  93   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  94  94   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  95  95   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  96  96   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  97  97   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  98  98   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  99  99   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 100 100   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 101 101   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 102 102   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 103 103   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 104 104   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 105 105   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 106 106   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 107 107   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 108 108   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 109 109   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 110 110   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 111 111   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 112 112   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 113 113   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 114 114   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 115 115   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 116 116   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 117 117   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 118 118   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 119 119   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 120 120   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 121 121   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 122 122   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 123 123   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 124 124   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 125 125   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 126 126   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 127 127   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 128 128   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 129 129   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 130 130   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 131 131   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 132 132   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 133 133   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 134 134   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 135 135   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 136 136   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 137 137   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 138 138   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 139 139   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 140 140   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 141 141   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 142 142   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 143 143   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 144 144   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 145 145   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 146 146   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 147 147   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 148 148   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 149 149   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 150 150   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 151 151   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 152 152   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 153 153   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 154 154   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 155 155   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 156 156   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 157 157   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 158 158   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 159 159   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 160 160   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 161 161   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 162 162   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 163 163   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 164 164   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 165 165   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 166 166   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 167 167   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 168 168   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 169 169   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 170 170   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 171 171   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 172 172   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 173 173   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 174 174   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 175 175   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 176 176   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 177 177   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 178 178   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 179 179   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 180 180   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 181 181   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 182 182   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 183 183   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 184 184   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 185 185   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 186 186   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 187 187   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 188 188   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 189 189   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 190 190   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 191 191   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 192 192   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 193 193   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 194 194   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 195 195   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 196 196   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 197 197   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 198 198   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 199 199   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 200 200   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN


==> results/case4/A_60_0_30to200_0_15000/moments_new.dat <==
  30   0.998837E+01   0.749796E-11   0.422965E+01   0.112087E-05   0.392605E+02   0.785046E-16
  31   0.951035E+01  -0.635204E-07   0.378335E+01  -0.121858E-01   0.290940E+02   0.000000E+00
  32   0.907224E+01   0.270269E-04   0.364177E+01  -0.187295E-01   0.262273E+02   0.588785E-16
  33   0.866963E+01  -0.197135E-02   0.356236E+01   0.103602E-01   0.246861E+02  -0.785046E-16
  34   0.829874E+01   0.326504E-01   0.350882E+01   0.353437E+00   0.236856E+02   0.000000E+00
  35   0.795627E+01  -0.101514E+00   0.346917E+01  -0.114307E+01   0.230473E+02   0.117757E-15
  36   0.763936E+01  -0.511253E-01   0.343806E+01  -0.575284E+00   0.223948E+02   0.981308E-16
  37   0.734552E+01  -0.436395E-01   0.341269E+01  -0.473755E+00   0.219255E+02  -0.196262E-16
  38   0.707254E+01  -0.590796E-01   0.339139E+01  -0.627676E+00   0.215608E+02  -0.981308E-16
  39   0.681849E+01  -0.590306E-01   0.337315E+01  -0.636536E+00   0.212283E+02  -0.392523E-16
  40   0.658167E+01  -0.108936E-01   0.335735E+01  -0.138246E+00   0.209072E+02  -0.117757E-15
  41   0.636054E+01   0.501055E-01   0.334456E+01   0.532238E+00   0.207147E+02  -0.588785E-16
  42   0.615370E+01   0.305167E-01   0.333882E+01   0.355457E+00   0.205779E+02   0.392523E-16
  43   0.595992E+01  -0.442828E-01   0.333650E+01  -0.473117E+00   0.205468E+02  -0.785046E-16
  44   0.577807E+01  -0.203700E-01   0.330717E+01  -0.250127E+00   0.200319E+02   0.117757E-15
  45   0.560716E+01   0.489551E-01   0.329254E+01   0.541769E+00   0.198128E+02  -0.588785E-16
  46   0.544628E+01  -0.100161E-01   0.330045E+01  -0.879441E-01   0.199033E+02  -0.588785E-16
  47   0.529465E+01  -0.375151E-01   0.327430E+01  -0.436247E+00   0.194821E+02   0.785046E-16
  48   0.515154E+01   0.423121E-01   0.328212E+01   0.468979E+00   0.196136E+02   0.785046E-16
  49   0.501629E+01  -0.774627E-02   0.326713E+01  -0.673533E-01   0.193390E+02  -0.981308E-16
  50   0.488831E+01  -0.304826E-01   0.325760E+01  -0.359610E+00   0.191861E+02   0.117757E-15
  51   0.476707E+01   0.433495E-01   0.326550E+01   0.489753E+00   0.193258E+02  -0.981308E-16
  52   0.465208E+01  -0.265839E-01   0.324412E+01  -0.286585E+00   0.189606E+02   0.166822E-15
  53   0.454291E+01  -0.480364E-02   0.324233E+01  -0.693438E-01   0.189149E+02  -0.294392E-16
  54   0.443913E+01   0.313512E-01   0.324882E+01   0.366366E+00   0.190272E+02  -0.588785E-16
  55   0.434040E+01  -0.407005E-01   0.323348E+01  -0.468668E+00   0.187865E+02  -0.588785E-16
  56   0.424636E+01   0.312938E-01   0.322297E+01   0.348769E+00   0.186067E+02  -0.785046E-16
  57   0.415670E+01  -0.980965E-02   0.322949E+01  -0.104049E+00   0.186967E+02  -0.186448E-15
  58   0.407116E+01  -0.139152E-01   0.322974E+01  -0.171487E+00   0.186959E+02  -0.157009E-15
  59   0.398945E+01   0.313941E-01   0.321643E+01   0.363857E+00   0.184874E+02   0.166822E-15
  60   0.391135E+01  -0.379741E-01   0.320682E+01  -0.438459E+00   0.183385E+02  -0.392523E-16
  61   0.383664E+01   0.332313E-01   0.320951E+01   0.377565E+00   0.183789E+02  -0.186448E-15
  62   0.376511E+01  -0.199560E-01   0.321402E+01  -0.222861E+00   0.184399E+02   0.392523E-16
  63   0.369658E+01   0.256328E-02   0.320951E+01   0.249738E-01   0.183564E+02   0.127570E-15
  64   0.363089E+01   0.144188E-01   0.319849E+01   0.172520E+00   0.181772E+02  -0.274766E-15
  65   0.356788E+01  -0.274192E-01   0.319067E+01  -0.318340E+00   0.180553E+02  -0.186448E-15
  66   0.350740E+01   0.343517E-01   0.319076E+01   0.394263E+00   0.180633E+02  -0.392523E-16
  67   0.344932E+01  -0.346703E-01   0.319482E+01  -0.398968E+00   0.181310E+02   0.588785E-16
  68   0.339351E+01   0.291035E-01   0.319599E+01   0.333211E+00   0.181449E+02   0.186448E-15
  69   0.333985E+01  -0.192281E-01   0.319119E+01  -0.216688E+00   0.180591E+02   0.392523E-15
  70   0.328824E+01   0.701628E-02   0.318280E+01   0.778496E-01   0.179157E+02  -0.588785E-16
  71   0.323857E+01   0.555711E-02   0.317562E+01   0.642045E-01   0.177961E+02   0.686915E-16
  72   0.319074E+01  -0.167994E-01   0.317287E+01  -0.194153E+00   0.177536E+02  -0.274766E-15
  73   0.314468E+01   0.254679E-01   0.317430E+01   0.294564E+00   0.177805E+02   0.235514E-15
  74   0.310029E+01  -0.308321E-01   0.317713E+01  -0.354115E+00   0.178319E+02   0.107944E-15
  75   0.305750E+01   0.326529E-01   0.317822E+01   0.372700E+00   0.178515E+02  -0.883177E-16
  76   0.301624E+01  -0.311078E-01   0.317593E+01  -0.355391E+00   0.178133E+02   0.981308E-16
  77   0.297644E+01   0.266861E-01   0.317068E+01   0.306545E+00   0.177253E+02   0.785046E-16
  78   0.293804E+01  -0.200768E-01   0.316433E+01  -0.231179E+00   0.176167E+02  -0.785046E-16
  79   0.290097E+01   0.120625E-01   0.315901E+01   0.138041E+00   0.175253E+02   0.137383E-15
  80   0.286517E+01  -0.343007E-02   0.315609E+01  -0.383405E-01   0.174752E+02  -0.157009E-15
  81   0.283060E+01  -0.509821E-02   0.315577E+01  -0.582740E-01   0.174685E+02  -0.981308E-16
  82   0.279719E+01   0.129115E-01   0.315722E+01   0.145794E+00   0.174924E+02   0.107944E-15
  83   0.276488E+01  -0.195370E-01   0.315906E+01  -0.220689E+00   0.175253E+02  -0.166822E-15
  84   0.273361E+01   0.246495E-01   0.316000E+01   0.279907E+00   0.175439E+02  -0.176635E-15
  85   0.270334E+01  -0.280673E-01   0.315925E+01  -0.320401E+00   0.175338E+02  -0.294392E-15
  86   0.267401E+01   0.297388E-01   0.315665E+01   0.340210E+00   0.174934E+02   0.225701E-15
  87   0.264558E+01  -0.297225E-01   0.315267E+01  -0.339560E+00   0.174300E+02  -0.215888E-15
  88   0.261800E+01   0.281644E-01   0.314811E+01   0.320829E+00   0.173554E+02   0.215888E-15
  89   0.259124E+01  -0.252742E-01   0.314385E+01  -0.287488E+00   0.172838E+02  -0.323832E-15
  90   0.256525E+01   0.213030E-01   0.314056E+01   0.242929E+00   0.172278E+02   0.147196E-15
  91   0.254000E+01  -0.165228E-01   0.313862E+01  -0.189917E+00   0.171940E+02  -0.294392E-16
  92   0.251546E+01   0.112095E-01   0.313804E+01   0.130765E+00   0.171821E+02  -0.392523E-16
  93   0.249160E+01  -0.562841E-02   0.313852E+01  -0.678077E-01   0.171875E+02  -0.274766E-15
  94   0.246838E+01   0.240730E-04   0.313958E+01   0.369659E-02   0.172031E+02  -0.206075E-15
  95   0.244578E+01   0.538757E-02   0.314069E+01   0.587037E-01   0.172207E+02  -0.137383E-15
  96   0.242378E+01  -0.104238E-01   0.314137E+01  -0.116702E+00   0.172325E+02   0.166822E-15
  97   0.240234E+01   0.149376E-01   0.314129E+01   0.168189E+00   0.172326E+02  -0.981308E-16
  98   0.238145E+01  -0.188175E-01   0.314030E+01  -0.211856E+00   0.172179E+02  -0.392523E-16
  99   0.236108E+01   0.219868E-01   0.313843E+01   0.247140E+00   0.171890E+02  -0.402336E-15
 100   0.234121E+01  -0.244011E-01   0.313585E+01  -0.273992E+00   0.171489E+02   0.706542E-15
 101   0.232183E+01   0.260445E-01   0.313284E+01   0.292596E+00   0.171018E+02   0.578972E-15
 102   0.230291E+01  -0.269267E-01   0.312969E+01  -0.303180E+00   0.170523E+02  -0.490654E-16
 103   0.228443E+01   0.270782E-01   0.312672E+01   0.305945E+00   0.170049E+02   0.107944E-15
 104   0.226638E+01  -0.265470E-01   0.312416E+01  -0.301123E+00   0.169634E+02   0.421962E-15
 105   0.224874E+01   0.253941E-01   0.312218E+01   0.289079E+00   0.169307E+02   0.137383E-15
 106   0.223150E+01  -0.236902E-01   0.312085E+01  -0.270394E+00   0.169083E+02   0.333645E-15
 107   0.221463E+01   0.215125E-01   0.312016E+01   0.245893E+00   0.168963E+02  -0.294392E-15
 108   0.219814E+01  -0.189414E-01   0.312004E+01  -0.216602E+00   0.168933E+02  -0.186448E-15
 109   0.218199E+01   0.160580E-01   0.312034E+01   0.183655E+00   0.168968E+02   0.686915E-16
 110   0.216618E+01  -0.129424E-01   0.312089E+01  -0.148184E+00   0.169041E+02   0.255140E-15
 111   0.215070E+01   0.967137E-02   0.312152E+01   0.111222E+00   0.169127E+02  -0.441589E-15
 112   0.213553E+01  -0.631728E-02   0.312206E+01  -0.736475E-01   0.169201E+02  -0.215888E-15
 113   0.212066E+01   0.294700E-02   0.312239E+01   0.361654E-01   0.169244E+02   0.294392E-16
 114   0.210607E+01   0.378849E-03   0.312239E+01   0.670192E-03   0.169239E+02   0.785046E-15
 115   0.209174E+01  -0.360640E-02   0.312202E+01  -0.364172E-01   0.169177E+02   0.294392E-15
 116   0.207767E+01   0.668874E-02   0.312123E+01   0.706994E-01   0.169052E+02   0.333645E-15
 117   0.206385E+01  -0.958596E-02   0.312007E+01  -0.103170E+00   0.168867E+02   0.245327E-15
 118   0.205025E+01   0.122651E-01   0.311857E+01   0.133492E+00   0.168628E+02  -0.235514E-15
 119   0.203688E+01  -0.146998E-01   0.311680E+01  -0.161334E+00   0.168347E+02   0.431775E-15
 120   0.202372E+01   0.168700E-01   0.311485E+01   0.186386E+00   0.168039E+02  -0.117757E-15
 121   0.201075E+01  -0.187616E-01   0.311282E+01  -0.208375E+00   0.167720E+02   0.000000E+00
 122   0.199798E+01   0.203658E-01   0.311079E+01   0.227090E+00   0.167403E+02   0.245327E-15
 123   0.198539E+01  -0.216789E-01   0.310885E+01  -0.242399E+00   0.167102E+02  -0.314018E-15
 124   0.197297E+01   0.227014E-01   0.310706E+01   0.254256E+00   0.166825E+02   0.559345E-15
 125   0.196071E+01  -0.234378E-01   0.310549E+01  -0.262700E+00   0.166581E+02   0.853738E-15
 126   0.194861E+01   0.238958E-01   0.310417E+01   0.267848E+00   0.166375E+02  -0.608411E-15
 127   0.193666E+01  -0.240860E-01   0.310311E+01  -0.269878E+00   0.166210E+02   0.176635E-15
 128   0.192485E+01   0.240215E-01   0.310233E+01   0.269008E+00   0.166087E+02  -0.892990E-15
 129   0.191318E+01  -0.237172E-01   0.310181E+01  -0.265479E+00   0.166004E+02  -0.363084E-15
 130   0.190163E+01   0.231894E-01   0.310152E+01   0.259538E+00   0.165958E+02   0.196262E-15
 131   0.189021E+01  -0.224558E-01   0.310144E+01  -0.251424E+00   0.165944E+02  -0.412149E-15
 132   0.187891E+01   0.215346E-01   0.310151E+01   0.241358E+00   0.165955E+02   0.314018E-15
 133   0.186771E+01  -0.204447E-01   0.310170E+01  -0.229545E+00   0.165984E+02   0.480841E-15
 134   0.185662E+01   0.192049E-01   0.310196E+01   0.216171E+00   0.166023E+02  -0.235514E-15
 135   0.184563E+01  -0.178343E-01   0.310225E+01  -0.201403E+00   0.166064E+02  -0.157009E-15
 136   0.183473E+01   0.163514E-01   0.310251E+01   0.185401E+00   0.166100E+02   0.372897E-15
 137   0.182392E+01  -0.147746E-01   0.310272E+01  -0.168320E+00   0.166127E+02  -0.274766E-15
 138   0.181320E+01   0.131213E-01   0.310284E+01   0.150313E+00   0.166137E+02  -0.785046E-16
 139   0.180256E+01  -0.114087E-01   0.310285E+01  -0.131535E+00   0.166130E+02   0.981308E-16
 140   0.179199E+01   0.965265E-02   0.310272E+01   0.112148E+00   0.166101E+02  -0.215888E-15
 141   0.178150E+01  -0.786852E-02   0.310245E+01  -0.923166E-01   0.166050E+02  -0.127570E-15
 142   0.177107E+01   0.607053E-02   0.310204E+01   0.722080E-01   0.165976E+02  -0.147196E-15
 143   0.176071E+01  -0.427199E-02   0.310148E+01  -0.519904E-01   0.165880E+02   0.353271E-15
 144   0.175041E+01   0.248518E-02   0.310077E+01   0.318282E-01   0.165763E+02   0.264953E-15
 145   0.174016E+01  -0.721349E-03   0.309994E+01  -0.118786E-01   0.165626E+02   0.107944E-15
 146   0.172997E+01  -0.100924E-02   0.309900E+01  -0.771162E-02   0.165472E+02   0.372897E-15
 147   0.171984E+01   0.269735E-02   0.309796E+01   0.268097E-01   0.165303E+02  -0.127570E-15
 148   0.170975E+01  -0.433472E-02   0.309684E+01  -0.452986E-01   0.165123E+02  -0.363084E-15
 149   0.169970E+01   0.591405E-02   0.309567E+01   0.630790E-01   0.164934E+02  -0.775233E-15
 150   0.168970E+01  -0.742895E-02   0.309447E+01  -0.800693E-01   0.164741E+02  -0.726168E-15
 151   0.167974E+01   0.887392E-02   0.309325E+01   0.962057E-01   0.164546E+02  -0.392523E-16
 152   0.166982E+01  -0.102443E-01   0.309204E+01  -0.111441E+00   0.164353E+02  -0.206075E-15
 153   0.165993E+01   0.115363E-01   0.309086E+01   0.125742E+00   0.164164E+02   0.726168E-15
 154   0.165007E+01  -0.127467E-01   0.308972E+01  -0.139091E+00   0.163984E+02  -0.892990E-15
 155   0.164025E+01   0.138731E-01   0.308863E+01   0.151477E+00   0.163813E+02  -0.441589E-15
 156   0.163046E+01  -0.149139E-01   0.308762E+01  -0.162902E+00   0.163655E+02   0.146215E-14
 157   0.162070E+01   0.158677E-01   0.308668E+01   0.173371E+00   0.163510E+02  -0.471028E-15
 158   0.161096E+01  -0.167342E-01   0.308583E+01  -0.182895E+00   0.163379E+02   0.392523E-15
 159   0.160125E+01   0.175131E-01   0.308506E+01   0.191488E+00   0.163263E+02   0.981308E-17
 160   0.159156E+01  -0.182050E-01   0.308439E+01  -0.199164E+00   0.163162E+02  -0.726168E-15
 161   0.158189E+01   0.188105E-01   0.308382E+01   0.205940E+00   0.163077E+02   0.123645E-14
 162   0.157224E+01  -0.193309E-01   0.308333E+01  -0.211831E+00   0.163005E+02   0.539719E-15
 163   0.156262E+01   0.197678E-01   0.308294E+01   0.216854E+00   0.162948E+02  -0.726168E-15
 164   0.155301E+01  -0.201229E-01   0.308262E+01  -0.221025E+00   0.162903E+02   0.814485E-15
 165   0.154341E+01   0.203984E-01   0.308239E+01   0.224359E+00   0.162869E+02   0.843925E-15
 166   0.153384E+01  -0.205967E-01   0.308222E+01  -0.226872E+00   0.162847E+02   0.932242E-16
 167   0.152427E+01   0.207201E-01   0.308211E+01   0.228582E+00   0.162833E+02  -0.115794E-14
 168   0.151472E+01  -0.207715E-01   0.308206E+01  -0.229506E+00   0.162828E+02   0.127570E-15
 169   0.150518E+01   0.207537E-01   0.308205E+01   0.229665E+00   0.162829E+02   0.121192E-14
 170   0.149566E+01  -0.206696E-01   0.308208E+01  -0.229078E+00   0.162836E+02   0.112850E-14
 171   0.148614E+01   0.205222E-01   0.308213E+01   0.227771E+00   0.162846E+02   0.490654E-17
 172   0.147663E+01  -0.203147E-01   0.308220E+01  -0.225768E+00   0.162859E+02   0.971495E-15
 173   0.146713E+01   0.200502E-01   0.308228E+01   0.223099E+00   0.162872E+02   0.593691E-15
 174   0.145763E+01  -0.197319E-01   0.308236E+01  -0.219793E+00   0.162886E+02  -0.544626E-15
 175   0.144815E+01   0.193629E-01   0.308243E+01   0.215883E+00   0.162898E+02  -0.267897E-14
 176   0.143867E+01  -0.189464E-01   0.308249E+01  -0.211404E+00   0.162908E+02   0.215888E-15
 177   0.142919E+01   0.184856E-01   0.308253E+01   0.206392E+00   0.162915E+02   0.426869E-15
 178   0.141972E+01  -0.179836E-01   0.308254E+01  -0.200884E+00   0.162916E+02   0.147196E-16
 179   0.141025E+01   0.174434E-01   0.308253E+01   0.194919E+00   0.162913E+02  -0.294392E-16
 180   0.140078E+01  -0.168682E-01   0.308248E+01  -0.188535E+00   0.162904E+02  -0.549532E-15
 181   0.139132E+01   0.162608E-01   0.308239E+01   0.181772E+00   0.162888E+02   0.922429E-15
 182   0.138186E+01  -0.156241E-01   0.308226E+01  -0.174669E+00   0.162866E+02   0.155537E-14
 183   0.137239E+01   0.149610E-01   0.308210E+01   0.167262E+00   0.162837E+02  -0.158481E-14
 184   0.136293E+01  -0.142741E-01   0.308189E+01  -0.159589E+00   0.162800E+02   0.554439E-15
 185   0.135347E+01   0.135663E-01   0.308164E+01   0.151686E+00   0.162757E+02   0.348364E-15
 186   0.134401E+01  -0.128399E-01   0.308135E+01  -0.143587E+00   0.162707E+02  -0.500467E-15
 187   0.133455E+01   0.120975E-01   0.308102E+01   0.135323E+00   0.162650E+02  -0.197734E-14
 188   0.132509E+01  -0.113414E-01   0.308065E+01  -0.126925E+00   0.162586E+02   0.343458E-15
 189   0.131562E+01   0.105740E-01   0.308024E+01   0.118423E+00   0.162517E+02   0.166822E-15
 190   0.130615E+01  -0.979738E-02   0.307980E+01  -0.109841E+00   0.162442E+02  -0.981308E-17
 191   0.129668E+01   0.901365E-02   0.307933E+01   0.101204E+00   0.162362E+02  -0.716355E-15
 192   0.128720E+01  -0.822479E-02   0.307882E+01  -0.925349E-01   0.162277E+02   0.436682E-15
 193   0.127773E+01   0.743271E-02   0.307829E+01   0.838539E-01   0.162188E+02  -0.174673E-14
 194   0.126824E+01  -0.663919E-02   0.307773E+01  -0.751794E-01   0.162096E+02   0.475934E-15
 195   0.125876E+01   0.584594E-02   0.307715E+01   0.665281E-01   0.162000E+02  -0.794859E-15
 196   0.124927E+01  -0.505455E-02   0.307656E+01  -0.579154E-01   0.161902E+02   0.230117E-14
 197   0.123977E+01   0.426654E-02   0.307595E+01   0.493549E-01   0.161802E+02  -0.230607E-15
 198   0.123027E+01  -0.348334E-02   0.307533E+01  -0.408591E-01   0.161701E+02  -0.132477E-15
 199   0.122076E+01   0.270627E-02   0.307470E+01   0.324392E-01   0.161599E+02   0.554439E-15
 200   0.121125E+01  -0.193659E-02   0.307407E+01  -0.241053E-01   0.161496E+02  -0.267406E-14


==> results/case4/A_60_0_30to200_0_15000/real_ALMl1l2.dat <==
  30  30   0.676886E-02   0.990653E+01  -0.225021E-01   0.419684E+01  -0.133279E+00   0.368059E+02   0.162211E+01   0.496245E+03
  31  31   0.226766E+00   0.952578E+01  -0.324600E-02   0.366148E+01  -0.405635E+00   0.260894E+02  -0.170898E+02   0.309147E+03
  32  32  -0.127285E-01   0.914475E+01   0.771394E-02   0.356043E+01   0.291323E+00   0.244680E+02   0.836218E+01   0.268281E+03
  33  33   0.545434E-02   0.863275E+01   0.309020E-01   0.365541E+01   0.767379E+00   0.267672E+02   0.188135E+02   0.314226E+03
  34  34   0.166410E-01   0.819255E+01   0.277037E-01   0.346922E+01   0.435471E+00   0.226039E+02   0.707232E+01   0.223910E+03
  35  35  -0.842893E-01   0.788294E+01  -0.129997E+00   0.333504E+01  -0.156805E+01   0.203971E+02  -0.213889E+02   0.189324E+03
  36  36  -0.370987E-01   0.768687E+01  -0.431980E-01   0.348769E+01  -0.201685E+00   0.241748E+02   0.136337E+01   0.277089E+03
  37  37   0.349772E-01   0.731184E+01   0.573431E-02   0.335568E+01   0.872234E-01   0.205287E+02   0.526627E+00   0.186120E+03
  38  38  -0.184086E-01   0.713227E+01  -0.653084E-01   0.344786E+01  -0.529263E+00   0.228880E+02  -0.168707E+01   0.239369E+03
  39  39   0.249002E-01   0.681524E+01  -0.815982E-01   0.336387E+01  -0.101109E+01   0.205739E+02  -0.153250E+02   0.191208E+03
  40  40  -0.645393E-01   0.654631E+01  -0.581077E-01   0.330136E+01  -0.673184E+00   0.195183E+02  -0.757971E+01   0.169463E+03
  41  41   0.825276E-01   0.633916E+01   0.717302E-01   0.326832E+01   0.562079E+00   0.190622E+02   0.259928E+01   0.172074E+03
  42  42   0.218060E-01   0.619031E+01   0.794469E-02   0.346906E+01  -0.536544E-01   0.225166E+02  -0.211843E+01   0.219126E+03
  43  43   0.155837E-01   0.597312E+01  -0.423623E-01   0.332918E+01  -0.479147E+00   0.200540E+02  -0.680854E+01   0.181196E+03
  44  44   0.531542E-02   0.570957E+01  -0.583410E-04   0.336510E+01  -0.243738E+00   0.217903E+02  -0.941253E+01   0.237626E+03
  45  45   0.905404E-03   0.557425E+01   0.774005E-03   0.319498E+01   0.352813E-01   0.176289E+02   0.943877E+00   0.139293E+03
  46  46   0.118235E-01   0.546424E+01  -0.135398E-01   0.327639E+01  -0.366693E+00   0.188845E+02  -0.698531E+01   0.153934E+03
  47  47  -0.817732E-02   0.531201E+01  -0.317925E-01   0.333426E+01  -0.505793E+00   0.202745E+02  -0.829635E+01   0.180739E+03
  48  48   0.548360E-01   0.516447E+01   0.524940E-01   0.333495E+01   0.746883E+00   0.209155E+02   0.122450E+02   0.205828E+03
  49  49   0.208968E-01   0.510308E+01  -0.130051E-01   0.323766E+01   0.219769E+00   0.194504E+02   0.102985E+02   0.197614E+03
  50  50   0.183292E-01   0.493613E+01   0.176267E-01   0.332876E+01   0.527564E+00   0.219474E+02   0.146911E+02   0.249652E+03
  51  51   0.521545E-01   0.474850E+01   0.798778E-01   0.324428E+01   0.110928E+01   0.190838E+02   0.155226E+02   0.166828E+03
  52  52  -0.250004E-01   0.466636E+01  -0.225903E-01   0.324538E+01  -0.157710E+00   0.183500E+02  -0.135934E+01   0.144883E+03
  53  53   0.344269E-01   0.450493E+01  -0.173744E-01   0.326947E+01  -0.153110E+00   0.193229E+02  -0.416451E+00   0.170716E+03
  54  54  -0.546737E-01   0.441767E+01   0.804274E-01   0.320154E+01   0.761707E+00   0.177033E+02   0.794089E+01   0.141430E+03
  55  55  -0.886473E-02   0.429383E+01  -0.395605E-01   0.319417E+01  -0.241630E+00   0.184649E+02  -0.413590E+00   0.161551E+03
  56  56   0.287795E-01   0.422896E+01   0.170977E-01   0.321413E+01   0.243408E+00   0.181901E+02   0.447625E+01   0.148527E+03
  57  57   0.315904E-01   0.417717E+01   0.356615E-01   0.318979E+01   0.663164E-02   0.175497E+02  -0.356016E+01   0.134937E+03
  58  58   0.535400E-01   0.407734E+01  -0.695001E-02   0.324908E+01   0.862006E-01   0.201460E+02   0.849089E+01   0.213080E+03
  59  59  -0.190789E-01   0.396686E+01   0.434676E-01   0.320514E+01   0.208725E+00   0.184950E+02  -0.251435E+01   0.166898E+03
  60  60   0.107810E-01   0.395230E+01  -0.311922E-01   0.319273E+01  -0.275130E+00   0.177586E+02  -0.266569E+01   0.141054E+03
  61  61   0.255434E-01   0.381164E+01   0.456162E-01   0.318237E+01   0.617349E+00   0.181919E+02   0.939630E+01   0.157397E+03
  62  62   0.123562E-01   0.377297E+01   0.156287E-01   0.319859E+01   0.439044E+00   0.179969E+02   0.845220E+01   0.147753E+03
  63  63   0.878607E-02   0.370793E+01  -0.319483E-01   0.322355E+01  -0.541099E+00   0.189630E+02  -0.102812E+02   0.176450E+03
  64  64   0.364573E-01   0.363653E+01   0.365817E-01   0.318299E+01   0.239018E+00   0.174527E+02   0.898156E+00   0.135778E+03
  65  65  -0.945266E-02   0.358439E+01  -0.470042E-01   0.319108E+01  -0.585135E+00   0.177787E+02  -0.799053E+01   0.142122E+03
  66  66   0.253279E-01   0.351070E+01   0.491191E-01   0.314297E+01   0.568610E+00   0.176014E+02   0.833365E+01   0.153398E+03
  67  67  -0.123354E-01   0.345948E+01  -0.237421E-01   0.316400E+01  -0.219115E+00   0.169907E+02  -0.741858E+00   0.126823E+03
  68  68   0.111789E-01   0.340033E+01   0.959133E-02   0.319442E+01   0.852052E-01   0.179276E+02   0.763709E+00   0.142824E+03
  69  69   0.265773E-01   0.338832E+01  -0.542133E-01   0.319495E+01  -0.658043E+00   0.178248E+02  -0.660863E+01   0.142143E+03
  70  70   0.229873E-01   0.333463E+01  -0.988175E-02   0.315426E+01  -0.936827E-01   0.169759E+02  -0.123053E+01   0.128025E+03
  71  71   0.129946E-01   0.326572E+01  -0.174236E-01   0.322301E+01  -0.162953E+00   0.186401E+02  -0.725740E+00   0.162922E+03
  72  72  -0.619371E-02   0.317717E+01  -0.153771E-01   0.313691E+01  -0.144112E+00   0.169197E+02  -0.606780E+00   0.131409E+03
  73  73   0.204676E-02   0.316853E+01   0.193847E-01   0.323602E+01   0.176042E+00   0.186125E+02   0.201775E+01   0.155318E+03
  74  74   0.953817E-02   0.313851E+01  -0.212484E-01   0.323463E+01  -0.444358E+00   0.189549E+02  -0.652277E+01   0.170397E+03
  75  75   0.220761E-01   0.308828E+01   0.694983E-01   0.319976E+01   0.654631E+00   0.181831E+02   0.713581E+01   0.151695E+03
  76  76   0.326992E-01   0.298837E+01  -0.478398E-01   0.315535E+01  -0.660086E+00   0.172875E+02  -0.877054E+01   0.139194E+03
  77  77   0.267966E-01   0.297857E+01  -0.306521E-01   0.313456E+01  -0.505140E+00   0.171162E+02  -0.755421E+01   0.134154E+03
  78  78  -0.145709E-01   0.293273E+01  -0.228151E-01   0.315718E+01  -0.300141E+00   0.170707E+02  -0.389714E+01   0.130431E+03
  79  79   0.770519E-03   0.288680E+01  -0.261293E-01   0.325921E+01  -0.277472E+00   0.194205E+02  -0.388223E+01   0.176523E+03
  80  80  -0.100452E-01   0.285461E+01  -0.386008E-03   0.309501E+01  -0.543332E-01   0.162381E+02  -0.581137E+00   0.119302E+03
  81  81  -0.190524E-01   0.279945E+01  -0.579761E-01   0.316002E+01  -0.721135E+00   0.175586E+02  -0.985382E+01   0.142115E+03
  82  82  -0.263933E-01   0.279789E+01   0.239711E-01   0.318974E+01   0.180791E+00   0.179338E+02   0.210322E+01   0.147435E+03
  83  83   0.570024E-02   0.276918E+01  -0.744232E-01   0.312057E+01  -0.895039E+00   0.167221E+02  -0.109027E+02   0.128508E+03
  84  84   0.245058E-02   0.273703E+01   0.153846E-01   0.305515E+01   0.164662E+00   0.157318E+02   0.144563E+01   0.113159E+03
  85  85  -0.853293E-02   0.271379E+01  -0.295533E-01   0.321337E+01  -0.248579E+00   0.180584E+02  -0.288273E+01   0.143240E+03
  86  86   0.242783E-01   0.265244E+01   0.440420E-01   0.310919E+01   0.604218E+00   0.166713E+02   0.774415E+01   0.128608E+03
  87  87   0.265843E-02   0.266053E+01   0.724328E-02   0.314514E+01   0.600252E-01   0.167999E+02   0.268083E+00   0.124782E+03
  88  88  -0.279662E-01   0.262406E+01   0.236755E-01   0.314527E+01   0.210088E+00   0.170363E+02   0.157215E+01   0.128679E+03
  89  89  -0.157387E-01   0.259111E+01  -0.846996E-02   0.312275E+01  -0.749887E-01   0.168919E+02  -0.813802E+00   0.131042E+03
  90  90   0.187568E-01   0.255112E+01   0.357003E-01   0.318219E+01   0.624199E+00   0.176133E+02   0.981069E+01   0.141351E+03
  91  91   0.119492E-01   0.252343E+01  -0.418343E-02   0.306841E+01  -0.883995E-01   0.159849E+02  -0.203806E+01   0.117810E+03
  92  92  -0.331094E-01   0.252373E+01   0.125056E-01   0.303385E+01   0.144051E+00   0.152960E+02   0.177017E+01   0.106937E+03
  93  93   0.346378E-02   0.249505E+01  -0.253766E-01   0.320342E+01  -0.414011E+00   0.179657E+02  -0.555538E+01   0.144985E+03
  94  94   0.441123E-01   0.248289E+01   0.991625E-02   0.318060E+01  -0.550063E-01   0.176614E+02  -0.293996E+01   0.140344E+03
  95  95  -0.272626E-01   0.243510E+01   0.141786E-01   0.319768E+01   0.123076E+00   0.182865E+02   0.155405E+01   0.155237E+03
  96  96   0.293013E-02   0.243774E+01  -0.288306E-01   0.310154E+01  -0.278819E+00   0.163739E+02  -0.320774E+01   0.121085E+03
  97  97   0.248942E-02   0.237804E+01  -0.101914E-01   0.318082E+01  -0.182735E+00   0.177584E+02  -0.428214E+01   0.143996E+03
  98  98  -0.827269E-02   0.238326E+01  -0.250389E-01   0.305578E+01  -0.157558E+00   0.158196E+02  -0.233891E+00   0.115788E+03
  99  99  -0.663153E-02   0.236925E+01   0.631185E-02   0.316966E+01   0.102812E+00   0.176232E+02   0.106956E+01   0.142142E+03
 100 100  -0.193289E-01   0.235062E+01  -0.271221E-01   0.311114E+01  -0.323934E+00   0.170455E+02  -0.380738E+01   0.138405E+03
 101 101  -0.593259E-02   0.231071E+01   0.352179E-01   0.317028E+01   0.346747E+00   0.175317E+02   0.346472E+01   0.138537E+03
 102 102  -0.260746E-01   0.230323E+01  -0.224325E-01   0.325082E+01  -0.251472E+00   0.196085E+02  -0.238917E+01   0.186381E+03
 103 103   0.224875E-01   0.231748E+01  -0.263491E-02   0.315117E+01  -0.234272E-01   0.167549E+02  -0.135203E+00   0.123915E+03
 104 104   0.328149E-01   0.226953E+01  -0.269051E-01   0.318140E+01  -0.415640E+00   0.177093E+02  -0.704399E+01   0.143914E+03
 105 105   0.184581E-01   0.225264E+01   0.237887E-01   0.319218E+01   0.187116E+00   0.178498E+02   0.263419E+01   0.146033E+03
 106 106  -0.835792E-02   0.222693E+01  -0.661427E-01   0.314947E+01  -0.849086E+00   0.176614E+02  -0.120528E+02   0.149409E+03
 107 107   0.138176E-01   0.223385E+01   0.236967E-01   0.319719E+01   0.452236E+00   0.180233E+02   0.780867E+01   0.149018E+03
 108 108   0.496148E-02   0.217166E+01  -0.358243E-01   0.307566E+01  -0.403487E+00   0.158714E+02  -0.487207E+01   0.113240E+03
 109 109  -0.391337E-01   0.219965E+01  -0.182420E-01   0.313944E+01  -0.196931E+00   0.171971E+02  -0.283550E+01   0.136570E+03
 110 110  -0.182852E-01   0.216599E+01  -0.125876E-01   0.314864E+01  -0.213870E+00   0.175388E+02  -0.390507E+01   0.146008E+03
 111 111   0.185657E-01   0.215481E+01   0.172292E-01   0.309619E+01   0.133378E+00   0.162018E+02   0.100550E+01   0.119251E+03
 112 112  -0.158360E-01   0.211760E+01   0.326907E-01   0.306062E+01   0.439579E+00   0.160762E+02   0.539303E+01   0.120220E+03
 113 113  -0.810526E-02   0.214217E+01  -0.244353E-01   0.307282E+01  -0.231202E+00   0.158995E+02  -0.239378E+01   0.115344E+03
 114 114   0.143444E-01   0.208894E+01   0.445218E-01   0.312883E+01   0.364390E+00   0.173587E+02   0.261410E+01   0.151365E+03
 115 115   0.224995E-01   0.209190E+01   0.218978E-01   0.309219E+01   0.282131E+00   0.162947E+02   0.420231E+01   0.120149E+03
 116 116   0.283613E-01   0.209265E+01   0.139832E-03   0.311234E+01  -0.597741E-01   0.165979E+02  -0.118129E+01   0.123481E+03
 117 117   0.109519E-01   0.206156E+01  -0.453514E-01   0.309787E+01  -0.548506E+00   0.168039E+02  -0.725012E+01   0.134614E+03
 118 118  -0.538201E-02   0.205979E+01   0.333727E-01   0.314502E+01   0.350293E+00   0.173580E+02   0.344423E+01   0.141111E+03
 119 119   0.339554E-02   0.203387E+01  -0.156855E-01   0.313630E+01  -0.202453E+00   0.170657E+02  -0.250834E+01   0.133958E+03
 120 120  -0.349893E-02   0.204876E+01   0.351901E-01   0.310058E+01   0.601722E+00   0.167079E+02   0.942811E+01   0.132175E+03
 121 121  -0.103952E-02   0.199621E+01  -0.362266E-01   0.312082E+01  -0.159251E+00   0.166128E+02   0.465937E+00   0.123964E+03
 122 122   0.110918E-01   0.201679E+01   0.240597E-01   0.308016E+01   0.110055E+00   0.160256E+02  -0.677183E+00   0.116126E+03
 123 123  -0.153787E-01   0.199156E+01  -0.145565E-01   0.309349E+01  -0.305169E+00   0.162713E+02  -0.503492E+01   0.120906E+03
 124 124   0.253068E-01   0.197268E+01  -0.155480E-01   0.309607E+01  -0.152808E+00   0.165862E+02  -0.145698E+01   0.132788E+03
 125 125   0.169755E-01   0.195996E+01  -0.103577E-01   0.307818E+01  -0.119734E+00   0.160670E+02  -0.938771E+00   0.117729E+03
 126 126  -0.688801E-02   0.194928E+01  -0.364918E-04   0.320418E+01  -0.746530E-01   0.184341E+02  -0.116842E+01   0.155733E+03
 127 127  -0.121961E-01   0.194376E+01  -0.253599E-01   0.316389E+01  -0.279247E+00   0.172557E+02  -0.290978E+01   0.130737E+03
 128 128   0.169511E-01   0.191988E+01   0.340717E-01   0.318344E+01   0.270484E+00   0.184665E+02   0.159453E+01   0.167375E+03
 129 129   0.431425E-02   0.192587E+01  -0.221305E-01   0.304738E+01  -0.291900E+00   0.153045E+02  -0.361973E+01   0.103431E+03
 130 130   0.533325E-02   0.191798E+01   0.422824E-01   0.313095E+01   0.554020E+00   0.173581E+02   0.106681E+02   0.157606E+03
 131 131   0.437753E-01   0.190910E+01  -0.265531E-01   0.308529E+01  -0.637288E-01   0.162880E+02   0.131857E+01   0.123756E+03
 132 132  -0.366518E-01   0.186934E+01  -0.269293E-02   0.305024E+01  -0.169551E+00   0.157618E+02  -0.310241E+01   0.114659E+03
 133 133   0.176463E-01   0.185797E+01   0.281059E-02   0.305662E+01  -0.299146E-02   0.155974E+02   0.145898E-02   0.111153E+03
 134 134  -0.346004E-01   0.185318E+01   0.248270E-01   0.308173E+01   0.322952E+00   0.159595E+02   0.431914E+01   0.115200E+03
 135 135   0.825052E-02   0.183969E+01  -0.818033E-02   0.308730E+01  -0.187693E+00   0.165724E+02  -0.290937E+01   0.129224E+03
 136 136   0.502675E-02   0.186088E+01   0.293461E-01   0.307673E+01   0.393755E+00   0.163339E+02   0.558985E+01   0.126317E+03
 137 137   0.793221E-02   0.183103E+01   0.375941E-01   0.306632E+01   0.225349E+00   0.157298E+02   0.806555E+00   0.112151E+03
 138 138   0.579964E-02   0.182060E+01   0.502177E-01   0.319374E+01   0.682120E+00   0.178898E+02   0.938519E+01   0.145311E+03
 139 139   0.235868E-01   0.179600E+01  -0.163043E-01   0.308737E+01  -0.168774E+00   0.165057E+02  -0.110806E+01   0.127821E+03
 140 140  -0.126027E-01   0.180233E+01   0.140044E-01   0.304920E+01   0.259448E+00   0.157645E+02   0.365898E+01   0.117710E+03
 141 141   0.123359E-02   0.177398E+01  -0.101283E-01   0.312183E+01   0.134627E+00   0.174085E+02   0.575368E+01   0.147817E+03
 142 142   0.834732E-02   0.177738E+01  -0.704741E-02   0.307956E+01  -0.145697E+00   0.162040E+02  -0.211783E+01   0.119915E+03
 143 143  -0.509544E-02   0.175248E+01   0.932798E-02   0.300407E+01   0.806545E-01   0.149686E+02   0.304681E+00   0.102927E+03
 144 144  -0.296668E-01   0.174812E+01  -0.582690E-02   0.313084E+01  -0.445508E-01   0.172023E+02   0.575896E-01   0.140879E+03
 145 145   0.126816E-01   0.174925E+01   0.160350E-01   0.322746E+01  -0.211896E-01   0.197435E+02  -0.371883E+01   0.194945E+03
 146 146  -0.584642E-03   0.174254E+01  -0.123431E-01   0.307072E+01  -0.234702E-01   0.158683E+02   0.237039E+00   0.112223E+03
 147 147  -0.120027E-01   0.172747E+01   0.251082E-02   0.307618E+01  -0.387437E-01   0.159348E+02  -0.154074E+01   0.115055E+03
 148 148   0.167060E-01   0.170218E+01  -0.202122E-01   0.305067E+01  -0.293318E+00   0.156425E+02  -0.392695E+01   0.112290E+03
 149 149   0.403235E-02   0.168070E+01  -0.274797E-01   0.319850E+01  -0.360169E+00   0.182963E+02  -0.485227E+01   0.153742E+03
 150 150  -0.146210E-01   0.166524E+01  -0.141253E-01   0.301436E+01  -0.470990E-01   0.154148E+02  -0.446347E+00   0.111591E+03
 151 151  -0.604564E-02   0.168469E+01   0.292338E-02   0.316081E+01  -0.804108E-02   0.177738E+02  -0.202388E+01   0.151374E+03
 152 152   0.136091E-01   0.165333E+01  -0.412959E-01   0.304796E+01  -0.369076E+00   0.155511E+02  -0.321521E+01   0.110434E+03
 153 153   0.167510E-03   0.163984E+01   0.946652E-02   0.301309E+01   0.192540E+00   0.150321E+02   0.294055E+01   0.103274E+03
 154 154  -0.136086E-01   0.165392E+01  -0.258950E-02   0.304582E+01  -0.115247E+00   0.162195E+02  -0.408888E+01   0.135937E+03
 155 155   0.167568E-01   0.163640E+01   0.186147E-01   0.309129E+01   0.195108E+00   0.163831E+02   0.271007E+01   0.125843E+03
 156 156  -0.361674E-02   0.163571E+01  -0.240939E-01   0.306141E+01  -0.146359E+00   0.157176E+02  -0.194858E+01   0.112118E+03
 157 157   0.421936E-02   0.161573E+01   0.215281E-01   0.305193E+01   0.220595E+00   0.160351E+02   0.232219E+01   0.123225E+03
 158 158  -0.125073E-02   0.161225E+01  -0.248519E-01   0.303926E+01  -0.546021E-01   0.159243E+02   0.205892E+01   0.122677E+03
 159 159   0.189885E-01   0.160831E+01   0.233704E-01   0.305160E+01   0.338696E+00   0.157452E+02   0.463575E+01   0.114876E+03
 160 160  -0.273255E-01   0.159471E+01  -0.367632E-01   0.307160E+01  -0.444832E+00   0.158458E+02  -0.521437E+01   0.112080E+03
 161 161  -0.260156E-01   0.158606E+01   0.422739E-01   0.316317E+01   0.473623E+00   0.174391E+02   0.660042E+01   0.140882E+03
 162 162  -0.373593E-02   0.157958E+01  -0.275954E-01   0.316239E+01  -0.244586E+00   0.184633E+02  -0.183302E+01   0.172574E+03
 163 163   0.197278E-02   0.156890E+01   0.329545E-01   0.311857E+01   0.492705E+00   0.174194E+02   0.815932E+01   0.150910E+03
 164 164  -0.761291E-02   0.156501E+01  -0.332205E-01   0.307071E+01  -0.342837E+00   0.159786E+02  -0.431852E+01   0.117580E+03
 165 165  -0.682492E-02   0.154690E+01   0.117301E-01   0.303527E+01   0.597334E-03   0.155057E+02  -0.849959E+00   0.111086E+03
 166 166  -0.644545E-02   0.152856E+01  -0.276865E-01   0.302372E+01  -0.191687E+00   0.151247E+02  -0.138103E+01   0.103615E+03
 167 167   0.205502E-02   0.150938E+01   0.182478E-01   0.309621E+01   0.220440E+00   0.166992E+02   0.334474E+01   0.132457E+03
 168 168  -0.202660E-01   0.151347E+01  -0.112531E-01   0.310849E+01  -0.242410E+00   0.167131E+02  -0.369425E+01   0.128350E+03
 169 169  -0.682230E-02   0.150814E+01   0.366696E-01   0.308616E+01   0.451545E+00   0.161327E+02   0.552021E+01   0.119791E+03
 170 170   0.173714E-01   0.149565E+01   0.201776E-01   0.309650E+01   0.756179E-01   0.165239E+02  -0.422301E+00   0.126275E+03
 171 171  -0.220920E-01   0.148343E+01   0.154198E-01   0.310826E+01   0.302653E+00   0.173644E+02   0.653725E+01   0.152105E+03
 172 172  -0.142398E-01   0.145738E+01  -0.484519E-01   0.308004E+01  -0.447053E+00   0.157427E+02  -0.446468E+01   0.109247E+03
 173 173  -0.213118E-01   0.146477E+01   0.238499E-01   0.305013E+01   0.105270E+00   0.155408E+02   0.340421E-01   0.109895E+03
 174 174  -0.512883E-02   0.144542E+01  -0.352243E-01   0.307056E+01  -0.520662E+00   0.157155E+02  -0.661655E+01   0.111684E+03
 175 175   0.200227E-01   0.146874E+01   0.363770E-01   0.304211E+01   0.347446E+00   0.156428E+02   0.311827E+01   0.112653E+03
 176 176  -0.157432E-01   0.143256E+01  -0.536395E-01   0.301371E+01  -0.363074E+00   0.152394E+02  -0.225527E+01   0.108436E+03
 177 177   0.504889E-03   0.141559E+01   0.107148E-01   0.304931E+01  -0.264898E-01   0.153767E+02  -0.186615E+01   0.104964E+03
 178 178  -0.511490E-03   0.142651E+01  -0.355286E-01   0.310462E+01  -0.595900E+00   0.170612E+02  -0.115503E+02   0.148880E+03
 179 179   0.348045E-02   0.140366E+01   0.433461E-01   0.311860E+01   0.480484E+00   0.167179E+02   0.481610E+01   0.126991E+03
 180 180   0.134536E-01   0.139434E+01  -0.165167E-01   0.310234E+01  -0.156541E+00   0.166557E+02  -0.241580E+01   0.130796E+03
 181 181   0.837816E-02   0.140138E+01   0.600774E-02   0.319292E+01   0.710351E+00   0.217485E+02   0.371036E+02   0.376670E+03
 182 182   0.530521E-02   0.140328E+01  -0.419431E-01   0.313106E+01  -0.375341E+00   0.168374E+02  -0.406682E+01   0.128939E+03
 183 183   0.447646E-02   0.136272E+01  -0.173320E-02   0.301998E+01   0.139760E+00   0.156113E+02   0.351071E+01   0.118299E+03
 184 184   0.427566E-02   0.136236E+01  -0.117406E-01   0.312632E+01  -0.196360E-01   0.170969E+02   0.354864E-02   0.135608E+03
 185 185  -0.628828E-02   0.135060E+01   0.143012E-01   0.301695E+01  -0.215502E-01   0.156630E+02  -0.281021E+01   0.119865E+03
 186 186   0.175938E-01   0.135921E+01  -0.106194E-01   0.299256E+01  -0.332594E+00   0.148800E+02  -0.593469E+01   0.103470E+03
 187 187   0.230548E-02   0.134219E+01   0.106327E-01   0.302517E+01   0.222432E+00   0.154149E+02   0.348273E+01   0.111680E+03
 188 188  -0.159888E-01   0.133762E+01   0.155561E-01   0.308137E+01   0.426113E+00   0.162852E+02   0.800955E+01   0.125621E+03
 189 189   0.207834E-01   0.131581E+01   0.911994E-02   0.311890E+01   0.238461E+00   0.168624E+02   0.538659E+01   0.139669E+03
 190 190   0.920200E-02   0.133420E+01  -0.103112E-01   0.304588E+01  -0.952267E-01   0.154749E+02  -0.338647E+00   0.109534E+03
 191 191   0.866479E-02   0.130228E+01   0.515064E-02   0.316489E+01  -0.218769E-01   0.178281E+02  -0.912508E+00   0.148760E+03
 192 192   0.872018E-02   0.128129E+01  -0.894594E-02   0.308788E+01  -0.961683E-01   0.160105E+02  -0.960959E+00   0.114760E+03
 193 193  -0.583012E-02   0.127568E+01   0.470537E-01   0.308654E+01   0.378201E+00   0.162237E+02   0.348669E+01   0.119716E+03
 194 194  -0.515656E-02   0.125899E+01   0.435422E-01   0.300230E+01   0.335720E+00   0.151659E+02   0.350407E+01   0.111057E+03
 195 195   0.100216E-01   0.125032E+01  -0.281737E-02   0.309363E+01  -0.838413E-02   0.165341E+02   0.113369E-01   0.127091E+03
 196 196  -0.103962E-01   0.124442E+01   0.170017E-01   0.307925E+01   0.122899E+00   0.158241E+02   0.757072E+00   0.111451E+03
 197 197  -0.501330E-02   0.122574E+01   0.649911E-02   0.311886E+01  -0.142161E-01   0.168369E+02  -0.175459E+01   0.130045E+03
 198 198  -0.428202E-02   0.121722E+01  -0.287632E-01   0.307534E+01  -0.181741E+00   0.161935E+02  -0.170343E+01   0.121309E+03
 199 199  -0.271834E-02   0.122567E+01   0.754503E-02   0.304706E+01   0.185784E+00   0.155124E+02   0.309639E+01   0.110088E+03
 200 200   0.641027E-02   0.120115E+01  -0.132959E-01   0.305936E+01  -0.226462E+00   0.160011E+02  -0.173513E+01   0.122483E+03


==> results/case4/A_6_0_3to200_0_15000/img_ALMl1l2.dat <==
   3   3   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   4   4   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   5   5   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   6   6   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   7   7   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   8   8   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
   9   9   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  10  10   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  11  11   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  12  12   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  13  13   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  14  14   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  15  15   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  16  16   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  17  17   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  18  18   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  19  19   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  20  20   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  21  21   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  22  22   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  23  23   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  24  24   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  25  25   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  26  26   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  27  27   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  28  28   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  29  29   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  30  30   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  31  31   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  32  32   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  33  33   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  34  34   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  35  35   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  36  36   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  37  37   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  38  38   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  39  39   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  40  40   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  41  41   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  42  42   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  43  43   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  44  44   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  45  45   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  46  46   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  47  47   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  48  48   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  49  49   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  50  50   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  51  51   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  52  52   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  53  53   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  54  54   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  55  55   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  56  56   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  57  57   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  58  58   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  59  59   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  60  60   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  61  61   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  62  62   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  63  63   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  64  64   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  65  65   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  66  66   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  67  67   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  68  68   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  69  69   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  70  70   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  71  71   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  72  72   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  73  73   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  74  74   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  75  75   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  76  76   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  77  77   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  78  78   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  79  79   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  80  80   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  81  81   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  82  82   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  83  83   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  84  84   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  85  85   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  86  86   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  87  87   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  88  88   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  89  89   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  90  90   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  91  91   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  92  92   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  93  93   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  94  94   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  95  95   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  96  96   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  97  97   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  98  98   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
  99  99   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 100 100   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 101 101   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 102 102   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 103 103   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 104 104   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 105 105   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 106 106   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 107 107   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 108 108   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 109 109   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 110 110   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 111 111   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 112 112   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 113 113   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 114 114   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 115 115   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 116 116   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 117 117   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 118 118   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 119 119   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 120 120   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 121 121   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 122 122   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 123 123   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 124 124   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 125 125   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 126 126   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 127 127   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 128 128   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 129 129   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 130 130   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 131 131   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 132 132   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 133 133   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 134 134   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 135 135   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 136 136   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 137 137   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 138 138   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 139 139   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 140 140   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 141 141   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 142 142   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 143 143   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 144 144   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 145 145   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 146 146   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 147 147   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 148 148   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 149 149   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 150 150   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 151 151   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 152 152   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 153 153   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 154 154   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 155 155   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 156 156   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 157 157   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 158 158   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 159 159   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 160 160   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 161 161   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 162 162   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 163 163   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 164 164   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 165 165   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 166 166   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 167 167   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 168 168   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 169 169   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 170 170   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 171 171   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 172 172   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 173 173   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 174 174   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 175 175   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 176 176   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 177 177   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 178 178   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 179 179   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 180 180   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 181 181   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 182 182   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 183 183   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 184 184   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 185 185   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 186 186   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 187 187   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 188 188   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 189 189   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 190 190   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 191 191   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 192 192   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 193 193   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 194 194   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 195 195   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 196 196   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 197 197   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 198 198   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 199 199   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN
 200 200   0.000000E+00   0.000000E+00            NaN            NaN            NaN            NaN            NaN            NaN


==> results/case4/A_6_0_3to200_0_15000/moments_new.dat <==
   3   0.835670E+03   0.169179E+00   0.670838E+01   0.612999E+01   0.123771E+03  -0.235514E-15
   4   0.463496E+03   0.115571E+00   0.543669E+01   0.281714E+01   0.726493E+02  -0.785046E-16
   5   0.289579E+03   0.332708E+00   0.472470E+01   0.561295E+01   0.535756E+02   0.117757E-15
   6   0.196339E+03  -0.350776E+00   0.472080E+01  -0.576497E+01   0.541960E+02  -0.117757E-15
   7   0.141742E+03   0.271605E+00   0.440395E+01   0.452190E+01   0.452178E+02  -0.157009E-15
   8   0.107116E+03  -0.186229E+00   0.412241E+01  -0.290386E+01   0.375656E+02  -0.392523E-16
   9   0.840662E+02   0.114678E+00   0.394296E+01   0.166546E+01   0.327182E+02   0.196262E-15
  10   0.678771E+02  -0.586838E-01   0.383914E+01  -0.812677E+00   0.302158E+02   0.274766E-15
  11   0.562308E+02   0.157860E-01   0.377963E+01   0.212426E+00   0.289878E+02   0.392523E-16
  12   0.475633E+02   0.169217E-01   0.374372E+01   0.230717E+00   0.283371E+02   0.392523E-16
  13   0.408721E+02  -0.418974E-01   0.371962E+01  -0.570135E+00   0.279323E+02   0.569159E-15
  14   0.355919E+02   0.610389E-01   0.370109E+01   0.835349E+00   0.276306E+02   0.176635E-15
  15   0.313568E+02  -0.757667E-01   0.368495E+01  -0.104412E+01   0.273706E+02  -0.314018E-15
  16   0.279106E+02   0.871349E-01   0.366970E+01   0.120840E+01   0.271247E+02  -0.137383E-15
  17   0.250681E+02  -0.959267E-01   0.365466E+01  -0.133700E+01   0.268807E+02   0.785046E-16
  18   0.226937E+02   0.102727E+00   0.363962E+01   0.143678E+01   0.266332E+02  -0.942055E-15
  19   0.206873E+02  -0.107976E+00   0.362452E+01  -0.151326E+01   0.263807E+02  -0.127570E-14
  20   0.189734E+02   0.112009E+00   0.360943E+01   0.157087E+01   0.261237E+02  -0.176635E-14
  21   0.174948E+02  -0.115080E+00   0.359443E+01  -0.161325E+01   0.258635E+02   0.137383E-15
  22   0.162091E+02   0.117387E+00   0.357961E+01   0.164334E+01   0.256017E+02   0.961682E-15
  23   0.150832E+02  -0.119083E+00   0.356504E+01  -0.166351E+01   0.253401E+02  -0.569159E-15
  24   0.140907E+02   0.120290E+00   0.355078E+01   0.167572E+01   0.250804E+02   0.510280E-15
  25   0.132105E+02  -0.121101E+00   0.353688E+01  -0.168152E+01   0.248239E+02  -0.105981E-14
  26   0.124253E+02   0.121593E+00   0.352338E+01   0.168220E+01   0.245720E+02   0.123645E-14
  27   0.117212E+02  -0.121826E+00   0.351028E+01  -0.167879E+01   0.243254E+02   0.200187E-14
  28   0.110864E+02   0.121849E+00   0.349762E+01   0.167212E+01   0.240850E+02  -0.645701E-14
  29   0.105115E+02  -0.121700E+00   0.348539E+01  -0.166287E+01   0.238512E+02   0.113832E-14
  30   0.998837E+01   0.121412E+00   0.347359E+01   0.165160E+01   0.236243E+02   0.942055E-15
  31   0.951035E+01  -0.121011E+00   0.346222E+01  -0.163875E+01   0.234047E+02   0.569159E-15
  32   0.907224E+01   0.120519E+00   0.345126E+01   0.162469E+01   0.231924E+02   0.569159E-15
  33   0.866963E+01  -0.119952E+00   0.344072E+01  -0.160972E+01   0.229874E+02   0.107944E-14
  34   0.829874E+01   0.119325E+00   0.343056E+01   0.159408E+01   0.227896E+02   0.139346E-14
  35   0.795627E+01  -0.118650E+00   0.342079E+01  -0.157797E+01   0.225990E+02  -0.105981E-14
  36   0.763936E+01   0.117938E+00   0.341139E+01   0.156153E+01   0.224154E+02  -0.208037E-14
  37   0.734552E+01  -0.117196E+00   0.340234E+01  -0.154492E+01   0.222386E+02   0.684953E-14
  38   0.707254E+01   0.116432E+00   0.339363E+01   0.152822E+01   0.220683E+02  -0.686915E-15
  39   0.681849E+01  -0.115651E+00   0.338525E+01  -0.151153E+01   0.219044E+02  -0.223738E-14
  40   0.658167E+01   0.114858E+00   0.337717E+01   0.149491E+01   0.217466E+02   0.257103E-14
  41   0.636054E+01  -0.114056E+00   0.336939E+01  -0.147841E+01   0.215948E+02   0.168785E-14
  42   0.615370E+01   0.113250E+00   0.336190E+01   0.146209E+01   0.214486E+02  -0.522056E-14
  43   0.595992E+01  -0.112443E+00   0.335467E+01  -0.144598E+01   0.213078E+02   0.624112E-14
  44   0.577807E+01   0.111635E+00   0.334770E+01   0.143009E+01   0.211722E+02  -0.323832E-15
  45   0.560716E+01  -0.110830E+00   0.334098E+01  -0.141446E+01   0.210416E+02  -0.262009E-14
  46   0.544628E+01   0.110029E+00   0.333450E+01   0.139910E+01   0.209157E+02   0.210981E-14
  47   0.529465E+01  -0.109233E+00   0.332823E+01  -0.138401E+01   0.207944E+02   0.983270E-14
  48   0.515154E+01   0.108444E+00   0.332219E+01   0.136921E+01   0.206774E+02   0.411168E-14
  49   0.501629E+01  -0.107663E+00   0.331634E+01  -0.135471E+01   0.205645E+02  -0.629018E-14
  50   0.488831E+01   0.106889E+00   0.331069E+01   0.134050E+01   0.204557E+02  -0.516168E-14
  51   0.476707E+01  -0.106124E+00   0.330523E+01  -0.132658E+01   0.203506E+02  -0.466121E-14
  52   0.465208E+01   0.105368E+00   0.329995E+01   0.131295E+01   0.202491E+02   0.101369E-13
  53   0.454291E+01  -0.104622E+00   0.329483E+01  -0.129962E+01   0.201511E+02  -0.171729E-14
  54   0.443913E+01   0.103886E+00   0.328988E+01   0.128657E+01   0.200563E+02  -0.143467E-13
  55   0.434040E+01  -0.103159E+00   0.328508E+01  -0.127381E+01   0.199647E+02   0.116874E-13
  56   0.424636E+01   0.102443E+00   0.328043E+01   0.126132E+01   0.198761E+02  -0.265934E-14
  57   0.415670E+01  -0.101738E+00   0.327593E+01  -0.124911E+01   0.197904E+02   0.260047E-14
  58   0.407116E+01   0.101042E+00   0.327156E+01   0.123717E+01   0.197075E+02   0.462196E-14
  59   0.398945E+01  -0.100357E+00   0.326732E+01  -0.122549E+01   0.196272E+02   0.987196E-14
  60   0.391135E+01   0.996824E-01   0.326320E+01   0.121406E+01   0.195494E+02  -0.634906E-14
  61   0.383664E+01  -0.990180E-01   0.325921E+01  -0.120289E+01   0.194740E+02   0.578972E-15
  62   0.376511E+01   0.983637E-01   0.325533E+01   0.119196E+01   0.194009E+02  -0.123841E-13
  63   0.369658E+01  -0.977196E-01   0.325156E+01  -0.118127E+01   0.193301E+02  -0.892009E-14
  64   0.363089E+01   0.970855E-01   0.324790E+01   0.117080E+01   0.192613E+02  -0.191551E-13
  65   0.356788E+01  -0.964612E-01   0.324433E+01  -0.116057E+01   0.191946E+02  -0.912616E-14
  66   0.350740E+01   0.958467E-01   0.324087E+01   0.115055E+01   0.191298E+02  -0.621168E-14
  67   0.344932E+01  -0.952418E-01   0.323750E+01  -0.114075E+01   0.190669E+02  -0.467103E-14
  68   0.339351E+01   0.946464E-01   0.323422E+01   0.113115E+01   0.190058E+02   0.749719E-14
  69   0.333985E+01  -0.940603E-01   0.323102E+01  -0.112176E+01   0.189464E+02   0.860607E-14
  70   0.328824E+01   0.934833E-01   0.322791E+01   0.111256E+01   0.188887E+02   0.735981E-14
  71   0.323857E+01  -0.929153E-01   0.322488E+01  -0.110355E+01   0.188326E+02   0.933224E-14
  72   0.319074E+01   0.923562E-01   0.322193E+01   0.109473E+01   0.187780E+02   0.806635E-14
  73   0.314468E+01  -0.918057E-01   0.321905E+01  -0.108609E+01   0.187248E+02  -0.398411E-14
  74   0.310029E+01   0.912637E-01   0.321625E+01   0.107762E+01   0.186731E+02  -0.681028E-14
  75   0.305750E+01  -0.907300E-01   0.321351E+01  -0.106932E+01   0.186227E+02   0.242776E-13
  76   0.301624E+01   0.902045E-01   0.321084E+01   0.106119E+01   0.185737E+02   0.146215E-13
  77   0.297644E+01  -0.896871E-01   0.320823E+01  -0.105321E+01   0.185259E+02  -0.757570E-14
  78   0.293804E+01   0.891774E-01   0.320569E+01   0.104539E+01   0.184793E+02   0.942055E-15
  79   0.290097E+01  -0.886755E-01   0.320321E+01  -0.103773E+01   0.184339E+02   0.106963E-13
  80   0.286517E+01   0.881811E-01   0.320078E+01   0.103021E+01   0.183896E+02   0.171729E-14
  81   0.283060E+01  -0.876941E-01   0.319841E+01  -0.102284E+01   0.183464E+02   0.226388E-13
  82   0.279719E+01   0.872143E-01   0.319610E+01   0.101560E+01   0.183043E+02  -0.186645E-13
  83   0.276488E+01  -0.867416E-01   0.319383E+01  -0.100850E+01   0.182631E+02  -0.116383E-13
  84   0.273361E+01   0.862758E-01   0.319162E+01   0.100153E+01   0.182230E+02  -0.337472E-13
  85   0.270334E+01  -0.858168E-01   0.318946E+01  -0.994688E+00   0.181838E+02   0.138855E-13
  86   0.267401E+01   0.853645E-01   0.318734E+01   0.987971E+00   0.181455E+02  -0.188902E-13
  87   0.264558E+01  -0.849187E-01   0.318527E+01  -0.981376E+00   0.181081E+02  -0.102547E-13
  88   0.261800E+01   0.844792E-01   0.318324E+01   0.974899E+00   0.180716E+02  -0.395369E-13
  89   0.259124E+01  -0.840460E-01   0.318126E+01  -0.968536E+00   0.180358E+02   0.234631E-13
  90   0.256525E+01   0.836189E-01   0.317932E+01   0.962285E+00   0.180009E+02  -0.268290E-13
  91   0.254000E+01  -0.831978E-01   0.317742E+01  -0.956143E+00   0.179668E+02  -0.460233E-14
  92   0.251546E+01   0.827825E-01   0.317556E+01   0.950107E+00   0.179334E+02   0.920467E-14
  93   0.249160E+01  -0.823730E-01   0.317374E+01  -0.944174E+00   0.179007E+02  -0.172906E-13
  94   0.246838E+01   0.819692E-01   0.317195E+01   0.938341E+00   0.178687E+02  -0.341495E-14
  95   0.244578E+01  -0.815708E-01   0.317020E+01  -0.932607E+00   0.178374E+02  -0.627056E-14
  96   0.242378E+01   0.811778E-01   0.316848E+01   0.926968E+00   0.178068E+02   0.119229E-13
  97   0.240234E+01  -0.807901E-01   0.316680E+01  -0.921421E+00   0.177768E+02   0.923411E-14
  98   0.238145E+01   0.804076E-01   0.316515E+01   0.915966E+00   0.177474E+02   0.242383E-13
  99   0.236108E+01  -0.800301E-01   0.316353E+01  -0.910599E+00   0.177186E+02  -0.121878E-13
 100   0.234121E+01   0.796577E-01   0.316195E+01   0.905318E+00   0.176905E+02  -0.105392E-13
 101   0.232183E+01  -0.792901E-01   0.316039E+01  -0.900121E+00   0.176628E+02   0.390168E-13
 102   0.230291E+01   0.789272E-01   0.315886E+01   0.895007E+00   0.176358E+02  -0.306659E-13
 103   0.228443E+01  -0.785691E-01   0.315737E+01  -0.889972E+00   0.176092E+02  -0.106963E-13
 104   0.226638E+01   0.782155E-01   0.315590E+01   0.885015E+00   0.175832E+02  -0.533831E-14
 105   0.224874E+01  -0.778665E-01   0.315445E+01  -0.880135E+00   0.175577E+02   0.325402E-13
 106   0.223150E+01   0.775218E-01   0.315303E+01   0.875329E+00   0.175326E+02   0.154752E-13
 107   0.221463E+01  -0.771815E-01   0.315164E+01  -0.870596E+00   0.175081E+02  -0.191846E-13
 108   0.219814E+01   0.768454E-01   0.315027E+01   0.865933E+00   0.174840E+02  -0.460724E-13
 109   0.218199E+01  -0.765134E-01   0.314893E+01  -0.861340E+00   0.174604E+02  -0.262990E-13
 110   0.216618E+01   0.761855E-01   0.314761E+01   0.856815E+00   0.174372E+02  -0.226780E-13
 111   0.215070E+01  -0.758617E-01   0.314631E+01  -0.852356E+00   0.174144E+02   0.110986E-13
 112   0.213553E+01   0.755417E-01   0.314504E+01   0.847961E+00   0.173920E+02  -0.367304E-13
 113   0.212066E+01  -0.752256E-01   0.314379E+01  -0.843630E+00   0.173701E+02  -0.489673E-14
 114   0.210607E+01   0.749133E-01   0.314256E+01   0.839360E+00   0.173485E+02  -0.874247E-13
 115   0.209174E+01  -0.746047E-01   0.314134E+01  -0.835151E+00   0.173273E+02  -0.129827E-13
 116   0.207767E+01   0.742997E-01   0.314015E+01   0.831001E+00   0.173065E+02   0.409205E-14
 117   0.206385E+01  -0.739982E-01   0.313898E+01  -0.826909E+00   0.172861E+02  -0.115500E-13
 118   0.205025E+01   0.737003E-01   0.313783E+01   0.822873E+00   0.172660E+02   0.637458E-13
 119   0.203688E+01  -0.734058E-01   0.313670E+01  -0.818892E+00   0.172462E+02   0.486336E-13
 120   0.202372E+01   0.731147E-01   0.313558E+01   0.814966E+00   0.172268E+02   0.105981E-14
 121   0.201075E+01  -0.728269E-01   0.313449E+01  -0.811092E+00   0.172077E+02   0.512243E-13
 122   0.199798E+01   0.725424E-01   0.313341E+01   0.807270E+00   0.171890E+02  -0.824299E-14
 123   0.198539E+01  -0.722611E-01   0.313235E+01  -0.803499E+00   0.171705E+02  -0.231392E-13
 124   0.197297E+01   0.719829E-01   0.313130E+01   0.799777E+00   0.171524E+02  -0.273785E-14
 125   0.196071E+01  -0.717078E-01   0.313027E+01  -0.796105E+00   0.171345E+02   0.201266E-13
 126   0.194861E+01   0.714357E-01   0.312926E+01   0.792479E+00   0.171169E+02  -0.606350E-13
 127   0.193666E+01  -0.711666E-01   0.312826E+01  -0.788901E+00   0.170997E+02   0.397430E-14
 128   0.192485E+01   0.709004E-01   0.312728E+01   0.785368E+00   0.170827E+02   0.344930E-13
 129   0.191318E+01  -0.706371E-01   0.312631E+01  -0.781880E+00   0.170659E+02  -0.222070E-13
 130   0.190163E+01   0.703766E-01   0.312535E+01   0.778435E+00   0.170495E+02   0.680341E-13
 131   0.189021E+01  -0.701189E-01   0.312442E+01  -0.775034E+00   0.170333E+02   0.634906E-14
 132   0.187891E+01   0.698639E-01   0.312349E+01   0.771675E+00   0.170173E+02  -0.118248E-13
 133   0.186771E+01  -0.696116E-01   0.312258E+01  -0.768357E+00   0.170016E+02   0.615476E-13
 134   0.185662E+01   0.693619E-01   0.312168E+01   0.765080E+00   0.169861E+02   0.225014E-13
 135   0.184563E+01  -0.691149E-01   0.312079E+01  -0.761842E+00   0.169709E+02  -0.894658E-13
 136   0.183473E+01   0.688703E-01   0.311992E+01   0.758644E+00   0.169558E+02   0.719495E-13
 137   0.182392E+01  -0.686283E-01   0.311906E+01  -0.755483E+00   0.169411E+02   0.530299E-13
 138   0.181320E+01   0.683888E-01   0.311821E+01   0.752360E+00   0.169265E+02   0.288308E-13
 139   0.180256E+01  -0.681517E-01   0.311738E+01  -0.749274E+00   0.169121E+02  -0.122251E-12
 140   0.179199E+01   0.679170E-01   0.311655E+01   0.746224E+00   0.168980E+02  -0.458271E-13
 141   0.178150E+01  -0.676846E-01   0.311574E+01  -0.743209E+00   0.168841E+02  -0.450224E-13
 142   0.177107E+01   0.674545E-01   0.311494E+01   0.740229E+00   0.168703E+02   0.600168E-13
 143   0.176071E+01  -0.672267E-01   0.311415E+01  -0.737284E+00   0.168568E+02  -0.105294E-13
 144   0.175041E+01   0.670012E-01   0.311336E+01   0.734371E+00   0.168434E+02   0.120446E-12
 145   0.174016E+01  -0.667778E-01   0.311260E+01  -0.731492E+00   0.168303E+02  -0.504588E-13
 146   0.172997E+01   0.665566E-01   0.311184E+01   0.728645E+00   0.168173E+02   0.360140E-13
 147   0.171984E+01  -0.663376E-01   0.311109E+01  -0.725829E+00   0.168045E+02  -0.905060E-13
 148   0.170975E+01   0.661206E-01   0.311035E+01   0.723045E+00   0.167919E+02   0.307149E-14
 149   0.169970E+01  -0.659057E-01   0.310962E+01  -0.720292E+00   0.167795E+02   0.395173E-13
 150   0.168970E+01   0.656929E-01   0.310890E+01   0.717568E+00   0.167672E+02   0.305481E-13
 151   0.167974E+01  -0.654821E-01   0.310819E+01  -0.714874E+00   0.167551E+02  -0.412051E-13
 152   0.166982E+01   0.652732E-01   0.310748E+01   0.712209E+00   0.167431E+02   0.869144E-13
 153   0.165993E+01  -0.650663E-01   0.310679E+01  -0.709572E+00   0.167314E+02  -0.569159E-14
 154   0.165007E+01   0.648613E-01   0.310611E+01   0.706964E+00   0.167197E+02  -0.298906E-13
 155   0.164025E+01  -0.646581E-01   0.310543E+01  -0.704383E+00   0.167083E+02  -0.140199E-12
 156   0.163046E+01   0.644569E-01   0.310477E+01   0.701829E+00   0.166969E+02  -0.463962E-13
 157   0.162070E+01  -0.642574E-01   0.310411E+01  -0.699302E+00   0.166858E+02   0.655219E-13
 158   0.161096E+01   0.640598E-01   0.310346E+01   0.696801E+00   0.166747E+02   0.715864E-13
 159   0.160125E+01  -0.638640E-01   0.310282E+01  -0.694326E+00   0.166638E+02  -0.284187E-13
 160   0.159156E+01   0.636699E-01   0.310218E+01   0.691876E+00   0.166531E+02   0.606939E-13
 161   0.158189E+01  -0.634775E-01   0.310155E+01  -0.689451E+00   0.166425E+02   0.311761E-13
 162   0.157224E+01   0.632868E-01   0.310094E+01   0.687050E+00   0.166320E+02  -0.157794E-13
 163   0.156262E+01  -0.630978E-01   0.310032E+01  -0.684674E+00   0.166217E+02  -0.502381E-13
 164   0.155301E+01   0.629105E-01   0.309972E+01   0.682321E+00   0.166115E+02   0.718317E-14
 165   0.154341E+01  -0.627248E-01   0.309912E+01  -0.679991E+00   0.166014E+02  -0.429371E-13
 166   0.153384E+01   0.625407E-01   0.309853E+01   0.677685E+00   0.165914E+02   0.587018E-13
 167   0.152427E+01  -0.623582E-01   0.309795E+01  -0.675401E+00   0.165816E+02  -0.133389E-12
 168   0.151472E+01   0.621772E-01   0.309737E+01   0.673139E+00   0.165718E+02   0.122261E-12
 169   0.150518E+01  -0.619978E-01   0.309680E+01  -0.670900E+00   0.165622E+02   0.859233E-13
 170   0.149566E+01   0.618199E-01   0.309624E+01   0.668681E+00   0.165527E+02  -0.883177E-14
 171   0.148614E+01  -0.616435E-01   0.309569E+01  -0.666484E+00   0.165434E+02   0.131397E-13
 172   0.147663E+01   0.614686E-01   0.309514E+01   0.664308E+00   0.165341E+02  -0.747364E-13
 173   0.146713E+01  -0.612951E-01   0.309459E+01  -0.662153E+00   0.165250E+02  -0.317061E-13
 174   0.145763E+01   0.611231E-01   0.309405E+01   0.660017E+00   0.165159E+02  -0.135420E-13
 175   0.144815E+01  -0.609525E-01   0.309352E+01  -0.657902E+00   0.165070E+02  -0.517640E-13
 176   0.143867E+01   0.607832E-01   0.309300E+01   0.655806E+00   0.164981E+02  -0.680095E-13
 177   0.142919E+01  -0.606154E-01   0.309248E+01  -0.653730E+00   0.164894E+02   0.598352E-13
 178   0.141972E+01   0.604489E-01   0.309196E+01   0.651672E+00   0.164808E+02  -0.756588E-14
 179   0.141025E+01  -0.602838E-01   0.309146E+01  -0.649634E+00   0.164722E+02   0.346402E-13
 180   0.140078E+01   0.601200E-01   0.309095E+01   0.647614E+00   0.164638E+02  -0.860313E-13
 181   0.139132E+01  -0.599575E-01   0.309046E+01  -0.645612E+00   0.164555E+02   0.632993E-13
 182   0.138186E+01   0.597963E-01   0.308996E+01   0.643628E+00   0.164472E+02   0.109146E-12
 183   0.137239E+01  -0.596364E-01   0.308948E+01  -0.641662E+00   0.164391E+02   0.110922E-12
 184   0.136293E+01   0.594777E-01   0.308900E+01   0.639713E+00   0.164310E+02   0.363280E-13
 185   0.135347E+01  -0.593203E-01   0.308852E+01  -0.637782E+00   0.164230E+02  -0.134851E-12
 186   0.134401E+01   0.591641E-01   0.308805E+01   0.635867E+00   0.164151E+02   0.516708E-13
 187   0.133455E+01  -0.590091E-01   0.308758E+01  -0.633969E+00   0.164073E+02   0.333203E-13
 188   0.132509E+01   0.588553E-01   0.308712E+01   0.632088E+00   0.163996E+02   0.130784E-12
 189   0.131562E+01  -0.587027E-01   0.308666E+01  -0.630222E+00   0.163920E+02  -0.142682E-13
 190   0.130615E+01   0.585513E-01   0.308621E+01   0.628373E+00   0.163845E+02   0.361955E-13
 191   0.129668E+01  -0.584010E-01   0.308577E+01  -0.626540E+00   0.163770E+02  -0.329719E-13
 192   0.128720E+01   0.582518E-01   0.308532E+01   0.624722E+00   0.163696E+02  -0.408420E-13
 193   0.127773E+01  -0.581038E-01   0.308488E+01  -0.622919E+00   0.163623E+02   0.909574E-13
 194   0.126824E+01   0.579569E-01   0.308445E+01   0.621132E+00   0.163551E+02  -0.343065E-13
 195   0.125876E+01  -0.578110E-01   0.308402E+01  -0.619360E+00   0.163479E+02   0.282273E-13
 196   0.124927E+01   0.576663E-01   0.308360E+01   0.617602E+00   0.163408E+02   0.651392E-13
 197   0.123977E+01  -0.575226E-01   0.308318E+01  -0.615859E+00   0.163338E+02   0.713067E-13
 198   0.123027E+01   0.573800E-01   0.308276E+01   0.614130E+00   0.163269E+02   0.126294E-12
 199   0.122076E+01  -0.572384E-01   0.308235E+01  -0.612415E+00   0.163200E+02  -0.146853E-12
 200   0.121125E+01   0.570979E-01   0.308194E+01   0.610715E+00   0.163132E+02  -0.506551E-13


==> results/case4/A_6_0_3to200_0_15000/real_ALMl1l2.dat <==
   3   3   0.372335E+01   0.829086E+03   0.845395E-01   0.613005E+01   0.279780E+01   0.850933E+02   0.103955E+03   0.181319E+04
   4   4  -0.694976E+01   0.471707E+03   0.524723E-01   0.529679E+01   0.147715E+01   0.624581E+02   0.478608E+02   0.118009E+04
   5   5   0.969070E+00   0.292081E+03   0.333514E+00   0.473077E+01   0.547452E+01   0.539574E+02   0.131371E+03   0.112327E+04
   6   6  -0.197535E+01   0.197288E+03  -0.365001E+00   0.481191E+01  -0.652531E+01   0.575095E+02  -0.152746E+03   0.118630E+04
   7   7  -0.692983E+00   0.142018E+03   0.249007E+00   0.435295E+01   0.353312E+01   0.409140E+02   0.631470E+02   0.605198E+03
   8   8   0.210877E-01   0.107003E+03  -0.176507E+00   0.402974E+01  -0.138578E+01   0.337122E+02  -0.211964E+01   0.473327E+03
   9   9  -0.535430E+00   0.851506E+02   0.908049E-01   0.406275E+01   0.229169E+01   0.383695E+02   0.759804E+02   0.727881E+03
  10  10  -0.839742E+00   0.676638E+02   0.197006E-01   0.387140E+01   0.511882E+00   0.297095E+02   0.111023E+02   0.341909E+03
  11  11  -0.397908E+00   0.563820E+02  -0.412105E-02   0.382712E+01  -0.114967E+00   0.296033E+02  -0.404686E-01   0.360604E+03
  12  12   0.546205E+00   0.476175E+02   0.449327E-01   0.373576E+01   0.504587E+00   0.280599E+02   0.950482E+01   0.345728E+03
  13  13  -0.789362E-01   0.409965E+02  -0.686207E-01   0.375776E+01  -0.994416E+00   0.278457E+02  -0.153023E+02   0.311308E+03
  14  14  -0.197195E+00   0.356466E+02   0.647927E-01   0.375625E+01   0.862336E+00   0.285341E+02   0.107306E+02   0.346098E+03
  15  15   0.220973E+00   0.311654E+02  -0.961570E-01   0.362230E+01  -0.148679E+01   0.266708E+02  -0.290623E+02   0.327194E+03
  16  16  -0.136490E+00   0.281511E+02   0.204896E+00   0.396694E+01   0.422916E+01   0.402040E+02   0.130863E+03   0.990935E+03
  17  17   0.269831E+00   0.251578E+02  -0.758158E-01   0.347996E+01  -0.731874E+00   0.221209E+02  -0.870745E+01   0.206178E+03
  18  18   0.630941E-01   0.224901E+02   0.712127E-02   0.350625E+01  -0.272867E+00   0.230345E+02  -0.743551E+01   0.221589E+03
  19  19   0.106104E+00   0.205132E+02  -0.115815E+00   0.363808E+01  -0.136377E+01   0.258925E+02  -0.171403E+02   0.285258E+03
  20  20  -0.178990E+00   0.188918E+02   0.128866E+00   0.357099E+01   0.160920E+01   0.237480E+02   0.213510E+02   0.230921E+03
  21  21   0.148030E+00   0.174248E+02  -0.150832E+00   0.360927E+01  -0.234409E+01   0.263107E+02  -0.431781E+02   0.321447E+03
  22  22   0.443435E-01   0.162877E+02   0.105897E+00   0.355319E+01   0.116466E+01   0.242178E+02   0.140333E+02   0.247618E+03
  23  23   0.187221E+00   0.150006E+02  -0.994233E-01   0.348392E+01  -0.148118E+01   0.233111E+02  -0.251489E+02   0.246852E+03
  24  24  -0.259612E-01   0.140806E+02   0.155634E+00   0.349203E+01   0.207020E+01   0.227834E+02   0.278185E+02   0.217472E+03
  25  25   0.449875E-01   0.132123E+02  -0.897639E-01   0.350554E+01  -0.133266E+01   0.241533E+02  -0.239393E+02   0.269090E+03
  26  26   0.654951E-01   0.123832E+02   0.902311E-01   0.350067E+01   0.142590E+01   0.242287E+02   0.283603E+02   0.281314E+03
  27  27   0.105199E+00   0.116486E+02  -0.111963E+00   0.336734E+01  -0.114800E+01   0.215580E+02  -0.852481E+01   0.228678E+03
  28  28  -0.125443E-01   0.111062E+02   0.161677E+00   0.356753E+01   0.250972E+01   0.260753E+02   0.426558E+02   0.313965E+03
  29  29   0.505151E-01   0.105424E+02  -0.130235E+00   0.347407E+01  -0.159435E+01   0.223771E+02  -0.221813E+02   0.217612E+03
  30  30  -0.156795E+00   0.992885E+01   0.113168E+00   0.348212E+01   0.149230E+01   0.239267E+02   0.227223E+02   0.266910E+03
  31  31   0.164685E+00   0.956147E+01  -0.147336E+00   0.365786E+01  -0.255310E+01   0.296624E+02  -0.555959E+02   0.446113E+03
  32  32  -0.266935E-01   0.911723E+01   0.121720E+00   0.339493E+01   0.160363E+01   0.218552E+02   0.234681E+02   0.221328E+03
  33  33   0.700898E-01   0.860872E+01  -0.106622E+00   0.349246E+01  -0.157252E+01   0.236847E+02  -0.265169E+02   0.248581E+03
  34  34   0.586186E-01   0.839919E+01   0.118261E+00   0.328062E+01   0.134140E+01   0.193651E+02   0.160491E+02   0.167305E+03
  35  35   0.898573E-01   0.799936E+01  -0.126450E+00   0.355177E+01  -0.154095E+01   0.253688E+02  -0.232405E+02   0.287043E+03
  36  36   0.651548E-01   0.764782E+01   0.843780E-01   0.333566E+01   0.931870E+00   0.202133E+02   0.999166E+01   0.183253E+03
  37  37  -0.903316E-01   0.730144E+01  -0.116098E+00   0.335226E+01  -0.132364E+01   0.201779E+02  -0.161889E+02   0.173943E+03
  38  38   0.480203E-01   0.711769E+01   0.148545E+00   0.355875E+01   0.256930E+01   0.299501E+02   0.726742E+02   0.604033E+03
  39  39  -0.154036E-01   0.684569E+01  -0.179634E+00   0.352885E+01  -0.261106E+01   0.257486E+02  -0.470707E+02   0.331203E+03
  40  40   0.545864E-01   0.663330E+01   0.155304E+00   0.341256E+01   0.178131E+01   0.216568E+02   0.207244E+02   0.204898E+03
  41  41  -0.611513E-01   0.634344E+01  -0.651504E-01   0.335004E+01  -0.869914E+00   0.205738E+02  -0.138820E+02   0.189865E+03
  42  42  -0.268687E-01   0.615754E+01   0.159725E+00   0.331122E+01   0.166150E+01   0.197348E+02   0.180843E+02   0.170433E+03
  43  43  -0.820937E-01   0.597417E+01  -0.790926E-01   0.345889E+01  -0.106061E+01   0.235162E+02  -0.188091E+02   0.273433E+03
  44  44   0.441174E-02   0.583282E+01   0.115476E+00   0.327927E+01   0.117801E+01   0.192326E+02   0.129801E+02   0.166732E+03
  45  45  -0.155842E-01   0.565283E+01  -0.120568E+00   0.338394E+01  -0.131001E+01   0.212840E+02  -0.150763E+02   0.198772E+03
  46  46   0.566981E-01   0.551715E+01   0.108386E+00   0.336359E+01   0.111886E+01   0.209389E+02   0.126555E+02   0.196242E+03
  47  47  -0.211866E-01   0.532022E+01  -0.140317E+00   0.335213E+01  -0.216837E+01   0.231781E+02  -0.447115E+02   0.319129E+03
  48  48   0.498780E-01   0.521310E+01   0.125283E+00   0.334427E+01   0.138970E+01   0.204740E+02   0.178835E+02   0.192056E+03
  49  49  -0.922741E-01   0.509282E+01  -0.956536E-01   0.342363E+01  -0.150987E+01   0.227329E+02  -0.262812E+02   0.239920E+03
  50  50  -0.408583E-01   0.485825E+01   0.813063E-01   0.322323E+01   0.100116E+01   0.187238E+02   0.125931E+02   0.161361E+03
  51  51   0.831027E-01   0.477054E+01  -0.563239E-01   0.336061E+01  -0.663746E+00   0.212084E+02  -0.754703E+01   0.202502E+03
  52  52  -0.680118E-01   0.467890E+01   0.681184E-01   0.333396E+01   0.107699E+01   0.215853E+02   0.219888E+02   0.237073E+03
  53  53  -0.811181E-01   0.456496E+01  -0.108752E+00   0.332155E+01  -0.119607E+01   0.207380E+02  -0.169705E+02   0.211094E+03
  54  54   0.444845E-01   0.440965E+01   0.108798E+00   0.324718E+01   0.137248E+01   0.197912E+02   0.210363E+02   0.198024E+03
  55  55  -0.743039E-02   0.436406E+01  -0.855164E-01   0.323778E+01  -0.929349E+00   0.188576E+02  -0.110336E+02   0.165256E+03
  56  56  -0.473334E-01   0.423712E+01   0.107437E+00   0.330601E+01   0.148058E+01   0.207462E+02   0.231763E+02   0.205607E+03
  57  57   0.191239E-02   0.417903E+01  -0.115280E+00   0.348212E+01  -0.155780E+01   0.254435E+02  -0.215183E+02   0.331644E+03
  58  58   0.384315E-01   0.407922E+01   0.117839E+00   0.325525E+01   0.144376E+01   0.197183E+02   0.239628E+02   0.208000E+03
  59  59  -0.761131E-02   0.400745E+01  -0.807509E-01   0.315307E+01  -0.903481E+00   0.172466E+02  -0.105609E+02   0.136302E+03
  60  60  -0.778939E-02   0.391215E+01   0.773491E-01   0.322818E+01   0.115901E+01   0.189724E+02   0.195110E+02   0.178404E+03
  61  61  -0.879475E-01   0.386739E+01  -0.985273E-01   0.324639E+01  -0.100897E+01   0.185401E+02  -0.115063E+02   0.151773E+03
  62  62  -0.153341E-01   0.377495E+01   0.972654E-01   0.320607E+01   0.121741E+01   0.185763E+02   0.168720E+02   0.166611E+03
  63  63   0.455093E-01   0.370177E+01  -0.107922E+00   0.314273E+01  -0.117703E+01   0.166240E+02  -0.130228E+02   0.123362E+03
  64  64   0.484296E-01   0.359678E+01   0.866936E-01   0.326894E+01   0.116282E+01   0.191669E+02   0.160135E+02   0.165038E+03
  65  65  -0.336833E-01   0.356974E+01  -0.671218E-01   0.315200E+01  -0.756668E+00   0.168945E+02  -0.803393E+01   0.125618E+03
  66  66   0.484170E-01   0.350036E+01   0.106479E+00   0.319775E+01   0.119468E+01   0.174995E+02   0.127910E+02   0.132252E+03
  67  67  -0.366277E-01   0.345025E+01  -0.105758E+00   0.332987E+01  -0.159084E+01   0.224439E+02  -0.375761E+02   0.324695E+03
  68  68  -0.311706E-01   0.339723E+01   0.918946E-01   0.316588E+01   0.101253E+01   0.174896E+02   0.116354E+02   0.139385E+03
  69  69  -0.678516E-02   0.335976E+01  -0.106746E+00   0.333086E+01  -0.149305E+01   0.210428E+02  -0.236126E+02   0.213506E+03
  70  70  -0.353121E-01   0.328593E+01   0.824210E-01   0.317022E+01   0.824005E+00   0.180939E+02   0.942810E+01   0.156539E+03
  71  71   0.147428E-01   0.327422E+01  -0.105585E+00   0.327363E+01  -0.982887E+00   0.190818E+02  -0.949377E+01   0.162080E+03
  72  72  -0.410427E-01   0.320383E+01   0.726460E-01   0.328448E+01   0.764872E+00   0.200213E+02   0.111264E+02   0.190769E+03
  73  73  -0.167407E-01   0.314863E+01  -0.311713E-01   0.312002E+01  -0.311280E+00   0.171670E+02  -0.221350E+01   0.138903E+03
  74  74   0.981802E-03   0.309171E+01   0.876970E-01   0.322186E+01   0.111465E+01   0.184777E+02   0.135012E+02   0.154334E+03
  75  75   0.170765E-02   0.303849E+01  -0.929550E-01   0.329116E+01  -0.140756E+01   0.199283E+02  -0.221475E+02   0.184330E+03
  76  76  -0.241878E-01   0.302996E+01   0.117295E+00   0.318252E+01   0.124362E+01   0.175028E+02   0.135437E+02   0.135364E+03
  77  77  -0.208173E-01   0.296032E+01  -0.986067E-01   0.318765E+01  -0.977227E+00   0.180137E+02  -0.100519E+02   0.150085E+03
  78  78  -0.936777E-02   0.289750E+01   0.791698E-01   0.316594E+01   0.103612E+01   0.177451E+02   0.143236E+02   0.147203E+03
  79  79  -0.376223E-01   0.289773E+01  -0.760784E-01   0.315701E+01  -0.912865E+00   0.174652E+02  -0.127711E+02   0.145425E+03
  80  80  -0.339210E-01   0.285727E+01   0.771999E-01   0.318356E+01   0.104024E+01   0.182358E+02   0.147079E+02   0.156445E+03
  81  81  -0.406073E-01   0.281764E+01  -0.105309E+00   0.314320E+01  -0.103532E+01   0.169415E+02  -0.114804E+02   0.128895E+03
  82  82  -0.962382E-02   0.281334E+01   0.872800E-01   0.319300E+01   0.110908E+01   0.187595E+02   0.165788E+02   0.175330E+03
  83  83   0.241518E-01   0.275719E+01  -0.471566E-01   0.318559E+01  -0.418121E+00   0.181131E+02  -0.265631E+01   0.150947E+03
  84  84   0.632424E-02   0.273220E+01   0.583418E-01   0.319547E+01   0.822341E+00   0.184006E+02   0.129020E+02   0.161221E+03
  85  85  -0.237859E-01   0.271254E+01  -0.115829E+00   0.320058E+01  -0.167055E+01   0.191050E+02  -0.262364E+02   0.186359E+03
  86  86  -0.152145E-01   0.265961E+01   0.654087E-01   0.310478E+01   0.667487E+00   0.163417E+02   0.704445E+01   0.119619E+03
  87  87   0.374410E-01   0.261433E+01  -0.855006E-01   0.325534E+01  -0.107888E+01   0.189882E+02  -0.141569E+02   0.160653E+03
  88  88   0.167198E-01   0.262582E+01   0.745349E-01   0.321673E+01   0.629269E+00   0.184050E+02   0.460722E+01   0.152139E+03
  89  89  -0.155052E-01   0.261234E+01  -0.134130E+00   0.325376E+01  -0.154334E+01   0.191057E+02  -0.190501E+02   0.166765E+03
  90  90   0.133213E-01   0.256703E+01   0.895870E-01   0.318140E+01   0.106048E+01   0.178388E+02   0.124851E+02   0.145554E+03
  91  91  -0.276154E-01   0.255158E+01  -0.835155E-01   0.322181E+01  -0.941038E+00   0.181554E+02  -0.106138E+02   0.144205E+03
  92  92  -0.171917E-01   0.253632E+01   0.630557E-01   0.326346E+01   0.444587E+00   0.207200E+02  -0.533696E+01   0.251213E+03
  93  93   0.331891E-01   0.249020E+01  -0.100679E+00   0.325559E+01  -0.134734E+01   0.198703E+02  -0.230488E+02   0.204332E+03
  94  94  -0.749789E-02   0.247123E+01   0.512110E-01   0.329301E+01   0.588849E+00   0.193068E+02   0.782914E+01   0.165024E+03
  95  95  -0.135168E-01   0.242846E+01  -0.656992E-01   0.323649E+01  -0.576190E+00   0.195417E+02  -0.128894E+01   0.187606E+03
  96  96   0.128707E-01   0.243245E+01   0.603821E-01   0.316788E+01   0.570793E+00   0.179964E+02   0.630227E+01   0.150514E+03
  97  97   0.154690E-01   0.239360E+01  -0.111604E+00   0.317599E+01  -0.135225E+01   0.176974E+02  -0.163795E+02   0.142652E+03
  98  98  -0.334017E-02   0.239077E+01   0.829782E-01   0.315428E+01   0.948862E+00   0.176015E+02   0.117280E+02   0.145037E+03
  99  99   0.110581E-01   0.236853E+01  -0.654899E-01   0.322276E+01  -0.604250E+00   0.181778E+02  -0.663204E+01   0.148163E+03
 100 100  -0.784532E-03   0.233280E+01   0.977864E-01   0.317283E+01   0.989703E+00   0.180912E+02   0.114760E+02   0.158032E+03
 101 101   0.304590E-02   0.230892E+01  -0.753766E-01   0.320254E+01  -0.936543E+00   0.177606E+02  -0.110507E+02   0.139799E+03
 102 102   0.213926E-01   0.229374E+01   0.910253E-01   0.312601E+01   0.842535E+00   0.169286E+02   0.775502E+01   0.132603E+03
 103 103   0.314347E-01   0.224711E+01  -0.623509E-01   0.309286E+01  -0.822332E+00   0.170264E+02  -0.116031E+02   0.144338E+03
 104 104   0.336717E-01   0.225980E+01   0.845686E-01   0.309227E+01   0.103068E+01   0.165662E+02   0.136178E+02   0.132293E+03
 105 105  -0.641111E-02   0.224330E+01  -0.685421E-01   0.313752E+01  -0.750418E+00   0.169622E+02  -0.801481E+01   0.130565E+03
 106 106   0.807158E-02   0.222175E+01   0.702400E-01   0.306032E+01   0.906810E+00   0.163944E+02   0.129091E+02   0.134628E+03
 107 107   0.382149E-02   0.221111E+01  -0.116342E+00   0.317188E+01  -0.124116E+01   0.175565E+02  -0.142999E+02   0.139284E+03
 108 108   0.361555E-02   0.219695E+01   0.783396E-01   0.311384E+01   0.784023E+00   0.171897E+02   0.931502E+01   0.141390E+03
 109 109   0.766200E-02   0.220463E+01  -0.836044E-01   0.317459E+01  -0.768748E+00   0.178596E+02  -0.665072E+01   0.149231E+03
 110 110   0.746901E-02   0.217120E+01   0.661303E-01   0.317601E+01   0.431108E+00   0.180308E+02   0.717471E+00   0.154115E+03
 111 111   0.242272E-02   0.216509E+01  -0.432938E-01   0.306797E+01  -0.386369E+00   0.160649E+02  -0.438765E+01   0.118262E+03
 112 112  -0.768309E-02   0.214108E+01   0.636166E-01   0.318193E+01   0.634996E+00   0.175866E+02   0.640741E+01   0.136243E+03
 113 113   0.346144E-02   0.213666E+01  -0.985134E-01   0.315437E+01  -0.101560E+01   0.168510E+02  -0.101516E+02   0.123182E+03
 114 114  -0.387944E-02   0.208219E+01   0.391553E-01   0.309611E+01   0.421862E+00   0.161209E+02   0.460191E+01   0.117982E+03
 115 115   0.125371E-01   0.208156E+01  -0.701920E-01   0.308507E+01  -0.744905E+00   0.161359E+02  -0.678277E+01   0.120033E+03
 116 116   0.860903E-03   0.208051E+01   0.105827E+00   0.320670E+01   0.111400E+01   0.185022E+02   0.137963E+02   0.158931E+03
 117 117   0.281593E-01   0.205262E+01  -0.573665E-01   0.317058E+01  -0.557188E+00   0.174817E+02  -0.538687E+01   0.136179E+03
 118 118  -0.547933E-02   0.204585E+01   0.480997E-01   0.317407E+01   0.845006E+00   0.181421E+02   0.157978E+02   0.170491E+03
 119 119  -0.175049E-01   0.203856E+01  -0.986559E-01   0.316914E+01  -0.105250E+01   0.180198E+02  -0.125749E+02   0.154994E+03
 120 120   0.119998E-01   0.202193E+01   0.575522E-01   0.320426E+01   0.942861E+00   0.192820E+02   0.181461E+02   0.191114E+03
 121 121  -0.238969E-01   0.199226E+01  -0.732063E-01   0.314043E+01  -0.721831E+00   0.170009E+02  -0.797174E+01   0.129004E+03
 122 122  -0.251079E-01   0.199103E+01   0.473859E-01   0.313055E+01   0.659416E+00   0.170708E+02   0.943507E+01   0.132853E+03
 123 123  -0.110594E-03   0.197806E+01  -0.832907E-01   0.308961E+01  -0.804708E+00   0.161757E+02  -0.799525E+01   0.118531E+03
 124 124   0.177462E-04   0.197508E+01   0.116340E+00   0.320786E+01   0.111589E+01   0.186124E+02   0.127033E+02   0.166376E+03
 125 125   0.144731E-01   0.193946E+01  -0.373611E-01   0.311100E+01  -0.435151E+00   0.168392E+02  -0.679379E+01   0.132921E+03
 126 126  -0.777796E-02   0.195148E+01   0.202322E-01   0.310868E+01   0.250832E+00   0.166866E+02   0.322353E+01   0.127689E+03
 127 127   0.128683E-01   0.194435E+01  -0.667923E-01   0.307070E+01  -0.703286E+00   0.160571E+02  -0.786938E+01   0.118125E+03
 128 128   0.475752E-02   0.190739E+01   0.692511E-01   0.307386E+01   0.666829E+00   0.161117E+02   0.661228E+01   0.119293E+03
 129 129  -0.325661E-01   0.192081E+01  -0.729238E-01   0.311446E+01  -0.826193E+00   0.170475E+02  -0.910621E+01   0.134437E+03
 130 130   0.691347E-03   0.191044E+01   0.110369E+00   0.316667E+01   0.125705E+01   0.181843E+02   0.155696E+02   0.159330E+03
 131 131   0.124976E-02   0.189068E+01  -0.657294E-01   0.320074E+01  -0.980957E+00   0.183691E+02  -0.139753E+02   0.156287E+03
 132 132  -0.113786E-02   0.187479E+01   0.352111E-01   0.313225E+01   0.453008E+00   0.168926E+02   0.674426E+01   0.132658E+03
 133 133   0.684692E-02   0.187646E+01  -0.762363E-01   0.310167E+01  -0.761026E+00   0.167283E+02  -0.762130E+01   0.130591E+03
 134 134   0.718389E-04   0.186237E+01   0.689906E-01   0.312821E+01   0.124143E+01   0.181408E+02   0.216061E+02   0.175652E+03
 135 135   0.856639E-02   0.182946E+01  -0.351474E-01   0.314050E+01  -0.333872E+00   0.169601E+02  -0.250339E+01   0.129346E+03
 136 136  -0.159806E-01   0.183475E+01   0.357890E-01   0.318352E+01   0.443318E+00   0.181667E+02   0.704859E+01   0.160066E+03
 137 137  -0.108158E-01   0.182954E+01  -0.660317E-01   0.313825E+01  -0.718811E+00   0.174629E+02  -0.105368E+02   0.147576E+03
 138 138   0.160646E-01   0.181287E+01   0.516018E-01   0.307943E+01   0.585488E+00   0.164488E+02   0.620645E+01   0.129544E+03
 139 139   0.179899E-01   0.178379E+01  -0.791420E-01   0.318170E+01  -0.106479E+01   0.184051E+02  -0.140851E+02   0.163098E+03
 140 140  -0.121896E-01   0.177195E+01   0.633656E-01   0.324802E+01   0.915754E+00   0.195216E+02   0.138659E+02   0.178504E+03
 141 141  -0.186101E-01   0.177953E+01  -0.411180E-01   0.311458E+01  -0.296436E+00   0.166002E+02  -0.106715E+01   0.126286E+03
 142 142  -0.289472E-01   0.177641E+01   0.403332E-01   0.312787E+01   0.626305E+00   0.172623E+02   0.944770E+01   0.142864E+03
 143 143   0.144320E-02   0.177261E+01  -0.106785E+00   0.319644E+01  -0.128092E+01   0.183070E+02  -0.176908E+02   0.161698E+03
 144 144  -0.929602E-02   0.174335E+01   0.893739E-01   0.310450E+01   0.725280E+00   0.165956E+02   0.687169E+01   0.127407E+03
 145 145  -0.170368E-01   0.173862E+01  -0.613596E-01   0.310144E+01  -0.685538E+00   0.165016E+02  -0.785394E+01   0.125961E+03
 146 146  -0.161600E-01   0.171830E+01   0.935348E-01   0.309208E+01   0.979685E+00   0.163317E+02   0.103019E+02   0.122873E+03
 147 147  -0.433780E-02   0.172969E+01  -0.871393E-01   0.311790E+01  -0.888309E+00   0.170577E+02  -0.107841E+02   0.139315E+03
 148 148  -0.662357E-02   0.171078E+01   0.684773E-01   0.304197E+01   0.556156E+00   0.152109E+02   0.491961E+01   0.102697E+03
 149 149   0.160589E-01   0.169816E+01  -0.368080E-01   0.307277E+01  -0.254165E+00   0.158373E+02  -0.154207E+01   0.112766E+03
 150 150  -0.314929E-02   0.170224E+01   0.497171E-01   0.313065E+01   0.392279E+00   0.173521E+02   0.458703E+01   0.145210E+03
 151 151   0.126597E-01   0.166983E+01  -0.548059E-01   0.317097E+01  -0.575628E+00   0.176290E+02  -0.601113E+01   0.141491E+03
 152 152  -0.492378E-02   0.166551E+01   0.587914E-01   0.309163E+01   0.595843E+00   0.162957E+02   0.603220E+01   0.123507E+03
 153 153  -0.561592E-02   0.164680E+01  -0.534998E-01   0.305581E+01  -0.470621E+00   0.155607E+02  -0.419501E+01   0.108040E+03
 154 154  -0.566462E-02   0.163989E+01   0.823011E-01   0.308836E+01   0.912829E+00   0.166439E+02   0.114907E+02   0.132208E+03
 155 155  -0.125199E-01   0.165088E+01  -0.610753E-01   0.304914E+01  -0.611620E+00   0.157872E+02  -0.687755E+01   0.115005E+03
 156 156  -0.172967E-01   0.161807E+01   0.499045E-01   0.317444E+01   0.706708E+00   0.183832E+02   0.123538E+02   0.174081E+03
 157 157  -0.158330E-01   0.162741E+01  -0.599071E-01   0.312580E+01  -0.648527E+00   0.163836E+02  -0.655132E+01   0.116592E+03
 158 158  -0.145568E-02   0.159665E+01   0.543186E-01   0.309850E+01   0.622374E+00   0.164914E+02   0.718888E+01   0.125456E+03
 159 159  -0.722023E-03   0.159593E+01  -0.612774E-01   0.313493E+01  -0.744069E+00   0.167914E+02  -0.808372E+01   0.128531E+03
 160 160   0.136508E-01   0.160118E+01   0.858582E-01   0.312616E+01   0.799248E+00   0.167325E+02   0.711912E+01   0.126137E+03
 161 161   0.176727E-01   0.158427E+01  -0.353971E-01   0.307419E+01  -0.467198E+00   0.160488E+02  -0.607745E+01   0.117456E+03
 162 162   0.674542E-03   0.156263E+01   0.580159E-01   0.313391E+01   0.602681E+00   0.171841E+02   0.640219E+01   0.135276E+03
 163 163  -0.143573E-01   0.156135E+01  -0.948359E-01   0.327224E+01  -0.165301E+01   0.216900E+02  -0.346769E+02   0.270093E+03
 164 164   0.535681E-03   0.154338E+01   0.641350E-01   0.310868E+01   0.846713E+00   0.169965E+02   0.132467E+02   0.144351E+03
 165 165   0.926128E-02   0.152350E+01  -0.676221E-01   0.312578E+01  -0.789825E+00   0.168496E+02  -0.963948E+01   0.129490E+03
 166 166   0.403976E-02   0.154590E+01   0.772874E-01   0.311336E+01   0.758484E+00   0.168466E+02   0.864919E+01   0.133315E+03
 167 167   0.177507E-03   0.154040E+01  -0.480285E-01   0.316356E+01  -0.669178E+00   0.186128E+02  -0.136260E+02   0.188966E+03
 168 168   0.114636E-02   0.152089E+01   0.264924E-01   0.306473E+01   0.344891E+00   0.158653E+02   0.406264E+01   0.112141E+03
 169 169  -0.132422E-01   0.152826E+01  -0.100497E+00   0.307055E+01  -0.899003E+00   0.160434E+02  -0.890409E+01   0.118283E+03
 170 170  -0.301806E-02   0.149316E+01   0.603044E-01   0.308398E+01   0.516999E+00   0.164341E+02   0.516052E+01   0.129213E+03
 171 171   0.959759E-02   0.149172E+01  -0.550458E-01   0.305242E+01  -0.612103E+00   0.157373E+02  -0.715590E+01   0.115224E+03
 172 172   0.412983E-02   0.147146E+01   0.665844E-01   0.312050E+01   0.766858E+00   0.168457E+02   0.957279E+01   0.134209E+03
 173 173   0.109679E-01   0.146061E+01  -0.216424E-01   0.304145E+01  -0.933735E-01   0.155136E+02  -0.272023E+00   0.108972E+03
 174 174   0.145341E-02   0.145294E+01   0.142400E-01   0.311074E+01   0.273859E+00   0.170064E+02   0.423138E+01   0.134609E+03
 175 175  -0.728251E-03   0.144880E+01  -0.712474E-01   0.312939E+01  -0.748699E+00   0.176651E+02  -0.576742E+01   0.161800E+03
 176 176   0.169129E-01   0.144760E+01   0.836014E-01   0.314269E+01   0.106489E+01   0.186040E+02   0.185005E+02   0.190938E+03
 177 177  -0.114420E-01   0.143132E+01  -0.723593E-01   0.310843E+01  -0.853720E+00   0.167849E+02  -0.106885E+02   0.129587E+03
 178 178  -0.108805E-01   0.140961E+01   0.594275E-01   0.300209E+01   0.526556E+00   0.150948E+02   0.466359E+01   0.108334E+03
 179 179   0.158376E-01   0.140655E+01  -0.643115E-01   0.306218E+01  -0.570086E+00   0.159659E+02  -0.582271E+01   0.117667E+03
 180 180  -0.136431E-03   0.140078E+01   0.452035E-01   0.307356E+01   0.607672E+00   0.162467E+02   0.816463E+01   0.125229E+03
 181 181   0.459397E-02   0.138580E+01  -0.562912E-01   0.315006E+01  -0.963014E+00   0.183763E+02  -0.189882E+02   0.186896E+03
 182 182  -0.135373E-01   0.138332E+01   0.349869E-01   0.307514E+01   0.392247E+00   0.159608E+02   0.424874E+01   0.116320E+03
 183 183  -0.195100E-01   0.137176E+01  -0.384802E-02   0.314479E+01  -0.135551E+00   0.172193E+02  -0.314917E+01   0.139125E+03
 184 184   0.669331E-02   0.136292E+01   0.339713E-01   0.310243E+01   0.357365E+00   0.165248E+02   0.376269E+01   0.122986E+03
 185 185   0.963713E-03   0.135634E+01  -0.114691E+00   0.312792E+01  -0.144308E+01   0.175692E+02  -0.206921E+02   0.156708E+03
 186 186   0.472730E-03   0.133957E+01   0.387482E-01   0.313435E+01   0.558290E+00   0.171418E+02   0.816247E+01   0.134818E+03
 187 187   0.267329E-02   0.132738E+01  -0.381950E-01   0.312905E+01  -0.450648E+00   0.167518E+02  -0.519598E+01   0.126249E+03
 188 188  -0.871693E-02   0.133619E+01   0.600420E-01   0.301431E+01   0.571283E+00   0.153302E+02   0.542989E+01   0.108471E+03
 189 189   0.140699E-01   0.130763E+01  -0.541992E-01   0.301072E+01  -0.574676E+00   0.151438E+02  -0.553050E+01   0.107210E+03
 190 190  -0.874105E-03   0.129576E+01   0.467439E-01   0.310426E+01   0.521742E+00   0.161416E+02   0.641880E+01   0.117203E+03
 191 191   0.208508E-01   0.129854E+01  -0.635229E-01   0.309324E+01  -0.675545E+00   0.162504E+02  -0.768901E+01   0.119697E+03
 192 192  -0.122440E-01   0.128892E+01   0.306776E-01   0.307861E+01   0.371619E+00   0.162692E+02   0.560869E+01   0.122912E+03
 193 193   0.110782E-01   0.127505E+01  -0.280904E-01   0.311297E+01  -0.374685E+00   0.164668E+02  -0.473977E+01   0.120925E+03
 194 194  -0.539973E-02   0.126094E+01   0.685258E-01   0.308384E+01   0.881334E+00   0.161132E+02   0.107631E+02   0.117449E+03
 195 195   0.988593E-02   0.126214E+01  -0.682096E-01   0.307470E+01  -0.662015E+00   0.159524E+02  -0.679721E+01   0.116574E+03
 196 196   0.161262E-01   0.122958E+01   0.609826E-01   0.299659E+01   0.609865E+00   0.153487E+02   0.607824E+01   0.116423E+03
 197 197   0.347618E-02   0.122263E+01  -0.367541E-01   0.304452E+01  -0.252770E+00   0.158344E+02   0.269891E+00   0.122009E+03
 198 198  -0.116213E-01   0.122911E+01   0.149229E-01   0.306860E+01   0.126887E+00   0.160721E+02   0.167119E+01   0.119259E+03
 199 199   0.373254E-02   0.122511E+01  -0.658002E-01   0.305348E+01  -0.727012E+00   0.163095E+02  -0.920984E+01   0.129590E+03
 200 200   0.806630E-02   0.120866E+01   0.388236E-01   0.312862E+01   0.358999E+00   0.167387E+02   0.385044E+01   0.125090E+03

